A Fully Open-source Implementation of an Analog 8-PAM Demapper for High-speed Communications

Spectrally-efficient communication systems rely on the use of multi-level modulation formats. At the receiver side, a demodulator is often used to extract soft information about the transmitted bits. Such a demodulator is typically implemented in the digital domain. However, analog implementations of such demodulators are also possible. In this paper, we design and simulate an analog 8-ary pulse-amplitude modulation (8-PAM) demapper in IHP SG13G2 SiGe BiCMOS technology. We generalize and improve a design available in the literature for 4-PAM. A fully MOSFET-based 8-PAM design is proposed. Our simulations and design are completely based on open-source IC design tools. Our results show an energy efficiency of 0.33 pJ/bit for a data rate of 1Gbit/s.

==> figures/10u_AIR_MOS.txt <==
gamma_SNR_dB AIR_percent
-10 36.7907527898667
-9.5 36.2523539097768
-9 33.8158258993754
-8.5 31.0621043213056
-8 28.6868346803572
-7.5 27.1003675924226
-7 24.9446103174002
-6.5 24.1384785840389
-6 22.7231584526888
-5.5 20.1680178084721
-5 17.9717559926807
-4.5 17.1483774651601
-4 16.3956092560145
-3.5 14.1674218971002
-3 13.0791803552857
-2.5 11.9684613820954
-2 10.5965448174366
-1.5 9.85199412657859
-1 7.99760933698846
-0.5 7.30573990762407
0 6.42924364816764
0.5 5.47462552497945
1 4.8004057132723
1.5 4.45618358019107
2 3.8631662198357
2.5 3.15085405074536
3 2.94898906278186
3.5 2.78485960029446
4 2.47175067982503
4.5 2.14435287347268
5 2.16511395209588
5.5 2.01318265027987
6 2.15430784117273
6.5 1.7746828030727
7 1.63976983200451
7.5 1.71239433817295
8 1.43084264817118
8.5 1.58517820425381
9 1.38584678690969
9.5 1.60772104309713
10 1.64455994853382
10.5 1.73160574987019
11 1.83608044560239
11.5 1.78026533860743
12 2.13017734324921
12.5 2.04511864337436
13 2.29232671034001
13.5 2.34967342737709
14 2.56900304634824
14.5 2.55794431499316
15 2.57209717690249
15.5 2.69641458944995
16 2.54738578242175
16.5 2.57863049295848
17 2.40508992416019
17.5 2.42131600876912
18 2.33748323274481
18.5 2.22746372547324
19 1.99951764308408
19.5 1.83278083345833
20 1.65343605572902


==> figures/10u_AIR_MOS_every3.txt <==
gamma_SNR_dB AIR_percent
-10.0 36.7907527898667
-8.5 31.0621043213056
-7.0 24.9446103174002
-5.5 20.1680178084721
-4.0 16.3956092560145
-2.5 11.9684613820954
-1.0 7.99760933698846
0.5 5.47462552497945
2.0 3.8631662198357
3.5 2.78485960029446
5.0 2.16511395209588
6.5 1.7746828030727
8.0 1.43084264817118
9.5 1.60772104309713
11.0 1.83608044560239
12.5 2.04511864337436
14.0 2.56900304634824
15.5 2.69641458944995
17.0 2.40508992416019
18.5 2.22746372547324
20.0 1.65343605572902


==> figures/30u_AIR_percent.txt <==
gamma_SNR_dB AIR_percent
-10 35.3672836317635
-9.5 33.9674625830706
-9 32.8925648984327
-8.5 29.2685300706513
-8 27.705479975904
-7.5 25.0023376068331
-7 25.2827803288194
-6.5 22.1760706566886
-6 20.7152896845784
-5.5 19.8977502443273
-5 17.8544330554095
-4.5 16.7961085336184
-4 15.5411159656005
-3.5 13.8925254711665
-3 13.1012940205071
-2.5 11.9276867890656
-2 10.5016256504684
-1.5 9.921403122379
-1 8.62477910585195
-0.5 8.8678311791132
0 6.97202851509511
0.5 6.62288562252022
1 5.66172877202125
1.5 5.21225161911691
2 4.57005238363078
2.5 3.99070925366035
3 3.87840436757405
3.5 3.4632651738039
4 3.17113378722014
4.5 3.02610120738858
5 2.49697593476336
5.5 2.15986575929821
6 2.20289462653452
6.5 1.98420232948151
7 1.73053408185022
7.5 1.32126390693492
8 1.14955760792216
8.5 0.983592633109496
9 0.764507199789139
9.5 0.704250865789486
10 0.20354994675916
10.5 0.400855477633147
11 0.184197893502506
11.5 0.353026898098587
12 0.211615653937021
12.5 0.172894496980421
13 0.209652568697894
13.5 0.157348125177761
14 0.25230634748796
14.5 0.128530951282899
15 0.227259912723856
15.5 0.160866999447565
16 0.236329760815979
16.5 0.312862463583675
17 0.221420961340541
17.5 0.201357466190731
18 0.267915788325806
18.5 0.177375839511926
19 0.152961869234958
19.5 0.175887186266437
20 0.118951050075777


==> figures/30u_AIR_percent_every3.txt <==
gamma_SNR_dB AIR_percent
-10.0 35.3672836317635
-8.5 29.2685300706513
-7.0 25.2827803288194
-5.5 19.8977502443273
-4.0 15.5411159656005
-2.5 11.9276867890656
-1.0 8.62477910585195
0.5 6.62288562252022
2.0 4.57005238363078
3.5 3.4632651738039
5.0 2.49697593476336
6.5 1.98420232948151
8.0 1.14955760792216
9.5 0.704250865789486
11.0 0.184197893502506
12.5 0.172894496980421
14.0 0.25230634748796
15.5 0.160866999447565
17.0 0.221420961340541
18.5 0.177375839511926
20.0 0.118951050075777


==> figures/BJTMOSsweep.txt <==
vin bjt mos
0 1.56128 1.57154
0.00064 1.56135 1.57157
0.00128 1.56142 1.57161
0.00192 1.56149 1.57164
0.00256 1.56156 1.57168
0.0032 1.56163 1.57171
0.00384 1.5617 1.57175
0.00448 1.56177 1.57178
0.00512 1.56184 1.57182
0.00576 1.5619 1.57185
0.0064 1.56197 1.57189
0.00704 1.56204 1.57192
0.00768 1.56211 1.57196
0.00832 1.56218 1.57199
0.00896 1.56225 1.57203
0.0096 1.56232 1.57206
0.01024 1.56239 1.5721
0.01088 1.56246 1.57213
0.01152 1.56253 1.57217
0.01216 1.5626 1.57221
0.0128 1.56267 1.57224
0.01344 1.56274 1.57228
0.01408 1.56281 1.57231
0.01472 1.56288 1.57235
0.01536 1.56295 1.57239
0.016 1.56302 1.57242
0.01664 1.56309 1.57246
0.01728 1.56316 1.57249
0.01792 1.56323 1.57253
0.01856 1.5633 1.57257
0.0192 1.56337 1.5726
0.01984 1.56344 1.57264
0.02048 1.56351 1.57268
0.02112 1.56358 1.57272
0.02176 1.56365 1.57275
0.0224 1.56372 1.57279
0.02304 1.56379 1.57283
0.02368 1.56386 1.57286
0.02432 1.56393 1.5729
0.02496 1.564 1.57294
0.0256 1.56407 1.57298
0.02624 1.56414 1.57302
0.02688 1.56421 1.57305
0.02752 1.56428 1.57309
0.02816 1.56435 1.57313
0.0288 1.56442 1.57317
0.02944 1.56449 1.57321
0.03008 1.56456 1.57324
0.03072 1.56463 1.57328
0.03136 1.5647 1.57332
0.032 1.56477 1.57336
0.03264 1.56485 1.5734
0.03328 1.56492 1.57344
0.03392 1.56499 1.57347
0.03456 1.56506 1.57351
0.0352 1.56513 1.57355
0.03584 1.5652 1.57359
0.03648 1.56527 1.57363
0.03712 1.56534 1.57367
0.03776 1.56541 1.57371
0.0384 1.56548 1.57375
0.03904 1.56556 1.57379
0.03968 1.56563 1.57383
0.04032 1.5657 1.57387
0.04096 1.56577 1.57391
0.0416 1.56584 1.57395
0.04224 1.56591 1.57399
0.04288 1.56598 1.57403
0.04352 1.56606 1.57407
0.04416 1.56613 1.57411
0.0448 1.5662 1.57415
0.04544 1.56627 1.57419
0.04608 1.56634 1.57423
0.04672 1.56641 1.57427
0.04736 1.56649 1.57431
0.048 1.56656 1.57435
0.04864 1.56663 1.57439
0.04928 1.5667 1.57443
0.04992 1.56677 1.57447
0.05056 1.56684 1.57451
0.0512 1.56692 1.57456
0.05184 1.56699 1.5746
0.05248 1.56706 1.57464
0.05312 1.56713 1.57468
0.05376 1.5672 1.57472
0.0544 1.56728 1.57476
0.05504 1.56735 1.5748
0.05568 1.56742 1.57485
0.05632 1.56749 1.57489
0.05696 1.56757 1.57493
0.0576 1.56764 1.57497
0.05824 1.56771 1.57501
0.05888 1.56778 1.57506
0.05952 1.56786 1.5751
0.06016 1.56793 1.57514
0.0608 1.568 1.57518
0.06144 1.56807 1.57523
0.06208 1.56815 1.57527
0.06272 1.56822 1.57531
0.06336 1.56829 1.57535
0.064 1.56836 1.5754
0.06464 1.56844 1.57544
0.06528 1.56851 1.57548
0.06592 1.56858 1.57553
0.06656 1.56865 1.57557
0.0672 1.56873 1.57561
0.06784 1.5688 1.57565
0.06848 1.56887 1.5757
0.06912 1.56895 1.57574
0.06976 1.56902 1.57579
0.0704 1.56909 1.57583
0.07104 1.56917 1.57587
0.07168 1.56924 1.57592
0.07232 1.56931 1.57596
0.07296 1.56939 1.576
0.0736 1.56946 1.57605
0.07424 1.56953 1.57609
0.07488 1.56961 1.57614
0.07552 1.56968 1.57618
0.07616 1.56975 1.57623
0.0768 1.56983 1.57627
0.07744 1.5699 1.57631
0.07808 1.56997 1.57636
0.07872 1.57005 1.5764
0.07936 1.57012 1.57645
0.08 1.57019 1.57649
0.08064 1.57027 1.57654
0.08128 1.57034 1.57658
0.08192 1.57041 1.57663
0.08256 1.57049 1.57667
0.0832 1.57056 1.57672
0.08384 1.57064 1.57676
0.08448 1.57071 1.57681
0.08512 1.57078 1.57686
0.08576 1.57086 1.5769
0.0864 1.57093 1.57695
0.08704 1.571 1.57699
0.08768 1.57108 1.57704
0.08832 1.57115 1.57708
0.08896 1.57123 1.57713
0.0896 1.5713 1.57718
0.09024 1.57138 1.57722
0.09088 1.57145 1.57727
0.09152 1.57152 1.57731
0.09216 1.5716 1.57736
0.0928 1.57167 1.57741
0.09344 1.57175 1.57745
0.09408 1.57182 1.5775
0.09472 1.5719 1.57755
0.09536 1.57197 1.57759
0.096 1.57204 1.57764
0.09664 1.57212 1.57769
0.09728 1.57219 1.57773
0.09792 1.57227 1.57778
0.09856 1.57234 1.57783
0.0992 1.57242 1.57788
0.09984 1.57249 1.57792
0.10048 1.57257 1.57797
0.10112 1.57264 1.57802
0.10176 1.57272 1.57807
0.1024 1.57279 1.57811
0.10304 1.57286 1.57816
0.10368 1.57294 1.57821
0.10432 1.57301 1.57826
0.10496 1.57309 1.5783
0.1056 1.57316 1.57835
0.10624 1.57324 1.5784
0.10688 1.57331 1.57845
0.10752 1.57339 1.5785
0.10816 1.57346 1.57854
0.1088 1.57354 1.57859
0.10944 1.57361 1.57864
0.11008 1.57369 1.57869
0.11072 1.57376 1.57874
0.11136 1.57384 1.57879
0.112 1.57391 1.57884
0.11264 1.57399 1.57888
0.11328 1.57407 1.57893
0.11392 1.57414 1.57898
0.11456 1.57422 1.57903
0.1152 1.57429 1.57908
0.11584 1.57437 1.57913
0.11648 1.57444 1.57918
0.11712 1.57452 1.57923
0.11776 1.57459 1.57928
0.1184 1.57467 1.57933
0.11904 1.57474 1.57938
0.11968 1.57482 1.57942
0.12032 1.57489 1.57947
0.12096 1.57497 1.57952
0.1216 1.57505 1.57957
0.12224 1.57512 1.57962
0.12288 1.5752 1.57967
0.12352 1.57527 1.57972
0.12416 1.57535 1.57977
0.1248 1.57542 1.57982
0.12544 1.5755 1.57987
0.12608 1.57558 1.57992
0.12672 1.57565 1.57997
0.12736 1.57573 1.58002
0.128 1.5758 1.58007
0.12864 1.57588 1.58012
0.12928 1.57596 1.58018
0.12992 1.57603 1.58023
0.13056 1.57611 1.58028
0.1312 1.57618 1.58033
0.13184 1.57626 1.58038
0.13248 1.57634 1.58043
0.13312 1.57641 1.58048
0.13376 1.57649 1.58053
0.1344 1.57656 1.58058
0.13504 1.57664 1.58063
0.13568 1.57672 1.58068
0.13632 1.57679 1.58074
0.13696 1.57687 1.58079
0.1376 1.57695 1.58084
0.13824 1.57702 1.58089
0.13888 1.5771 1.58094
0.13952 1.57717 1.58099
0.14016 1.57725 1.58104
0.1408 1.57733 1.5811
0.14144 1.5774 1.58115
0.14208 1.57748 1.5812
0.14272 1.57756 1.58125
0.14336 1.57763 1.5813
0.144 1.57771 1.58136
0.14464 1.57779 1.58141
0.14528 1.57786 1.58146
0.14592 1.57794 1.58151
0.14656 1.57802 1.58156
0.1472 1.57809 1.58162
0.14784 1.57817 1.58167
0.14848 1.57825 1.58172
0.14912 1.57832 1.58177
0.14976 1.5784 1.58183
0.1504 1.57848 1.58188
0.15104 1.57855 1.58193
0.15168 1.57863 1.58198
0.15232 1.57871 1.58204
0.15296 1.57878 1.58209
0.1536 1.57886 1.58214
0.15424 1.57894 1.5822
0.15488 1.57901 1.58225
0.15552 1.57909 1.5823
0.15616 1.57917 1.58235
0.1568 1.57924 1.58241
0.15744 1.57932 1.58246
0.15808 1.5794 1.58251
0.15872 1.57948 1.58257
0.15936 1.57955 1.58262
0.16 1.57963 1.58268
0.16064 1.57971 1.58273
0.16128 1.57978 1.58278
0.16192 1.57986 1.58284
0.16256 1.57994 1.58289
0.1632 1.58002 1.58294
0.16384 1.58009 1.583
0.16448 1.58017 1.58305
0.16512 1.58025 1.5831
0.16576 1.58032 1.58316
0.1664 1.5804 1.58321
0.16704 1.58048 1.58327
0.16768 1.58056 1.58332
0.16832 1.58063 1.58338
0.16896 1.58071 1.58343
0.1696 1.58079 1.58348
0.17024 1.58087 1.58354
0.17088 1.58094 1.58359
0.17152 1.58102 1.58365
0.17216 1.5811 1.5837
0.1728 1.58118 1.58376
0.17344 1.58125 1.58381
0.17408 1.58133 1.58387
0.17472 1.58141 1.58392
0.17536 1.58149 1.58398
0.176 1.58156 1.58403
0.17664 1.58164 1.58409
0.17728 1.58172 1.58414
0.17792 1.5818 1.5842
0.17856 1.58187 1.58425
0.1792 1.58195 1.58431
0.17984 1.58203 1.58436
0.18048 1.58211 1.58442
0.18112 1.58218 1.58447
0.18176 1.58226 1.58453
0.1824 1.58234 1.58458
0.18304 1.58242 1.58464
0.18368 1.58249 1.58469
0.18432 1.58257 1.58475
0.18496 1.58265 1.5848
0.1856 1.58273 1.58486
0.18624 1.58281 1.58492
0.18688 1.58288 1.58497
0.18752 1.58296 1.58503
0.18816 1.58304 1.58508
0.1888 1.58312 1.58514
0.18944 1.58319 1.58519
0.19008 1.58327 1.58525
0.19072 1.58335 1.58531
0.19136 1.58343 1.58536
0.192 1.58351 1.58542
0.19264 1.58358 1.58547
0.19328 1.58366 1.58553
0.19392 1.58374 1.58559
0.19456 1.58382 1.58564
0.1952 1.5839 1.5857
0.19584 1.58397 1.58576
0.19648 1.58405 1.58581
0.19712 1.58413 1.58587
0.19776 1.58421 1.58593
0.1984 1.58429 1.58598
0.19904 1.58436 1.58604
0.19968 1.58444 1.5861
0.20032 1.58452 1.58615
0.20096 1.5846 1.58621
0.2016 1.58468 1.58627
0.20224 1.58475 1.58632
0.20288 1.58483 1.58638
0.20352 1.58491 1.58644
0.20416 1.58499 1.58649
0.2048 1.58507 1.58655
0.20544 1.58515 1.58661
0.20608 1.58522 1.58666
0.20672 1.5853 1.58672
0.20736 1.58538 1.58678
0.208 1.58546 1.58684
0.20864 1.58554 1.58689
0.20928 1.58561 1.58695
0.20992 1.58569 1.58701
0.21056 1.58577 1.58707
0.2112 1.58585 1.58712
0.21184 1.58593 1.58718
0.21248 1.58601 1.58724
0.21312 1.58608 1.5873
0.21376 1.58616 1.58735
0.2144 1.58624 1.58741
0.21504 1.58632 1.58747
0.21568 1.5864 1.58753
0.21632 1.58648 1.58758
0.21696 1.58655 1.58764
0.2176 1.58663 1.5877
0.21824 1.58671 1.58776
0.21888 1.58679 1.58781
0.21952 1.58687 1.58787
0.22016 1.58695 1.58793
0.2208 1.58702 1.58799
0.22144 1.5871 1.58805
0.22208 1.58718 1.5881
0.22272 1.58726 1.58816
0.22336 1.58734 1.58822
0.224 1.58742 1.58828
0.22464 1.58749 1.58834
0.22528 1.58757 1.5884
0.22592 1.58765 1.58845
0.22656 1.58773 1.58851
0.2272 1.58781 1.58857
0.22784 1.58789 1.58863
0.22848 1.58796 1.58869
0.22912 1.58804 1.58875
0.22976 1.58812 1.5888
0.2304 1.5882 1.58886
0.23104 1.58828 1.58892
0.23168 1.58836 1.58898
0.23232 1.58843 1.58904
0.23296 1.58851 1.5891
0.2336 1.58859 1.58916
0.23424 1.58867 1.58922
0.23488 1.58875 1.58927
0.23552 1.58883 1.58933
0.23616 1.58891 1.58939
0.2368 1.58898 1.58945
0.23744 1.58906 1.58951
0.23808 1.58914 1.58957
0.23872 1.58922 1.58963
0.23936 1.5893 1.58969
0.24 1.58938 1.58975
0.24064 1.58945 1.5898
0.24128 1.58953 1.58986
0.24192 1.58961 1.58992
0.24256 1.58969 1.58998
0.2432 1.58977 1.59004
0.24384 1.58985 1.5901
0.24448 1.58992 1.59016
0.24512 1.59 1.59022
0.24576 1.59008 1.59028
0.2464 1.59016 1.59034
0.24704 1.59024 1.5904
0.24768 1.59032 1.59046
0.24832 1.59039 1.59051
0.24896 1.59047 1.59057
0.2496 1.59055 1.59063
0.25024 1.59063 1.59069
0.25088 1.59071 1.59075
0.25152 1.59079 1.59081
0.25216 1.59087 1.59087
0.2528 1.59094 1.59093
0.25344 1.59102 1.59099
0.25408 1.5911 1.59105
0.25472 1.59118 1.59111
0.25536 1.59126 1.59117
0.256 1.59134 1.59123
0.25664 1.59141 1.59129
0.25728 1.59149 1.59135
0.25792 1.59157 1.59141
0.25856 1.59165 1.59147
0.2592 1.59173 1.59153
0.25984 1.5918 1.59159
0.26048 1.59188 1.59165
0.26112 1.59196 1.59171
0.26176 1.59204 1.59177
0.2624 1.59212 1.59183
0.26304 1.5922 1.59189
0.26368 1.59227 1.59195
0.26432 1.59235 1.59201
0.26496 1.59243 1.59207
0.2656 1.59251 1.59213
0.26624 1.59259 1.59218
0.26688 1.59266 1.59224
0.26752 1.59274 1.5923
0.26816 1.59282 1.59236
0.2688 1.5929 1.59242
0.26944 1.59298 1.59248
0.27008 1.59306 1.59254
0.27072 1.59313 1.5926
0.27136 1.59321 1.59266
0.272 1.59329 1.59272
0.27264 1.59337 1.59278
0.27328 1.59345 1.59284
0.27392 1.59352 1.5929
0.27456 1.5936 1.59296
0.2752 1.59368 1.59302
0.27584 1.59376 1.59308
0.27648 1.59383 1.59314
0.27712 1.59391 1.5932
0.27776 1.59399 1.59326
0.2784 1.59407 1.59332
0.27904 1.59415 1.59338
0.27968 1.59422 1.59344
0.28032 1.5943 1.5935
0.28096 1.59438 1.59356
0.2816 1.59446 1.59362
0.28224 1.59453 1.59368
0.28288 1.59461 1.59374
0.28352 1.59469 1.5938
0.28416 1.59477 1.59386
0.2848 1.59484 1.59392
0.28544 1.59492 1.59398
0.28608 1.595 1.59404
0.28672 1.59508 1.5941
0.28736 1.59515 1.59416
0.288 1.59523 1.59422
0.28864 1.59531 1.59428
0.28928 1.59539 1.59434
0.28992 1.59546 1.5944
0.29056 1.59554 1.59446
0.2912 1.59562 1.59452
0.29184 1.59569 1.59458
0.29248 1.59577 1.59464
0.29312 1.59585 1.5947
0.29376 1.59593 1.59476
0.2944 1.596 1.59482
0.29504 1.59608 1.59488
0.29568 1.59616 1.59494
0.29632 1.59623 1.595
0.29696 1.59631 1.59506
0.2976 1.59639 1.59512
0.29824 1.59646 1.59518
0.29888 1.59654 1.59524
0.29952 1.59662 1.5953
0.30016 1.59669 1.59536
0.3008 1.59677 1.59541
0.30144 1.59684 1.59547
0.30208 1.59692 1.59553
0.30272 1.597 1.59559
0.30336 1.59707 1.59565
0.304 1.59715 1.59571
0.30464 1.59722 1.59577
0.30528 1.5973 1.59583
0.30592 1.59737 1.59589
0.30656 1.59745 1.59595
0.3072 1.59752 1.596
0.30784 1.5976 1.59606
0.30848 1.59767 1.59612
0.30912 1.59775 1.59618
0.30976 1.59782 1.59624
0.3104 1.5979 1.5963
0.31104 1.59797 1.59635
0.31168 1.59805 1.59641
0.31232 1.59812 1.59647
0.31296 1.59819 1.59653
0.3136 1.59827 1.59659
0.31424 1.59834 1.59664
0.31488 1.59841 1.5967
0.31552 1.59849 1.59676
0.31616 1.59856 1.59682
0.3168 1.59863 1.59687
0.31744 1.5987 1.59693
0.31808 1.59877 1.59699
0.31872 1.59884 1.59704
0.31936 1.59891 1.5971
0.32 1.59898 1.59716
0.32064 1.59905 1.59721
0.32128 1.59912 1.59727
0.32192 1.59919 1.59733
0.32256 1.59926 1.59738
0.3232 1.59932 1.59744
0.32384 1.59938 1.59749
0.32448 1.59945 1.59755
0.32512 1.59951 1.5976
0.32576 1.59957 1.59766
0.3264 1.59962 1.59771
0.32704 1.59968 1.59777
0.32768 1.59973 1.59782
0.32832 1.59977 1.59787
0.32896 1.59981 1.59793
0.3296 1.59984 1.59798
0.33024 1.59987 1.59803
0.33088 1.59988 1.59809
0.33152 1.59989 1.59814
0.33216 1.5999 1.59819
0.3328 1.5999 1.59824
0.33344 1.5999 1.59829
0.33408 1.5999 1.59834
0.33472 1.5999 1.59839
0.33536 1.5999 1.59844
0.336 1.5999 1.59849
0.33664 1.5999 1.59854
0.33728 1.5999 1.59859
0.33792 1.5999 1.59864
0.33856 1.5999 1.59869
0.3392 1.5999 1.59873
0.33984 1.5999 1.59878
0.34048 1.5999 1.59882
0.34112 1.5999 1.59887
0.34176 1.5999 1.59891
0.3424 1.5999 1.59896
0.34304 1.5999 1.599
0.34368 1.5999 1.59904
0.34432 1.5999 1.59908
0.34496 1.5999 1.59912
0.3456 1.5999 1.59916
0.34624 1.5999 1.5992
0.34688 1.5999 1.59924
0.34752 1.5999 1.59927
0.34816 1.5999 1.59931
0.3488 1.5999 1.59934
0.34944 1.5999 1.59938
0.35008 1.5999 1.59941
0.35072 1.5999 1.59944
0.35136 1.5999 1.59947
0.352 1.5999 1.5995
0.35264 1.5999 1.59952
0.35328 1.5999 1.59955
0.35392 1.5999 1.59958
0.35456 1.5999 1.5996
0.3552 1.5999 1.59962
0.35584 1.5999 1.59964
0.35648 1.5999 1.59966
0.35712 1.5999 1.59968
0.35776 1.5999 1.5997
0.3584 1.5999 1.59972
0.35904 1.5999 1.59973
0.35968 1.5999 1.59975
0.36032 1.5999 1.59976
0.36096 1.5999 1.59977
0.3616 1.5999 1.59978
0.36224 1.5999 1.59979
0.36288 1.5999 1.5998
0.36352 1.5999 1.59981
0.36416 1.5999 1.59982
0.3648 1.5999 1.59983
0.36544 1.5999 1.59983
0.36608 1.5999 1.59984
0.36672 1.5999 1.59985
0.36736 1.5999 1.59985
0.368 1.5999 1.59986
0.36864 1.5999 1.59986
0.36928 1.5999 1.59986
0.36992 1.5999 1.59987
0.37056 1.5999 1.59987
0.3712 1.5999 1.59987
0.37184 1.5999 1.59988
0.37248 1.5999 1.59988
0.37312 1.5999 1.59988
0.37376 1.5999 1.59988
0.3744 1.5999 1.59988
0.37504 1.5999 1.59989
0.37568 1.5999 1.59989
0.37632 1.5999 1.59989
0.37696 1.5999 1.59989
0.3776 1.5999 1.59989
0.37824 1.5999 1.59989
0.37888 1.5999 1.59989
0.37952 1.5999 1.59989
0.38016 1.5999 1.59989
0.3808 1.5999 1.5999
0.38144 1.5999 1.5999
0.38208 1.5999 1.5999
0.38272 1.5999 1.5999
0.38336 1.5999 1.5999
0.384 1.5999 1.5999
0.38464 1.5999 1.5999
0.38528 1.5999 1.5999
0.38592 1.5999 1.5999
0.38656 1.5999 1.5999
0.3872 1.5999 1.5999
0.38784 1.5999 1.5999
0.38848 1.5999 1.5999
0.38912 1.5999 1.5999
0.38976 1.5999 1.5999
0.3904 1.5999 1.5999
0.39104 1.5999 1.5999
0.39168 1.5999 1.5999
0.39232 1.5999 1.5999
0.39296 1.5999 1.5999
0.3936 1.5999 1.5999
0.39424 1.5999 1.5999
0.39488 1.5999 1.5999
0.39552 1.5999 1.5999
0.39616 1.5999 1.5999
0.3968 1.5999 1.5999
0.39744 1.5999 1.5999
0.39808 1.5999 1.5999
0.39872 1.5999 1.5999
0.39936 1.5999 1.5999
0.4 1.5999 1.5999
0.40064 1.5999 1.5999
0.40128 1.5999 1.5999
0.40192 1.5999 1.5999
0.40256 1.5999 1.5999
0.4032 1.5999 1.5999
0.40384 1.5999 1.5999
0.40448 1.5999 1.5999
0.40512 1.5999 1.5999
0.40576 1.5999 1.5999
0.4064 1.5999 1.5999
0.40704 1.5999 1.5999
0.40768 1.5999 1.5999
0.40832 1.5999 1.5999
0.40896 1.5999 1.5999
0.4096 1.5999 1.5999
0.41024 1.5999 1.5999
0.41088 1.5999 1.5999
0.41152 1.5999 1.5999
0.41216 1.5999 1.5999
0.4128 1.5999 1.5999
0.41344 1.5999 1.5999
0.41408 1.5999 1.5999
0.41472 1.5999 1.5999
0.41536 1.5999 1.5999
0.416 1.5999 1.5999
0.41664 1.5999 1.5999
0.41728 1.5999 1.5999
0.41792 1.5999 1.5999
0.41856 1.5999 1.5999
0.4192 1.5999 1.5999
0.41984 1.5999 1.5999
0.42048 1.5999 1.5999
0.42112 1.5999 1.5999
0.42176 1.5999 1.5999
0.4224 1.5999 1.5999
0.42304 1.5999 1.5999
0.42368 1.5999 1.5999
0.42432 1.5999 1.5999
0.42496 1.5999 1.5999
0.4256 1.5999 1.5999
0.42624 1.5999 1.5999
0.42688 1.5999 1.5999
0.42752 1.5999 1.5999
0.42816 1.5999 1.5999
0.4288 1.5999 1.5999
0.42944 1.5999 1.5999
0.43008 1.5999 1.5999
0.43072 1.5999 1.5999
0.43136 1.5999 1.5999
0.432 1.5999 1.5999
0.43264 1.5999 1.5999
0.43328 1.5999 1.5999
0.43392 1.5999 1.5999
0.43456 1.5999 1.5999
0.4352 1.5999 1.5999
0.43584 1.5999 1.5999
0.43648 1.5999 1.5999
0.43712 1.5999 1.5999
0.43776 1.5999 1.5999
0.4384 1.5999 1.5999
0.43904 1.5999 1.5999
0.43968 1.5999 1.5999
0.44032 1.5999 1.5999
0.44096 1.5999 1.5999
0.4416 1.5999 1.5999
0.44224 1.5999 1.5999
0.44288 1.5999 1.5999
0.44352 1.5999 1.5999
0.44416 1.5999 1.5999
0.4448 1.5999 1.5999
0.44544 1.5999 1.5999
0.44608 1.5999 1.5999
0.44672 1.5999 1.5999
0.44736 1.5999 1.5999
0.448 1.5999 1.5999
0.44864 1.5999 1.5999
0.44928 1.5999 1.5999
0.44992 1.5999 1.5999
0.45056 1.5999 1.5999
0.4512 1.5999 1.5999
0.45184 1.5999 1.5999
0.45248 1.5999 1.5999
0.45312 1.5999 1.5999
0.45376 1.5999 1.5999
0.4544 1.5999 1.5999
0.45504 1.5999 1.5999
0.45568 1.5999 1.5999
0.45632 1.5999 1.5999
0.45696 1.5999 1.5999
0.4576 1.5999 1.5999
0.45824 1.5999 1.5999
0.45888 1.5999 1.5999
0.45952 1.5999 1.5999
0.46016 1.5999 1.5999
0.4608 1.5999 1.5999
0.46144 1.5999 1.5999
0.46208 1.5999 1.5999
0.46272 1.5999 1.5999
0.46336 1.5999 1.5999
0.464 1.5999 1.5999
0.46464 1.5999 1.5999
0.46528 1.5999 1.5999
0.46592 1.5999 1.5999
0.46656 1.5999 1.5999
0.4672 1.5999 1.5999
0.46784 1.5999 1.5999
0.46848 1.5999 1.5999
0.46912 1.5999 1.5999
0.46976 1.5999 1.5999
0.4704 1.5999 1.5999
0.47104 1.5999 1.5999
0.47168 1.5999 1.5999
0.47232 1.5999 1.5999
0.47296 1.5999 1.5999
0.4736 1.5999 1.5999
0.47424 1.5999 1.5999
0.47488 1.5999 1.5999
0.47552 1.5999 1.5999
0.47616 1.5999 1.5999
0.4768 1.5999 1.5999
0.47744 1.5999 1.5999
0.47808 1.5999 1.5999
0.47872 1.5999 1.5999
0.47936 1.5999 1.5999
0.48 1.5999 1.5999
0.48064 1.5999 1.5999
0.48128 1.5999 1.5999
0.48192 1.5999 1.5999
0.48256 1.5999 1.5999
0.4832 1.5999 1.5999
0.48384 1.5999 1.5999
0.48448 1.5999 1.5999
0.48512 1.5999 1.5999
0.48576 1.5999 1.5999
0.4864 1.5999 1.5999
0.48704 1.5999 1.5999
0.48768 1.5999 1.5999
0.48832 1.5999 1.5999
0.48896 1.5999 1.5999
0.4896 1.5999 1.5999
0.49024 1.5999 1.5999
0.49088 1.5999 1.5999
0.49152 1.5999 1.5999
0.49216 1.5999 1.5999
0.4928 1.5999 1.5999
0.49344 1.5999 1.5999
0.49408 1.5999 1.5999
0.49472 1.5999 1.5999
0.49536 1.5999 1.5999
0.496 1.5999 1.5999
0.49664 1.5999 1.5999
0.49728 1.5999 1.5999
0.49792 1.5999 1.5999
0.49856 1.5999 1.5999
0.4992 1.5999 1.5999
0.49984 1.5999 1.5999
0.50048 1.5999 1.5999
0.50112 1.5999 1.5999
0.50176 1.5999 1.5999
0.5024 1.5999 1.5999
0.50304 1.5999 1.5999
0.50368 1.5999 1.5999
0.50432 1.5999 1.5999
0.50496 1.5999 1.5999
0.5056 1.5999 1.5999
0.50624 1.5999 1.5999
0.50688 1.5999 1.5999
0.50752 1.5999 1.5999
0.50816 1.5999 1.5999
0.5088 1.5999 1.5999
0.50944 1.5999 1.5999
0.51008 1.5999 1.5999
0.51072 1.5999 1.5999
0.51136 1.5999 1.5999
0.512 1.5999 1.5999
0.51264 1.5999 1.5999
0.51328 1.5999 1.5999
0.51392 1.5999 1.5999
0.51456 1.5999 1.5999
0.5152 1.5999 1.5999
0.51584 1.5999 1.5999
0.51648 1.5999 1.5999
0.51712 1.5999 1.5999
0.51776 1.5999 1.5999
0.5184 1.5999 1.5999
0.51904 1.5999 1.5999
0.51968 1.5999 1.5999
0.52032 1.5999 1.5999
0.52096 1.5999 1.5999
0.5216 1.5999 1.5999
0.52224 1.5999 1.5999
0.52288 1.5999 1.5999
0.52352 1.5999 1.5999
0.52416 1.5999 1.5999
0.5248 1.5999 1.5999
0.52544 1.5999 1.5999
0.52608 1.5999 1.5999
0.52672 1.5999 1.5999
0.52736 1.5999 1.5999
0.528 1.5999 1.5999
0.52864 1.5999 1.5999
0.52928 1.5999 1.5999
0.52992 1.5999 1.5999
0.53056 1.5999 1.5999
0.5312 1.5999 1.5999
0.53184 1.5999 1.5999
0.53248 1.5999 1.5999
0.53312 1.5999 1.5999
0.53376 1.5999 1.5999
0.5344 1.5999 1.5999
0.53504 1.5999 1.5999
0.53568 1.5999 1.5999
0.53632 1.5999 1.5999
0.53696 1.5999 1.5999
0.5376 1.5999 1.5999
0.53824 1.5999 1.5999
0.53888 1.5999 1.5999
0.53952 1.5999 1.5999
0.54016 1.5999 1.5999
0.5408 1.5999 1.5999
0.54144 1.5999 1.5999
0.54208 1.5999 1.5999
0.54272 1.5999 1.5999
0.54336 1.5999 1.5999
0.544 1.5999 1.5999
0.54464 1.5999 1.5999
0.54528 1.5999 1.5999
0.54592 1.5999 1.5999
0.54656 1.5999 1.5999
0.5472 1.5999 1.5999
0.54784 1.5999 1.5999
0.54848 1.5999 1.5999
0.54912 1.5999 1.5999
0.54976 1.5999 1.5999
0.5504 1.5999 1.5999
0.55104 1.5999 1.5999
0.55168 1.5999 1.5999
0.55232 1.5999 1.5999
0.55296 1.5999 1.5999
0.5536 1.5999 1.5999
0.55424 1.5999 1.5999
0.55488 1.5999 1.5999
0.55552 1.5999 1.5999
0.55616 1.5999 1.5999
0.5568 1.5999 1.5999
0.55744 1.5999 1.5999
0.55808 1.5999 1.5999
0.55872 1.5999 1.5999
0.55936 1.5999 1.5999
0.56 1.5999 1.5999
0.56064 1.5999 1.5999
0.56128 1.5999 1.5999
0.56192 1.5999 1.5999
0.56256 1.5999 1.5999
0.5632 1.5999 1.5999
0.56384 1.5999 1.5999
0.56448 1.5999 1.5999
0.56512 1.5999 1.5999
0.56576 1.5999 1.5999
0.5664 1.5999 1.5999
0.56704 1.5999 1.5999
0.56768 1.5999 1.5999
0.56832 1.5999 1.5999
0.56896 1.5999 1.5999
0.5696 1.5999 1.5999
0.57024 1.5999 1.5999
0.57088 1.5999 1.5999
0.57152 1.5999 1.5999
0.57216 1.5999 1.5999
0.5728 1.5999 1.5999
0.57344 1.5999 1.5999
0.57408 1.5999 1.5999
0.57472 1.5999 1.5999
0.57536 1.5999 1.5999
0.576 1.5999 1.5999
0.57664 1.5999 1.5999
0.57728 1.5999 1.5999
0.57792 1.5999 1.5999
0.57856 1.5999 1.5999
0.5792 1.5999 1.5999
0.57984 1.5999 1.5999
0.58048 1.5999 1.5999
0.58112 1.5999 1.5999
0.58176 1.5999 1.5999
0.5824 1.5999 1.5999
0.58304 1.5999 1.5999
0.58368 1.5999 1.5999
0.58432 1.5999 1.5999
0.58496 1.5999 1.5999
0.5856 1.5999 1.5999
0.58624 1.5999 1.5999
0.58688 1.5999 1.5999
0.58752 1.5999 1.5999
0.58816 1.5999 1.5999
0.5888 1.5999 1.5999
0.58944 1.5999 1.5999
0.59008 1.5999 1.5999
0.59072 1.5999 1.5999
0.59136 1.5999 1.5999
0.592 1.5999 1.5999
0.59264 1.5999 1.5999
0.59328 1.5999 1.5999
0.59392 1.5999 1.5999
0.59456 1.5999 1.5999
0.5952 1.5999 1.5999
0.59584 1.5999 1.5999
0.59648 1.5999 1.5999
0.59712 1.5999 1.5999
0.59776 1.5999 1.5999
0.5984 1.5999 1.5999
0.59904 1.5999 1.5999
0.59968 1.5999 1.5999
0.60032 1.5999 1.5999
0.60096 1.5999 1.5999
0.6016 1.5999 1.5999
0.60224 1.5999 1.5999
0.60288 1.5999 1.5999
0.60352 1.5999 1.5999
0.60416 1.5999 1.5999
0.6048 1.5999 1.5999
0.60544 1.5999 1.5999
0.60608 1.5999 1.5999
0.60672 1.5999 1.5999
0.60736 1.5999 1.5999
0.608 1.5999 1.5999
0.60864 1.5999 1.5999
0.60928 1.5999 1.5999
0.60992 1.5999 1.5999
0.61056 1.5999 1.5999
0.6112 1.5999 1.5999
0.61184 1.5999 1.5999
0.61248 1.5999 1.5999
0.61312 1.5999 1.5999
0.61376 1.5999 1.5999
0.6144 1.5999 1.5999
0.61504 1.5999 1.5999
0.61568 1.5999 1.5999
0.61632 1.5999 1.5999
0.61696 1.5999 1.5999
0.6176 1.5999 1.5999
0.61824 1.5999 1.5999
0.61888 1.5999 1.5999
0.61952 1.5999 1.5999
0.62016 1.5999 1.5999
0.6208 1.5999 1.5999
0.62144 1.5999 1.5999
0.62208 1.5999 1.5999
0.62272 1.5999 1.5999
0.62336 1.5999 1.5999
0.624 1.5999 1.5999
0.62464 1.5999 1.5999
0.62528 1.5999 1.5999
0.62592 1.5999 1.5999
0.62656 1.5999 1.5999
0.6272 1.5999 1.5999
0.62784 1.5999 1.5999
0.62848 1.5999 1.5999
0.62912 1.5999 1.5999
0.62976 1.5999 1.5999
0.6304 1.5999 1.5999
0.63104 1.5999 1.5999
0.63168 1.5999 1.5999
0.63232 1.5999 1.5999
0.63296 1.5999 1.5999
0.6336 1.5999 1.5999
0.63424 1.5999 1.5999
0.63488 1.5999 1.5999
0.63552 1.5999 1.5999
0.63616 1.5999 1.5999
0.6368 1.5999 1.5999
0.63744 1.5999 1.5999
0.63808 1.5999 1.5999
0.63872 1.5999 1.5999
0.63936 1.5999 1.5999
0.64 1.5999 1.5999


==> figures/BJTMOSsweep2.txt <==
vin bjt mos
0 1.5999 1.5999
0.00064 1.5999 1.5999
0.00128 1.5999 1.5999
0.00192 1.5999 1.5999
0.00256 1.5999 1.5999
0.0032 1.5999 1.5999
0.00384 1.5999 1.5999
0.00448 1.5999 1.5999
0.00512 1.5999 1.5999
0.00576 1.5999 1.5999
0.0064 1.5999 1.5999
0.00704 1.5999 1.5999
0.00768 1.5999 1.5999
0.00832 1.5999 1.5999
0.00896 1.5999 1.5999
0.0096 1.5999 1.5999
0.01024 1.5999 1.5999
0.01088 1.5999 1.5999
0.01152 1.5999 1.5999
0.01216 1.5999 1.5999
0.0128 1.5999 1.5999
0.01344 1.5999 1.5999
0.01408 1.5999 1.5999
0.01472 1.5999 1.5999
0.01536 1.5999 1.5999
0.016 1.5999 1.5999
0.01664 1.5999 1.5999
0.01728 1.5999 1.5999
0.01792 1.5999 1.5999
0.01856 1.5999 1.5999
0.0192 1.5999 1.5999
0.01984 1.5999 1.5999
0.02048 1.5999 1.5999
0.02112 1.5999 1.5999
0.02176 1.5999 1.5999
0.0224 1.5999 1.5999
0.02304 1.5999 1.5999
0.02368 1.5999 1.5999
0.02432 1.5999 1.5999
0.02496 1.5999 1.5999
0.0256 1.5999 1.5999
0.02624 1.5999 1.5999
0.02688 1.5999 1.5999
0.02752 1.5999 1.5999
0.02816 1.5999 1.5999
0.0288 1.5999 1.5999
0.02944 1.5999 1.5999
0.03008 1.5999 1.5999
0.03072 1.5999 1.5999
0.03136 1.5999 1.5999
0.032 1.5999 1.5999
0.03264 1.5999 1.5999
0.03328 1.5999 1.5999
0.03392 1.5999 1.5999
0.03456 1.5999 1.5999
0.0352 1.5999 1.5999
0.03584 1.5999 1.5999
0.03648 1.5999 1.5999
0.03712 1.5999 1.5999
0.03776 1.5999 1.5999
0.0384 1.5999 1.5999
0.03904 1.5999 1.5999
0.03968 1.5999 1.5999
0.04032 1.5999 1.5999
0.04096 1.5999 1.5999
0.0416 1.5999 1.5999
0.04224 1.5999 1.5999
0.04288 1.5999 1.5999
0.04352 1.5999 1.5999
0.04416 1.5999 1.5999
0.0448 1.5999 1.5999
0.04544 1.5999 1.5999
0.04608 1.5999 1.5999
0.04672 1.5999 1.5999
0.04736 1.5999 1.5999
0.048 1.5999 1.5999
0.04864 1.5999 1.5999
0.04928 1.5999 1.5999
0.04992 1.5999 1.5999
0.05056 1.5999 1.5999
0.0512 1.5999 1.5999
0.05184 1.5999 1.5999
0.05248 1.5999 1.5999
0.05312 1.5999 1.5999
0.05376 1.5999 1.5999
0.0544 1.5999 1.5999
0.05504 1.5999 1.5999
0.05568 1.5999 1.5999
0.05632 1.5999 1.5999
0.05696 1.5999 1.5999
0.0576 1.5999 1.5999
0.05824 1.5999 1.5999
0.05888 1.5999 1.5999
0.05952 1.5999 1.5999
0.06016 1.5999 1.5999
0.0608 1.5999 1.5999
0.06144 1.5999 1.5999
0.06208 1.5999 1.5999
0.06272 1.5999 1.5999
0.06336 1.5999 1.5999
0.064 1.5999 1.5999
0.06464 1.5999 1.5999
0.06528 1.5999 1.5999
0.06592 1.5999 1.5999
0.06656 1.5999 1.5999
0.0672 1.5999 1.5999
0.06784 1.5999 1.5999
0.06848 1.5999 1.5999
0.06912 1.5999 1.5999
0.06976 1.5999 1.5999
0.0704 1.5999 1.5999
0.07104 1.5999 1.5999
0.07168 1.5999 1.5999
0.07232 1.5999 1.5999
0.07296 1.5999 1.5999
0.0736 1.5999 1.5999
0.07424 1.5999 1.5999
0.07488 1.5999 1.5999
0.07552 1.5999 1.5999
0.07616 1.5999 1.5999
0.0768 1.5999 1.5999
0.07744 1.5999 1.5999
0.07808 1.5999 1.5999
0.07872 1.5999 1.5999
0.07936 1.5999 1.5999
0.08 1.5999 1.5999
0.08064 1.5999 1.5999
0.08128 1.5999 1.5999
0.08192 1.5999 1.5999
0.08256 1.5999 1.5999
0.0832 1.5999 1.5999
0.08384 1.5999 1.5999
0.08448 1.5999 1.5999
0.08512 1.5999 1.5999
0.08576 1.5999 1.5999
0.0864 1.5999 1.5999
0.08704 1.5999 1.5999
0.08768 1.5999 1.5999
0.08832 1.5999 1.5999
0.08896 1.5999 1.5999
0.0896 1.5999 1.5999
0.09024 1.5999 1.5999
0.09088 1.5999 1.5999
0.09152 1.5999 1.5999
0.09216 1.5999 1.5999
0.0928 1.5999 1.5999
0.09344 1.5999 1.5999
0.09408 1.5999 1.5999
0.09472 1.5999 1.5999
0.09536 1.5999 1.5999
0.096 1.5999 1.5999
0.09664 1.5999 1.5999
0.09728 1.5999 1.5999
0.09792 1.5999 1.5999
0.09856 1.5999 1.5999
0.0992 1.5999 1.5999
0.09984 1.5999 1.5999
0.10048 1.5999 1.5999
0.10112 1.5999 1.5999
0.10176 1.5999 1.5999
0.1024 1.5999 1.5999
0.10304 1.5999 1.5999
0.10368 1.5999 1.5999
0.10432 1.5999 1.5999
0.10496 1.5999 1.5999
0.1056 1.5999 1.5999
0.10624 1.5999 1.5999
0.10688 1.5999 1.5999
0.10752 1.5999 1.5999
0.10816 1.5999 1.5999
0.1088 1.5999 1.5999
0.10944 1.5999 1.5999
0.11008 1.5999 1.5999
0.11072 1.5999 1.5999
0.11136 1.5999 1.5999
0.112 1.5999 1.5999
0.11264 1.5999 1.5999
0.11328 1.5999 1.5999
0.11392 1.5999 1.5999
0.11456 1.5999 1.5999
0.1152 1.5999 1.5999
0.11584 1.5999 1.5999
0.11648 1.5999 1.5999
0.11712 1.5999 1.5999
0.11776 1.5999 1.5999
0.1184 1.5999 1.5999
0.11904 1.5999 1.5999
0.11968 1.5999 1.5999
0.12032 1.5999 1.5999
0.12096 1.5999 1.5999
0.1216 1.5999 1.5999
0.12224 1.5999 1.5999
0.12288 1.5999 1.5999
0.12352 1.5999 1.5999
0.12416 1.5999 1.5999
0.1248 1.5999 1.5999
0.12544 1.5999 1.5999
0.12608 1.5999 1.5999
0.12672 1.5999 1.5999
0.12736 1.5999 1.5999
0.128 1.5999 1.5999
0.12864 1.5999 1.5999
0.12928 1.5999 1.5999
0.12992 1.5999 1.5999
0.13056 1.5999 1.5999
0.1312 1.5999 1.5999
0.13184 1.5999 1.5999
0.13248 1.5999 1.5999
0.13312 1.5999 1.5999
0.13376 1.5999 1.5999
0.1344 1.5999 1.5999
0.13504 1.5999 1.5999
0.13568 1.5999 1.5999
0.13632 1.5999 1.5999
0.13696 1.5999 1.5999
0.1376 1.5999 1.5999
0.13824 1.5999 1.5999
0.13888 1.5999 1.5999
0.13952 1.5999 1.5999
0.14016 1.5999 1.5999
0.1408 1.5999 1.5999
0.14144 1.5999 1.5999
0.14208 1.5999 1.5999
0.14272 1.5999 1.5999
0.14336 1.5999 1.5999
0.144 1.5999 1.5999
0.14464 1.5999 1.5999
0.14528 1.5999 1.5999
0.14592 1.5999 1.5999
0.14656 1.5999 1.5999
0.1472 1.5999 1.5999
0.14784 1.5999 1.5999
0.14848 1.5999 1.5999
0.14912 1.5999 1.5999
0.14976 1.5999 1.5999
0.1504 1.5999 1.5999
0.15104 1.5999 1.5999
0.15168 1.5999 1.5999
0.15232 1.5999 1.5999
0.15296 1.5999 1.5999
0.1536 1.5999 1.5999
0.15424 1.5999 1.5999
0.15488 1.5999 1.5999
0.15552 1.5999 1.5999
0.15616 1.5999 1.5999
0.1568 1.5999 1.5999
0.15744 1.5999 1.5999
0.15808 1.5999 1.5999
0.15872 1.5999 1.5999
0.15936 1.5999 1.5999
0.16 1.5999 1.5999
0.16064 1.5999 1.5999
0.16128 1.5999 1.5999
0.16192 1.5999 1.5999
0.16256 1.5999 1.5999
0.1632 1.5999 1.5999
0.16384 1.5999 1.5999
0.16448 1.5999 1.5999
0.16512 1.5999 1.5999
0.16576 1.5999 1.5999
0.1664 1.5999 1.5999
0.16704 1.5999 1.5999
0.16768 1.5999 1.5999
0.16832 1.5999 1.5999
0.16896 1.5999 1.5999
0.1696 1.5999 1.5999
0.17024 1.5999 1.5999
0.17088 1.5999 1.5999
0.17152 1.5999 1.5999
0.17216 1.5999 1.5999
0.1728 1.5999 1.5999
0.17344 1.5999 1.5999
0.17408 1.5999 1.5999
0.17472 1.5999 1.5999
0.17536 1.5999 1.5999
0.176 1.5999 1.5999
0.17664 1.5999 1.5999
0.17728 1.5999 1.5999
0.17792 1.5999 1.5999
0.17856 1.5999 1.5999
0.1792 1.5999 1.5999
0.17984 1.5999 1.5999
0.18048 1.5999 1.5999
0.18112 1.5999 1.5999
0.18176 1.5999 1.5999
0.1824 1.5999 1.5999
0.18304 1.5999 1.5999
0.18368 1.5999 1.5999
0.18432 1.5999 1.5999
0.18496 1.5999 1.5999
0.1856 1.5999 1.5999
0.18624 1.5999 1.5999
0.18688 1.5999 1.5999
0.18752 1.5999 1.5999
0.18816 1.5999 1.5999
0.1888 1.5999 1.5999
0.18944 1.5999 1.5999
0.19008 1.5999 1.5999
0.19072 1.5999 1.5999
0.19136 1.5999 1.5999
0.192 1.5999 1.5999
0.19264 1.5999 1.5999
0.19328 1.5999 1.5999
0.19392 1.5999 1.5999
0.19456 1.5999 1.5999
0.1952 1.5999 1.5999
0.19584 1.5999 1.5999
0.19648 1.5999 1.5999
0.19712 1.5999 1.5999
0.19776 1.5999 1.5999
0.1984 1.5999 1.5999
0.19904 1.5999 1.5999
0.19968 1.5999 1.5999
0.20032 1.5999 1.5999
0.20096 1.5999 1.5999
0.2016 1.5999 1.5999
0.20224 1.5999 1.5999
0.20288 1.5999 1.5999
0.20352 1.5999 1.5999
0.20416 1.5999 1.5999
0.2048 1.5999 1.5999
0.20544 1.5999 1.5999
0.20608 1.5999 1.5999
0.20672 1.5999 1.5999
0.20736 1.5999 1.5999
0.208 1.5999 1.5999
0.20864 1.5999 1.5999
0.20928 1.5999 1.5999
0.20992 1.5999 1.5999
0.21056 1.5999 1.5999
0.2112 1.5999 1.5999
0.21184 1.5999 1.5999
0.21248 1.5999 1.5999
0.21312 1.5999 1.5999
0.21376 1.5999 1.5999
0.2144 1.5999 1.5999
0.21504 1.5999 1.5999
0.21568 1.5999 1.5999
0.21632 1.5999 1.5999
0.21696 1.5999 1.5999
0.2176 1.5999 1.5999
0.21824 1.5999 1.5999
0.21888 1.5999 1.5999
0.21952 1.5999 1.5999
0.22016 1.5999 1.5999
0.2208 1.5999 1.5999
0.22144 1.5999 1.5999
0.22208 1.5999 1.5999
0.22272 1.5999 1.5999
0.22336 1.5999 1.5999
0.224 1.5999 1.5999
0.22464 1.5999 1.5999
0.22528 1.5999 1.5999
0.22592 1.5999 1.5999
0.22656 1.5999 1.5999
0.2272 1.5999 1.5999
0.22784 1.5999 1.5999
0.22848 1.5999 1.5999
0.22912 1.5999 1.5999
0.22976 1.5999 1.5999
0.2304 1.5999 1.5999
0.23104 1.5999 1.5999
0.23168 1.5999 1.5999
0.23232 1.5999 1.5999
0.23296 1.5999 1.5999
0.2336 1.5999 1.5999
0.23424 1.5999 1.5999
0.23488 1.5999 1.5999
0.23552 1.5999 1.5999
0.23616 1.5999 1.5999
0.2368 1.5999 1.5999
0.23744 1.5999 1.5999
0.23808 1.5999 1.5999
0.23872 1.5999 1.5999
0.23936 1.5999 1.5999
0.24 1.5999 1.5999
0.24064 1.5999 1.5999
0.24128 1.5999 1.5999
0.24192 1.5999 1.5999
0.24256 1.5999 1.5999
0.2432 1.5999 1.5999
0.24384 1.5999 1.5999
0.24448 1.5999 1.5999
0.24512 1.5999 1.5999
0.24576 1.5999 1.5999
0.2464 1.5999 1.5999
0.24704 1.5999 1.5999
0.24768 1.5999 1.5999
0.24832 1.5999 1.5999
0.24896 1.5999 1.5999
0.2496 1.5999 1.5999
0.25024 1.5999 1.5999
0.25088 1.5999 1.5999
0.25152 1.5999 1.5999
0.25216 1.5999 1.5999
0.2528 1.5999 1.5999
0.25344 1.5999 1.5999
0.25408 1.5999 1.5999
0.25472 1.5999 1.5999
0.25536 1.5999 1.5999
0.256 1.5999 1.5999
0.25664 1.5999 1.5999
0.25728 1.5999 1.5999
0.25792 1.5999 1.59989
0.25856 1.5999 1.59989
0.2592 1.5999 1.59989
0.25984 1.5999 1.59989
0.26048 1.5999 1.59989
0.26112 1.5999 1.59989
0.26176 1.5999 1.59989
0.2624 1.5999 1.59989
0.26304 1.5999 1.59989
0.26368 1.5999 1.59988
0.26432 1.5999 1.59988
0.26496 1.5999 1.59988
0.2656 1.5999 1.59988
0.26624 1.5999 1.59988
0.26688 1.5999 1.59987
0.26752 1.5999 1.59987
0.26816 1.5999 1.59987
0.2688 1.5999 1.59987
0.26944 1.5999 1.59986
0.27008 1.5999 1.59986
0.27072 1.5999 1.59985
0.27136 1.5999 1.59985
0.272 1.5999 1.59984
0.27264 1.5999 1.59984
0.27328 1.5999 1.59983
0.27392 1.5999 1.59983
0.27456 1.5999 1.59982
0.2752 1.5999 1.59981
0.27584 1.5999 1.5998
0.27648 1.5999 1.59979
0.27712 1.5999 1.59978
0.27776 1.5999 1.59977
0.2784 1.5999 1.59976
0.27904 1.5999 1.59975
0.27968 1.5999 1.59974
0.28032 1.5999 1.59972
0.28096 1.5999 1.5997
0.2816 1.5999 1.59969
0.28224 1.5999 1.59967
0.28288 1.5999 1.59965
0.28352 1.5999 1.59963
0.28416 1.5999 1.59961
0.2848 1.5999 1.59959
0.28544 1.5999 1.59957
0.28608 1.5999 1.59954
0.28672 1.5999 1.59952
0.28736 1.5999 1.59949
0.288 1.5999 1.59946
0.28864 1.5999 1.59943
0.28928 1.5999 1.5994
0.28992 1.5999 1.59937
0.29056 1.5999 1.59934
0.2912 1.5999 1.5993
0.29184 1.5999 1.59927
0.29248 1.5999 1.59923
0.29312 1.5999 1.5992
0.29376 1.5999 1.59916
0.2944 1.5999 1.59912
0.29504 1.5999 1.59908
0.29568 1.5999 1.59904
0.29632 1.5999 1.599
0.29696 1.5999 1.59896
0.2976 1.5999 1.59892
0.29824 1.5999 1.59888
0.29888 1.5999 1.59883
0.29952 1.5999 1.59879
0.30016 1.5999 1.59875
0.3008 1.5999 1.5987
0.30144 1.5999 1.59866
0.30208 1.5999 1.59861
0.30272 1.5999 1.59856
0.30336 1.5999 1.59851
0.304 1.5999 1.59847
0.30464 1.5999 1.59842
0.30528 1.5999 1.59837
0.30592 1.5999 1.59832
0.30656 1.5999 1.59827
0.3072 1.5999 1.59822
0.30784 1.59989 1.59817
0.30848 1.59988 1.59812
0.30912 1.59987 1.59807
0.30976 1.59985 1.59802
0.3104 1.59982 1.59797
0.31104 1.59979 1.59791
0.31168 1.59975 1.59786
0.31232 1.5997 1.59781
0.31296 1.59965 1.59776
0.3136 1.5996 1.5977
0.31424 1.59955 1.59765
0.31488 1.59949 1.5976
0.31552 1.59943 1.59754
0.31616 1.59937 1.59749
0.3168 1.59931 1.59744
0.31744 1.59924 1.59738
0.31808 1.59918 1.59733
0.31872 1.59912 1.59727
0.31936 1.59905 1.59722
0.32 1.59898 1.59716
0.32064 1.59892 1.59711
0.32128 1.59885 1.59705
0.32192 1.59878 1.59699
0.32256 1.59871 1.59694
0.3232 1.59864 1.59688
0.32384 1.59857 1.59683
0.32448 1.5985 1.59677
0.32512 1.59843 1.59671
0.32576 1.59836 1.59666
0.3264 1.59829 1.5966
0.32704 1.59822 1.59654
0.32768 1.59815 1.59649
0.32832 1.59808 1.59643
0.32896 1.59801 1.59637
0.3296 1.59794 1.59632
0.33024 1.59787 1.59626
0.33088 1.59779 1.5962
0.33152 1.59772 1.59615
0.33216 1.59765 1.59609
0.3328 1.59758 1.59603
0.33344 1.5975 1.59597
0.33408 1.59743 1.59591
0.33472 1.59736 1.59586
0.33536 1.59729 1.5958
0.336 1.59721 1.59574
0.33664 1.59714 1.59568
0.33728 1.59707 1.59563
0.33792 1.59699 1.59557
0.33856 1.59692 1.59551
0.3392 1.59685 1.59545
0.33984 1.59677 1.59539
0.34048 1.5967 1.59533
0.34112 1.59662 1.59528
0.34176 1.59655 1.59522
0.3424 1.59648 1.59516
0.34304 1.5964 1.5951
0.34368 1.59633 1.59504
0.34432 1.59626 1.59498
0.34496 1.59618 1.59492
0.3456 1.59611 1.59486
0.34624 1.59603 1.59481
0.34688 1.59596 1.59475
0.34752 1.59588 1.59469
0.34816 1.59581 1.59463
0.3488 1.59574 1.59457
0.34944 1.59566 1.59451
0.35008 1.59559 1.59445
0.35072 1.59551 1.59439
0.35136 1.59544 1.59433
0.352 1.59536 1.59427
0.35264 1.59529 1.59422
0.35328 1.59521 1.59416
0.35392 1.59514 1.5941
0.35456 1.59507 1.59404
0.3552 1.59499 1.59398
0.35584 1.59492 1.59392
0.35648 1.59484 1.59386
0.35712 1.59477 1.5938
0.35776 1.59469 1.59374
0.3584 1.59462 1.59368
0.35904 1.59454 1.59362
0.35968 1.59447 1.59356
0.36032 1.59439 1.5935
0.36096 1.59432 1.59344
0.3616 1.59424 1.59338
0.36224 1.59417 1.59333
0.36288 1.59409 1.59327
0.36352 1.59402 1.59321
0.36416 1.59394 1.59315
0.3648 1.59387 1.59309
0.36544 1.59379 1.59303
0.36608 1.59372 1.59297
0.36672 1.59364 1.59291
0.36736 1.59357 1.59285
0.368 1.59349 1.59279
0.36864 1.59342 1.59273
0.36928 1.59334 1.59267
0.36992 1.59327 1.59261
0.37056 1.59319 1.59255
0.3712 1.59312 1.59249
0.37184 1.59305 1.59243
0.37248 1.59297 1.59237
0.37312 1.5929 1.59231
0.37376 1.59282 1.59225
0.3744 1.59275 1.59219
0.37504 1.59267 1.59213
0.37568 1.5926 1.59207
0.37632 1.59252 1.59202
0.37696 1.59245 1.59196
0.3776 1.59237 1.5919
0.37824 1.5923 1.59184
0.37888 1.59222 1.59178
0.37952 1.59215 1.59172
0.38016 1.59207 1.59166
0.3808 1.592 1.5916
0.38144 1.59192 1.59154
0.38208 1.59185 1.59148
0.38272 1.59177 1.59142
0.38336 1.5917 1.59136
0.384 1.59162 1.5913
0.38464 1.59155 1.59124
0.38528 1.59147 1.59118
0.38592 1.5914 1.59112
0.38656 1.59132 1.59106
0.3872 1.59125 1.591
0.38784 1.59117 1.59094
0.38848 1.5911 1.59088
0.38912 1.59102 1.59082
0.38976 1.59095 1.59077
0.3904 1.59087 1.59071
0.39104 1.5908 1.59065
0.39168 1.59072 1.59059
0.39232 1.59065 1.59053
0.39296 1.59057 1.59047
0.3936 1.5905 1.59041
0.39424 1.59042 1.59035
0.39488 1.59035 1.59029
0.39552 1.59027 1.59023
0.39616 1.5902 1.59017
0.3968 1.59012 1.59011
0.39744 1.59005 1.59005
0.39808 1.58997 1.58999
0.39872 1.5899 1.58993
0.39936 1.58982 1.58987
0.4 1.58975 1.58982
0.40064 1.58968 1.58976
0.40128 1.5896 1.5897
0.40192 1.58953 1.58964
0.40256 1.58945 1.58958
0.4032 1.58938 1.58952
0.40384 1.5893 1.58946
0.40448 1.58923 1.5894
0.40512 1.58915 1.58934
0.40576 1.58908 1.58928
0.4064 1.589 1.58922
0.40704 1.58893 1.58917
0.40768 1.58885 1.58911
0.40832 1.58878 1.58905
0.40896 1.58871 1.58899
0.4096 1.58863 1.58893
0.41024 1.58856 1.58887
0.41088 1.58848 1.58881
0.41152 1.58841 1.58875
0.41216 1.58833 1.58869
0.4128 1.58826 1.58863
0.41344 1.58818 1.58858
0.41408 1.58811 1.58852
0.41472 1.58804 1.58846
0.41536 1.58796 1.5884
0.416 1.58789 1.58834
0.41664 1.58781 1.58828
0.41728 1.58774 1.58822
0.41792 1.58766 1.58816
0.41856 1.58759 1.58811
0.4192 1.58752 1.58805
0.41984 1.58744 1.58799
0.42048 1.58737 1.58793
0.42112 1.58729 1.58787
0.42176 1.58722 1.58781
0.4224 1.58715 1.58775
0.42304 1.58707 1.5877
0.42368 1.587 1.58764
0.42432 1.58692 1.58758
0.42496 1.58685 1.58752
0.4256 1.58677 1.58746
0.42624 1.5867 1.5874
0.42688 1.58663 1.58735
0.42752 1.58655 1.58729
0.42816 1.58648 1.58723
0.4288 1.5864 1.58717
0.42944 1.58633 1.58711
0.43008 1.58626 1.58705
0.43072 1.58618 1.587
0.43136 1.58611 1.58694
0.432 1.58604 1.58688
0.43264 1.58596 1.58682
0.43328 1.58589 1.58676
0.43392 1.58581 1.58671
0.43456 1.58574 1.58665
0.4352 1.58567 1.58659
0.43584 1.58559 1.58653
0.43648 1.58552 1.58647
0.43712 1.58545 1.58642
0.43776 1.58537 1.58636
0.4384 1.5853 1.5863
0.43904 1.58523 1.58624
0.43968 1.58515 1.58618
0.44032 1.58508 1.58613
0.44096 1.585 1.58607
0.4416 1.58493 1.58601
0.44224 1.58486 1.58595
0.44288 1.58478 1.5859
0.44352 1.58471 1.58584
0.44416 1.58464 1.58578
0.4448 1.58456 1.58572
0.44544 1.58449 1.58567
0.44608 1.58442 1.58561
0.44672 1.58434 1.58555
0.44736 1.58427 1.58549
0.448 1.5842 1.58544
0.44864 1.58413 1.58538
0.44928 1.58405 1.58532
0.44992 1.58398 1.58526
0.45056 1.58391 1.58521
0.4512 1.58383 1.58515
0.45184 1.58376 1.58509
0.45248 1.58369 1.58504
0.45312 1.58361 1.58498
0.45376 1.58354 1.58492
0.4544 1.58347 1.58486
0.45504 1.58339 1.58481
0.45568 1.58332 1.58475
0.45632 1.58325 1.58469
0.45696 1.58318 1.58464
0.4576 1.5831 1.58458
0.45824 1.58303 1.58452
0.45888 1.58296 1.58447
0.45952 1.58289 1.58441
0.46016 1.58281 1.58435
0.4608 1.58274 1.5843
0.46144 1.58267 1.58424
0.46208 1.5826 1.58418
0.46272 1.58252 1.58413
0.46336 1.58245 1.58407
0.464 1.58238 1.58401
0.46464 1.58231 1.58396
0.46528 1.58223 1.5839
0.46592 1.58216 1.58384
0.46656 1.58209 1.58379
0.4672 1.58202 1.58373
0.46784 1.58194 1.58367
0.46848 1.58187 1.58362
0.46912 1.5818 1.58356
0.46976 1.58173 1.58351
0.4704 1.58165 1.58345
0.47104 1.58158 1.58339
0.47168 1.58151 1.58334
0.47232 1.58144 1.58328
0.47296 1.58137 1.58323
0.4736 1.58129 1.58317
0.47424 1.58122 1.58311
0.47488 1.58115 1.58306
0.47552 1.58108 1.583
0.47616 1.58101 1.58295
0.4768 1.58093 1.58289
0.47744 1.58086 1.58283
0.47808 1.58079 1.58278
0.47872 1.58072 1.58272
0.47936 1.58065 1.58267
0.48 1.58058 1.58261
0.48064 1.5805 1.58256
0.48128 1.58043 1.5825
0.48192 1.58036 1.58245
0.48256 1.58029 1.58239
0.4832 1.58022 1.58234
0.48384 1.58015 1.58228
0.48448 1.58008 1.58222
0.48512 1.58 1.58217
0.48576 1.57993 1.58211
0.4864 1.57986 1.58206
0.48704 1.57979 1.582
0.48768 1.57972 1.58195
0.48832 1.57965 1.58189
0.48896 1.57958 1.58184
0.4896 1.5795 1.58178
0.49024 1.57943 1.58173
0.49088 1.57936 1.58167
0.49152 1.57929 1.58162
0.49216 1.57922 1.58157
0.4928 1.57915 1.58151
0.49344 1.57908 1.58146
0.49408 1.57901 1.5814
0.49472 1.57894 1.58135
0.49536 1.57887 1.58129
0.496 1.5788 1.58124
0.49664 1.57872 1.58118
0.49728 1.57865 1.58113
0.49792 1.57858 1.58107
0.49856 1.57851 1.58102
0.4992 1.57844 1.58097
0.49984 1.57837 1.58091
0.50048 1.5783 1.58086
0.50112 1.57823 1.5808
0.50176 1.57816 1.58075
0.5024 1.57809 1.5807
0.50304 1.57802 1.58064
0.50368 1.57795 1.58059
0.50432 1.57788 1.58053
0.50496 1.57781 1.58048
0.5056 1.57774 1.58043
0.50624 1.57767 1.58037
0.50688 1.5776 1.58032
0.50752 1.57753 1.58026
0.50816 1.57746 1.58021
0.5088 1.57739 1.58016
0.50944 1.57732 1.5801
0.51008 1.57725 1.58005
0.51072 1.57718 1.58
0.51136 1.57711 1.57994
0.512 1.57704 1.57989
0.51264 1.57697 1.57984
0.51328 1.5769 1.57978
0.51392 1.57683 1.57973
0.51456 1.57676 1.57968
0.5152 1.57669 1.57962
0.51584 1.57662 1.57957
0.51648 1.57655 1.57952
0.51712 1.57648 1.57947
0.51776 1.57641 1.57941
0.5184 1.57634 1.57936
0.51904 1.57627 1.57931
0.51968 1.5762 1.57925
0.52032 1.57613 1.5792
0.52096 1.57606 1.57915
0.5216 1.57599 1.5791
0.52224 1.57593 1.57904
0.52288 1.57586 1.57899
0.52352 1.57579 1.57894
0.52416 1.57572 1.57889
0.5248 1.57565 1.57883
0.52544 1.57558 1.57878
0.52608 1.57551 1.57873
0.52672 1.57544 1.57868
0.52736 1.57537 1.57863
0.528 1.5753 1.57857
0.52864 1.57524 1.57852
0.52928 1.57517 1.57847
0.52992 1.5751 1.57842
0.53056 1.57503 1.57837
0.5312 1.57496 1.57831
0.53184 1.57489 1.57826
0.53248 1.57482 1.57821
0.53312 1.57476 1.57816
0.53376 1.57469 1.57811
0.5344 1.57462 1.57806
0.53504 1.57455 1.578
0.53568 1.57448 1.57795
0.53632 1.57441 1.5779
0.53696 1.57435 1.57785
0.5376 1.57428 1.5778
0.53824 1.57421 1.57775
0.53888 1.57414 1.5777
0.53952 1.57407 1.57765
0.54016 1.57401 1.57759
0.5408 1.57394 1.57754
0.54144 1.57387 1.57749
0.54208 1.5738 1.57744
0.54272 1.57373 1.57739
0.54336 1.57367 1.57734
0.544 1.5736 1.57729
0.54464 1.57353 1.57724
0.54528 1.57346 1.57719
0.54592 1.5734 1.57714
0.54656 1.57333 1.57709
0.5472 1.57326 1.57704
0.54784 1.57319 1.57699
0.54848 1.57313 1.57693
0.54912 1.57306 1.57688
0.54976 1.57299 1.57683
0.5504 1.57292 1.57678
0.55104 1.57286 1.57673
0.55168 1.57279 1.57668
0.55232 1.57272 1.57663
0.55296 1.57266 1.57658
0.5536 1.57259 1.57653
0.55424 1.57252 1.57648
0.55488 1.57245 1.57643
0.55552 1.57239 1.57638
0.55616 1.57232 1.57633
0.5568 1.57225 1.57629
0.55744 1.57219 1.57624
0.55808 1.57212 1.57619
0.55872 1.57205 1.57614
0.55936 1.57199 1.57609
0.56 1.57192 1.57604
0.56064 1.57185 1.57599
0.56128 1.57179 1.57594
0.56192 1.57172 1.57589
0.56256 1.57165 1.57584
0.5632 1.57159 1.57579
0.56384 1.57152 1.57574
0.56448 1.57146 1.57569
0.56512 1.57139 1.57565
0.56576 1.57132 1.5756
0.5664 1.57126 1.57555
0.56704 1.57119 1.5755
0.56768 1.57113 1.57545
0.56832 1.57106 1.5754
0.56896 1.57099 1.57535
0.5696 1.57093 1.57531
0.57024 1.57086 1.57526
0.57088 1.5708 1.57521
0.57152 1.57073 1.57516
0.57216 1.57066 1.57511
0.5728 1.5706 1.57506
0.57344 1.57053 1.57502
0.57408 1.57047 1.57497
0.57472 1.5704 1.57492
0.57536 1.57034 1.57487
0.576 1.57027 1.57482
0.57664 1.57021 1.57478
0.57728 1.57014 1.57473
0.57792 1.57008 1.57468
0.57856 1.57001 1.57463
0.5792 1.56995 1.57459
0.57984 1.56988 1.57454
0.58048 1.56982 1.57449
0.58112 1.56975 1.57444
0.58176 1.56969 1.5744
0.5824 1.56962 1.57435
0.58304 1.56956 1.5743
0.58368 1.56949 1.57425
0.58432 1.56943 1.57421
0.58496 1.56936 1.57416
0.5856 1.5693 1.57411
0.58624 1.56923 1.57407
0.58688 1.56917 1.57402
0.58752 1.5691 1.57397
0.58816 1.56904 1.57393
0.5888 1.56898 1.57388
0.58944 1.56891 1.57383
0.59008 1.56885 1.57379
0.59072 1.56878 1.57374
0.59136 1.56872 1.57369
0.592 1.56866 1.57365
0.59264 1.56859 1.5736
0.59328 1.56853 1.57356
0.59392 1.56846 1.57351
0.59456 1.5684 1.57346
0.5952 1.56834 1.57342
0.59584 1.56827 1.57337
0.59648 1.56821 1.57333
0.59712 1.56814 1.57328
0.59776 1.56808 1.57324
0.5984 1.56802 1.57319
0.59904 1.56795 1.57314
0.59968 1.56789 1.5731
0.60032 1.56783 1.57305
0.60096 1.56776 1.57301
0.6016 1.5677 1.57296
0.60224 1.56764 1.57292
0.60288 1.56757 1.57287
0.60352 1.56751 1.57283
0.60416 1.56745 1.57278
0.6048 1.56739 1.57274
0.60544 1.56732 1.57269
0.60608 1.56726 1.57265
0.60672 1.5672 1.5726
0.60736 1.56713 1.57256
0.608 1.56707 1.57251
0.60864 1.56701 1.57247
0.60928 1.56695 1.57243
0.60992 1.56688 1.57238
0.61056 1.56682 1.57234
0.6112 1.56676 1.57229
0.61184 1.5667 1.57225
0.61248 1.56663 1.5722
0.61312 1.56657 1.57216
0.61376 1.56651 1.57212
0.6144 1.56645 1.57207
0.61504 1.56639 1.57203
0.61568 1.56632 1.57199
0.61632 1.56626 1.57194
0.61696 1.5662 1.5719
0.6176 1.56614 1.57185
0.61824 1.56608 1.57181
0.61888 1.56601 1.57177
0.61952 1.56595 1.57172
0.62016 1.56589 1.57168
0.6208 1.56583 1.57164
0.62144 1.56577 1.5716
0.62208 1.56571 1.57155
0.62272 1.56564 1.57151
0.62336 1.56558 1.57147
0.624 1.56552 1.57142
0.62464 1.56546 1.57138
0.62528 1.5654 1.57134
0.62592 1.56534 1.5713
0.62656 1.56528 1.57125
0.6272 1.56522 1.57121
0.62784 1.56516 1.57117
0.62848 1.56509 1.57113
0.62912 1.56503 1.57108
0.62976 1.56497 1.57104
0.6304 1.56491 1.571
0.63104 1.56485 1.57096
0.63168 1.56479 1.57092
0.63232 1.56473 1.57087
0.63296 1.56467 1.57083
0.6336 1.56461 1.57079
0.63424 1.56455 1.57075
0.63488 1.56449 1.57071
0.63552 1.56443 1.57067
0.63616 1.56437 1.57063
0.6368 1.56431 1.57058
0.63744 1.56425 1.57054
0.63808 1.56419 1.5705
0.63872 1.56413 1.57046
0.63936 1.56407 1.57042
0.64 1.56401 1.57038


==> figures/LLR_MOS_k1.txt <==
Vin Vout
0 17.8409103028009
0.000639999999999974 17.8023441293597
0.00127999999999995 17.7636478113511
0.00191999999999998 17.7248647302977
0.00256000000000001 17.6859948861994
0.00319999999999998 17.6470382790563
0.00383999999999995 17.6079949088683
0.00447999999999998 17.5688864663967
0.00512000000000001 17.5296695701189
0.00575999999999999 17.4903659107964
0.00639999999999996 17.4509754884289
0.00703999999999999 17.4115199937778
0.00767999999999996 17.3719560453206
0.00831999999999999 17.3323270245798
0.00895999999999997 17.2925895500329
0.0096 17.2527870032024
0.01024 17.212897693327
0.01088 17.1729216204067
0.01152 17.1328587844416
0.01216 17.0927091854316
0.0128 17.0524728233767
0.01344 17.0121713890382
0.01408 16.9717615008937
0.01472 16.9312865404654
0.01536 16.8907248169923
0.016 16.8500763304744
0.01664 16.8093627716728
0.01728 16.7685407590651
0.01792 16.7276536741738
0.01856 16.6866798262376
0.0192 16.6456192152566
0.01984 16.6044935319919
0.02048 16.5632593949211
0.02112 16.5219601855667
0.0217599999999999 16.4805959039287
0.0224 16.4391231684845
0.02304 16.3975853607567
0.02368 16.3559607899841
0.02432 16.3142711469278
0.02496 16.2724730500654
0.0256 16.2306315716806
0.02624 16.1886816394897
0.02688 16.1466666350152
0.02752 16.1045648674958
0.02816 16.0623980276928
0.0287999999999999 16.0201444248449
0.02944 15.9778040589521
0.03008 15.9353986207757
0.03072 15.8929064195544
0.0313599999999999 15.8503491460495
0.032 15.8077051094997
0.03264 15.7649960006663
0.03328 15.722200128788
0.03392 15.6793391846261
0.03456 15.6363914774193
0.0352 15.5933786979288
0.0358399999999999 15.5502791553935
0.03648 15.5071145405746
0.03712 15.4638631627107
0.03776 15.4205467125633
0.0383999999999999 15.377143499371
0.03904 15.3336969046562
0.03968 15.2901418561354
0.04032 15.2465434260921
0.0409599999999999 15.202858233004
0.0416 15.1591079676322
0.04224 15.1152709392156
0.04288 15.0713688385153
0.0435199999999999 15.0274016655314
0.04416 14.9833694202638
0.0448 14.9392504119513
0.04544 14.8950663313553
0.04608 14.8508171784755
0.04672 14.8065029533121
0.04736 14.7621236558651
0.048 14.7176575953732
0.04864 14.6731264625977
0.04928 14.6285302575385
0.04992 14.5838906709569
0.05056 14.5391643213304
0.0512 14.4943512086591
0.05184 14.4494947144653
0.05248 14.4045731479879
0.05312 14.3595865092269
0.05376 14.3145347981822
0.0543999999999999 14.2694180148538
0.05504 14.2242361592418
0.05568 14.1789892313462
0.05632 14.1336772311669
0.05696 14.0883001587039
0.0576 14.0428797047185
0.05824 13.9973724876883
0.05888 13.9518218891357
0.05952 13.9062062182993
0.06016 13.8605254751794
0.0608 13.814801350537
0.0614399999999999 13.769012153611
0.06208 13.7231578844013
0.0627199999999999 13.6772602336692
0.06336 13.6312758198922
0.0639999999999999 13.585269715354
0.06464 13.5391985385322
0.0652799999999999 13.4930622894267
0.06592 13.4468609680375
0.06656 13.4006379558872
0.0672 13.3543498714532
0.06784 13.3079967147356
0.06848 13.2616001764955
0.06912 13.215160256733
0.06976 13.1686552646868
0.0704 13.1221068911183
0.07104 13.0755151360272
0.07168 13.0288799994138
0.07232 12.9821797905167
0.07296 12.9354578908584
0.0736 12.8886709189165
0.07424 12.8418405654521
0.0748799999999999 12.7949668304653
0.07552 12.7480714047172
0.0761599999999999 12.7011109066856
0.0768 12.6541287178927
0.07744 12.6071031475773
0.07808 12.5600341957396
0.07872 12.5129218623794
0.07936 12.465787838258
0.08 12.4186104326142
0.08064 12.3713896454479
0.08128 12.3241471675204
0.08192 12.2768829988317
0.08256 12.2295754486206
0.0832 12.1822462076483
0.08384 12.1348952759147
0.08448 12.08752265342
0.08512 12.0401066494027
0.08576 11.9926906453855
0.0864 11.9452312598459
0.08704 11.8977718743063
0.08768 11.8502907980054
0.08832 11.8027880309434
0.08896 11.7552852638813
0.0896 11.7077824968192
0.09024 11.660258038996
0.09088 11.6127118904115
0.09152 11.5651874325882
0.09216 11.5176412840037
0.0928 11.4701168261804
0.09344 11.4225706775959
0.09408 11.3750462197726
0.09472 11.3275434527106
0.09536 11.2800406856485
0.0959999999999999 11.2325596093477
0.09664 11.185100223808
0.0972799999999999 11.1376625290296
0.09792 11.0902465250124
0.09856 11.0428522117564
0.0992 10.9955012800229
0.09984 10.9481937298117
0.10048 10.900929561123
0.10112 10.8537087739568
0.10176 10.8065530590742
0.1024 10.759440725714
0.10304 10.7123934646374
0.10368 10.6654329666058
0.10432 10.6185158500965
0.10496 10.5717071873934
0.1056 10.5249635969738
0.10624 10.4783284603604
0.10688 10.4317800867918
0.10752 10.3853618577905
0.10816 10.3390303918341
0.1088 10.292829070445
0.10944 10.2467578936231
0.11008 10.2008385521298
0.11072 10.1550493552038
0.11136 10.109390302845
0.112 10.0639264673372
0.11264 10.0186144671579
0.11328 9.97347599306836
0.11392 9.92853273582973
0.11456 9.88378469544204
0.1152 9.83921018114408
0.11584 9.79485257445827
0.11648 9.75071187538461
0.11712 9.70678808392312
0.11776 9.66308120007377
0.1184 9.6196129145978
0.11904 9.57636153673399
0.11968 9.53334875724354
0.12032 9.49057457612647
0.12096 9.44801730262155
0.1216 9.40569862749
0.12224 9.36359685997061
0.12288 9.32173369082459
0.12352 9.28008742929073
0.12416 9.23865807536902
0.1248 9.19742393829825
0.12544 9.15640670883963
0.12608 9.11556300547075
0.12672 9.07489282819158
0.12736 9.03441786776336
0.128 8.99407305190242
0.12864 8.95390176213122
0.12928 8.91383892616609
0.12992 8.87392792552947
0.13056 8.83412537869893
0.1312 8.79443128567446
0.13184 8.75482395569486
0.13248 8.71530338876012
0.13312 8.67586958487024
0.13376 8.63652254402522
0.1344 8.59721888470264
0.13504 8.55795860690248
0.13568 8.51876340138598
0.13632 8.47958988663069
0.13696 8.44048144415904
0.1376 8.4013730016874
0.13824 8.36230794073818
0.13888 8.32326457055018
0.13952 8.2842428911234
0.14016 8.24522121169662
0.1408 8.20622122303105
0.14144 8.16722123436548
0.14208 8.12824293646113
0.14272 8.08924294779557
0.14336 8.05026464989121
0.144 8.01126466122565
0.14464 7.9722863633213
0.14528 7.93328637465573
0.14592 7.89430807675138
0.14656 7.85530808808581
0.1472 7.81630809942024
0.14784 7.77728641999346
0.14848 7.73828643132789
0.14912 7.69926475190111
0.14976 7.66024307247433
0.1504 7.62119970228633
0.15104 7.58217802285955
0.15168 7.54313465267155
0.15232 7.50409128248355
0.15296 7.46502622153434
0.1536 7.42598285134634
0.15424 7.38691779039712
0.15488 7.34787442020913
0.15552 7.30880935925991
0.15616 7.2697442983107
0.1568 7.23067923736149
0.15744 7.19161417641227
0.15808 7.15254911546306
0.15872 7.11350574527506
0.15936 7.07444068432585
0.16 7.03539731413785
0.16064 6.99635394394985
0.16128 6.95733226452307
0.16192 6.91831058509629
0.16256 6.8792889056695
0.1632 6.84031060776515
0.16384 6.8013323098608
0.16448 6.76235401195645
0.16512 6.72341909557453
0.16576 6.68450586995382
0.1664 6.64559264433312
0.16704 6.60672280023484
0.16768 6.56787464689779
0.16832 6.52906987508316
0.16896 6.49028679402975
0.1696 6.45154709449877
0.17024 6.41285077649022
0.17088 6.37417614924289
0.17152 6.33556659427919
0.17216 6.29700042083794
0.1728 6.25847762891912
0.17344 6.22001990928394
0.17408 6.18162726193241
0.17472 6.14329968686452
0.17536 6.10503718408028
0.176 6.06683975357969
0.17664 6.02872908612396
0.17728 5.99070518171309
0.17792 5.95276804034709
0.17856 5.91491766202595
0.1792 5.87717573751088
0.17984 5.83954226680189
0.18048 5.80201724989899
0.18112 5.76460068680215
0.18176 5.72733595903383
0.1824 5.69017968507158
0.18304 5.65317524643785
0.18368 5.61632264313262
0.18432 5.57962187515591
0.18496 5.54309463326891
0.1856 5.50671922671042
0.18624 5.47053903700288
0.18688 5.43455406414627
0.18752 5.39876430814061
0.18816 5.3631914597471
0.1888 5.32783551896575
0.18944 5.29269648579655
0.19008 5.25779605100072
0.19072 5.22313421457827
0.19136 5.18871097652918
0.192 5.1545697183759
0.19264 5.12066705859599
0.19328 5.08704637871188
0.19392 5.05368598796235
0.19456 5.02060757710863
0.1952 4.98781114615071
0.19584 4.95527500432738
0.19648 4.92304253316107
0.19712 4.89107035112934
0.19776 4.8593584582322
0.1984 4.82792854523086
0.19904 4.79673723060289
0.19968 4.76580620510951
0.20032 4.73513546875072
0.20096 4.70468164000408
0.2016 4.6744447188696
0.20224 4.64442470534727
0.20288 4.61459990867588
0.20352 4.58494863809422
0.20416 4.5554925843635
0.2048 4.52618836596128
0.20544 4.49705767364879
0.20608 4.46803543514238
0.20672 4.43914334120326
0.20736 4.41038139183143
0.208 4.38172789626569
0.20864 4.3531611637448
0.20928 4.32468119426878
0.20992 4.29628798783762
0.21056 4.26798154445132
0.2112 4.23971848258745
0.21184 4.21152049300723
0.21248 4.18336588494944
0.21312 4.1552763491753
0.21376 4.12720850416237
0.2144 4.09918404067187
0.21504 4.07120295870381
0.21568 4.04324356749696
0.21632 4.01532755781254
0.21696 3.98741154812812
0.2176 3.95953891996613
0.21824 3.93168798256536
0.21888 3.90383704516459
0.21952 3.87600779852503
0.22016 3.84820024264669
0.2208 3.82041437752957
0.22144 3.79262851241244
0.22208 3.76484264729532
0.22272 3.73710016370062
0.22336 3.70933598934471
0.224 3.68159350575002
0.22464 3.65387271291654
0.22528 3.62615192008306
0.22592 3.5984528180108
0.22656 3.57075371593853
0.2272 3.54307630462749
0.22784 3.51539889331644
0.22848 3.48774317276661
0.22912 3.46008745221678
0.22976 3.43245342242816
0.2304 3.40481939263954
0.23104 3.37720705361214
0.23168 3.34959471458474
0.23232 3.32202575707977
0.23296 3.2944567995748
0.2336 3.26688784206983
0.23424 3.23936226608729
0.23488 3.21183669010475
0.23552 3.18435449564465
0.23616 3.15687230118454
0.2368 3.12941179748565
0.23744 3.10197298454797
0.23808 3.07457755313272
0.23872 3.04718212171748
0.23936 3.01983007182466
0.24 2.99252140345428
0.24064 2.9652127350839
0.24128 2.93794744823595
0.24192 2.91072554291042
0.24256 2.88352532834612
0.2432 2.85639018606546
0.24384 2.82927673454602
0.24448 2.802206664549
0.24512 2.77517997607442
0.24576 2.74819666912227
0.2464 2.72125674369256
0.24704 2.69438189054648
0.24768 2.66755041892284
0.24832 2.64080571034406
0.24896 2.61410438328772
0.2496 2.5874464377538
0.25024 2.56089694602596
0.25088 2.53439083582055
0.25152 2.50797148866001
0.25216 2.48161721378311
0.2528 2.45537139271229
0.25344 2.42919064392511
0.25408 2.40311834894402
0.25472 2.37713281700778
0.25536 2.35125573887763
0.256 2.32548711455355
0.25664 2.29982694403554
0.25728 2.27429691808484
0.25792 2.24887534594021
0.25856 2.22358391836287
0.2592 2.19844432611404
0.25984 2.17345006196536
0.26048 2.14860112591682
0.26112 2.12391270150128
0.26176 2.09939129594709
0.2624 2.07504341648263
0.26304 2.05087773941238
0.26368 2.02690077196471
0.26432 2.00311902136798
0.26496 1.97954333300279
0.2656 1.95617804502139
0.26624 1.9330340028044
0.26688 1.91011554450404
0.26752 1.88742917734869
0.26816 1.8649792394906
0.2688 1.84277440723423
0.26944 1.8208146805796
0.27008 1.79910439767895
0.27072 1.77764355853229
0.27136 1.75643433221572
0.272 1.73547454965313
0.27264 1.71475770361615
0.27328 1.69427728687642
0.27392 1.6740289612817
0.27456 1.65400188145138
0.2752 1.63417869477649
0.27584 1.61455072495253
0.27648 1.5950962812183
0.27712 1.57579801096482
0.27776 1.556636392507
0.2784 1.53758539693138
0.27904 1.51862116440062
0.27968 1.49972200415351
0.28032 1.48085754912434
0.28096 1.46200393947578
0.2816 1.44313514629437
0.28224 1.42422297159053
0.28288 1.40523921737467
0.28352 1.38616436196171
0.28416 1.36697237643819
0.2848 1.34763940096677
0.28544 1.32814591386235
0.28608 1.30847456251596
0.28672 1.28860799431863
0.28736 1.26853319481364
0.288 1.24823714954425
0.28864 1.22770901312985
0.28928 1.20694444741819
0.28992 1.18593694518093
0.29056 1.16468216826581
0.2912 1.14317794759671
0.29184 1.12142645224975
0.29248 1.09942985130106
0.29312 1.07719031382675
0.29376 1.05471000890295
0.2944 1.03199544375802
0.29504 1.00905529469645
0.29568 0.985891730794357
0.29632 0.962513428356231
0.29696 0.93892906368656
0.2976 0.915145144013703
0.29824 0.891170345642152
0.29888 0.867011175800267
0.29952 0.842676310792537
0.30016 0.818174426923444
0.3008 0.793509862345239
0.30144 0.768695631514645
0.30208 0.743733903507785
0.30272 0.718635523705267
0.30336 0.693406999335455
0.304 0.668052668550594
0.30464 0.642583376731289
0.30528 0.617001292953664
0.30592 0.591317262598326
0.30656 0.565533454741396
0.3072 0.539656376611238
0.30784 0.513692535436221
0.30848 0.487648438444702
0.30912 0.461526254712812
0.30976 0.43533466054503
0.3104 0.40907582501748
0.31104 0.382754086282404
0.31168 0.35637812064429
0.31232 0.329947928103137
0.31296 0.303470015887309
0.3136 0.276948722149051
0.31424 0.250388385040604
0.31488 0.223791390545704
0.31552 0.197163378262264
0.31616 0.170507601804469
0.3168 0.14382818241695
0.31744 0.117129024436723
0.31808 0.0904133814779712
0.31872 0.0636853747853307
0.31936 0.0369486917881994
0.32 0.0102070923631356
0.32064 -0.0165359534018884
0.32128 -0.0432765407360362
0.32192 -0.0700110546570437
0.32256 -0.0967358077355041
0.3232 -0.123446678726787
0.32384 -0.150140197109097
0.32448 -0.176812241637803
0.32512 -0.2034591248835
0.32576 -0.23007715941678
0.3264 -0.256661356362564
0.32704 -0.283206509938159
0.32768 -0.309710451067445
0.32832 -0.336168841598179
0.32896 -0.362575174301997
0.3296 -0.388925111026651
0.33024 -0.415214313619905
0.33088 -0.441438443929508
0.33152 -0.467590994727102
0.33216 -0.493667627860442
0.3328 -0.519661836101163
0.33344 -0.545567112220899
0.33408 -0.571379118067409
0.33472 -0.597091346412328
0.33536 -0.622695120951168
0.336 -0.648186103531688
0.33664 -0.673553448773279
0.33728 -0.69879498759982
0.33792 -0.723897705554581
0.33856 -0.74885726448532
0.3392 -0.77366498808755
0.33984 -0.798312200056784
0.34048 -0.822788055012416
0.34112 -0.847086045726082
0.34176 -0.871197495893291
0.3424 -0.89511156013344
0.34304 -0.918819562142041
0.34368 -0.942312825614608
0.34432 -0.965580505170533
0.34496 -0.988616093581452
0.3456 -1.01141091454288
0.34624 -1.0339541226742
0.34688 -1.05624137982319
0.34752 -1.07826400968534
0.34816 -1.10001767410842
0.3488 -1.12149803494018
0.34944 -1.14270075402839
0.35008 -1.16362366229691
0.35072 -1.18426892882188
0.35136 -1.2046387226794
0.352 -1.22473521294562
0.35264 -1.244567075925
0.35328 -1.26414081884591
0.35392 -1.28347162524121
0.35456 -1.30256817141539
0.3552 -1.32144997905353
0.35584 -1.34013223168849
0.35648 -1.35863662008148
0.35712 -1.37698266591759
0.35776 -1.39519639811029
0.3584 -1.41329733834467
0.35904 -1.43131802276256
0.35968 -1.44928014212516
0.36032 -1.46721189442206
0.36096 -1.48513930856671
0.3616 -1.50309275162483
0.36224 -1.52109825250986
0.36288 -1.53918184013527
0.36352 -1.55736954341451
0.36416 -1.57568522218492
0.3648 -1.59415490535997
0.36544 -1.61279594554861
0.36608 -1.63163437166432
0.36672 -1.65068536723995
0.36736 -1.66996411580833
0.368 -1.68948580090233
0.36864 -1.70926343697867
0.36928 -1.72930353126572
0.36992 -1.74961692914409
0.37056 -1.77020579968989
0.3712 -1.79107448105538
0.37184 -1.81222297324054
0.37248 -1.83365127624539
0.37312 -1.8553572209938
0.37376 -1.87733646933352
0.3744 -1.89958468311231
0.37504 -1.92209318602569
0.37568 -1.94485763992142
0.37632 -1.96787153757112
0.37696 -1.9911240335942
0.3776 -2.01460862076228
0.37824 -2.03831662277088
0.37888 -2.06223719423939
0.37952 -2.08636599701557
0.38016 -2.1106900166427
0.3808 -2.13520274589239
0.38144 -2.15990201568855
0.38208 -2.18475962804157
0.38272 -2.20979076648432
0.38336 -2.23497374025558
0.384 -2.26030854935535
0.38464 -2.28577350302241
0.38528 -2.31139029201798
0.38592 -2.33711553481963
0.38656 -2.36299261294978
0.3872 -2.3889564541248
0.38784 -2.41505043986712
0.38848 -2.44123118865429
0.38912 -2.46752039124754
0.38976 -2.49391804764687
0.3904 -2.52038077632985
0.39104 -2.5469519588189
0.39168 -2.5735882135916
0.39232 -2.60031123140917
0.39296 -2.62709932151038
0.3936 -2.65395248389523
0.39424 -2.68089240932495
0.39488 -2.7078757162771
0.39552 -2.7349240955129
0.39616 -2.76203754703234
0.3968 -2.78919438007422
0.39744 -2.81641628539974
0.39808 -2.84368157224769
0.39872 -2.87099024061807
0.39936 -2.89834229051089
0.4 -2.92573772192613
0.40064 -2.95317653486381
0.40128 -2.98065872932392
0.40192 -3.00816261454524
0.40256 -3.03570988128899
0.4032 -3.06327883879396
0.40384 -3.09089117782137
0.40448 -3.11852520760998
0.40512 -3.14620261892103
0.40576 -3.17388003023208
0.4064 -3.20160082306555
0.40704 -3.22934330666025
0.40768 -3.25710748101616
0.40832 -3.28489334613328
0.40896 -3.31270090201162
0.4096 -3.34053014865118
0.41024 -3.36835939529074
0.41088 -3.39623202345273
0.41152 -3.42410465161471
0.41216 -3.45199897053792
0.4128 -3.47989328946112
0.41344 -3.50780929914554
0.41408 -3.53574699959117
0.41472 -3.56370639079802
0.41536 -3.59166578200487
0.416 -3.61962517321172
0.41664 -3.64760625517979
0.41728 -3.67558733714785
0.41792 -3.70359010987713
0.41856 -3.73159288260641
0.4192 -3.75961734609691
0.41984 -3.78764180958741
0.42048 -3.81568796383912
0.42112 -3.84373411809083
0.42176 -3.87178027234254
0.4224 -3.89984811735547
0.42304 -3.9279159623684
0.42368 -3.95600549814254
0.42432 -3.98409503391668
0.42496 -4.01220626045204
0.4256 -4.04031748698741
0.42624 -4.06845040428398
0.42688 -4.09658332158055
0.42752 -4.12475962039956
0.42816 -4.15291422845735
0.4288 -4.18111221803757
0.42944 -4.209331898379
0.43008 -4.23755157872044
0.43072 -4.26581464058431
0.43136 -4.29409939320939
0.432 -4.32240583659569
0.43264 -4.35075566150442
0.43328 -4.37914886793558
0.43392 -4.40758545588917
0.43456 -4.4360654253652
0.4352 -4.46461046712486
0.43584 -4.49319889040697
0.43648 -4.52187407673393
0.43712 -4.55061433534454
0.43776 -4.57944135700001
0.4384 -4.60837683246156
0.43904 -4.63739907096797
0.43968 -4.66655145404168
0.44032 -4.69581229092146
0.44096 -4.72524665389097
0.4416 -4.75481116142777
0.44224 -4.78454919505429
0.44288 -4.81446075477054
0.44352 -4.84458922209895
0.44416 -4.87491290627829
0.4448 -4.9054534980698
0.44544 -4.93625437899588
0.44608 -4.96729385829534
0.44672 -4.99859362672939
0.44736 -5.03017537505924
0.448 -5.06203910328488
0.44864 -5.09420650216755
0.44928 -5.12665588094602
0.44992 -5.15943062114272
0.45056 -5.19250903199644
0.4512 -5.22589111350718
0.45184 -5.25959855643615
0.45248 -5.29358797926093
0.45312 -5.32790276350394
0.45376 -5.36249952764275
0.4544 -5.39739996243857
0.45504 -5.4325823771302
0.45568 -5.46804677171764
0.45632 -5.50377145543965
0.45696 -5.53975642829626
0.4576 -5.57597999952623
0.45824 -5.6124638598908
0.45888 -5.64916462786751
0.45952 -5.68606061269517
0.46016 -5.7231951958962
0.4608 -5.76050330518696
0.46144 -5.79800663132865
0.46208 -5.83570517432128
0.46272 -5.87355555264242
0.46336 -5.91155776629207
0.464 -5.94971181527024
0.46464 -5.98801769957691
0.46528 -6.02645372845087
0.46592 -6.06501990189212
0.46656 -6.10371621990068
0.4672 -6.14249930095409
0.46784 -6.18141252657479
0.46848 -6.22041251524035
0.46912 -6.25949926695079
0.46976 -6.29869447246729
0.4704 -6.33795475026745
0.47104 -6.37730179111246
0.47168 -6.41671390424113
0.47232 -6.45619108965344
0.47296 -6.49575503811061
0.4736 -6.53536236809021
0.47424 -6.57503477035346
0.47488 -6.61475055413914
0.47552 -6.65450971944725
0.47616 -6.69433395703901
0.4768 -6.73417988539198
0.47744 -6.7740908860286
0.47808 -6.81402357742644
0.47872 -6.85397795958549
0.47936 -6.89399741402819
0.48 -6.93401686847089
0.48064 -6.97407970443602
0.48128 -7.01416423116236
0.48192 -7.05424875788871
0.48256 -7.09437666613748
0.4832 -7.13452626514747
0.48384 -7.17467586415747
0.48448 -7.21486884468989
0.48512 -7.25504013446109
0.48576 -7.29525480575473
0.4864 -7.33546947704837
0.48704 -7.37568414834201
0.48768 -7.41592051039686
0.48832 -7.45615687245172
0.48896 -7.49639323450657
0.4896 -7.53662959656142
0.49024 -7.57688764937749
0.49088 -7.61712401143235
0.49152 -7.65738206424842
0.49216 -7.69761842630327
0.4928 -7.73787647911934
0.49344 -7.77811284117419
0.49408 -7.81837089399026
0.49472 -7.85860725604512
0.49536 -7.89884361809997
0.496 -7.93907998015482
0.49664 -7.97929465144846
0.49728 -8.0195093227421
0.49792 -8.05972399403574
0.49856 -8.09993866532937
0.4992 -8.1401316458618
0.49984 -8.18032462639422
0.50048 -8.22049591616542
0.50112 -8.26066720593663
0.50176 -8.30083849570785
0.5024 -8.34098809471784
0.50304 -8.38113769372782
0.50368 -8.42128729273781
0.50432 -8.46141520098659
0.50496 -8.50152141847416
0.5056 -8.54164932672293
0.50624 -8.58175554421048
0.50688 -8.62184007093683
0.50752 -8.6619462884244
0.50816 -8.70203081515074
0.5088 -8.74211534187708
0.50944 -8.78219986860342
0.51008 -8.82228439532978
0.51072 -8.86236892205612
0.51136 -8.90245344878246
0.512 -8.94255966627002
0.51264 -8.98266588375759
0.51328 -9.02277210124515
0.51392 -9.06290000949392
0.51456 -9.10307129926512
0.5152 -9.14324258903633
0.51584 -9.18345726032998
0.51648 -9.22369362238482
0.51712 -9.26399505672332
0.51776 -9.30433987258426
0.5184 -9.34472806996762
0.51904 -9.38520303039585
0.51968 -9.42574306310771
0.52032 -9.46639154962566
0.52096 -9.50712679918847
0.5216 -9.54797050255737
0.52224 -9.58892265973233
0.52288 -9.63004834299703
0.52352 -9.67130417082901
0.52416 -9.71273352475072
0.5248 -9.75433640476215
0.52544 -9.79615619238574
0.52608 -9.83817119686027
0.52672 -9.88040310894695
0.52736 -9.92289531016822
0.528 -9.96562610976286
0.52864 -10.0086171984921
0.52928 -10.0518685763559
0.52992 -10.0954236248768
0.53056 -10.1392389625322
0.5312 -10.1833579708446
0.53184 -10.2277806498141
0.53248 -10.2724853086793
0.53312 -10.3174719474404
0.53376 -10.3627622568585
0.5344 -10.4083128554111
0.53504 -10.4541671246208
0.53568 -10.5002816829651
0.53632 -10.5466565304439
0.53696 -10.5932916670574
0.5376 -10.6401654020442
0.53824 -10.6872560446431
0.53888 -10.7345852856155
0.53952 -10.7821314342
0.54016 -10.8298727996354
0.5408 -10.8778093819218
0.54144 -10.9259194902979
0.54208 -10.9742031247637
0.54272 -11.0226385945581
0.54336 -11.0712258996809
0.544 -11.1199650401322
0.54464 -11.1688343251509
0.54528 -11.2178120639756
0.54592 -11.2669199473676
0.54656 -11.3161362845657
0.5472 -11.3654393848087
0.54784 -11.4148509388577
0.54848 -11.4643492559516
0.54912 -11.5139126453291
0.54976 -11.5635627977516
0.5504 -11.6132563316964
0.55104 -11.6630366286861
0.55168 -11.7128603071982
0.55232 -11.762749057994
0.55296 -11.812659499551
0.5536 -11.8626350133916
0.55424 -11.9126539087547
0.55488 -11.962694494879
0.55552 -12.0127567717645
0.55616 -12.0628624301724
0.5568 -12.1129897793416
0.55744 -12.1631388192719
0.55808 -12.2132878592023
0.55872 -12.2634802806551
0.55936 -12.3136727021079
0.56 -12.3638651235607
0.56064 -12.4140792357747
0.56128 -12.4642716572275
0.56192 -12.5144857694415
0.56256 -12.5646998816555
0.5632 -12.6149139938695
0.56384 -12.6651281060835
0.56448 -12.7153205275363
0.56512 -12.7655129489891
0.56576 -12.8156836796807
0.5664 -12.8658544103722
0.56704 -12.9160251410638
0.56768 -12.9661741809942
0.56832 -13.0163015301633
0.56896 -13.0664071885712
0.5696 -13.1165128469792
0.57024 -13.1665751238647
0.57088 -13.2166374007502
0.57152 -13.2666562961132
0.57216 -13.3166751914763
0.5728 -13.366650705317
0.57344 -13.4166045283964
0.57408 -13.4665366607146
0.57472 -13.5164471022716
0.57536 -13.5663358530674
0.576 -13.6161812223407
0.57664 -13.6659832100916
0.57728 -13.7157851978425
0.57792 -13.765543804071
0.57856 -13.8152590287771
0.5792 -13.8649525627219
0.57984 -13.9146027151443
0.58048 -13.9642311768055
0.58112 -14.013794566183
0.58176 -14.0633579555606
0.5824 -14.1128562726545
0.58304 -14.1623328989872
0.58368 -14.2117661437974
0.58432 -14.2611776978464
0.58496 -14.3105241796118
0.5856 -14.359848970616
0.58624 -14.4091303800977
0.58688 -14.458368408057
0.58752 -14.5075630544939
0.58816 -14.5567143194084
0.5888 -14.6058222028004
0.58944 -14.65488670467
0.59008 -14.7039078250171
0.59072 -14.7528855638418
0.59136 -14.8018199211441
0.592 -14.850710896924
0.59264 -14.8995584911814
0.59328 -14.9483627039164
0.59392 -14.9971018443678
0.59456 -15.0458192940579
0.5952 -15.0944716714644
0.59584 -15.1430806673484
0.59648 -15.1916462817101
0.59712 -15.2401685145493
0.59776 -15.2886256751048
0.5984 -15.3370394541379
0.59904 -15.3854098516486
0.59968 -15.4337368676369
0.60032 -15.4819988113415
0.60096 -15.5302173735237
0.6016 -15.5783708634222
0.60224 -15.6265026625595
0.60288 -15.674547698652
0.60352 -15.7225710439832
0.60416 -15.7705293170308
0.6048 -15.8184225177947
0.60544 -15.8662940277975
0.60608 -15.9140787747553
0.60672 -15.9618201401908
0.60736 -16.0095181241038
0.608 -16.0571727264943
0.60864 -16.1047405658401
0.60928 -16.1522867144245
0.60992 -16.1997460999642
0.61056 -16.2471621039814
0.6112 -16.2945347264762
0.61184 -16.3418422766873
0.61248 -16.3890847546148
0.61312 -16.4362838510198
0.61376 -16.4834395659024
0.6144 -16.5305085177402
0.61504 -16.5775340880555
0.61568 -16.6244945860872
0.61632 -16.6714117025964
0.61696 -16.718263746822
0.6176 -16.765050718764
0.61824 -16.8117943091835
0.61888 -16.8584728273194
0.61952 -16.9050862731716
0.62016 -16.9516563375014
0.6208 -16.9981396387863
0.62144 -17.0445795585488
0.62208 -17.0909760967889
0.62272 -17.1372858719841
0.62336 -17.1835522656569
0.624 -17.229753587046
0.62464 -17.2758898361515
0.62528 -17.3219610129733
0.62592 -17.3679671175115
0.62656 -17.4139298405273
0.6272 -17.4598274912594
0.62784 -17.5056600697079
0.62848 -17.5514275758727
0.62912 -17.5971300097539
0.62976 -17.6427673713514
0.6304 -17.6883396606653
0.63104 -17.7338685684567
0.63168 -17.7793107132033
0.63232 -17.8247094764275
0.63296 -17.870043167368
0.6336 -17.9152900952636
0.63424 -17.9604936416368
0.63488 -18.0056321157264
0.63552 -18.0507055175323
0.63616 -18.0957138470546
0.6368 -18.1406571042932
0.63744 -18.185513598487
0.63808 -18.2303267111583
0.63872 -18.275074751546
0.63936 -18.3197577196501
0.64 -18.3643756154705


==> figures/LLR_MOS_k2.txt <==
Vin Vout
0 6.06961856923397
0.000639999999999974 6.04437761999722
0.00127999999999995 6.01904094023239
0.00191999999999998 5.99364044011551
0.00256000000000001 5.9682080298226
0.00319999999999998 5.94267988900161
0.00383999999999995 5.9171198380046
0.00447999999999998 5.89149596665553
0.00512000000000001 5.86584018513044
0.00575999999999999 5.84008867307727
0.00639999999999996 5.81430525084807
0.00703999999999999 5.78845800826682
0.00767999999999996 5.76254694533351
0.00831999999999999 5.73657206204816
0.00895999999999997 5.71053335841076
0.0096 5.68446274459732
0.01024 5.65832831043184
0.01088 5.6321300559143
0.01152 5.6058679810447
0.01216 5.57957399599909
0.0128 5.55321619060142
0.01344 5.5267945648517
0.01408 5.50030911874992
0.01472 5.47379176247212
0.01536 5.44717867566624
0.016 5.42053367868433
0.01664 5.3938567715264
0.01728 5.36708413384039
0.01792 5.34027958597835
0.01856 5.31341121776427
0.0192 5.28651093937415
0.01984 5.25954684063198
0.02048 5.23251892153776
0.02112 5.20542718209149
0.0217599999999999 5.17830353246919
0.0224 5.15111606249483
0.02304 5.12386477216843
0.02368 5.09654966148998
0.02432 5.06920264063549
0.02496 5.04182370960498
0.0256 5.01434904804639
0.02624 4.98684247631178
0.02688 4.95927208422511
0.02752 4.93166978196242
0.02816 4.90400365934767
0.0287999999999999 4.8763056265569
0.02944 4.84851186323805
0.03008 4.8207180999192
0.03072 4.79282860607227
0.0313599999999999 4.76490720204932
0.032 4.73695388785033
0.03264 4.70890484312327
0.03328 4.68085579839621
0.03392 4.65271102314108
0.03456 4.62453433770991
0.0352 4.59632574210272
0.0358399999999999 4.56805332614347
0.03648 4.53971708983218
0.03712 4.51134894334485
0.03776 4.4829488866815
0.0383999999999999 4.45448500966611
0.03904 4.42595731229865
0.03968 4.39739770475517
0.04032 4.36877427685964
0.0409599999999999 4.34011893878808
0.0416 4.3114316905405
0.04224 4.28268062194086
0.04288 4.25386573298917
0.0435199999999999 4.22501893386145
0.04416 4.19614022455771
0.0448 4.16719769490191
0.04544 4.13822325507009
0.04608 4.10921690506225
0.04672 4.08014673470234
0.04736 4.05104465416642
0.048 4.02187875327844
0.04864 3.99268094221444
0.04928 3.9634512209744
0.04992 3.93415767938232
0.05056 3.90483222761421
0.0512 3.87547486567007
0.05184 3.84605368337389
0.05248 3.81660059090167
0.05312 3.78711558825343
0.05376 3.75759867542916
0.0543999999999999 3.72801794225285
0.05504 3.6984052989005
0.05568 3.66876074537213
0.05632 3.63908428166773
0.05696 3.6093759077873
0.0576 3.57960371355483
0.05824 3.54983151932235
0.05888 3.51999550473782
0.05952 3.49012757997727
0.06016 3.46022774504068
0.0608 3.43029599992808
0.0614399999999999 3.40030043446341
0.06208 3.37030486899875
0.0627199999999999 3.34027739335807
0.06336 3.31021800754135
0.0639999999999999 3.28012671154861
0.06464 3.25000350537985
0.0652799999999999 3.21981647885903
0.06592 3.18962945233821
0.06656 3.15944242581739
0.0672 3.12919157894452
0.06784 3.09890882189563
0.06848 3.06862606484673
0.06912 3.03831139762181
0.06976 3.00796482022086
0.0704 2.97758633264388
0.07104 2.94720784506691
0.07168 2.91679744731391
0.07232 2.88635513938488
0.07296 2.85591283145585
0.0736 2.82543861335079
0.07424 2.79493248506971
0.0748799999999999 2.76442635678864
0.07552 2.73392022850756
0.0761599999999999 2.70338219005045
0.0768 2.67284415159334
0.07744 2.64227420296021
0.07808 2.61170425432708
0.07872 2.58113430569395
0.07936 2.55056435706081
0.08 2.51996249825165
0.08064 2.48936063944249
0.08128 2.45875878063333
0.08192 2.4281888320002
0.08256 2.39758697319104
0.0832 2.36698511438188
0.08384 2.33638325557272
0.08448 2.30581330693959
0.08512 2.27524335830646
0.08576 2.24467340967332
0.0864 2.21413537121622
0.08704 2.18359733275911
0.08768 2.15309120447803
0.08832 2.12258507619695
0.08896 2.0921108580919
0.0896 2.06166855016287
0.09024 2.03125815240987
0.09088 2.00084775465687
0.09152 1.97050117725592
0.09216 1.94018651003099
0.0928 1.90993566315812
0.09344 1.87968481628525
0.09408 1.84952969994046
0.09472 1.81940649377169
0.09536 1.78931519777895
0.0959999999999999 1.7593196323143
0.09664 1.72938788720168
0.0972799999999999 1.69951996244113
0.09792 1.66974776820865
0.09856 1.64003939432823
0.0992 1.61039484079986
0.09984 1.58087792797559
0.10048 1.5514567456794
0.10112 1.52213129391129
0.10176 1.49293348284729
0.1024 1.46383140231136
0.10304 1.43488887265557
0.10368 1.40607398370388
0.10432 1.37738673545629
0.10496 1.34885903808884
0.1056 1.32049089160151
0.10624 1.29228229599432
0.10688 1.26426516144329
0.10752 1.23643948794841
0.10816 1.20880527550969
0.1088 1.18136252412713
0.10944 1.15417505415278
0.11008 1.12721095541061
0.11072 1.10047022790063
0.11136 1.07398478179885
0.112 1.04778652728131
0.11264 1.02184355417199
0.11328 0.996219682822916
0.11392 0.970851092882061
0.11456 0.945833514877492
0.1152 0.921103128457162
0.11584 0.896723753973118
0.11648 0.872663481249337
0.11712 0.848954220461845
0.11776 0.825595971610641
0.1184 0.802588734695727
0.11904 0.779964419893124
0.11968 0.757691117026813
0.12032 0.735768826096789
0.12096 0.714229457279082
0.1216 0.693073010573688
0.12224 0.672235665628557
0.12288 0.651781242795741
0.12352 0.631645921723186
0.12416 0.611861612586921
0.1248 0.592396405210918
0.12544 0.573250299595177
0.12608 0.554391385563672
0.12672 0.535787752940376
0.12736 0.517471311901318
0.128 0.499442062446496
0.12864 0.481604274047829
0.12928 0.46398985688135
0.12992 0.446598810947053
0.13056 0.429367315892884
0.1312 0.412327281894875
0.13184 0.395414888600971
0.13248 0.378662046187197
0.13312 0.362036844477528
0.13376 0.345539283471965
0.1344 0.329137452994479
0.13504 0.312799442869048
0.13568 0.296589073447722
0.13632 0.280410614202419
0.13696 0.264295975309173
0.1376 0.248245156767977
0.13824 0.232226248402807
0.13888 0.216239250213663
0.13952 0.200316072376571
0.14016 0.18439289453948
0.1408 0.168501626878415
0.14144 0.15261035921735
0.14208 0.136719091556285
0.14272 0.120859734071248
0.14336 0.105000376586206
0.144 0.0891091089251432
0.14464 0.0732497514401036
0.14528 0.0573584837790406
0.14592 0.0414672161179741
0.14656 0.0255759484569094
0.1472 0.00968468079584461
0.14784 -0.00627040721727212
0.14848 -0.0221935850543638
0.14912 -0.0381805832435074
0.14976 -0.0541356712566241
0.1504 -0.0701545796217928
0.15104 -0.0861734879869633
0.15168 -0.102224306528161
0.15232 -0.118275125069356
0.15296 -0.134389763962604
0.1536 -0.150504402855853
0.15424 -0.16665095192513
0.15488 -0.182829411170429
0.15552 -0.199007870415731
0.15616 -0.215250150013084
0.1568 -0.231492429610435
0.15744 -0.247766619383816
0.15808 -0.264072719333223
0.15872 -0.280410729458655
0.15936 -0.296780649760112
0.16 -0.313150570061572
0.16064 -0.329584310715083
0.16128 -0.346049961544619
0.16192 -0.362515612374157
0.16256 -0.379045083555747
0.1632 -0.395574554737335
0.16384 -0.412135936094952
0.16448 -0.428729227628594
0.16512 -0.445386339514288
0.16576 -0.462043451399984
0.1664 -0.478732473461703
0.16704 -0.49545340569945
0.16768 -0.512206248113225
0.16832 -0.528991000703023
0.16896 -0.545807663468848
0.1696 -0.562656236410701
0.17024 -0.579536719528578
0.17088 -0.596417202646457
0.17152 -0.613361506116389
0.17216 -0.630337719762345
0.1728 -0.647345843584327
0.17344 -0.664385877582336
0.17408 -0.681425911580345
0.17472 -0.698529765930408
0.17536 -0.715665530456497
0.176 -0.732801294982584
0.17664 -0.750000879860726
0.17728 -0.767232374914893
0.17792 -0.784463869969058
0.17856 -0.801759185375277
0.1792 -0.819086410957522
0.17984 -0.836413636539769
0.18048 -0.853804682474066
0.18112 -0.871195728408363
0.18176 -0.888650594694714
0.1824 -0.906137371157091
0.18304 -0.923624147619468
0.18368 -0.941174744433898
0.18432 -0.958757251424351
0.18496 -0.976339758414807
0.1856 -0.993986085757316
0.18624 -1.01163241309982
0.18688 -1.02934256079438
0.18752 -1.04708461866497
0.18816 -1.06485858671158
0.1888 -1.0826325547582
0.18944 -1.10047034315686
0.19008 -1.11834004173155
0.19072 -1.13624165048227
0.19136 -1.15414325923299
0.192 -1.17210868833576
0.19264 -1.19010602761455
0.19328 -1.20813527706938
0.19392 -1.22619643670022
0.19456 -1.2442895065071
0.1952 -1.26241448649
0.19584 -1.28060328682496
0.19648 -1.29879208715991
0.19712 -1.31701279767089
0.19776 -1.33529732853392
0.1984 -1.35358185939696
0.19904 -1.37189830043601
0.19968 -1.39027856182712
0.20032 -1.40869073339426
0.20096 -1.4271029049614
0.2016 -1.44557889688059
0.20224 -1.46408679897581
0.20288 -1.48262661124705
0.20352 -1.50123024387034
0.20416 -1.51983387649364
0.2048 -1.53846941929296
0.20544 -1.55716878244433
0.20608 -1.57590005577173
0.20672 -1.59463132909913
0.20736 -1.61345833295461
0.208 -1.63228533681009
0.20864 -1.65114425084159
0.20928 -1.67006698522515
0.20992 -1.68898971960871
0.21056 -1.70797627434432
0.2112 -1.72699473925595
0.21184 -1.74607702451964
0.21248 -1.76515930978333
0.21312 -1.78430541539907
0.21376 -1.80348343119084
0.2144 -1.82269335715863
0.21504 -1.84196710347848
0.21568 -1.86127275997435
0.21632 -1.88061032664625
0.21696 -1.89997980349417
0.2176 -1.91941310069415
0.21824 -1.93887830807015
0.21888 -1.95840733579821
0.21952 -1.97796827370229
0.22016 -1.9975611217824
0.2208 -2.01718588003853
0.22144 -2.03690636882274
0.22208 -2.05662685760696
0.22272 -2.07641116674322
0.22336 -2.09622738605551
0.224 -2.11610742571986
0.22464 -2.13605128573625
0.22528 -2.15602705592868
0.22592 -2.17603473629713
0.22656 -2.19610623701763
0.2272 -2.21624155809018
0.22784 -2.23644069951479
0.22848 -2.25667175111542
0.22912 -2.27696662306811
0.22976 -2.29729340519682
0.2304 -2.31768400767758
0.23104 -2.3381384305104
0.23168 -2.35865667369527
0.23232 -2.37923873723219
0.23296 -2.39988462112116
0.2336 -2.42056241518616
0.23424 -2.44133593977924
0.23488 -2.46217328472437
0.23552 -2.48304253984553
0.23616 -2.50400752549477
0.2368 -2.52503633149606
0.23744 -2.54616086802542
0.23808 -2.56731731473082
0.23872 -2.58856949196429
0.23936 -2.60991739972584
0.24 -2.63129721766342
0.24064 -2.6528046763051
0.24128 -2.67437595529884
0.24192 -2.69601105464462
0.24256 -2.71777379469451
0.2432 -2.73960035509646
0.24384 -2.76152264602648
0.24448 -2.78354066748458
0.24512 -2.80565441947076
0.24576 -2.82789581216105
0.2464 -2.85023293537941
0.24704 -2.87266578912586
0.24768 -2.89522628357641
0.24832 -2.91788250855503
0.24896 -2.94066637423776
0.2496 -2.9635778806246
0.25024 -2.98661702771554
0.25088 -3.00981572568661
0.25152 -3.03314206436179
0.25216 -3.05659604374107
0.2528 -3.08020957400049
0.25344 -3.10398265514003
0.25408 -3.12788337698368
0.25472 -3.15200747005952
0.25536 -3.17625920383945
0.256 -3.20070239867555
0.25664 -3.22536896474383
0.25728 -3.25019508169224
0.25792 -3.27524456987283
0.25856 -3.30048551910959
0.2592 -3.32594983957852
0.25984 -3.35163753127964
0.26048 -3.37758050438897
0.26112 -3.40374684873048
0.26176 -3.4301684744802
0.2624 -3.45687729181416
0.26304 -3.48384139055633
0.26368 -3.51106077070671
0.26432 -3.53859925261735
0.26496 -3.56642492611223
0.2656 -3.59456970136736
0.26624 -3.62300166820674
0.26688 -3.6517846469824
0.26752 -3.68085481734231
0.26816 -3.71027599963849
0.2688 -3.73998437351892
0.26944 -3.77004375933563
0.27008 -3.80045415708863
0.27072 -3.83115174642587
0.27136 -3.86213652734734
0.272 -3.8934723202051
0.27264 -3.92506339447108
0.27328 -3.95690975014526
0.27392 -3.98897947705162
0.27456 -4.0213044853662
0.2752 -4.05378904456091
0.27584 -4.08640124445972
0.27648 -4.11914108506264
0.27712 -4.15194474601761
0.27776 -4.18471649679655
0.2784 -4.21748824757549
0.27904 -4.25016426782636
0.27968 -4.28264882702106
0.28032 -4.31497383533564
0.28096 -4.34697974188995
0.2816 -4.37869845686003
0.28224 -4.41000233954177
0.28288 -4.44085947975913
0.28352 -4.47120605716008
0.28416 -4.50101016156859
0.2848 -4.53020797263259
0.28544 -4.55873567000005
0.28608 -4.58659325367095
0.28672 -4.61371690329325
0.28736 -4.64007470869092
0.288 -4.66566666986396
0.28864 -4.69042896646032
0.28928 -4.71442541883205
0.28992 -4.73756029645107
0.29056 -4.75989741966943
0.2912 -4.78137296813509
0.29184 -4.80205076220009
0.29248 -4.82193080186443
0.29312 -4.84101308712812
0.29376 -4.85929761799115
0.2944 -4.87684821480558
0.29504 -4.89363296739538
0.29568 -4.90968378593658
0.29632 -4.9250325806052
0.29696 -4.93971126157726
0.2976 -4.95371982885278
0.29824 -4.96709019260777
0.29888 -4.97985426301827
0.29952 -4.99204395026029
0.30016 -5.00362734415781
0.3008 -5.01470017523892
0.30144 -5.02519862315155
0.30208 -5.03521841842378
0.30272 -5.04475956105563
0.30336 -5.05379014087105
0.304 -5.06240588839814
0.30464 -5.07054298328483
0.30528 -5.0782971560592
0.30592 -5.08560458636921
0.30656 -5.09256100474293
0.3072 -5.09910259082831
0.30784 -5.1052931649774
0.30848 -5.1111327271902
0.30912 -5.11658936729068
0.30976 -5.12175881580693
0.3104 -5.12657725238689
0.31104 -5.13107658720659
0.31168 -5.13525682026603
0.31232 -5.13914986174123
0.31296 -5.14272380145617
0.3136 -5.1460424597629
0.31424 -5.14904201630936
0.31488 -5.15178629144762
0.31552 -5.15424337500164
0.31616 -5.15644517714745
0.3168 -5.15835978770903
0.31744 -5.16001911686239
0.31808 -5.16142316460754
0.31872 -5.16254002076846
0.31936 -5.16340159552117
0.32 -5.16400788886567
0.32064 -5.16435890080196
0.32128 -5.16445463133004
0.32192 -5.16426317027388
0.32256 -5.16381642780951
0.3232 -5.16311440393693
0.32384 -5.16215709865615
0.32448 -5.16091260179112
0.32512 -5.15938091334186
0.32576 -5.15756203330837
0.3264 -5.15548787186666
0.32704 -5.1530946086647
0.32768 -5.15044606405452
0.32832 -5.14747841768408
0.32896 -5.14419166955338
0.3296 -5.14058581966241
0.33024 -5.13666086801119
0.33088 -5.13238490442367
0.33152 -5.12775792889987
0.33216 -5.12277994143977
0.3328 -5.11745094204339
0.33344 -5.1117390205347
0.33408 -5.10561226673766
0.33472 -5.09907068065228
0.33536 -5.09211426227856
0.336 -5.08471110144048
0.33664 -5.07686119813802
0.33728 -5.06853264219517
0.33792 -5.05969352343591
0.33856 -5.05034384186022
0.3392 -5.04045168729209
0.33984 -5.02998514955548
0.34048 -5.01894422865041
0.34112 -5.00729701440083
0.34176 -4.99501159663073
0.3424 -4.98205606516408
0.34304 -4.96843042000088
0.34368 -4.9541027509651
0.34432 -4.93904114788072
0.34496 -4.9232137005717
0.3456 -4.90658849886203
0.34624 -4.88916554275171
0.34688 -4.8709129220647
0.34752 -4.85179872662499
0.34816 -4.83182295643257
0.3488 -4.81095370131141
0.34944 -4.78922287143754
0.35008 -4.76656664645892
0.35072 -4.74298502637553
0.35136 -4.71854183153943
0.352 -4.69317324159858
0.35264 -4.66694307690501
0.35328 -4.63985133745874
0.35392 -4.61189802325976
0.35456 -4.58317886483615
0.3552 -4.55366195201188
0.35584 -4.52344301531503
0.35648 -4.49255396492164
0.35712 -4.46102671100772
0.35776 -4.42892507392533
0.3584 -4.39628096385049
0.35904 -4.36322202148731
0.35968 -4.32974824683579
0.36032 -4.29595537042401
0.36096 -4.26190721260402
0.3616 -4.22763568355184
0.36224 -4.19320460361953
0.36288 -4.15870970333517
0.36352 -4.12415098269876
0.36416 -4.08962417223837
0.3648 -4.05516118213004
0.36544 -4.02085774290184
0.36608 -3.98668194437774
0.36672 -3.9526976069098
0.36736 -3.91896855085007
0.368 -3.88552668637458
0.36864 -3.85237201348332
0.36928 -3.8195045321763
0.36992 -3.78701997298159
0.37056 -3.75485451554715
0.3712 -3.72307198022501
0.37184 -3.6916723670152
0.37248 -3.6606556759177
0.37312 -3.62998999675649
0.37376 -3.59970723970759
0.3744 -3.56980740477101
0.37504 -3.54029049194674
0.37568 -3.51112459105877
0.37632 -3.48230970210708
0.37696 -3.45384582509167
0.3776 -3.42570104983653
0.37824 -3.39790728651768
0.37888 -3.37040071478307
0.37952 -3.34321324480872
0.38016 -3.3163129664186
0.3808 -3.28973178978875
0.38144 -3.26337398439108
0.38208 -3.23730337057764
0.38272 -3.21148803817242
0.38336 -3.18589607699938
0.384 -3.16052748705852
0.38464 -3.13541417852587
0.38528 -3.11049233104939
0.38592 -3.08576194462906
0.38656 -3.06122301926488
0.3872 -3.03690746513289
0.38784 -3.01275146188103
0.38848 -2.9887550095093
0.38912 -2.96495001819373
0.38976 -2.94127266758227
0.3904 -2.91775486785093
0.39104 -2.89439661899973
0.39168 -2.87119792102865
0.39232 -2.84809495358566
0.39296 -2.8251515370228
0.3936 -2.80230385098801
0.39424 -2.77961571583336
0.39488 -2.75702331120679
0.39552 -2.73452663710829
0.39616 -2.7121576037139
0.3968 -2.68988430084759
0.39744 -2.66773863868538
0.39808 -2.64565679687523
0.39872 -2.62367068559315
0.39936 -2.60181221501518
0.4 -2.58001756478926
0.40064 -2.55831864509142
0.40128 -2.53668354574564
0.40192 -2.51514417692793
0.40256 -2.49366862846227
0.4032 -2.47228881052469
0.40384 -2.45097281293917
0.40448 -2.4297206357057
0.40512 -2.4085641890003
0.40576 -2.38747156264696
0.4064 -2.36641084646965
0.40704 -2.34544586082041
0.40768 -2.32454469552323
0.40832 -2.3037073505781
0.40896 -2.28290191580899
0.4096 -2.26219221156796
0.41024 -2.24151441750296
0.41088 -2.22090044379002
0.41152 -2.20035029042912
0.41216 -2.17986395742028
0.4128 -2.15940953458746
0.41344 -2.1390189321067
0.41408 -2.11866023980196
0.41472 -2.09836536784927
0.41536 -2.07813431624864
0.416 -2.05793517482403
0.41664 -2.03776794357546
0.41728 -2.01766453267893
0.41792 -1.99762494213445
0.41856 -1.97758535158998
0.4192 -1.95764149157358
0.41984 -1.93769763155718
0.42048 -1.91781759189284
0.42112 -1.89800137258055
0.42176 -1.87818515326826
0.4224 -1.85843275430802
0.42304 -1.8387122655238
0.42368 -1.81905559709164
0.42432 -1.79939892865948
0.42496 -1.77980608057937
0.4256 -1.76024514267529
0.42624 -1.74074802512326
0.42688 -1.72125090757123
0.42752 -1.70181761037126
0.42816 -1.68241622334731
0.4288 -1.66304674649938
0.42944 -1.64370917982748
0.43008 -1.62440352333161
0.43072 -1.60512977701176
0.43136 -1.58591985104397
0.432 -1.56670992507618
0.43264 -1.54756381946044
0.43328 -1.52844962402072
0.43392 -1.50933542858101
0.43456 -1.49028505349335
0.4352 -1.47126658858171
0.43584 -1.4522800338461
0.43648 -1.43332538928652
0.43712 -1.41440265490296
0.43776 -1.39551183069543
0.4384 -1.37665291666393
0.43904 -1.35782591280845
0.43968 -1.33903081912899
0.44032 -1.32026763562557
0.44096 -1.30153636229817
0.4416 -1.2828369991468
0.44224 -1.26416954617145
0.44288 -1.24553400337213
0.44352 -1.22693037074883
0.44416 -1.20835864830156
0.4448 -1.18978692585429
0.44544 -1.17127902375908
0.44608 -1.15280303183989
0.44672 -1.13435895009672
0.44736 -1.11591486835356
0.448 -1.09753460696245
0.44864 -1.07915434557134
0.44928 -1.06083790453228
0.44992 -1.04252146349322
0.45056 -1.02423693263019
0.4512 -1.00598431194318
0.45184 -0.98779551160823
0.45248 -0.969606711273274
0.45312 -0.951417910938321
0.45376 -0.933292930955419
0.4544 -0.915199861148546
0.45504 -0.897138701517695
0.45568 -0.879077541886845
0.45632 -0.86108020260805
0.45696 -0.843082863329254
0.4576 -0.825117434226486
0.45824 -0.807183915299738
0.45888 -0.789282306549023
0.45952 -0.77141260797433
0.46016 -0.753574819575668
0.4608 -0.735768941353025
0.46144 -0.717963063130386
0.46208 -0.700221005259801
0.46272 -0.682478947389217
0.46336 -0.664768799694655
0.464 -0.647090562176121
0.46464 -0.629444234833612
0.46528 -0.611829817667132
0.46592 -0.594247310676678
0.46656 -0.576664803686219
0.4672 -0.559146117047819
0.46784 -0.541627430409415
0.46848 -0.52414065394704
0.46912 -0.506685787660686
0.46976 -0.489262831550363
0.4704 -0.471871785616065
0.47104 -0.454512649857795
0.47168 -0.437153514099521
0.47232 -0.419858198693303
0.47296 -0.402562883287084
0.4736 -0.385299478056892
0.47424 -0.368067983002724
0.47488 -0.350868398124582
0.47552 -0.333668813246442
0.47616 -0.316533048720355
0.4768 -0.299397284194265
0.47744 -0.282325340020231
0.47808 -0.265253395846196
0.47872 -0.248213361848187
0.47936 -0.231205238026202
0.48 -0.214229024380247
0.48064 -0.197252810734289
0.48128 -0.180340417440386
0.48192 -0.163428024146482
0.48256 -0.146547541028601
0.4832 -0.12969896808675
0.48384 -0.112882305320927
0.48448 -0.096097552731127
0.48512 -0.0793128001413255
0.48576 -0.0625918679035813
0.4864 -0.0458709356658318
0.48704 -0.0291819136041109
0.48768 -0.0125248017184152
0.48832 0.00410039999125011
0.48896 0.0207256017009207
0.4896 0.0372869830585358
0.49024 0.0538483644161509
0.49088 0.0703778355977409
0.49152 0.086875396603304
0.49216 0.103341047432842
0.4928 0.11977478808635
0.49344 0.136208528739864
0.49408 0.152610359217348
0.49472 0.168980279518806
0.49536 0.185318289644236
0.496 0.201624389593645
0.49664 0.21793048954305
0.49728 0.234204679316429
0.49792 0.250446958913784
0.49856 0.266657328335109
0.4992 0.282867697756439
0.49984 0.299014246825713
0.50048 0.315160795894986
0.50112 0.331307344964261
0.50176 0.347421983857513
0.5024 0.363504712574734
0.50304 0.379555531115928
0.50368 0.395606349657124
0.50432 0.411657168198321
0.50496 0.427644166387466
0.5056 0.443663074752633
0.50624 0.459650072941777
0.50688 0.475605160954895
0.50752 0.491592159144041
0.50816 0.507547247157158
0.5088 0.523502335170273
0.50944 0.539425513007364
0.51008 0.555380601020484
0.51072 0.571335689033601
0.51136 0.587290777046714
0.512 0.60327777523586
0.51264 0.619264773425005
0.51328 0.635283681790176
0.51392 0.651302590155343
0.51456 0.667385318872565
0.5152 0.683499957765813
0.51584 0.699678417011118
0.51648 0.715920696608467
0.51712 0.732226796557875
0.51776 0.748596716859335
0.5184 0.765062367688872
0.51904 0.781655659222514
0.51968 0.798376591460258
0.52032 0.815225164402111
0.52096 0.832233288224092
0.5216 0.849400962926211
0.52224 0.866792008860505
0.52288 0.884374515850963
0.52352 0.902212304249629
0.52416 0.920273463880477
0.5248 0.938653725271585
0.52544 0.957289268070907
0.52608 0.976275822806517
0.52672 0.995613389478414
0.52736 1.0153019680866
0.528 1.03540537898313
0.52864 1.05585980181595
0.52928 1.07676096711313
0.52992 1.09807696469866
0.53056 1.11983970474855
0.5312 1.14201727708678
0.53184 1.1646735020654
0.53248 1.1877764695084
0.53312 1.21129426923974
0.53376 1.23525881143544
0.5344 1.25967009609551
0.53504 1.28452812321995
0.53568 1.30976907245669
0.53632 1.33542485398179
0.53696 1.36149546779522
0.5376 1.38791709354495
0.53824 1.41468973123095
0.53888 1.44184529102928
0.53952 1.46931995258787
0.54016 1.4970818057307
0.5408 1.52519467080981
0.54144 1.55356281729713
0.54208 1.58221815536869
0.54272 1.61109686467243
0.54336 1.64026276556041
0.544 1.66962012750454
0.54464 1.69923277085689
0.54528 1.72900496508936
0.54592 1.75900053055403
0.54656 1.78915564689882
0.5472 1.81950222429977
0.54784 1.85000835258085
0.54848 1.88064212156604
0.54912 1.91143544143135
0.54976 1.94235640200077
0.5504 1.9734050032743
0.55104 2.00454933507591
0.55168 2.03582130758162
0.55232 2.0671890106154
0.55296 2.09865244417727
0.5536 2.13021160826721
0.55424 2.16183459270922
0.55488 2.19355330767929
0.55552 2.22533584300142
0.55616 2.25718219867561
0.5568 2.28909237470184
0.55744 2.3210344609041
0.55808 2.35307227763444
0.55872 2.3851420045408
0.55936 2.4172436416232
0.56 2.44937718888161
0.56064 2.48157455649209
0.56128 2.51380383427859
0.56192 2.54603311206508
0.56256 2.57832621020363
0.5632 2.61061930834218
0.56384 2.64294431665675
0.56448 2.67530123514736
0.56512 2.70765815363796
0.56576 2.74004698230458
0.5664 2.77243581097121
0.56704 2.80482463963785
0.56768 2.8372453784805
0.56832 2.86963420714713
0.56896 2.90205494598978
0.5696 2.93447568483243
0.57024 2.96689642367509
0.57088 2.99931716251774
0.57152 3.0317379013604
0.57216 3.06415864020306
0.5728 3.09657937904571
0.57344 3.12896820771234
0.57408 3.16135703637896
0.57472 3.19374586504559
0.57536 3.22610278353619
0.576 3.25849161220283
0.57664 3.2908166205174
0.57728 3.32314162883198
0.57792 3.35546663714655
0.57856 3.38779164546113
0.5792 3.42005283342365
0.57984 3.45231402138617
0.58048 3.48457520934869
0.58112 3.51680448713519
0.58176 3.54900185474566
0.5824 3.58119922235613
0.58304 3.61333276961456
0.58368 3.645498227049
0.58432 3.67759986413139
0.58496 3.70970150121378
0.5856 3.74173931794412
0.58624 3.77377713467446
0.58688 3.80578304122877
0.58752 3.83778894778309
0.58816 3.86973103398535
0.5888 3.90164121001159
0.58944 3.93355138603782
0.59008 3.965397741712
0.59072 3.99724409738618
0.59136 4.02902663270831
0.592 4.06080916803044
0.59264 4.09255979317654
0.59328 4.1242465979706
0.59392 4.15593340276465
0.59456 4.18755638720665
0.5952 4.21914746147262
0.59584 4.25073853573859
0.59648 4.28226578965251
0.59712 4.3137611333904
0.59776 4.34522456695227
0.5984 4.37662418016209
0.59904 4.40802379337191
0.59968 4.43935958622966
0.60032 4.4706634689114
0.60096 4.50193544141711
0.6016 4.53317550374679
0.60224 4.56438365590045
0.60288 4.59552798770206
0.60352 4.62664040932764
0.60416 4.65772092077719
0.6048 4.68876952205071
0.60544 4.71975430297219
0.60608 4.75070717371764
0.60672 4.78159622411103
0.60736 4.81248527450443
0.608 4.84331050454577
0.60864 4.87410382441109
0.60928 4.90483332392434
0.60992 4.93553091326159
0.61056 4.96616468224678
0.6112 4.99679845123196
0.61184 5.02736839986509
0.61248 5.05787452814617
0.61312 5.08834874625122
0.61376 5.11879105418025
0.6144 5.14916954175723
0.61504 5.17951611915818
0.61568 5.20979887620708
0.61632 5.24004972307995
0.61696 5.27026865977679
0.6176 5.30042377612158
0.61824 5.33054698229035
0.61888 5.36060636810706
0.61952 5.39063384374775
0.62016 5.42059749903638
0.6208 5.45049733397296
0.62144 5.48039716890955
0.62208 5.51020127331805
0.62272 5.53997346755053
0.62336 5.56971375160698
0.624 5.59939021531137
0.62464 5.62903476883975
0.62528 5.65861550201607
0.62592 5.68813241484033
0.62656 5.71761741748858
0.6272 5.74703859978477
0.62784 5.77642787190493
0.62848 5.80575332367303
0.62912 5.83504686526512
0.62976 5.86427658650515
0.6304 5.89344248739312
0.63104 5.92257647810508
0.63168 5.95164664846498
0.63232 5.98068490864886
0.63296 6.00965934848068
0.6336 6.03856996796044
0.63424 6.06744867726418
0.63488 6.09626356621587
0.63552 6.12501463481551
0.63616 6.15373379323913
0.6368 6.18238913131068
0.63744 6.21098064903019
0.63808 6.23954025657367
0.63872 6.2680360437651
0.63936 6.29646801060447
0.64 6.32486806726782


==> figures/LLR_MOS_k3.txt <==
Vin Vout
0 1.75887508046237
0.000639999999999974 1.74526630038622
0.00127999999999995 1.73165326756628
0.00191999999999998 1.71803598200258
0.00256000000000001 1.70441869643887
0.00319999999999998 1.69079715813139
0.00383999999999995 1.67717561982391
0.00447999999999998 1.66354557602888
0.00512000000000001 1.64991978497763
0.00575999999999999 1.6362897411826
0.00639999999999996 1.6226554446438
0.00703999999999999 1.609021148105
0.00767999999999996 1.59538259882242
0.00831999999999999 1.58174404953984
0.00895999999999997 1.56810550025727
0.0096 1.55446269823092
0.01024 1.54081989620457
0.01088 1.52717284143445
0.01152 1.51352578666432
0.01216 1.4998787318942
0.0128 1.48623167712408
0.01344 1.47258036961018
0.01408 1.45892906209628
0.01472 1.44527775458239
0.01536 1.43162644706849
0.016 1.41797513955459
0.01664 1.40431957929692
0.01728 1.39066827178303
0.01792 1.37701271152536
0.01856 1.36336140401146
0.0192 1.34970584375379
0.01984 1.33605028349612
0.02048 1.32239897598222
0.02112 1.30874341572455
0.0217599999999999 1.29509210821065
0.0224 1.28143654795298
0.02304 1.26778524043909
0.02368 1.25413393292519
0.02432 1.24048262541129
0.02496 1.2268313178974
0.0256 1.21318426312727
0.02624 1.19953295561338
0.02688 1.18588590084325
0.02752 1.1722430988169
0.02816 1.15859604404678
0.0287999999999999 1.14495324202043
0.02944 1.13131469273786
0.03008 1.11767614345528
0.03072 1.1040375941727
0.0313599999999999 1.0904032976339
0.032 1.0767690010951
0.03264 1.0631347045563
0.03328 1.04950891350504
0.03392 1.03588312245379
0.03456 1.02225733140254
0.0352 1.00863579309506
0.0358399999999999 0.995018507531352
0.03648 0.981401221967644
0.03712 0.967788189147711
0.03776 0.954179409071552
0.0383999999999999 0.940570628995395
0.03904 0.926966101663009
0.03968 0.913365827074397
0.04032 0.899769805229559
0.0409599999999999 0.886178036128498
0.0416 0.872590519771206
0.04224 0.859003003413916
0.04288 0.845423992544175
0.0435199999999999 0.831844981674433
0.04416 0.818270223548464
0.0448 0.804703970910042
0.04544 0.791137718271622
0.04608 0.777579971120749
0.04672 0.764026476713649
0.04736 0.750472982306548
0.048 0.736927993386997
0.04864 0.723391509954994
0.04928 0.709855026522988
0.04992 0.696327048578532
0.05056 0.682799070634075
0.0512 0.669283850920941
0.05184 0.655768631207805
0.05248 0.642261916982218
0.05312 0.628759455500403
0.05376 0.615265499506137
0.0543999999999999 0.601775796255645
0.05504 0.588294598492701
0.05568 0.574817653473529
0.05632 0.561349213941906
0.05696 0.547885027154056
0.0576 0.534429345853753
0.05824 0.520977917297226
0.05888 0.507534994228244
0.05952 0.494100576646812
0.06016 0.480674664552926
0.0608 0.467253005202815
0.0614399999999999 0.45383985134025
0.06208 0.440435202965234
0.0627199999999999 0.427039060077766
0.06336 0.41364716993407
0.0639999999999999 0.400268038021697
0.06464 0.386893158853096
0.0652799999999999 0.373531037915819
0.06592 0.360173169722312
0.06656 0.34682805976013
0.0672 0.33348720254172
0.06784 0.320159103554632
0.06848 0.306839510055091
0.06912 0.293528422043099
0.06976 0.280225839518654
0.0704 0.26693601522553
0.07104 0.25365044367618
0.07168 0.240381883101924
0.07232 0.227117575271443
0.07296 0.213866025672284
0.0736 0.200622981560671
0.07424 0.187392695680381
0.0748799999999999 0.174170915287639
0.07552 0.160961893126217
0.0761599999999999 0.147761376452342
0.0768 0.134573618009789
0.07744 0.121398617798558
0.07808 0.108232123074875
0.07872 0.0950783865825127
0.07936 0.0819374083214708
0.08 0.0688049355479787
0.08064 0.0556894737495792
0.08128 0.0425825174387295
0.08192 0.0294883193592002
0.08256 0.0164068795109928
0.0832 0.00335520886920104
0.08384 -0.00970071451636301
0.08448 -0.0227566379019279
0.08512 -0.0357700338497553
0.08576 -0.0487834297975827
0.0864 -0.0617968257454091
0.08704 -0.074767694255498
0.08768 -0.0877810902033254
0.08832 -0.100709431275677
0.08896 -0.113680299785764
0.0896 -0.126608640858115
0.09024 -0.139494454492729
0.09088 -0.15242279556508
0.09152 -0.165308609199692
0.09216 -0.178151895396568
0.0928 -0.190995181593443
0.09344 -0.203838467790318
0.09408 -0.216681753987192
0.09472 -0.22948251274633
0.09536 -0.242283271505467
0.0959999999999999 -0.255041502826864
0.09664 -0.267799734148265
0.0972799999999999 -0.280515438031924
0.09792 -0.293231141915586
0.09856 -0.305946845799246
0.0992 -0.31862002224517
0.09984 -0.331293198691093
0.10048 -0.343966375137017
0.10112 -0.3565970241452
0.10176 -0.369185145715647
0.1024 -0.381773267286094
0.10304 -0.394361388856542
0.10368 -0.40690698298925
0.10432 -0.419452577121961
0.10496 -0.43195564381693
0.1056 -0.444416183074163
0.10624 -0.456919249769134
0.10688 -0.469337261588628
0.10752 -0.481797800845863
0.10816 -0.494173285227619
0.1088 -0.506591297047114
0.10944 -0.518924253991134
0.11008 -0.531257210935152
0.11072 -0.543590167879172
0.11136 -0.555880597385451
0.112 -0.568128499453995
0.11264 -0.580376401522538
0.11328 -0.592624303591082
0.11392 -0.604787150784148
0.11456 -0.616992525414954
0.1152 -0.629112845170282
0.11584 -0.641233164925611
0.11648 -0.65335348468094
0.11712 -0.665388749560792
0.11776 -0.677424014440646
0.1184 -0.689459279320498
0.11904 -0.701452016762614
0.11968 -0.71340222676699
0.12032 -0.725309909333631
0.12096 -0.737217591900269
0.1216 -0.749082747029171
0.12224 -0.760947902158071
0.12288 -0.772728002411496
0.12352 -0.784508102664922
0.12416 -0.796288202918346
0.1248 -0.807983248296295
0.12544 -0.819678293674245
0.12608 -0.831330811614455
0.12672 -0.842940802116929
0.12736 -0.854550792619401
0.128 -0.866075728246398
0.12864 -0.877600663873396
0.12928 -0.889083072062654
0.12992 -0.900522952814175
0.13056 -0.911920306127959
0.1312 -0.923317659441741
0.13184 -0.934629957880048
0.13248 -0.945942256318356
0.13312 -0.957169499881187
0.13376 -0.968396743444018
0.1344 -0.979581459569111
0.13504 -0.990723648256466
0.13568 -1.00182330950608
0.13632 -1.01288044331796
0.13696 -1.02385252225436
0.1376 -1.03482460119077
0.13824 -1.04575415268943
0.13888 -1.05664117675036
0.13952 -1.06744314593581
0.14016 -1.07824511512126
0.1408 -1.08896202943124
0.14144 -1.09963641630348
0.14208 -1.11031080317571
0.14272 -1.12085760773473
0.14336 -1.13140441229376
0.144 -1.14190868941504
0.14464 -1.15232791166085
0.14528 -1.16270460646892
0.14592 -1.17299624640152
0.14656 -1.18328788633411
0.1472 -1.19349447139123
0.14784 -1.20361600157288
0.14848 -1.21369500431678
0.14912 -1.22373147962295
0.14976 -1.23368290005364
0.1504 -1.24359179304659
0.15104 -1.25341563116407
0.15168 -1.26319694184381
0.15232 -1.27289319764807
0.15296 -1.28250439857686
0.1536 -1.29207307206791
0.15424 -1.30155669068348
0.15488 -1.31099778186132
0.15552 -1.32031129072594
0.15616 -1.32958227215282
0.1568 -1.33876819870423
0.15744 -1.34786907038016
0.15808 -1.35692741461835
0.15872 -1.36585817654333
0.15936 -1.37470388359284
0.16 -1.38346453576686
0.16064 -1.39214013306541
0.16128 -1.40073067548849
0.16192 -1.40923616303609
0.16256 -1.41765659570821
0.1632 -1.42594944606712
0.16384 -1.43415724155055
0.16448 -1.44223745472078
0.16512 -1.45023261301552
0.16576 -1.45810018899705
0.1664 -1.4658827101031
0.16704 -1.47353764889594
0.16768 -1.4811075328133
0.16832 -1.48850730697972
0.16896 -1.49582202627065
0.1696 -1.50300916324837
0.17024 -1.51006871791288
0.17088 -1.51700069026417
0.17152 -1.52376255286451
0.17216 -1.53039683315164
0.1728 -1.53690353112555
0.17344 -1.54328264678625
0.17408 -1.549491652696
0.17472 -1.5555305488548
0.17536 -1.56144186270038
0.176 -1.56714053935727
0.17664 -1.57271163370095
0.17728 -1.57811261829367
0.17792 -1.58334349313545
0.17856 -1.58836173078853
0.1792 -1.59320985869066
0.17984 -1.5978453494041
0.18048 -1.60231073036659
0.18112 -1.60652094670266
0.18176 -1.61056105328776
0.1824 -1.61438852268418
0.18304 -1.61796082745418
0.18368 -1.62132049503548
0.18432 -1.62446752542809
0.18496 -1.62735939119427
0.1856 -1.62995356489629
0.18624 -1.63233510140962
0.18688 -1.63441894585878
0.18752 -1.63624762568151
0.18816 -1.63777861344008
0.1888 -1.63901190913448
0.18944 -1.63994751276472
0.19008 -1.64058542433079
0.19072 -1.64088311639496
0.19136 -1.64088311639496
0.192 -1.64050036945531
0.19264 -1.63977740301377
0.19328 -1.63871421707032
0.19392 -1.63722575674949
0.19456 -1.63539707692675
0.1952 -1.63314312272664
0.19584 -1.63050642158689
0.19648 -1.62744444606975
0.19712 -1.62395719617523
0.19776 -1.62004467190334
0.1984 -1.61566434581632
0.19904 -1.61081621791419
0.19968 -1.60550028819694
0.20032 -1.59967402922684
0.20096 -1.59337996844162
0.2016 -1.58657557840354
0.20224 -1.57921833167486
0.20288 -1.57139328313107
0.20352 -1.56297285045895
0.20416 -1.55404208853397
0.2048 -1.5445584699184
0.20544 -1.53452199461223
0.20608 -1.52393266261547
0.20672 -1.51274794649037
0.20736 -1.50101037367469
0.208 -1.48867741673067
0.20864 -1.47579160309606
0.20928 -1.46235293277085
0.20992 -1.44831887831731
0.21056 -1.43373196717318
0.2112 -1.41854967190071
0.21184 -1.40285704737539
0.21248 -1.38661156615948
0.21312 -1.36981322825297
0.21376 -1.3525045610936
0.2144 -1.33468556468138
0.21504 -1.31635623901631
0.21568 -1.29751658409837
0.21632 -1.27825165480306
0.21696 -1.25847639625489
0.2176 -1.23831839076708
0.21824 -1.21769258346415
0.21888 -1.19668402922158
0.21952 -1.17529272803937
0.22016 -1.15351867991752
0.2208 -1.13140441229376
0.22144 -1.1089499251681
0.22208 -1.08619774597827
0.22272 -1.06310534728654
0.22336 -1.03975778396838
0.224 -1.01611252858605
0.22464 -0.992212108577299
0.22528 -0.968099051379853
0.22592 -0.943730829555983
0.22656 -0.919149970543419
0.2272 -0.894399001779907
0.22784 -0.869435395827701
0.22848 -0.844301680124547
0.22912 -0.818997854670439
0.22976 -0.793566446903117
0.2304 -0.767964929384843
0.23104 -0.742235829553355
0.23168 -0.716379147408653
0.23232 -0.690394882950737
0.23296 -0.664283036179608
0.2336 -0.638086134533001
0.23424 -0.611804178010921
0.23488 -0.585394639175624
0.23552 -0.558942572902591
0.23616 -0.532362924316343
0.2368 -0.505740748292356
0.23744 -0.479033517392895
0.23808 -0.452283759055695
0.23872 -0.425448945843018
0.23936 -0.398529077754867
0.24 -0.371609209666715
0.24064 -0.344604286703087
0.24128 -0.317556836301723
0.24192 -0.290424331024879
0.24256 -0.263291825748039
0.2432 -0.236116793033458
0.24384 -0.208899232881142
0.24448 -0.181639145291085
0.24512 -0.154336530263293
0.24576 -0.12699138779776
0.2464 -0.0996037178944906
0.24704 -0.0722160479912199
0.24768 -0.0447858506502135
0.24832 -0.0173556533092043
0.24896 0.0101170714695407
0.2496 0.0376153127109289
0.25024 0.0651348176711863
0.25088 0.092675586350313
0.25152 0.120237618748307
0.25216 0.147816662121399
0.2528 0.175412716469585
0.25344 0.203021529049092
0.25408 0.230647352603697
0.25472 0.258285934389619
0.25536 0.28593302166309
0.256 0.313592867167883
0.25664 0.341261218160226
0.25728 0.368933821896338
0.25792 0.396610678376226
0.25856 0.424296040343661
0.2592 0.451977149567325
0.25984 0.479662511534759
0.26048 0.507343620758421
0.26112 0.535016224494536
0.26176 0.562684575486875
0.2624 0.590340168247895
0.26304 0.617987255521367
0.26368 0.645613079075969
0.26432 0.673217638911701
0.26496 0.700800935028569
0.2656 0.728358714682789
0.26624 0.755878219643049
0.26688 0.783359449909339
0.26752 0.810798152737897
0.26816 0.838190075384938
0.2688 0.865518206875375
0.26944 0.892782547209205
0.27008 0.919974590898882
0.27072 0.947085832456852
0.27136 0.974099260908027
0.272 1.00101062350863
0.27264 1.02780290928357
0.27328 1.05446761274529
0.27392 1.08098347017493
0.27456 1.10734197608494
0.2752 1.13352186675646
0.27584 1.1595018784706
0.27648 1.18526500025228
0.27712 1.2107942211264
0.27776 1.23605977188654
0.2784 1.26104464155761
0.27904 1.28571480818942
0.27968 1.31005751355065
0.28032 1.33403448294733
0.28096 1.35762870540437
0.2816 1.38081041171536
0.28224 1.40354983267386
0.28288 1.42582145181725
0.28352 1.44760825817043
0.28416 1.46888048252697
0.2848 1.48961686116802
0.28544 1.50980038311847
0.28608 1.52941403740324
0.28672 1.54844081304722
0.28736 1.56687645730664
0.288 1.58470821195018
0.28864 1.60193182423407
0.28928 1.61854304141453
0.28992 1.63454611623534
0.29056 1.64994530144027
0.2912 1.66474484977309
0.29184 1.67895326672136
0.29248 1.69258331051638
0.29312 1.7056477393895
0.29376 1.71815505882824
0.2944 1.73012227980771
0.29504 1.74156641330301
0.29568 1.75250447028922
0.29632 1.76294920899767
0.29696 1.77292189314723
0.2976 1.782439533713
0.29824 1.79151488892629
0.29888 1.80016496976219
0.29952 1.80840678719582
0.30016 1.81625735220225
0.3008 1.82373367575659
0.30144 1.83084426334639
0.30208 1.8376103786905
0.30272 1.84404052727648
0.30336 1.85014746733566
0.304 1.85594820984312
0.30464 1.86144700754265
0.30528 1.86666087140933
0.30592 1.87159830693071
0.30656 1.87626781959434
0.3072 1.88067791488777
0.30784 1.88484135104232
0.30848 1.88876238080176
0.30912 1.89244950965365
0.30976 1.89590699034175
0.3104 1.89914758109738
0.31104 1.90217553466433
0.31168 1.90499085104258
0.31232 1.90760203571969
0.31296 1.91001759418321
0.3136 1.91223327368936
0.31424 1.91425757972569
0.31488 1.91609901777975
0.31552 1.91774908236398
0.31616 1.91922053170972
0.3168 1.92050911307318
0.31744 1.92161907919814
0.31808 1.92255468282837
0.31872 1.92331167122011
0.31936 1.92389429711712
0.32 1.92430256051941
0.32064 1.92453220868319
0.32128 1.92459174709602
0.32192 1.92447267027036
0.32256 1.92417497820619
0.3232 1.92369867090353
0.32384 1.92304800110614
0.32448 1.9222102105827
0.32512 1.92118955207699
0.32576 1.91997752010145
0.3264 1.91857836739987
0.32704 1.9169835884847
0.32768 1.91518893061215
0.32832 1.91319439378224
0.32896 1.91098721976364
0.3296 1.90857166130012
0.33024 1.90593070741659
0.33088 1.90306435811305
0.33152 1.89996836064572
0.33216 1.89662570403952
0.3328 1.89304064103821
0.33344 1.88919190792292
0.33408 1.88507950469365
0.33472 1.88069067311909
0.33536 1.87601265496791
0.336 1.87103269200879
0.33664 1.86574653149796
0.33728 1.86013290971654
0.33792 1.85418757392077
0.33856 1.847885007648
0.3392 1.84122095815446
0.33984 1.83417416172127
0.34048 1.82673186011712
0.34112 1.81887278962314
0.34176 1.810584192008
0.3424 1.80184480355285
0.34304 1.79264186602634
0.34368 1.78294986296585
0.34432 1.77276028888383
0.34496 1.76204337457386
0.3456 1.75078636180461
0.34624 1.73897649234477
0.34688 1.72658824973169
0.34752 1.71361312847783
0.34816 1.70003411760808
0.3488 1.68583420614737
0.34944 1.67101339409567
0.35008 1.65555467047791
0.35072 1.63945803529408
0.35136 1.62271498305663
0.352 1.60533401925311
0.35264 1.58731514388352
0.35328 1.56866686243541
0.35392 1.54939768039633
0.35456 1.52952460874136
0.3552 1.50906465844561
0.35584 1.48803909322795
0.35648 1.46646917680723
0.35712 1.44438042564612
0.35776 1.42179835620724
0.3584 1.39875273769702
0.35904 1.37526483383433
0.35968 1.35137291931312
0.36032 1.32710251059604
0.36096 1.30247487140197
0.3616 1.27752827642486
0.36224 1.25227973663981
0.36288 1.22676327399702
0.36352 1.20099589947156
0.36416 1.1750031295261
0.3648 1.14880197513572
0.36544 1.12241795276307
0.36608 1.09586382063946
0.36672 1.06916084248378
0.36736 1.04232177652733
0.368 1.01536363374521
0.36864 0.988290666881201
0.36928 0.961124139654169
0.36992 0.93386830480789
0.37056 0.906535920573677
0.3712 0.879135492439084
0.37184 0.851675525891662
0.37248 0.824156020931404
0.37312 0.796593988533408
0.37376 0.768985175953901
0.3744 0.741342341424204
0.37504 0.713665484944316
0.37568 0.685958859258011
0.37632 0.658230969852837
0.37696 0.630481816728794
0.3776 0.602711399885883
0.37824 0.574928224811649
0.37888 0.547132291506095
0.37952 0.519327852712993
0.38016 0.491514908432344
0.3808 0.463693458664149
0.38144 0.435867756152175
0.38208 0.408042053640202
0.38272 0.380212098384459
0.38336 0.352386395872488
0.384 0.324560693360517
0.38464 0.296739243592318
0.38528 0.268917793824123
0.38592 0.241104849543473
0.38656 0.213300410750371
0.3872 0.185500224701042
0.38784 0.157708544139261
0.38848 0.129925369065028
0.38912 0.102154952222117
0.38976 0.0743972936105264
0.3904 0.0466481404864831
0.39104 0.018915998337536
0.39168 -0.00880763832386311
0.39232 -0.0364930002912995
0.39296 -0.0641783622587351
0.3936 -0.0918637242261715
0.39424 -0.119506558755868
0.39488 -0.147149393285567
0.39552 -0.174749700377526
0.39616 -0.202350007469486
0.3968 -0.229907787123707
0.39744 -0.257465566777929
0.39808 -0.284980818994413
0.39872 -0.312453543773159
0.39936 -0.339883741114165
0.4 -0.367313938455172
0.40064 -0.394701608358444
0.40128 -0.422089278261714
0.40192 -0.449391893289508
0.40256 -0.476651980879562
0.4032 -0.503912068469619
0.40384 -0.5310871011842
0.40448 -0.558219606461041
0.40512 -0.585309584300144
0.40576 -0.612314507263771
0.4064 -0.6393194302274
0.40704 -0.666196770877813
0.40768 -0.693031584090489
0.40832 -0.719823869865427
0.40896 -0.74648857332715
0.4096 -0.773110749351137
0.41024 -0.799605343061907
0.41088 -0.826014881897204
0.41152 -0.852339365857024
0.41216 -0.878536267503629
0.4128 -0.904605586837021
0.41344 -0.9305473238572
0.41408 -0.956361478564164
0.41472 -0.982005523520175
0.41536 -1.00752198616297
0.416 -1.03286833905482
0.41664 -1.05800205475797
0.41728 -1.08292313327244
0.41792 -1.10767410203595
0.41856 -1.13216990617304
0.4192 -1.15645307312143
0.41984 -1.18043854800567
0.42048 -1.20416885826347
0.42112 -1.2276014764571
0.42176 -1.25073640258657
0.4224 -1.27353110921414
0.42304 -1.29594306890207
0.42368 -1.31801480908809
0.42432 -1.33966127489673
0.42496 -1.36092499376572
0.4256 -1.38176343825734
0.42624 -1.40213408093384
0.42688 -1.42199439435749
0.42752 -1.44142943340375
0.42816 -1.46031161575942
0.4288 -1.47868346886224
0.42944 -1.49650246527446
0.43008 -1.51372607755835
0.43072 -1.53043936058938
0.43136 -1.54655725949208
0.432 -1.56203724682871
0.43264 -1.57696437747475
0.43328 -1.59125359655471
0.43392 -1.60494743150635
0.43456 -1.61800335489191
0.4352 -1.63046389414915
0.43584 -1.64232904927805
0.43648 -1.65355629284088
0.43712 -1.66418815227538
0.43776 -1.67422462758155
0.4384 -1.68362319132164
0.43904 -1.69246889837115
0.43968 -1.70076174873005
0.44032 -1.70845921496063
0.44096 -1.71560382450062
0.4416 -1.72219557735001
0.44224 -1.72827700094654
0.44288 -1.73384809529022
0.44352 -1.73890886038104
0.44416 -1.743459296219
0.4448 -1.74754193024185
0.44544 -1.75115676244958
0.44608 -1.75434632027993
0.44672 -1.75706807629516
0.44736 -1.75936455793301
0.448 -1.76127829263122
0.44864 -1.76276675295205
0.44928 -1.76391499377098
0.44992 -1.76463796021253
0.45056 -1.76502070715217
0.4512 -1.76506323458991
0.45184 -1.76476554252574
0.45248 -1.76417015839741
0.45312 -1.76323455476717
0.45376 -1.76195873163503
0.4544 -1.76042774387646
0.45504 -1.75864159149147
0.45568 -1.75651521960457
0.45632 -1.75417621052898
0.45696 -1.75153950938922
0.4576 -1.74869017106078
0.45824 -1.7455856681059
0.45888 -1.7422260005246
0.45952 -1.73865369575461
0.46016 -1.73486875379593
0.4608 -1.73087117464856
0.46144 -1.72670348575023
0.46208 -1.72228063222548
0.46272 -1.71768766894978
0.46336 -1.71292459592312
0.464 -1.70799141314552
0.46464 -1.70284559317922
0.46528 -1.69757219089971
0.46592 -1.69208615143151
0.46656 -1.68647252965009
0.4672 -1.68068879811772
0.46784 -1.67477748427214
0.46848 -1.66869606067561
0.46912 -1.66248705476586
0.46976 -1.6561504665429
0.4704 -1.64964376856898
0.47104 -1.6430520157196
0.47168 -1.63633268055699
0.47232 -1.62944323564344
0.47296 -1.6224687358544
0.4736 -1.61536665375216
0.47424 -1.60817951677444
0.47488 -1.6008647974835
0.47552 -1.59342249587935
0.47616 -1.58589513939973
0.4768 -1.57828272804463
0.47744 -1.57054273437631
0.47808 -1.56271768583252
0.47872 -1.55480758241325
0.47936 -1.54681242411851
0.48 -1.53873221094829
0.48064 -1.53052441546486
0.48128 -1.52227409254369
0.48192 -1.5138961873093
0.48256 -1.50547575463718
0.4832 -1.49697026708958
0.48384 -1.4883797246665
0.48448 -1.47970412736795
0.48512 -1.47098600263166
0.48576 -1.46214029558216
0.4864 -1.45329458853265
0.48704 -1.44432129916994
0.48768 -1.43530548236948
0.48832 -1.42624713813129
0.48896 -1.41710373901762
0.4896 -1.40787528502848
0.49024 -1.39860430360159
0.49088 -1.38929079473697
0.49152 -1.37989223099687
0.49216 -1.37045113981904
0.4928 -1.36092499376573
0.49344 -1.35135632027468
0.49408 -1.34174511934589
0.49472 -1.33209139097937
0.49536 -1.3223951351751
0.496 -1.31261382449536
0.49664 -1.30278998637789
0.49728 -1.29292362082267
0.49792 -1.28301472782972
0.49856 -1.27302077996129
0.4992 -1.26302683209286
0.49984 -1.25294782934895
0.50048 -1.24286882660505
0.50112 -1.23270476898567
0.50176 -1.22254071136629
0.5024 -1.21229159887143
0.50304 -1.20199995893883
0.50368 -1.19170831900624
0.50432 -1.18133162419817
0.50496 -1.1709549293901
0.5056 -1.16053570714429
0.50624 -1.150031430023
0.50688 -1.13952715290172
0.50752 -1.12898034834269
0.50816 -1.11839101634593
0.5088 -1.10780168434917
0.50944 -1.09712729747694
0.51008 -1.0864529106047
0.51072 -1.07573599629472
0.51136 -1.06497655454701
0.512 -1.05417458536156
0.51264 -1.04337261617611
0.51328 -1.03248559211518
0.51392 -1.02159856805425
0.51456 -1.01071154399333
0.5152 -0.999739465056924
0.51584 -0.988767386120519
0.51648 -0.97775277974638
0.51712 -0.966738173372239
0.51776 -0.955681039560357
0.5184 -0.94458137831074
0.51904 -0.933439189623385
0.51968 -0.922297000936033
0.52032 -0.911112284810939
0.52096 -0.899927568685847
0.5216 -0.888657797685275
0.52224 -0.877430554122446
0.52288 -0.866118255684136
0.52352 -0.85480595724583
0.52416 -0.843493658807523
0.5248 -0.832138832931479
0.52544 -0.820741479617697
0.52608 -0.809344126303913
0.52672 -0.797904245552393
0.52736 -0.786421837363134
0.528 -0.774939429173874
0.52864 -0.763457020984613
0.52928 -0.751932085357616
0.52992 -0.740364622292881
0.53056 -0.728797159228148
0.5312 -0.717187168725676
0.53184 -0.705577178223201
0.53248 -0.693924660282989
0.53312 -0.68227214234278
0.53376 -0.670577096964831
0.5344 -0.65888205158688
0.53504 -0.647144478771193
0.53568 -0.635406905955508
0.53632 -0.623626805702083
0.53696 -0.611846705448658
0.5376 -0.600024077757492
0.53824 -0.588201450066332
0.53888 -0.576336294937431
0.53952 -0.564471139808529
0.54016 -0.552605984679627
0.5408 -0.540698302112988
0.54144 -0.528748092108613
0.54208 -0.516797882104235
0.54272 -0.504847672099856
0.54336 -0.492854934657742
0.544 -0.480862197215629
0.54464 -0.468826932335776
0.54528 -0.456791667455922
0.54592 -0.444756402576068
0.54656 -0.432678610258479
0.5472 -0.42055829050315
0.54784 -0.408437970747821
0.54848 -0.39631765099249
0.54912 -0.384154803799426
0.54976 -0.371991956606358
0.5504 -0.359829109413291
0.55104 -0.347623734782484
0.55168 -0.335418360151679
0.55232 -0.323170458083139
0.55296 -0.310922556014595
0.5536 -0.298674653946053
0.55424 -0.286384224439769
0.55488 -0.274051267495751
0.55552 -0.261760837989471
0.55616 -0.24942788104545
0.5568 -0.237052396663692
0.55744 -0.224719439719676
0.55808 -0.212301427900181
0.55872 -0.199925943518425
0.55936 -0.18750793169893
0.56 -0.175089919879435
0.56064 -0.162629380622201
0.56128 -0.150168841364966
0.56192 -0.137665774669995
0.56256 -0.125205235412762
0.5632 -0.112659641280056
0.56384 -0.100156574585085
0.56448 -0.087610980452375
0.56512 -0.0750653863196646
0.56576 -0.0624772647492202
0.5664 -0.0498891431787722
0.56704 -0.0373010216083234
0.56768 -0.0246703726001387
0.56832 -0.0120397235919558
0.56896 0.000590925416228849
0.5696 0.013268354605926
0.57024 0.0259457837956223
0.57088 0.0386402239604147
0.57152 0.0513474223565273
0.57216 0.0640716317277388
0.5728 0.0768085993302678
0.57344 0.0895625779078939
0.57408 0.102329314716838
0.57472 0.115113062500879
0.57536 0.127909568516243
0.576 0.140723085506703
0.57664 0.153549360728481
0.57728 0.166392646925358
0.57792 0.179248691353554
0.57856 0.192117494013072
0.5792 0.205003307647683
0.57984 0.217901879513617
0.58048 0.230817462354646
0.58112 0.243745803426997
0.58176 0.25668690273067
0.5824 0.269645013009437
0.58304 0.282620134263302
0.58368 0.295603761004712
0.58432 0.308608651464992
0.58496 0.321622047412817
0.5856 0.334652454335739
0.58624 0.347695619489982
0.58688 0.360755795619321
0.58752 0.373828729979981
0.58816 0.386914422571963
0.5888 0.400017126139042
0.58944 0.41313258793744
0.59008 0.42626506071093
0.59072 0.439410291715745
0.59136 0.452568280951882
0.592 0.465743281163113
0.59264 0.478931039605665
0.59328 0.492131556279539
0.59392 0.505349083928511
0.59456 0.518579369808802
0.5952 0.531822413920414
0.59584 0.545082469007119
0.59648 0.558359535068921
0.59712 0.571645106618272
0.59776 0.584947689142717
0.5984 0.598267282642257
0.59904 0.611595381629348
0.59968 0.624940491591529
0.60032 0.638302612528809
0.60096 0.651677491697408
0.6016 0.665065129097328
0.60224 0.678469777472345
0.60288 0.691887184078683
0.60352 0.705317348916345
0.60416 0.718764524729099
0.6048 0.732224458773172
0.60544 0.745701403792346
0.60608 0.759191107042838
0.60672 0.772697821268424
0.60736 0.786217293725333
0.608 0.799749524413564
0.60864 0.813298766076891
0.60928 0.826860765971534
0.60992 0.840435524097504
0.61056 0.854027293198571
0.6112 0.867636073274729
0.61184 0.881257611582207
0.61248 0.894891908121008
0.61312 0.908543215634906
0.61376 0.922207281380124
0.6144 0.935888358100438
0.61504 0.949582193052072
0.61568 0.963293038978805
0.61632 0.977016643136856
0.61696 0.990757258270003
0.6176 1.00451063163447
0.61824 1.01827676323026
0.61888 1.03205990580114
0.61952 1.04586005934712
0.62016 1.05967297112442
0.6208 1.07350289387682
0.62144 1.08734557486054
0.62208 1.10120526681935
0.62272 1.11507771700949
0.62336 1.12896717817471
0.624 1.14286939757127
0.62464 1.15678862794291
0.62528 1.17072486928966
0.62592 1.18467386886772
0.62656 1.1986356266771
0.6272 1.21261864820536
0.62784 1.22661017522116
0.62848 1.24062296595582
0.62912 1.25464851492182
0.62976 1.2686910748629
0.6304 1.28274639303531
0.63104 1.29681872218281
0.63168 1.31090380956164
0.63232 1.32500590791556
0.63296 1.33912501724457
0.6336 1.35326113754868
0.63424 1.36741001608411
0.63488 1.38157590559464
0.63552 1.39575455333649
0.63616 1.40995446479721
0.6368 1.42416288174547
0.63744 1.4383925624126
0.63808 1.45263500131106
0.63872 1.46689870392838
0.63936 1.48117091203325
0.64 1.49546438385699


==> figures/LLR_k1_qucs.txt <==
Vin Vout
0 18.9416342916984
0.000639999999999974 18.8925695467317
0.00127999999999995 18.8434222359341
0.00191999999999998 18.7942130007635
0.00256000000000001 18.7449418412197
0.00319999999999998 18.6956293987605
0.00383999999999995 18.6462550319282
0.00447999999999998 18.5968187407227
0.00512000000000001 18.5473411666019
0.00575999999999999 18.4977810266502
0.00639999999999996 18.4482002452408
0.00703999999999999 18.3985368980006
0.00767999999999996 18.348832267845
0.00831999999999999 18.299086354774
0.00895999999999997 18.2492578758722
0.0096 18.1993881140549
0.01024 18.1494770693223
0.01088 18.0995041002165
0.01152 18.0494692067376
0.01216 17.9993723888855
0.0128 17.9492342881181
0.01344 17.8990342629776
0.01408 17.8487929549216
0.01472 17.7984897224925
0.01536 17.7481245656903
0.016 17.6977181259727
0.01664 17.647249761882
0.01728 17.5967401148759
0.01792 17.5461685434966
0.01856 17.495555689202
0.0192 17.4448602690765
0.01984 17.3941442074933
0.02048 17.343366221537
0.02112 17.2925263112075
0.0217599999999999 17.241624476505
0.0224 17.190681358887
0.02304 17.1396969583537
0.02368 17.0886506334472
0.02432 17.0375630256253
0.02496 16.9864134934303
0.0256 16.9352020368621
0.02624 16.8839492973786
0.02688 16.8326552749796
0.02752 16.7812993282075
0.02816 16.7298814570624
0.0287999999999999 16.6784223030018
0.02944 16.6269218660257
0.03008 16.5753595046766
0.03072 16.5237352189544
0.0313599999999999 16.4720902917744
0.032 16.4203627987636
0.03264 16.3686146642951
0.03328 16.3168046054535
0.03392 16.2649326222388
0.03456 16.2130193561087
0.0352 16.1610648070631
0.0358399999999999 16.1090483336445
0.03648 16.0569905773104
0.03712 16.0048915380609
0.03776 15.9527305744383
0.0383999999999999 15.9005283279003
0.03904 15.8482641569892
0.03968 15.7959587031626
0.04032 15.7436119664207
0.0409599999999999 15.6912239467633
0.0416 15.6387740027328
0.04224 15.5862827757869
0.04288 15.5337502659256
0.0435199999999999 15.4811558316912
0.04416 15.4285201145414
0.0448 15.3758431144761
0.04544 15.3231248314955
0.04608 15.2703652655994
0.04672 15.2175437753302
0.04736 15.1646810021456
0.048 15.1117769460456
0.04864 15.0588316070302
0.04928 15.0058449850994
0.04992 14.9527964387954
0.05056 14.8997272510338
0.0512 14.846596138899
0.05184 14.7934237438488
0.05248 14.7402307073409
0.05312 14.6869757464599
0.05376 14.6336795026635
0.0543999999999999 14.5803419759516
0.05504 14.5269631663244
0.05568 14.4735430737817
0.05632 14.4201023397814
0.05696 14.3665996814079
0.0576 14.3130763815767
0.05824 14.2594911573724
0.05888 14.2058852917104
0.05952 14.152238143133
0.06016 14.0985497116402
0.0608 14.0448199972319
0.0614399999999999 13.991069641366
0.06208 13.9372573611269
0.0627199999999999 13.8834244394301
0.06336 13.8295708762756
0.0639999999999999 13.7756760302058
0.06464 13.7217399012205
0.0652799999999999 13.6677624893197
0.06592 13.6137644359613
0.06656 13.5597457411452
0.0672 13.5056857634137
0.06784 13.4515845027667
0.06848 13.3974626006621
0.06912 13.3433200570997
0.06976 13.2891568720796
0.0704 13.2349524041442
0.07104 13.180727294751
0.07168 13.1264609024424
0.07232 13.0721945101338
0.07296 13.0179074763675
0.0736 12.9635791596858
0.07424 12.9092508430041
0.0748799999999999 12.8548812434069
0.07552 12.8005116438098
0.0761599999999999 12.746121402755
0.0768 12.6917105202425
0.07744 12.6372789962722
0.07808 12.582847472302
0.07872 12.5284159483317
0.07936 12.4739637829038
0.08 12.4195116174758
0.08064 12.3650388105902
0.08128 12.3105660037045
0.08192 12.2561138382766
0.08256 12.2016410313909
0.0832 12.147188865963
0.08384 12.092736700535
0.08448 12.0382845351071
0.08512 11.9838530111369
0.08576 11.9294214871666
0.0864 11.8750312461118
0.08704 11.8206616465147
0.08768 11.7662920469175
0.08832 11.7119843716935
0.08896 11.6576973379272
0.0896 11.6034309456186
0.09024 11.5492264776832
0.09088 11.4950839341208
0.09152 11.4409620320162
0.09216 11.3869226957423
0.0928 11.3329452838416
0.09344 11.2790504377717
0.09408 11.2252381575327
0.09472 11.1715084431244
0.09536 11.1178819360047
0.0959999999999999 11.0643586361735
0.09664 11.0109798265463
0.0972799999999999 10.9577042242076
0.09792 10.9045937535305
0.09856 10.8516484145151
0.0992 10.7988682071613
0.09984 10.7462737729269
0.10048 10.6939063947272
0.10112 10.6417660725623
0.10176 10.5898734478899
0.1024 10.5382698036253
0.10304 10.4869551397687
0.10368 10.4359707392353
0.10432 10.3853372434829
0.10496 10.3350752939693
0.1056 10.2852468150674
0.10624 10.2358311653197
0.10688 10.1868902690992
0.10752 10.1384447678637
0.10816 10.0904740201553
0.1088 10.0430193088897
0.10944 9.99608063406663
0.11008 9.94963735422855
0.11072 9.90364818645998
0.11136 9.85809248930324
0.112 9.81294962130062
0.11264 9.76813701662129
0.11328 9.72361339234984
0.11392 9.67931682411316
0.11456 9.63520602899582
0.1152 9.59121908262473
0.11584 9.54731470208446
0.11648 9.5034722459173
0.11712 9.45962978975014
0.11776 9.4158492579561
0.1184 9.37204808470436
0.11904 9.32824691145261
0.11968 9.28442509674317
0.12032 9.2405619991183
0.12096 9.19669890149344
0.1216 9.15281516241087
0.12224 9.10889014041289
0.12288 9.06494447695721
0.12352 9.02099881350152
0.12416 8.97699122567272
0.1248 8.93298363784391
0.12544 8.88897605001511
0.12608 8.84488589635549
0.12672 8.80083702561127
0.12736 8.75672623049394
0.128 8.7125947939189
0.12864 8.66844271588616
0.12928 8.62426999639571
0.12992 8.58007663544755
0.13056 8.53586263304169
0.1312 8.49162798917813
0.13184 8.44737270385685
0.13248 8.40309677707788
0.13312 8.35880020884119
0.13376 8.3145036406045
0.1344 8.27016578945241
0.13504 8.22580729684261
0.13568 8.18144880423281
0.13632 8.1370696701653
0.13696 8.09266989464009
0.1376 8.04827011911487
0.13824 8.00382906067425
0.13888 7.95938800223362
0.13952 7.91492630233529
0.14016 7.87046460243696
0.1408 7.82598226108092
0.14144 7.78149991972489
0.14208 7.73699693691114
0.14272 7.6924733126397
0.14336 7.64794968836825
0.144 7.6034260640968
0.14464 7.55888179836764
0.14528 7.51433753263849
0.14592 7.46979326690933
0.14656 7.42522835972248
0.1472 7.38066345253562
0.14784 7.33611918680646
0.14848 7.2915542796196
0.14912 7.24698937243274
0.14976 7.20242446524588
0.1504 7.15788019951673
0.15104 7.11331529232987
0.15168 7.06877102660071
0.15232 7.02424740232927
0.15296 6.97972377805782
0.1536 6.93520015378637
0.15424 6.89069717097262
0.15488 6.84621482961659
0.15552 6.80175312971826
0.15616 6.75731207127764
0.1568 6.71289165429471
0.15744 6.6684918787695
0.15808 6.6241333861597
0.15872 6.5797955350076
0.15936 6.53551960822863
0.16 6.49126432290735
0.16064 6.4470709619592
0.16128 6.40291888392645
0.16192 6.35882873026683
0.16256 6.31480050098032
0.1632 6.27083419606693
0.16384 6.22695045698436
0.16448 6.18314928373261
0.16512 6.1394513177694
0.16576 6.09585655909471
0.1664 6.05236500770855
0.16704 6.00901794652634
0.16768 5.96581537554806
0.16832 5.92275729477373
0.16896 5.87988498711874
0.1696 5.83719845258311
0.17024 5.79473897408225
0.17088 5.75252719307385
0.17152 5.71060439247333
0.17216 5.66899121373841
0.1728 5.62772893978448
0.17344 5.58685885352696
0.17408 5.54644287933897
0.17472 5.50654294159362
0.17536 5.46722096466404
0.176 5.42853887292334
0.17664 5.39055859074463
0.17728 5.35336268395875
0.17792 5.3169717940234
0.17856 5.28146848676939
0.1792 5.24679083782362
0.17984 5.21293884718607
0.18048 5.17980930756824
0.18112 5.14727837022387
0.18176 5.11522218640673
0.1824 5.0835169073706
0.18304 5.05203868436923
0.18368 5.02074623448721
0.18432 4.98951570897831
0.18496 4.95834710784252
0.1856 4.92717850670674
0.18624 4.89603054702866
0.18688 4.86488258735058
0.18752 4.83371398621479
0.18816 4.80254538507901
0.1888 4.77137678394323
0.18944 4.74016689989203
0.19008 4.70897765729854
0.19072 4.67776777324734
0.19136 4.64653724773844
0.192 4.61528608077183
0.19264 4.58405555526293
0.19328 4.55280438829633
0.19392 4.52153257987201
0.19456 4.4902607714477
0.1952 4.45896832156568
0.19584 4.42767587168366
0.19648 4.39636278034393
0.19712 4.36504968900421
0.19776 4.33373659766448
0.1984 4.30240286486705
0.19904 4.27106913206962
0.19968 4.23971475781449
0.20032 4.20836038355935
0.20096 4.17700600930421
0.2016 4.14563099359137
0.20224 4.11425597787853
0.20288 4.08286032070798
0.20352 4.05146466353743
0.20416 4.02006900636688
0.2048 3.98867334919633
0.20544 3.95725705056808
0.20608 3.92584075193982
0.20672 3.89442445331157
0.20736 3.86300815468331
0.208 3.83157121459735
0.20864 3.8001342745114
0.20928 3.76869733442543
0.20992 3.73726039433948
0.21056 3.70582345425351
0.2112 3.67436587270985
0.21184 3.64292893262389
0.21248 3.61147135108022
0.21312 3.58001376953656
0.21376 3.54855618799289
0.2144 3.51711924790693
0.21504 3.48566166636327
0.21568 3.4542040848196
0.21632 3.42274650327594
0.21696 3.39130956318997
0.2176 3.35985198164631
0.21824 3.32841504156035
0.21888 3.29697810147439
0.21952 3.26554116138843
0.22016 3.23410422130247
0.2208 3.20266728121651
0.22144 3.17125098258825
0.22208 3.13983468396
0.22272 3.10843902678945
0.22336 3.0770433696189
0.224 3.04564771244835
0.22464 3.01427269673551
0.22528 2.98291832248037
0.22592 2.95156394822524
0.22656 2.92023021542781
0.2272 2.88891712408808
0.22784 2.85762467420606
0.22848 2.82633222432404
0.22912 2.79508105735744
0.22976 2.76385053184853
0.2304 2.73264064779734
0.23104 2.70145140520385
0.23168 2.67030344552577
0.23232 2.6391761273054
0.23296 2.60809009200044
0.2336 2.57704533961089
0.23424 2.54602122867904
0.23488 2.51505904212032
0.23552 2.48415877993471
0.23616 2.45329980066451
0.2368 2.42248210430972
0.23744 2.39174697378576
0.23808 2.36107376763492
0.23872 2.3304831273149
0.23936 2.2999750528257
0.24 2.26957018562503
0.24064 2.23926852571289
0.24128 2.20907007308928
0.24192 2.17901611066961
0.24256 2.14908599699617
0.2432 2.11934165644209
0.24384 2.08978308900736
0.24448 2.06041029469198
0.24512 2.03130583932678
0.24576 2.00246972291175
0.2464 1.97396386982002
0.24704 1.94580892150928
0.24768 1.91811427770539
0.24832 1.89093567034413
0.24896 1.86437217842252
0.2496 1.83853939410369
0.25024 1.8135735510085
0.25088 1.78962533177821
0.25152 1.76683716247099
0.25216 1.74532257110422
0.2528 1.72511251986445
0.25344 1.70612444292087
0.25408 1.68815398984218
0.25472 1.67090805192897
0.25536 1.65418227874995
0.256 1.6377392935415
0.25664 1.62144492682852
0.25728 1.60522280521752
0.25792 1.58903164579308
0.25856 1.57285287124326
0.2592 1.55667616083921
0.25984 1.54050151458093
0.26048 1.52432480417688
0.26112 1.50814602962706
0.26176 1.49196725507724
0.2624 1.47578641638165
0.26304 1.45960351354029
0.26368 1.44342061069893
0.26432 1.42723977200334
0.26496 1.41105480501621
0.2656 1.39486777388331
0.26624 1.37867867860463
0.26688 1.36249164747173
0.26752 1.34630255219306
0.26816 1.33011345691439
0.2688 1.31392229748994
0.26944 1.29773320221127
0.27008 1.28154204278683
0.27072 1.26535088336238
0.27136 1.24915972393794
0.272 1.23297062865927
0.27264 1.21677946923482
0.27328 1.20058830981038
0.27392 1.18439921453171
0.27456 1.16821011925304
0.2752 1.15202308812013
0.27584 1.13583605698723
0.27648 1.11964902585433
0.27712 1.1034640588672
0.27776 1.08728115602584
0.2784 1.07109825318447
0.27904 1.05491741448889
0.27968 1.03873863993907
0.28032 1.02256192953502
0.28096 1.00638728327674
0.2816 0.99021470116423
0.28224 0.974044183197493
0.28288 0.957877793522296
0.28352 0.941713467992871
0.28416 0.925553270754986
0.2848 0.909395137662872
0.28544 0.893241132862299
0.28608 0.877091256353268
0.28672 0.860943443990005
0.28736 0.844801824064057
0.288 0.828664332429649
0.28864 0.812530969086783
0.28928 0.796403798181226
0.28992 0.780282819712984
0.29056 0.764165969536282
0.2912 0.748055311796891
0.29184 0.731950846494812
0.29248 0.715852573630045
0.29312 0.69976255734836
0.29376 0.683678733503987
0.2944 0.667605230388467
0.29504 0.651537919710259
0.29568 0.635478865615133
0.29632 0.619430132248858
0.29696 0.60339171961144
0.2976 0.5873615635571
0.29824 0.571343792377387
0.29888 0.555336341926526
0.29952 0.539343340496058
0.30016 0.523360659794443
0.3008 0.507392428113224
0.30144 0.491436581306627
0.30208 0.475497247666194
0.30272 0.459574427191927
0.30336 0.443663991592283
0.304 0.427774197450344
0.30464 0.411902980620341
0.30528 0.396052405248044
0.30592 0.380220407187682
0.30656 0.364400794001943
0.3072 0.348583244961974
0.30784 0.332728541298137
0.30848 0.316758245471145
0.30912 0.300503097527815
0.30976 0.283669988768721
0.3104 0.265813063707418
0.31104 0.246663983393731
0.31168 0.225908997670532
0.31232 0.203612095056708
0.31296 0.179944599651218
0.3136 0.155148016509219
0.31424 0.129451465811247
0.31488 0.103044848968195
0.31552 0.0760852474732039
0.31616 0.0486913497080823
0.3168 0.0209597576948936
0.31744 -0.00703109102708017
0.31808 -0.0352167951097993
0.31872 -0.0635416226174508
0.31936 -0.0919566532952816
0.32 -0.120416732901836
0.32064 -0.148877743479419
0.32128 -0.177295663961326
0.32192 -0.205623587687636
0.32256 -0.233809704599506
0.3232 -0.261793948055014
0.32384 -0.289505105025074
0.32448 -0.316855036485283
0.32512 -0.343731246491142
0.32576 -0.369991308984483
0.3264 -0.395450482918839
0.32704 -0.419869327384821
0.32768 -0.442973310994943
0.32832 -0.464483774070175
0.32896 -0.484239713240415
0.3296 -0.502369105543433
0.33024 -0.519185701136364
0.33088 -0.535222049628012
0.33152 -0.550870338714792
0.33216 -0.56636588101455
0.3328 -0.581816012107354
0.33344 -0.5972702714917
0.33408 -0.61274310818798
0.33472 -0.628238650487738
0.33536 -0.643758962536742
0.336 -0.659301980189222
0.33664 -0.674867703445179
0.33728 -0.690454068158842
0.33792 -0.706061074330211
0.33856 -0.721686657813515
0.3392 -0.737330818608754
0.33984 -0.752991492570157
0.34048 -0.768668679697726
0.34112 -0.78436237999146
0.34176 -0.800070529305586
0.3424 -0.815791063494336
0.34304 -0.831528110849252
0.34368 -0.84727547893302
0.34432 -0.863037296037182
0.34496 -0.878809433870197
0.3456 -0.894593956577836
0.34624 -0.910388800014328
0.34688 -0.926196028325443
0.34752 -0.94201151321964
0.34816 -0.95783525469692
0.3488 -0.973669316903052
0.34944 -0.989513699838039
0.35008 -1.00536427521033
0.35072 -1.02122517131149
0.35136 -1.03709225984995
0.352 -1.05296760497149
0.35264 -1.06884914253035
0.35328 -1.08473687252651
0.35392 -1.10063285910577
0.35456 -1.11653503812233
0.3552 -1.13244134543043
0.35584 -1.14835590932161
0.35648 -1.16427460150434
0.35712 -1.18019742197861
0.35776 -1.19612643489019
0.3584 -1.21206164023908
0.35904 -1.22800097387951
0.35968 -1.24394237166571
0.36032 -1.25988996188923
0.36096 -1.27584168040429
0.3616 -1.29179752721088
0.36224 -1.30775750230902
0.36288 -1.32371954155293
0.36352 -1.33968570908838
0.36416 -1.3556539407696
0.3648 -1.37162630074236
0.36544 -1.38760072486089
0.36608 -1.40357927727097
0.36672 -1.41955782968104
0.36736 -1.43554051038265
0.368 -1.45152525523004
0.36864 -1.46751412836897
0.36928 -1.48350300150789
0.36992 -1.49949393879259
0.37056 -1.51548694022306
0.3712 -1.53147994165352
0.37184 -1.54747707137553
0.37248 -1.56347420109754
0.37312 -1.57947133081955
0.37376 -1.5954725888331
0.3744 -1.61147178270088
0.37504 -1.6274751048602
0.37568 -1.64347636287375
0.37632 -1.65947968503307
0.37696 -1.67548507133816
0.3776 -1.69148839349748
0.37824 -1.70749377980257
0.37888 -1.72349916610766
0.37952 -1.73950455241275
0.38016 -1.75551200286361
0.3808 -1.7715173891687
0.38144 -1.7875227754738
0.38208 -1.80352816177889
0.38272 -1.81953354808398
0.38336 -1.83553893438907
0.384 -1.85154432069416
0.38464 -1.86754970699925
0.38528 -1.88355302915857
0.38592 -1.89955428717212
0.38656 -1.91555760933144
0.3872 -1.93156093149076
0.38784 -1.94756012535854
0.38848 -1.96356138337209
0.38912 -1.97956264138564
0.38976 -1.9955700918365
0.3904 -2.01160231203661
0.39104 -2.027712969776
0.39168 -2.04405687598747
0.39232 -2.06099112788932
0.39296 -2.07914322579581
0.3936 -2.09922117170626
0.39424 -2.12134262192959
0.39488 -2.14551996134041
0.39552 -2.17124541007917
0.39616 -2.19810820313752
0.3968 -2.22585032229414
0.39744 -2.25421168518193
0.39808 -2.28308908451237
0.39872 -2.31235867153922
0.39936 -2.34193788043166
0.4 -2.37178542827427
0.40064 -2.40183939069394
0.40128 -2.43207912623296
0.40192 -2.46246335197593
0.40256 -2.49297142646512
0.4032 -2.52360334970056
0.40384 -2.55433848022452
0.40448 -2.5851355351216
0.40512 -2.6160151558495
0.40576 -2.64697734240823
0.4064 -2.67798081188237
0.40704 -2.70904620572962
0.40768 -2.74017352394999
0.40832 -2.77132148362807
0.40896 -2.80251072622156
0.4096 -2.83374125173047
0.41024 -2.86501306015478
0.41088 -2.89628486857909
0.41152 -2.92761860137652
0.41216 -2.95895233417395
0.4128 -2.99030670842909
0.41344 -3.02170236559964
0.41408 -3.05309802277019
0.41472 -3.08451432139844
0.41536 -3.1159306200267
0.416 -3.14738820157036
0.41664 -3.17884578311403
0.41728 -3.21030336465769
0.41792 -3.24178158765907
0.41856 -3.27328045211814
0.4192 -3.30477931657722
0.41984 -3.3362781810363
0.42048 -3.36777704549537
0.42112 -3.39929655141216
0.42176 -3.43081605732894
0.4224 -3.46235620470343
0.42304 -3.49387571062022
0.42368 -3.5254158579947
0.42432 -3.55695600536919
0.42496 -3.58847551128598
0.4256 -3.62001565866047
0.42624 -3.65157644749266
0.42688 -3.68311659486715
0.42752 -3.71465674224164
0.42816 -3.74619688961613
0.4288 -3.77773703699062
0.42944 -3.80927718436511
0.43008 -3.8408173317396
0.43072 -3.87235747911408
0.43136 -3.90389762648857
0.432 -3.93543777386306
0.43264 -3.96695727977984
0.43328 -3.99849742715433
0.43392 -4.03001693307112
0.43456 -4.0615364389879
0.4352 -4.09305594490468
0.43584 -4.12457545082147
0.43648 -4.15609495673825
0.43712 -4.18759382119733
0.43776 -4.21911332711411
0.4384 -4.25061219157319
0.43904 -4.28209041457456
0.43968 -4.31358927903364
0.44032 -4.34506750203501
0.44096 -4.37654572503638
0.4416 -4.40802394803775
0.44224 -4.43948152958142
0.44288 -4.47095975258279
0.44352 -4.50239669266875
0.44416 -4.53385427421242
0.4448 -4.56529121429838
0.44544 -4.59672815438434
0.44608 -4.6281650944703
0.44672 -4.65958139309855
0.44736 -4.69099769172681
0.448 -4.72239334889735
0.44864 -4.7537890060679
0.44928 -4.78518466323845
0.44992 -4.816580320409
0.45056 -4.84795533612184
0.4512 -4.87930971037698
0.45184 -4.91066408463211
0.45248 -4.94201845888725
0.45312 -4.97337283314239
0.45376 -5.00470656593982
0.4544 -5.03601965727954
0.45504 -5.06733274861927
0.45568 -5.098645839959
0.45632 -5.12993828984102
0.45696 -5.16123073972303
0.4576 -5.19250254814735
0.45824 -5.22377435657166
0.45888 -5.25504616499597
0.45952 -5.28629733196258
0.46016 -5.31752785747148
0.4608 -5.34875838298039
0.46144 -5.37998890848929
0.46208 -5.41119879254048
0.46272 -5.44238803513397
0.46336 -5.47357727772746
0.464 -5.50474587886325
0.46464 -5.53591447999903
0.46528 -5.56708308113482
0.46592 -5.59823104081289
0.46656 -5.62935835903327
0.4672 -5.66048567725364
0.46784 -5.69159235401631
0.46848 -5.72269903077897
0.46912 -5.75378506608394
0.46976 -5.7848711013889
0.4704 -5.81593649523615
0.47104 -5.84700188908341
0.47168 -5.87804664147296
0.47232 -5.90911203532021
0.47296 -5.94023935354059
0.4736 -5.97169693508425
0.47424 -6.00406274076697
0.47488 -6.03836884347404
0.47552 -6.07519320402122
0.47616 -6.11435004928915
0.4768 -6.15542655012373
0.47744 -6.19765897258984
0.47808 -6.24067577044876
0.47872 -6.28427052912345
0.47936 -6.32829875840995
0.48 -6.37263660956205
0.48064 -6.41722215820662
0.48128 -6.46203476288595
0.48192 -6.50697121631151
0.48256 -6.55207280139872
0.4832 -6.59725695231676
0.48384 -6.64252366906561
0.48448 -6.68787295164529
0.48512 -6.73328415859809
0.48576 -6.77875728992401
0.4864 -6.82425106270763
0.48704 -6.86978611840666
0.48768 -6.91536245702111
0.48832 -6.96095943709326
0.48896 -7.00657705862312
0.4896 -7.05221532161068
0.49024 -7.09787422605595
0.49088 -7.14353313050122
0.49152 -7.18919203494648
0.49216 -7.23487158084946
0.4928 -7.28055112675243
0.49344 -7.32623067265541
0.49408 -7.37191021855838
0.49472 -7.41758976446136
0.49536 -7.46326931036433
0.496 -7.50894885626731
0.49664 -7.55462840217028
0.49728 -7.60028730661555
0.49792 -7.64594621106081
0.49856 -7.69160511550608
0.4992 -7.73724337849365
0.49984 -7.78288164148121
0.50048 -7.82849926301106
0.50112 -7.87411688454092
0.50176 -7.91973450607078
0.5024 -7.96531084468523
0.50304 -8.01088718329966
0.50368 -8.05646352191411
0.50432 -8.10201921907085
0.50496 -8.14755427476989
0.5056 -8.19306868901121
0.50624 -8.23858310325254
0.50688 -8.28407687603616
0.50752 -8.32955000736208
0.50816 -8.375023138688
0.5088 -8.42045498709849
0.50944 -8.465886835509
0.51008 -8.5112980424618
0.51072 -8.5566886079569
0.51136 -8.60207917345198
0.512 -8.64742845603167
0.51264 -8.69277773861135
0.51328 -8.73808573827562
0.51392 -8.78339373793988
0.51456 -8.82868109614645
0.5152 -8.8739478128953
0.51584 -8.91919388818646
0.51648 -8.9644193220199
0.51712 -9.00962411439564
0.51776 -9.05480826531369
0.5184 -9.09997177477401
0.51904 -9.14511464277664
0.51968 -9.19023686932155
0.52032 -9.23533845440876
0.52096 -9.28041939803826
0.5216 -9.32545905875237
0.52224 -9.37049871946645
0.52288 -9.41551773872285
0.52352 -9.46051611652153
0.52416 -9.50549385286251
0.5248 -9.55043030628806
0.52544 -9.59536675971363
0.52608 -9.64026193022378
0.52672 -9.68513645927623
0.52736 -9.72999034687097
0.528 -9.774823593008
0.52864 -9.81963619768734
0.52928 -9.86442816090896
0.52992 -9.90917884121518
0.53056 -9.95392952152138
0.5312 -9.99863891891218
0.53184 -10.0433276748453
0.53248 -10.0879957893207
0.53312 -10.1326432623383
0.53376 -10.1772494524406
0.5344 -10.2218556425429
0.53504 -10.2664205497298
0.53568 -10.3109648154589
0.53632 -10.3554884397304
0.53696 -10.3999707810864
0.5376 -10.4444324809847
0.53824 -10.4888735394253
0.53888 -10.5332939564083
0.53952 -10.5776937319335
0.54016 -10.6220522245433
0.5408 -10.6663900756954
0.54144 -10.7106866439321
0.54208 -10.7549832121687
0.54272 -10.79923849749
0.54336 -10.8434731413536
0.544 -10.8876871437594
0.54464 -10.9318598632499
0.54528 -10.9760119412826
0.54592 -11.0201433778577
0.54656 -11.0642335315173
0.5472 -11.1083030437192
0.54784 -11.1523519144634
0.54848 -11.1963595022922
0.54912 -11.2403464486633
0.54976 -11.284292112119
0.5504 -11.328217134117
0.55104 -11.3721215146573
0.55168 -11.4160052537399
0.55232 -11.459847709907
0.55296 -11.5036695246165
0.5536 -11.5474913393259
0.55424 -11.5913750784085
0.55488 -11.6356716466452
0.55552 -11.6813099096327
0.55616 -11.7296109206643
0.5568 -11.7807191699439
0.55744 -11.8338089991633
0.55808 -11.8883437304221
0.55872 -11.9437454029045
0.55936 -11.9996631118295
0.56 -12.0559317255356
0.56064 -12.1124893196495
0.56128 -12.1692533283405
0.56192 -12.2261618272355
0.56256 -12.2831941748767
0.5632 -12.3403090883486
0.56384 -12.3974859261938
0.56448 -12.4547040469543
0.56512 -12.5119840920879
0.56576 -12.5692847786793
0.5664 -12.6265854652706
0.56704 -12.6839274347774
0.56768 -12.7412487628265
0.56832 -12.7985907323332
0.56896 -12.8559120603823
0.5696 -12.913254029889
0.57024 -12.9705547164804
0.57088 -13.0278760445294
0.57152 -13.0851560896631
0.57216 -13.1424361347967
0.5728 -13.1996955384727
0.57344 -13.2569136592332
0.57408 -13.3141317799937
0.57472 -13.3713292592965
0.57536 -13.4284854556839
0.576 -13.4856210106136
0.57664 -13.5427359240856
0.57728 -13.5998301960999
0.57792 -13.6568831851988
0.57856 -13.71391553284
0.5792 -13.7709065975657
0.57984 -13.8278770208338
0.58048 -13.8848061611864
0.58112 -13.9417146600814
0.58176 -13.9985818760609
0.5824 -14.0554284505827
0.58304 -14.1122337421891
0.58368 -14.1689977508801
0.58432 -14.2257204766557
0.58496 -14.2824225609736
0.5856 -14.3390833623761
0.58624 -14.3957235223208
0.58688 -14.4523017578925
0.58752 -14.5088593520064
0.58816 -14.565375663205
0.5888 -14.6218713329458
0.58944 -14.6783050783135
0.59008 -14.7347181822235
0.59072 -14.7910693617604
0.59136 -14.8473998998395
0.592 -14.9036891550033
0.59264 -14.9599371272517
0.59328 -15.0161438165846
0.59392 -15.0723092230021
0.59456 -15.128453987962
0.5952 -15.1845368285487
0.59584 -15.2405783862199
0.59648 -15.2965993024335
0.59712 -15.352558294274
0.59776 -15.4084966446568
0.5984 -15.4643730706664
0.59904 -15.5202082137607
0.59968 -15.5760227153972
0.60032 -15.6317752926606
0.60096 -15.6875072284663
0.6016 -15.7431772398989
0.60224 -15.7988059684161
0.60288 -15.8543934140178
0.60352 -15.9099395767042
0.60416 -15.9654444564751
0.6048 -16.0209080533307
0.60544 -16.0763303672708
0.60608 -16.1316907568378
0.60672 -16.1870305049471
0.60736 -16.2423083286833
0.608 -16.297544869504
0.60864 -16.3527401274094
0.60928 -16.4078941023993
0.60992 -16.4630067944739
0.61056 -16.518078203633
0.6112 -16.573087688419
0.61184 -16.6280558902896
0.61248 -16.6829828092448
0.61312 -16.7378684452845
0.61376 -16.7926921569512
0.6144 -16.8474952271601
0.61504 -16.902236372996
0.61568 -16.9569362359164
0.61632 -17.0115741744637
0.61696 -17.0661914715533
0.6176 -17.1207468442697
0.61824 -17.1752609340708
0.61888 -17.2297337409565
0.61952 -17.284144623469
0.62016 -17.3385142230661
0.6208 -17.3928425397478
0.62144 -17.4471089320564
0.62208 -17.5013340414496
0.62272 -17.5555178679274
0.62336 -17.6096604114897
0.624 -17.663741030679
0.62464 -17.7177803669528
0.62528 -17.7717577788535
0.62592 -17.8256939078388
0.62656 -17.8795887539087
0.6272 -17.9334423170632
0.62784 -17.9872339558446
0.62848 -18.0409843117105
0.62912 -18.0946727432033
0.62976 -18.1483198917808
0.6304 -18.2019257574428
0.63104 -18.2554696987317
0.63168 -18.3089723571051
0.63232 -18.3624130911055
0.63296 -18.4158125421904
0.6336 -18.4691500689023
0.63424 -18.5224463126987
0.63488 -18.5757012735797
0.63552 -18.6288943100876
0.63616 -18.6820460636801
0.6368 -18.7351358928994
0.63744 -18.7881844392034
0.63808 -18.8411917025919
0.63872 -18.8941370416074
0.63936 -18.9470204562497
0.64 -18.9998625879765


==> figures/LLR_k2_qucs.txt <==
Vin Vout
0 6.11493926866415
0.000639999999999974 6.08773495419882
0.00127999999999995 6.06048393704771
0.00191999999999998 6.03320956855371
0.00256000000000001 6.00591184871683
0.00319999999999998 5.97859077753706
0.00383999999999995 5.95122300367151
0.00447999999999998 5.92383187846306
0.00512000000000001 5.89639405056885
0.00575999999999999 5.86895622267463
0.00639999999999996 5.84147169209464
0.00703999999999999 5.81394045882887
0.00767999999999996 5.7864092255631
0.00831999999999999 5.75883128961155
0.00895999999999997 5.73123000231711
0.0096 5.70358201233689
0.01024 5.67593402235668
0.01088 5.64823932969068
0.01152 5.6205212856818
0.01216 5.59275653898715
0.0128 5.5649684409496
0.01344 5.53718034291205
0.01408 5.50932219084584
0.01472 5.48146403877963
0.01536 5.45355918402763
0.016 5.42563097793276
0.01664 5.39767942049499
0.01728 5.36970451171433
0.01792 5.3416829002479
0.01856 5.31363793743857
0.0192 5.28556962328636
0.01984 5.25747795779126
0.02048 5.22933958961038
0.02112 5.20120122142951
0.0217599999999999 5.17301615056285
0.0224 5.14480772835331
0.02304 5.11655260345799
0.02368 5.08829747856267
0.02432 5.05999565098157
0.02496 5.03169382340047
0.0256 5.00334529313359
0.02624 4.97495006018094
0.02688 4.94655482722829
0.02752 4.91811289158986
0.02816 4.88967095595142
0.0287999999999999 4.86118231762722
0.02944 4.83267032796012
0.03008 4.80413498695014
0.03072 4.77557629459726
0.0313599999999999 4.74697089955861
0.032 4.71836550451996
0.03264 4.68971340679553
0.03328 4.6610613090711
0.03392 4.6323625086609
0.03456 4.6036403569078
0.0352 4.57489485381182
0.0358399999999999 4.54612599937294
0.03648 4.51733379359118
0.03712 4.48851823646653
0.03776 4.45967932799899
0.0383999999999999 4.43079371684568
0.03904 4.40190810569236
0.03968 4.37299914319616
0.04032 4.34404347801418
0.0409599999999999 4.3150878128322
0.0416 4.28610879630732
0.04224 4.25708307709667
0.04288 4.22805735788603
0.0435199999999999 4.19900828733249
0.04416 4.16991251409318
0.0448 4.14081674085386
0.04544 4.11169761627166
0.04608 4.08255514034657
0.04672 4.05338931307859
0.04736 4.02420013446772
0.048 3.99498760451396
0.04864 3.96575172321732
0.04928 3.93649249057778
0.04992 3.90723325793825
0.05056 3.87792732261293
0.0512 3.84862138728762
0.05184 3.81929210061942
0.05248 3.78993946260833
0.05312 3.76058682459724
0.05376 3.73118748390037
0.0543999999999999 3.70178814320351
0.05504 3.67236545116375
0.05568 3.6429194077811
0.05632 3.61347336439846
0.05696 3.58400396967293
0.0576 3.5545112236045
0.05824 3.52501847753608
0.05888 3.49550238012477
0.05952 3.46596293137057
0.06016 3.43642348261637
0.0608 3.40686068251929
0.0614399999999999 3.37727453107931
0.06208 3.34768837963933
0.0627199999999999 3.31810222819936
0.06336 3.28849272541649
0.0639999999999999 3.25888322263363
0.06464 3.22925036850787
0.0652799999999999 3.19961751438212
0.06592 3.16996130891347
0.06656 3.14030510344483
0.0672 3.11064889797619
0.06784 3.08096934116466
0.06848 3.05131313569602
0.06912 3.02163357888448
0.06976 2.99193067073006
0.0704 2.96225111391853
0.07104 2.932571557107
0.07168 2.90289200029547
0.07232 2.87318909214105
0.07296 2.84350953532952
0.0736 2.81382997851798
0.07424 2.78415042170645
0.0748799999999999 2.75447086489492
0.07552 2.72479130808339
0.0761599999999999 2.69513510261475
0.0768 2.66547889714611
0.07744 2.63584604302035
0.07808 2.6062131888946
0.07872 2.57660368611173
0.07936 2.54699418332887
0.08 2.51743138323178
0.08064 2.48786858313469
0.08128 2.45832913438049
0.08192 2.42881303696918
0.08256 2.39932029090076
0.0832 2.36987424751811
0.08384 2.34042820413547
0.08448 2.31105221478149
0.08512 2.2816995767704
0.08576 2.25239364144509
0.0864 2.22311105746267
0.08704 2.19389852750891
0.08768 2.16475605158381
0.08832 2.13563692700161
0.08896 2.10661120779096
0.0896 2.07763219126609
0.09024 2.04872322876989
0.09088 2.01990767164524
0.09152 1.99116216854926
0.09216 1.96253342216772
0.0928 1.93397472981484
0.09344 1.90553279417641
0.09408 1.87723096659531
0.09472 1.84902254438577
0.09536 1.82097758157645
0.0959999999999999 1.79307272682446
0.09664 1.7653079801298
0.0972799999999999 1.73773004417825
0.09792 1.71033891896981
0.09856 1.68315795584737
0.0992 1.65621050615381
0.09984 1.62947321854626
0.10048 1.60301614705336
0.10112 1.57683929167514
0.10176 1.55096600375447
0.1024 1.52541963463423
0.10304 1.50024688700022
0.10368 1.47547111219531
0.10432 1.45109231021951
0.10496 1.42718053510149
0.1056 1.40375913818413
0.10624 1.38082811946743
0.10688 1.35845753298006
0.10752 1.33664737872202
0.10816 1.3154210080362
0.1088 1.29480177226548
0.10944 1.27476632006698
0.11008 1.2553146514407
0.11072 1.23640006370085
0.11136 1.21799920550456
0.112 1.20006537416604
0.11264 1.18252851565663
0.11328 1.16534192729055
0.11392 1.14843555503914
0.11456 1.13173934487372
0.1152 1.11520659410852
0.11584 1.09881395140066
0.11648 1.08249136272146
0.11712 1.06619212538515
0.11776 1.04996294207751
0.1184 1.03373375876987
0.11904 1.01750457546223
0.11968 1.00127539215458
0.12032 0.985046208846938
0.12096 0.968793674196409
0.1216 0.952517788202988
0.12224 0.936265253552455
0.12288 0.919966016216146
0.12352 0.903666778879836
0.12416 0.887344190200639
0.1248 0.871021601521441
0.12544 0.854675661499353
0.12608 0.838329721477268
0.12672 0.821960430112292
0.12736 0.80556778740443
0.128 0.789175144696562
0.12864 0.772759150645811
0.12928 0.75634315659506
0.12992 0.739903811201419
0.13056 0.723441114464888
0.1312 0.706978417728358
0.13184 0.69049236964894
0.13248 0.674006321569519
0.13312 0.657496922147211
0.13376 0.640964171382016
0.1344 0.624431420616819
0.13504 0.607875318508737
0.13568 0.591319216400651
0.13632 0.574739762949678
0.13696 0.558136958155816
0.1376 0.541534153361953
0.13824 0.524907997225202
0.13888 0.508281841088451
0.13952 0.491632333608811
0.14016 0.47498282612917
0.1408 0.458309967306644
0.14144 0.441613757141226
0.14208 0.42491754697581
0.14272 0.408197985467504
0.14336 0.391478423959199
0.144 0.374735511108002
0.14464 0.357992598256809
0.14528 0.341202982719837
0.14592 0.324436718525754
0.14656 0.307647102988782
0.1472 0.290834136108922
0.14784 0.273997817886173
0.14848 0.257184851006312
0.14912 0.240325181440674
0.14976 0.223465511875037
0.1504 0.20658249096651
0.15104 0.189699470057984
0.15168 0.172793097806569
0.15232 0.155886725555154
0.15296 0.13895700196085
0.1536 0.122027278366545
0.15424 0.105074203429352
0.15488 0.0880977771492715
0.15552 0.0711213508691886
0.15616 0.0541215732462197
0.1568 0.0371217956232508
0.15744 0.0200986666573906
0.15808 0.00307553769153301
0.15872 -0.0139709426172159
0.15936 -0.0310407742688508
0.16 -0.0481106059204874
0.16064 -0.0652037889150119
0.16128 -0.0822969719095372
0.16192 -0.0994135062469503
0.16256 -0.116530040584364
0.1632 -0.133669926264665
0.16384 -0.150809811944968
0.16448 -0.167973048968159
0.16512 -0.185159637334239
0.16576 -0.202346225700318
0.1664 -0.219556165409287
0.16704 -0.236766105118256
0.16768 -0.253999396170112
0.16832 -0.271232687221969
0.16896 -0.288489329616715
0.1696 -0.305745972011461
0.17024 -0.323049317091984
0.17088 -0.340329310829618
0.17152 -0.357632655910142
0.17216 -0.374959352333552
0.1728 -0.392286048756965
0.17344 -0.409636096523266
0.17408 -0.426986144289565
0.17472 -0.444359543398755
0.17536 -0.461756293850834
0.176 -0.47915304430291
0.17664 -0.496573146097878
0.17728 -0.513993247892844
0.17792 -0.5314367010307
0.17856 -0.548880154168555
0.1792 -0.566346958649298
0.17984 -0.583813763130042
0.18048 -0.601303918953674
0.18112 -0.618817426120197
0.18176 -0.636330933286716
0.1824 -0.653867791796127
0.18304 -0.671404650305536
0.18368 -0.688964860157836
0.18432 -0.706525070010134
0.18496 -0.724108631205321
0.1856 -0.741715543743398
0.18624 -0.759322456281474
0.18688 -0.77692936881955
0.18752 -0.794582984043404
0.18816 -0.812236599267258
0.1888 -0.829890214491112
0.18944 -0.847567181057853
0.19008 -0.865267498967484
0.19072 -0.882967816877114
0.19136 -0.900691486129634
0.192 -0.918415155382153
0.19264 -0.936162175977562
0.19328 -0.953932547915858
0.19392 -0.971702919854156
0.19456 -0.989496643135341
0.1952 -1.00729036641653
0.19584 -1.0251074410406
0.19648 -1.04294786700757
0.19712 -1.06078829297453
0.19776 -1.07865207028438
0.1984 -1.09653919893712
0.19904 -1.11442632758986
0.19968 -1.13233680758549
0.20032 -1.15024728758112
0.20096 -1.16818111891964
0.2016 -1.18613830160104
0.20224 -1.20409548428245
0.20288 -1.22207601830674
0.20352 -1.24007990367393
0.20416 -1.25808378904111
0.2048 -1.27613437709407
0.20544 -1.29416161380415
0.20608 -1.3122355532
0.20672 -1.33030949259585
0.20736 -1.34840678333459
0.208 -1.36652742541621
0.20864 -1.38464806749784
0.20928 -1.40279206092236
0.20992 -1.42095940568976
0.21056 -1.43915010180006
0.2112 -1.45734079791035
0.21184 -1.47557819670642
0.21248 -1.49381559550249
0.21312 -1.51207634564145
0.21376 -1.5303604471233
0.2144 -1.54864454860515
0.21504 -1.56697535277277
0.21568 -1.5853061569404
0.21632 -1.60366031245091
0.21696 -1.6220611706472
0.2176 -1.6404620288435
0.21824 -1.65888623838268
0.21888 -1.67733379926475
0.21952 -1.69582806283259
0.22016 -1.71432232640044
0.2208 -1.73283994131117
0.22144 -1.75140425890769
0.22208 -1.7699685765042
0.22272 -1.78857959678649
0.22336 -1.80721396841167
0.224 -1.82589504272262
0.22464 -1.84457611703358
0.22528 -1.86330389403031
0.22592 -1.88207837371282
0.22656 -1.90087620473822
0.2272 -1.91969738710651
0.22784 -1.93856527216058
0.22848 -1.95747985990042
0.22912 -1.97641779898315
0.22976 -1.99542579209455
0.2304 -2.01445713654884
0.23104 -2.0335351836889
0.23168 -2.05265993351474
0.23232 -2.07185473736925
0.23296 -2.09109624390953
0.2336 -2.1103844531356
0.23424 -2.12974271639032
0.23488 -2.14917103367372
0.23552 -2.16866940498578
0.23616 -2.18823783032651
0.2368 -2.2078763096959
0.23744 -2.22763154577973
0.23808 -2.24745683589224
0.23872 -2.26739888271918
0.23936 -2.28743433491768
0.24 -2.30758654383063
0.24064 -2.3278788608009
0.24128 -2.3483346371714
0.24192 -2.36893052159923
0.24256 -2.38971321677017
0.2432 -2.41068272268422
0.24384 -2.43188574202715
0.24448 -2.45332227479897
0.24512 -2.47506237502835
0.24576 -2.49710604271528
0.2464 -2.51954668323131
0.24704 -2.54243099926223
0.24768 -2.56580569349382
0.24832 -2.58978752264051
0.24896 -2.61446989207386
0.2496 -2.6399929098512
0.25024 -2.66649668402987
0.25088 -2.69416802535297
0.25152 -2.72317039322073
0.25216 -2.75362054434759
0.2528 -2.78556518141932
0.25344 -2.81888754772149
0.25408 -2.8533774811681
0.25472 -2.88870806295869
0.25536 -2.9246224283215
0.256 -2.96086371248476
0.25664 -2.99726845604824
0.25728 -3.03376660498326
0.25792 -3.07031145660407
0.25856 -3.10687965956777
0.2592 -3.14347121387436
0.25984 -3.18003941683805
0.26048 -3.21663097114464
0.26112 -3.25322252545122
0.26176 -3.2898374311007
0.2624 -3.32642898540728
0.26304 -3.36302053971387
0.26368 -3.39963544536334
0.26432 -3.43622699966992
0.26496 -3.4728419053194
0.2656 -3.50945681096887
0.26624 -3.54607171661835
0.26688 -3.58268662226782
0.26752 -3.6193015279173
0.26816 -3.65593978490966
0.2688 -3.69255469055913
0.26944 -3.7291695962086
0.27008 -3.76580785320097
0.27072 -3.80242275885044
0.27136 -3.83903766449991
0.272 -3.87567592149228
0.27264 -3.91229082714175
0.27328 -3.94890573279123
0.27392 -3.98554398978359
0.27456 -4.02215889543306
0.2752 -4.05877380108254
0.27584 -4.09538870673201
0.27648 -4.13200361238149
0.27712 -4.16861851803096
0.27776 -4.20521007233754
0.2784 -4.24182497798702
0.27904 -4.2784165322936
0.27968 -4.31503143794308
0.28032 -4.35162299224966
0.28096 -4.38821454655625
0.2816 -4.42478274951994
0.28224 -4.46137430382653
0.28288 -4.49794250679023
0.28352 -4.53451070975392
0.28416 -4.57105556137473
0.2848 -4.60761208866698
0.28544 -4.6441546051535
0.28608 -4.68068778110286
0.28672 -4.71721395164936
0.28736 -4.75372844652441
0.288 -4.7902359359966
0.28864 -4.82672941466305
0.28928 -4.86321355279235
0.28992 -4.89968368011591
0.29056 -4.93614213176803
0.2912 -4.97258657261442
0.29184 -5.00901700265507
0.29248 -5.04543342188999
0.29312 -5.08183349518489
0.29376 -5.11821722253977
0.2944 -5.15458226882033
0.29504 -5.19092863402659
0.29568 -5.22725631815853
0.29632 -5.26356298608187
0.29696 -5.29984630266233
0.2976 -5.33610860303418
0.29824 -5.37234521692886
0.29888 -5.40855614434636
0.29952 -5.44474138528668
0.30016 -5.48089626948125
0.3008 -5.51702313206435
0.30144 -5.55311496763311
0.30208 -5.58917411132184
0.30272 -5.62519822799623
0.30336 -5.66119432305915
0.304 -5.69714138030201
0.30464 -5.73304406999338
0.30528 -5.76889772186468
0.30592 -5.80469766564734
0.30656 -5.84042755540133
0.3072 -5.87604769384375
0.30784 -5.91147401614018
0.30848 -5.9465080358761
0.30912 -5.98076445589381
0.30976 -6.01357542778671
0.3104 -6.04388080058766
0.31104 -6.07112714747019
0.31168 -6.09456489032758
0.31232 -6.1143224615457
0.31296 -6.13076881234221
0.3136 -6.14443168306639
0.31424 -6.15581079245605
0.31488 -6.16531712414604
0.31552 -6.17327292666821
0.31616 -6.17991871885434
0.3168 -6.18544131144751
0.31744 -6.1899761422365
0.31808 -6.19362362199571
0.31872 -6.19645380475382
0.31936 -6.19851339319661
0.32 -6.19982807380124
0.32064 -6.20040718710488
0.32128 -6.2002343871675
0.32192 -6.19927931724335
0.32256 -6.1974859341095
0.3232 -6.19477250806584
0.32384 -6.19101994726362
0.32448 -6.18607179770551
0.32512 -6.17970622163405
0.32576 -6.17162899212885
0.3264 -6.16144780662938
0.32704 -6.14865127072638
0.32768 -6.13263224950473
0.32832 -6.11278127291505
0.32896 -6.08874573567972
0.3296 -6.06085255659917
0.33024 -6.02978826515434
0.33088 -5.99678581224975
0.33152 -5.9627465597209
0.33216 -5.92820992358852
0.3328 -5.89343276862438
0.33344 -5.85852951640865
0.33408 -5.82354219935852
0.33472 -5.7884894985483
0.33536 -5.75337841938086
0.336 -5.71821596725906
0.33664 -5.68300214218291
0.33728 -5.64773927928669
0.33792 -5.61243438397327
0.33856 -5.57708278597408
0.3392 -5.54168915555768
0.33984 -5.50626049812695
0.34048 -5.4707944785476
0.34112 -5.43529343195392
0.34176 -5.3997573583459
0.3424 -5.36419092799213
0.34304 -5.32859180575832
0.34368 -5.29296466191303
0.34432 -5.25731183159057
0.34496 -5.22162864452236
0.3456 -5.18592210611126
0.34624 -5.15018988122297
0.34688 -5.1144343049918
0.34752 -5.07865537741775
0.34816 -5.04285543363509
0.3488 -5.00703680877812
0.34944 -4.97119483257826
0.35008 -4.93533651043838
0.35072 -4.89945950722419
0.35136 -4.86356382293569
0.352 -4.82765412784145
0.35264 -4.7917257516729
0.35328 -4.75578336469863
0.35392 -4.71982696691861
0.35456 -4.68385422319858
0.3552 -4.6478698038071
0.35584 -4.61187137360989
0.35648 -4.57586593800981
0.35712 -4.53983481593255
0.35776 -4.50380369385529
0.3584 -4.46777257177804
0.35904 -4.43171809835789
0.35968 -4.39564027359486
0.36032 -4.35956244883182
0.36096 -4.32348462406879
0.3616 -4.28738344796287
0.36224 -4.25128227185695
0.36288 -4.21518109575102
0.36352 -4.1790799196451
0.36416 -4.14295539219629
0.3648 -4.10680751340459
0.36544 -4.07068298595578
0.36608 -4.03453510716408
0.36672 -3.99838722837238
0.36736 -3.96223934958068
0.368 -3.92609147078898
0.36864 -3.88992024065439
0.36928 -3.8537490105198
0.36992 -3.81757778038521
0.37056 -3.78140655025062
0.3712 -3.74523532011603
0.37184 -3.70904073863856
0.37248 -3.67286950850397
0.37312 -3.63667492702649
0.37376 -3.60048034554901
0.3744 -3.56428576407153
0.37504 -3.52809118259406
0.37568 -3.49189660111658
0.37632 -3.4557020196391
0.37696 -3.41948408681874
0.3776 -3.38328950534126
0.37824 -3.34709492386378
0.37888 -3.3109003423863
0.37952 -3.27468240956594
0.38016 -3.23848782808846
0.3808 -3.2022698952681
0.38144 -3.16607531379062
0.38208 -3.12988073231314
0.38272 -3.09366279949277
0.38336 -3.0574682180153
0.384 -3.02127363653782
0.38464 -2.98505570371745
0.38528 -2.94886112223997
0.38592 -2.9126665407625
0.38656 -2.87647195928502
0.3872 -2.84027737780754
0.38784 -2.80408279633007
0.38848 -2.76791156619548
0.38912 -2.731716984718
0.38976 -2.69554575458341
0.3904 -2.65939787579171
0.39104 -2.62334340237157
0.39168 -2.58756914506608
0.39232 -2.55247207670438
0.39296 -2.51872938623021
0.3936 -2.48718172198758
0.39424 -2.45796919203383
0.39488 -2.43106844502605
0.39552 -2.40594240007781
0.39616 -2.38212403033134
0.3968 -2.35926306564331
0.39744 -2.33714934392772
0.39808 -2.31559605444145
0.39872 -2.29450979181296
0.39936 -2.27379715067069
0.4 -2.25336472564308
0.40064 -2.23318916538725
0.40128 -2.21322376721741
0.40192 -2.1934218284478
0.40256 -2.17378334907841
0.4032 -2.15428497776635
0.40384 -2.13492671451162
0.40448 -2.11563850528556
0.40512 -2.09646705277394
0.40576 -2.07736565429098
0.4064 -2.05835766117959
0.40704 -2.03939637075397
0.40768 -2.02050513435701
0.40832 -2.00168395198872
0.40896 -1.98290947230621
0.4096 -1.96418169530948
0.41024 -1.94552397234141
0.41088 -1.92688960071623
0.41152 -1.90827858043394
0.41216 -1.88973761418032
0.4128 -1.87121999926958
0.41344 -1.85272573570174
0.41408 -1.83427817481967
0.41472 -1.81585396528049
0.41536 -1.79745310708419
0.416 -1.77909895157368
0.41664 -1.76074479606317
0.41728 -1.74243734323843
0.41792 -1.72412989041369
0.41856 -1.70586914027473
0.4192 -1.68763174147866
0.41984 -1.66939434268259
0.42048 -1.6512036465723
0.42112 -1.63301295046201
0.42176 -1.6148456056946
0.4224 -1.59670161227008
0.42304 -1.57858097018846
0.42368 -1.56046032810683
0.42432 -1.54236303736809
0.42496 -1.52428909797224
0.4256 -1.50623850991928
0.42624 -1.48818792186632
0.42688 -1.47016068515624
0.42752 -1.45213344844617
0.42816 -1.43415291442188
0.4288 -1.41617238039758
0.42944 -1.39819184637329
0.43008 -1.38023466369188
0.43072 -1.36230083235336
0.43136 -1.34436700101484
0.432 -1.32645652101922
0.43264 -1.30856939236648
0.43328 -1.29068226371373
0.43392 -1.27279513506099
0.43456 -1.25493135775114
0.4352 -1.23709093178418
0.43584 -1.21925050581722
0.43648 -1.20143343119314
0.43712 -1.18361635656907
0.43776 -1.16582263328788
0.4384 -1.1480289100067
0.43904 -1.1302585380684
0.43968 -1.1124881661301
0.44032 -1.09474114553469
0.44096 -1.07699412493929
0.4416 -1.05927045568677
0.44224 -1.04154678643425
0.44288 -1.02384646852461
0.44352 -1.00614615061499
0.44416 -0.988469184048242
0.4448 -0.970792217481498
0.44544 -0.953138602257646
0.44608 -0.935484987033793
0.44672 -0.917854723152828
0.44736 -0.900224459271861
0.448 -0.882617546733787
0.44864 -0.865010634195711
0.44928 -0.847403721657635
0.44992 -0.829820160462448
0.45056 -0.812259950610149
0.4512 -0.794699740757849
0.45184 -0.777139530905553
0.45248 -0.759602672396141
0.45312 -0.742065813886732
0.45376 -0.724552306720209
0.4544 -0.70703879955369
0.45504 -0.689548643730056
0.45568 -0.672058487906422
0.45632 -0.654591683425679
0.45696 -0.637124878944935
0.4576 -0.619681425807081
0.45824 -0.602237972669223
0.45888 -0.58479451953137
0.45952 -0.567374417736403
0.46016 -0.549954315941437
0.4608 -0.532557565489357
0.46144 -0.51518416638017
0.46208 -0.497787415928092
0.46272 -0.480437368161793
0.46336 -0.463063969052604
0.464 -0.445713921286301
0.46464 -0.42838722486289
0.46528 -0.41106052843948
0.46592 -0.393757183358956
0.46656 -0.37645383827843
0.4672 -0.359150493197909
0.46784 -0.341870499460274
0.46848 -0.32459050572264
0.46912 -0.307333863327893
0.46976 -0.290100572276037
0.4704 -0.272843929881292
0.47104 -0.255633990172324
0.47168 -0.238400699120467
0.47232 -0.221190759411498
0.47296 -0.204004171045419
0.4736 -0.186817582679341
0.47424 -0.169654345656149
0.47488 -0.152491108632957
0.47552 -0.135327871609766
0.47616 -0.118187985929465
0.4768 -0.10107145159205
0.47744 -0.0839549172546361
0.47808 -0.066838382917223
0.47872 -0.0497451999226985
0.47936 -0.0326520169281732
0.48 -0.0155821852765374
0.48064 0.00148764637509835
0.48128 0.0185341266838472
0.48192 0.0355572556497048
0.48256 0.0526037359584528
0.4832 0.0696268649243104
0.48384 0.086626642547281
0.48448 0.103626420170251
0.48512 0.120602846450333
0.48576 0.137579272730412
0.4864 0.154532347667606
0.48704 0.171485422604799
0.48768 0.188415146199103
0.48832 0.205344869793407
0.48896 0.22227459338771
0.4896 0.239180965639126
0.49024 0.256063986547653
0.49088 0.272947007456179
0.49152 0.289806677021818
0.49216 0.306666346587455
0.4928 0.323526016153092
0.49344 0.340362334375842
0.49408 0.357175301255702
0.49472 0.373988268135563
0.49536 0.390777883672535
0.496 0.407567499209507
0.49664 0.424357114746479
0.49728 0.441123378940561
0.49792 0.457866291791755
0.49856 0.474609204642949
0.4992 0.491328766151257
0.49984 0.508048327659564
0.50048 0.524767889167866
0.50112 0.541440747990394
0.50176 0.558136958155814
0.5024 0.574809816978343
0.50304 0.591459324457978
0.50368 0.608108831937619
0.50432 0.62473498807437
0.50496 0.641361144211124
0.5056 0.657963949004983
0.50624 0.674566753798844
0.50688 0.691146207249818
0.50752 0.707702309357906
0.50816 0.724258411465992
0.5088 0.740814513574073
0.50944 0.757347264339268
0.51008 0.773880015104468
0.51072 0.790389414526776
0.51136 0.80687546260619
0.512 0.82336151068561
0.51264 0.839824207422144
0.51328 0.856286904158672
0.51392 0.872726249552312
0.51456 0.889165594945953
0.5152 0.905581588996706
0.51584 0.921997583047461
0.51648 0.938390225755321
0.51712 0.954782868463186
0.51776 0.971152159828165
0.5184 0.987498099850251
0.51904 1.00384403987234
0.51968 1.02018997989442
0.52032 1.03648921723073
0.52096 1.05281180590993
0.5216 1.06908769190335
0.52224 1.08536357789677
0.52288 1.10163946389019
0.52352 1.11789199854072
0.52416 1.13412118184837
0.5248 1.15035036515601
0.52544 1.16657954846365
0.52608 1.18276202908552
0.52672 1.19896786105027
0.52736 1.21512699032925
0.528 1.23128611960822
0.52864 1.24744524888721
0.52928 1.26358102682329
0.52992 1.27969345341649
0.53056 1.29580588000969
0.5312 1.31189495526
0.53184 1.32798403051031
0.53248 1.34404975441774
0.53312 1.36009212698227
0.53376 1.3761344995468
0.5344 1.39215352076845
0.53504 1.40817254199009
0.53568 1.42416821186885
0.53632 1.44014053040471
0.53696 1.45611284894058
0.5376 1.47208516747645
0.53824 1.48801078332654
0.53888 1.50395975051952
0.53952 1.51986201502672
0.54016 1.53576427953392
0.5408 1.55164319269824
0.54144 1.56752210586255
0.54208 1.58337766768397
0.54272 1.5992332295054
0.54336 1.61506543998393
0.544 1.63087429911957
0.54464 1.64668315825522
0.54528 1.66246866604798
0.54592 1.67823082249785
0.54656 1.69399297894772
0.5472 1.7097317840547
0.54784 1.72547058916168
0.54848 1.74118604292577
0.54912 1.75690149668986
0.54976 1.77257024776818
0.5504 1.78823899884649
0.55104 1.80390774992481
0.55168 1.81955314966023
0.55232 1.83517519805277
0.55296 1.85079724644531
0.5536 1.86641929483784
0.55424 1.88213474860194
0.55488 1.89834058056669
0.55552 1.9160876011621
0.55616 1.93684694499015
0.5568 1.96082877413684
0.55744 1.98705233220084
0.55808 2.01491048426705
0.55872 2.04379609542037
0.55936 2.0732654901459
0.56 2.10317856038632
0.56064 2.13341854942718
0.56128 2.16391540323982
0.56192 2.19459906779557
0.56256 2.22542284040864
0.5632 2.25636336973616
0.56384 2.28739730443524
0.56448 2.31850129316298
0.56512 2.34969868726228
0.56576 2.38091943270446
0.5664 2.41218688083242
0.56704 2.44347768030328
0.56768 2.47481518245991
0.56832 2.50615268461653
0.56896 2.53753688945894
0.5696 2.56889774295846
0.57024 2.60030529914375
0.57088 2.63168950398616
0.57152 2.66307370882856
0.57216 2.69448126501386
0.5728 2.72588882119916
0.57344 2.75727302604156
0.57408 2.78865723088397
0.57472 2.82004143572637
0.57536 2.85142564056878
0.576 2.8827864940683
0.57664 2.91414734756781
0.57728 2.94550820106733
0.57792 2.97684570322396
0.57856 3.0081598540377
0.5792 3.03947400485144
0.57984 3.07076480432229
0.58048 3.10205560379314
0.58112 3.1333230519211
0.58176 3.16456714870618
0.5824 3.19581124549125
0.58304 3.22703199093344
0.58368 3.25822938503274
0.58432 3.28940342778915
0.58496 3.32057747054555
0.5856 3.35172816195907
0.58624 3.3828555020297
0.58688 3.41395949075744
0.58752 3.4450401281423
0.58816 3.47609741418426
0.5888 3.50715470022623
0.58944 3.53818863492531
0.59008 3.56919921828149
0.59072 3.6001630989519
0.59136 3.63112697962231
0.592 3.66206750894983
0.59264 3.69298468693446
0.59328 3.72390186491909
0.59392 3.75477234021795
0.59456 3.78561946417392
0.5952 3.816443236787
0.59584 3.84724365805718
0.59648 3.87804407932737
0.59712 3.90879779791178
0.59776 3.9395281651533
0.5984 3.97023518105194
0.59904 4.00094219695058
0.59968 4.03160251016343
0.60032 4.0622394720334
0.60096 4.09285308256048
0.6016 4.12344334174467
0.60224 4.15401024958597
0.60288 4.18455380608438
0.60352 4.21507401123991
0.60416 4.24554751370966
0.6048 4.2760210161794
0.60544 4.30647116730627
0.60608 4.33687461574735
0.60672 4.36725471284553
0.60736 4.39763480994373
0.608 4.42796820435614
0.60864 4.45827824742567
0.60928 4.4885649391523
0.60992 4.51882827953605
0.61056 4.54904491723403
0.6112 4.579261554932
0.61184 4.60943148994419
0.61248 4.6395780736135
0.61312 4.6697246572828
0.61376 4.69980118692344
0.6144 4.72987771656408
0.61504 4.75993089486183
0.61568 4.78993737047381
0.61632 4.81994384608578
0.61696 4.84990361901198
0.6176 4.87984004059528
0.61824 4.90972975949281
0.61888 4.93961947839034
0.61952 4.96946249460209
0.62016 4.99928215947095
0.6208 5.02907847299693
0.62144 5.05885143518002
0.62208 5.08860104602022
0.62272 5.11830395417463
0.62336 5.14798351098616
0.624 5.17763971645481
0.62464 5.20727257058056
0.62528 5.23685872202054
0.62592 5.26642152211763
0.62656 5.29596097087183
0.6272 5.32547706828314
0.62784 5.35494646300867
0.62848 5.38439250639131
0.62912 5.41381519843107
0.62976 5.44321453912794
0.6304 5.47259052848192
0.63104 5.50191981515012
0.63168 5.53122575047543
0.63232 5.56048498311497
0.63296 5.5897442157545
0.6336 5.61895674570826
0.63424 5.64814592431912
0.63488 5.67728840024422
0.63552 5.70643087616931
0.63616 5.73552664940863
0.6368 5.76457571996216
0.63744 5.7936247905157
0.63808 5.82262715838346
0.63872 5.85158282356544
0.63936 5.88053848874742
0.64 5.90944745124362


==> figures/LLR_k3_qucs.txt <==
Vin Vout
0 2.10092383500132
0.000639999999999974 2.08450880375564
0.00127999999999995 2.06807753741765
0.00191999999999998 2.05163048696214
0.00256000000000001 2.0351712601874
0.00319999999999998 2.01869715124472
0.00383999999999995 2.00221176793238
0.00447999999999998 1.98571285537644
0.00512000000000001 1.96920266845086
0.00575999999999999 1.95267895228168
0.00639999999999996 1.93614396174285
0.00703999999999999 1.91959544196043
0.00767999999999996 1.90303339293442
0.00831999999999999 1.88646006953875
0.00895999999999997 1.8698732168995
0.0096 1.85327508989059
0.01024 1.83666343363809
0.01088 1.82004050301593
0.01152 1.80340404315019
0.01216 1.78675630891478
0.0128 1.77009504543579
0.01344 1.75342250758715
0.01408 1.73673644049491
0.01472 1.72004135390695
0.01536 1.70333048320147
0.016 1.68661059300026
0.01664 1.66987717355547
0.01728 1.65313247974102
0.01792 1.63637425668298
0.01856 1.61960475925528
0.0192 1.60282398745793
0.01984 1.58603194129092
0.02048 1.56922636588032
0.02112 1.552411770974
0.0217599999999999 1.53558364682408
0.0224 1.51874199343058
0.02304 1.50189132054136
0.02368 1.48502937328247
0.02432 1.46815389678
0.02496 1.4512694007818
0.0256 1.43437137554002
0.02624 1.41746207592858
0.02688 1.40054375682141
0.02752 1.38361190847065
0.02816 1.36666878575024
0.0287999999999999 1.3497166435341
0.02944 1.33275097207438
0.03008 1.31577628111892
0.03072 1.29879031579381
0.0313599999999999 1.28179082122512
0.032 1.26478230716069
0.03264 1.24776251872661
0.03328 1.23073371079681
0.03392 1.21369137362342
0.03456 1.1966400169543
0.0352 1.17957738591552
0.0358399999999999 1.16250573538102
0.03648 1.14542281047686
0.03712 1.12832861120304
0.03776 1.11122313755957
0.0383999999999999 1.09410864442037
0.03904 1.07698513178545
0.03968 1.05985034478087
0.04032 1.04270428340663
0.0409599999999999 1.02554920253667
0.0416 1.00838284729705
0.04224 0.991207472561701
0.04288 0.974023078330631
0.0435199999999999 0.956827409729904
0.04416 0.93962272163345
0.0448 0.92240901404127
0.04544 0.905184032079435
0.04608 0.887950030621874
0.04672 0.870707009668586
0.04736 0.853454969219573
0.048 0.836193909274836
0.04864 0.818921574960442
0.04928 0.801642476024252
0.04992 0.784352102718407
0.05056 0.767054964790766
0.0512 0.74974655249347
0.05184 0.732431375574377
0.05248 0.71510492428563
0.05312 0.697771708375087
0.05376 0.68042947296882
0.0543999999999999 0.663078218066828
0.05504 0.645717943669108
0.05568 0.628350904649595
0.05632 0.610974846134356
0.05696 0.593589768123393
0.0576 0.576197925490634
0.05824 0.558797063362151
0.05888 0.541389436611872
0.05952 0.52397279036587
0.06016 0.506549379498071
0.0608 0.48911920400848
0.0614399999999999 0.471680009023163
0.06208 0.45423179454212
0.0627199999999999 0.436779070313215
0.06336 0.419317326588583
0.0639999999999999 0.40185107311609
0.06464 0.38437580014787
0.0652799999999999 0.366893762557857
0.06592 0.349404960346049
0.06656 0.331909393512447
0.0672 0.314407062057051
0.06784 0.296897965979861
0.06848 0.279382105280876
0.06912 0.26186173483403
0.06976 0.244334599765388
0.0704 0.226800700074953
0.07104 0.209262290636655
0.07168 0.191717116576563
0.07232 0.174167432768607
0.07296 0.156610984338859
0.0736 0.139050026161246
0.07424 0.12148230336184
0.0748799999999999 0.103912325688504
0.07552 0.0863355833933714
0.0761599999999999 0.0687543313503776
0.0768 0.0511685695595196
0.07744 0.0335782980208004
0.07808 0.0159947911038736
0.07872 -0.00161577430022808
0.07936 -0.0192263397043311
0.08 -0.0368143563691188
0.08064 -0.0544249217732218
0.08128 -0.0720580359166374
0.08192 -0.0896686013207395
0.08256 -0.107279166724843
0.0832 -0.124912280868259
0.08384 -0.142545395011675
0.08448 -0.160155960415778
0.08512 -0.177789074559193
0.08576 -0.19542218870261
0.0864 -0.213055302846026
0.08704 -0.230710965728756
0.08768 -0.248344079872172
0.08832 -0.265977194015589
0.08896 -0.283632856898318
0.0896 -0.301265971041735
0.09024 -0.318899085185151
0.09088 -0.336554748067881
0.09152 -0.354187862211296
0.09216 -0.371843525094028
0.0928 -0.389476639237443
0.09344 -0.407132302120174
0.09408 -0.424765416263589
0.09472 -0.44242107914632
0.09536 -0.460054193289736
0.0959999999999999 -0.477687307433151
0.09664 -0.495320421576568
0.0972799999999999 -0.512976084459297
0.09792 -0.530609198602715
0.09856 -0.548219764006816
0.0992 -0.565852878150233
0.09984 -0.583485992293649
0.10048 -0.601096557697752
0.10112 -0.618707123101854
0.10176 -0.63634023724527
0.1024 -0.653928253910058
0.10304 -0.67153881931416
0.10368 -0.68912683597895
0.10432 -0.706737401383052
0.10496 -0.724302869308527
0.1056 -0.741890885973315
0.10624 -0.75945635389879
0.10688 -0.777021821824264
0.10752 -0.794587289749739
0.10816 -0.8121302089359
0.1088 -0.829673128122061
0.10944 -0.847193498568909
0.11008 -0.864713869015755
0.11072 -0.882211690723289
0.11136 -0.899709512430821
0.112 -0.917207334138355
0.11264 -0.934682607106573
0.11328 -0.95213533133548
0.11392 -0.969588055564385
0.11456 -0.987018231053977
0.1152 -1.00442585780425
0.11584 -1.02183348455453
0.11648 -1.0392185625655
0.11712 -1.05660364057646
0.11776 -1.0739436211088
0.1184 -1.09128360164113
0.11904 -1.10860103343416
0.11968 -1.12589591648786
0.12032 -1.14316825080226
0.12096 -1.16041803637734
0.1216 -1.17764527321311
0.12224 -1.19484996130956
0.12288 -1.2120321006667
0.12352 -1.22916914254521
0.12416 -1.24630618442372
0.1248 -1.26339812882361
0.12544 -1.28046752448418
0.12608 -1.29749182266612
0.12672 -1.31451612084807
0.12736 -1.33147277281207
0.128 -1.34840687603675
0.12864 -1.36529588178281
0.12928 -1.38216233878956
0.12992 -1.39898369831768
0.13056 -1.41575996036717
0.1312 -1.43246857619872
0.13184 -1.44915464329095
0.13248 -1.46579561290456
0.13312 -1.48236893630023
0.13376 -1.49891971095658
0.1344 -1.51538029065568
0.13504 -1.53179577287614
0.13568 -1.54814360887867
0.13632 -1.56444634740257
0.13696 -1.58065889096922
0.1376 -1.59680378831792
0.13824 -1.61288103944868
0.13888 -1.6288906443615
0.13952 -1.64481005431707
0.14016 -1.66061672057606
0.1408 -1.67635574061712
0.14144 -1.69200456570092
0.14208 -1.70754064708815
0.14272 -1.72296398477881
0.14336 -1.7382745787729
0.144 -1.75344988033111
0.14464 -1.76851243819275
0.14528 -1.7834397036185
0.14592 -1.79823167660838
0.14656 -1.81284325968374
0.1472 -1.82729700158391
0.14784 -1.84159290230888
0.14848 -1.85568586438002
0.14912 -1.86957588779734
0.14976 -1.88326297256083
0.1504 -1.89670202119188
0.15104 -1.90989303369047
0.15168 -1.9228134613173
0.15232 -1.93546330407236
0.15296 -1.94777491573771
0.1536 -1.95974829631335
0.15424 -1.97136089705998
0.15488 -1.98256762049895
0.15552 -1.99334591789096
0.15616 -2.00360559427875
0.1568 -2.01336919840164
0.15744 -2.02252398656306
0.15808 -2.03104741002369
0.15872 -2.03884927382627
0.15936 -2.04588448049219
0.16 -2.05204028632487
0.16064 -2.05720394762773
0.16128 -2.06133036692216
0.16192 -2.06423915429365
0.16256 -2.06586266352424
0.1632 -2.06604305343875
0.16384 -2.06469012907992
0.16448 -2.06169114675119
0.16512 -2.05695591149528
0.16576 -2.0504618745729
0.1664 -2.04223158472335
0.16704 -2.03235523690389
0.16768 -2.02096812355041
0.16832 -2.0082506345774
0.16896 -1.99442825737803
0.1696 -1.97972647934541
0.17024 -1.964393336612
0.17088 -1.94851902413507
0.17152 -1.93230648056842
0.17216 -1.91584590086932
0.1728 -1.89922747999503
0.17344 -1.88251886416348
0.17408 -1.86574260211399
0.17472 -1.84892124258587
0.17536 -1.83207733431844
0.176 -1.81521087731169
0.17664 -1.79834442030495
0.17728 -1.78145541455889
0.17792 -1.76454386007352
0.17856 -1.74763230558814
0.1792 -1.73072075110277
0.17984 -1.71378664787808
0.18048 -1.69685254465339
0.18112 -1.67991844142871
0.18176 -1.6629617894647
0.1824 -1.64598258876139
0.18304 -1.62902593679739
0.18368 -1.61204673609407
0.18432 -1.59504498665144
0.18496 -1.57804323720882
0.1856 -1.56104148776619
0.18624 -1.54401718958424
0.18688 -1.5269928914023
0.18752 -1.50996859322036
0.18816 -1.4929217462991
0.1888 -1.47587489937784
0.18944 -1.45880550371727
0.19008 -1.4417361080567
0.19072 -1.42466671239613
0.19136 -1.40757476799625
0.192 -1.39048282359637
0.19264 -1.37339087919648
0.19328 -1.35627638605728
0.19392 -1.33916189291809
0.19456 -1.32202485103957
0.1952 -1.30491035790038
0.19584 -1.28775076728255
0.19648 -1.27061372540404
0.19712 -1.25345413478621
0.19776 -1.23629454416839
0.1984 -1.21911240481125
0.19904 -1.20193026545411
0.19968 -1.18474812609697
0.20032 -1.16754343800051
0.20096 -1.15033874990406
0.2016 -1.13313406180761
0.20224 -1.11590682497184
0.20288 -1.09867958813607
0.20352 -1.0814523513003
0.20416 -1.06422511446454
0.2048 -1.04697532888946
0.20544 -1.02970299457506
0.20608 -1.01245320899998
0.20672 -0.995180874685585
0.20736 -0.97790854037119
0.208 -0.960613657317482
0.20864 -0.943318774263774
0.20928 -0.926023891210064
0.20992 -0.908729008156357
0.21056 -0.891411576363333
0.2112 -0.874094144570311
0.21184 -0.856754164037974
0.21248 -0.839436732244952
0.21312 -0.822096751712615
0.21376 -0.804756771180279
0.2144 -0.787394241908629
0.21504 -0.770031712636979
0.21568 -0.752669183365328
0.21632 -0.735306654093679
0.21696 -0.717921576082714
0.2176 -0.70053649807175
0.21824 -0.683151420060786
0.21888 -0.665743793310508
0.21952 -0.64833616656023
0.22016 -0.630928539809952
0.2208 -0.613520913059674
0.22144 -0.596090737570082
0.22208 -0.578660562080492
0.22272 -0.561230386590899
0.22336 -0.543800211101308
0.224 -0.526347486872401
0.22464 -0.508894762643497
0.22528 -0.49144203841459
0.22592 -0.473989314185685
0.22656 -0.456514041217466
0.2272 -0.439038768249247
0.22784 -0.421563495281027
0.22848 -0.404088222312807
0.22912 -0.386590400605275
0.22976 -0.369092578897741
0.2304 -0.351594757190209
0.23104 -0.334096935482675
0.23168 -0.316576565035828
0.23232 -0.29905619458898
0.23296 -0.281535824142134
0.2336 -0.264015453695286
0.23424 -0.24649508324844
0.23488 -0.228952164062279
0.23552 -0.211409244876118
0.23616 -0.193866325689958
0.2368 -0.176323406503797
0.23744 -0.158780487317636
0.23808 -0.141215019392161
0.23872 -0.123649551466686
0.23936 -0.106084083541211
0.24 -0.0885186156157363
0.24064 -0.0709305989509477
0.24128 -0.053365131025473
0.24192 -0.0357771143606844
0.24256 -0.0181890976958967
0.2432 -0.000601081031107231
0.24384 0.017009484372994
0.24448 0.0345997559117146
0.24512 0.0522013018200913
0.24576 0.0698096123502627
0.2464 0.0874201777543644
0.24704 0.105032998032399
0.24768 0.122650328058295
0.24832 0.140272167832055
0.24896 0.157896262479745
0.2496 0.175522612001366
0.25024 0.193153471270851
0.25088 0.210788840288199
0.25152 0.228424209305547
0.25216 0.246064088070757
0.2528 0.263706221709899
0.25344 0.281352865096903
0.25408 0.299001763357841
0.25472 0.316652916492707
0.25536 0.334306324501505
0.256 0.351961987384235
0.25664 0.369619905140898
0.25728 0.387280077771489
0.25792 0.404942505276013
0.25856 0.4226094425284
0.2592 0.440276379780789
0.25984 0.457945571907106
0.26048 0.475614764033424
0.26112 0.493288465907605
0.26176 0.510962167781786
0.2624 0.528638124529899
0.26304 0.546316336151943
0.26368 0.563994547773986
0.26432 0.581675014269962
0.26496 0.599355480765938
0.2656 0.617038202135844
0.26624 0.634720923505752
0.26688 0.652405899749588
0.26752 0.670090875993428
0.26816 0.687775852237264
0.2688 0.705463083355033
0.26944 0.723148059598872
0.27008 0.740835290716643
0.27072 0.75852252183441
0.27136 0.77620975295218
0.272 0.793894729196018
0.27264 0.811581960313787
0.27328 0.829266936557625
0.27392 0.846954167675394
0.27456 0.864636889045301
0.2752 0.882321865289139
0.27584 0.900004586659047
0.27648 0.917687308028953
0.27712 0.935367774524929
0.27776 0.953045986146972
0.2784 0.970724197769017
0.27904 0.988400154517128
0.27968 1.00607385639131
0.28032 1.02374530339156
0.28096 1.04141449551788
0.2816 1.05908143277026
0.28224 1.07674386027479
0.28288 1.09440628777931
0.28352 1.11206420553597
0.28416 1.12971761354477
0.2848 1.14736876667964
0.28544 1.16501541006664
0.28608 1.18265754370579
0.28672 1.200297422471
0.28736 1.21793053661441
0.288 1.23555914100997
0.28864 1.25318323565766
0.28928 1.27080056568355
0.28992 1.28841113108766
0.29056 1.3060171867439
0.2912 1.32361647777834
0.29184 1.34120900419099
0.29248 1.35879476598185
0.29312 1.37637150827698
0.29376 1.39394148595032
0.2944 1.411500189254
0.29504 1.42905212793588
0.29568 1.44659504712205
0.29632 1.46412669193855
0.29696 1.4816470623854
0.2976 1.49915841333652
0.29824 1.51665623504405
0.29888 1.534140527508
0.29952 1.55161354560228
0.30016 1.56907303445299
0.3008 1.58651673918616
0.30144 1.60394691467576
0.30208 1.6213590511739
0.30272 1.63875314868059
0.30336 1.65613371694369
0.304 1.67349173646748
0.30464 1.69082720725195
0.30528 1.70814012929711
0.30592 1.72542824772902
0.30656 1.74268028817804
0.3072 1.75988046652663
0.30784 1.7769859401701
0.30848 1.79390200440334
0.30912 1.81044375956396
0.30976 1.82628650380586
0.3104 1.84091838074661
0.31104 1.85407557013623
0.31168 1.86539278239784
0.31232 1.87493315400152
0.31296 1.88287481998785
0.3136 1.88947032623715
0.31424 1.89496545400793
0.31488 1.89955637733222
0.31552 1.90339642763737
0.31616 1.90660511324173
0.3168 1.90927262910256
0.31744 1.91146211168993
0.31808 1.91322316823034
0.31872 1.91458962183276
0.31936 1.9155840212365
0.32 1.91621764081122
0.32064 1.91649724517871
0.32128 1.91641381484325
0.32192 1.91595382056124
0.32256 1.91508794897159
0.3232 1.91377786721746
0.32384 1.91196494857663
0.32448 1.90957703708329
0.32512 1.90650364391482
0.32576 1.90260271201352
0.3264 1.89768708684311
0.32704 1.89150873227112
0.32768 1.88377225981254
0.32832 1.87418679073023
0.32896 1.86258320947934
0.3296 1.84911484748719
0.33024 1.83411317122169
0.33088 1.81817797714861
0.33152 1.80174445593669
0.33216 1.78506740834018
0.3328 1.76827536217317
0.33344 1.75142017953608
0.33408 1.73452666404216
0.33472 1.71760158031319
0.33536 1.70064718322313
0.336 1.68366798251981
0.33664 1.66666397820325
0.33728 1.64963742514738
0.33792 1.63258832335219
0.33856 1.61551892769162
0.3392 1.59842923816566
0.33984 1.58132150964826
0.34048 1.56419574213941
0.34112 1.5470519356391
0.34176 1.52989234502127
0.3424 1.51271697028593
0.34304 1.49552806630699
0.34368 1.47832563308447
0.34432 1.46110741574443
0.34496 1.44387792403473
0.3456 1.42663490308145
0.34624 1.4093806077585
0.34688 1.39211278319197
0.34752 1.37483593912971
0.34816 1.35755007557173
0.3488 1.34025068277016
0.34944 1.32294452534679
0.35008 1.3056293484277
0.35072 1.28830289713895
0.35136 1.27096968122841
0.352 1.25362744582214
0.35264 1.23627844579408
0.35328 1.21892268114422
0.35392 1.20155789699864
0.35456 1.18418634823127
0.3552 1.16681028971603
0.35584 1.14942521170506
0.35648 1.13203562394624
0.35712 1.11463927156562
0.35776 1.09723840943713
0.3584 1.07983303756079
0.35904 1.06242090106265
0.35968 1.04500425481664
0.36032 1.02758309882277
0.36096 1.01015968795498
0.3616 0.992729512465387
0.36224 0.975294827227932
0.36288 0.957857887116546
0.36352 0.940416437257297
0.36416 0.922972732524118
0.3648 0.905524518043075
0.36544 0.888074048688101
0.36608 0.870619069585264
0.36672 0.853161835608496
0.36736 0.835704601631727
0.368 0.818240603033165
0.36864 0.800776604434602
0.36928 0.783310350962108
0.36992 0.765841842615685
0.37056 0.748371079395327
0.3712 0.730900316174968
0.37184 0.71342504320675
0.37248 0.695949770238531
0.37312 0.67847224239638
0.37376 0.660994714554229
0.3744 0.643514931838148
0.37504 0.626035149122065
0.37568 0.608553111532052
0.37632 0.591071073942038
0.37696 0.573589036352025
0.3776 0.55610474388808
0.37824 0.538622706298066
0.37888 0.521138413834121
0.37952 0.503651866496245
0.38016 0.4861675740323
0.3808 0.468683281568357
0.38144 0.45119898910441
0.38208 0.433714696640464
0.38272 0.416228149302589
0.38336 0.398743856838644
0.384 0.381261819248631
0.38464 0.363777526784684
0.38528 0.346295489194672
0.38592 0.328813451604659
0.38656 0.311331414014645
0.3872 0.293851631298563
0.38784 0.27637184858248
0.38848 0.258892065866399
0.38912 0.241414538024248
0.38976 0.223937010182097
0.3904 0.206461737213878
0.39104 0.18898871911959
0.39168 0.171515701025302
0.39232 0.154044937804945
0.39296 0.13657642945852
0.3936 0.119107921112095
0.39424 0.101641667639601
0.39488 0.0841776690410385
0.39552 0.0667136704424762
0.39616 0.0492541815917762
0.3968 0.0317946927410766
0.39744 0.0143487331339651
0.39808 -0.00312653983425459
0.39872 -0.0205792640631595
0.39936 -0.0380094395527513
0.4 -0.0554621637816552
0.40064 -0.0729148880105623
0.40128 -0.0903676122394681
0.40192 -0.10779778772906
0.40256 -0.125227963218652
0.4032 -0.142680687447557
0.40384 -0.160110862937151
0.40448 -0.177541038426741
0.40512 -0.194971213916332
0.40576 -0.21237884066661
0.4064 -0.229809016156202
0.40704 -0.247216642906479
0.40768 -0.264646818396072
0.40832 -0.282054445146349
0.40896 -0.299462071896627
0.4096 -0.316869698646905
0.41024 -0.334277325397183
0.41088 -0.351662403408147
0.41152 -0.369070030158425
0.41216 -0.386455108169389
0.4128 -0.403840186180353
0.41344 -0.421225264191317
0.41408 -0.438610342202281
0.41472 -0.455995420213245
0.41536 -0.473357949484896
0.416 -0.49074302749586
0.41664 -0.508105556767509
0.41728 -0.52546808603916
0.41792 -0.54283061531081
0.41856 -0.560170595843147
0.4192 -0.577533125114795
0.41984 -0.594873105647133
0.42048 -0.61221308617947
0.42112 -0.629553066711806
0.42176 -0.646893047244141
0.4224 -0.664210479037165
0.42304 -0.681550459569501
0.42368 -0.698867891362524
0.42432 -0.716185323155547
0.42496 -0.733480206209255
0.4256 -0.750797638002279
0.42624 -0.768092521055987
0.42688 -0.785387404109695
0.42752 -0.802682287163404
0.42816 -0.819977170217113
0.4288 -0.837249504531508
0.42944 -0.854544387585216
0.43008 -0.871816721899611
0.43072 -0.889089056214006
0.43136 -0.906338841789087
0.432 -0.923611176103483
0.43264 -0.940860961678561
0.43328 -0.958110747253644
0.43392 -0.975337984089411
0.43456 -0.992587769664492
0.4352 -1.00981500650026
0.43584 -1.02704224333603
0.43648 -1.04426948017179
0.43712 -1.06147416826825
0.43776 -1.07870140510401
0.4384 -1.09590609320047
0.43904 -1.11308823255761
0.43968 -1.13029292065406
0.44032 -1.1474750600112
0.44096 -1.16465719936834
0.4416 -1.18183933872548
0.44224 -1.19899892934331
0.44288 -1.21618106870045
0.44352 -1.23334065931827
0.44416 -1.25047770119678
0.4448 -1.26763729181461
0.44544 -1.28477433369312
0.44608 -1.30191137557163
0.44672 -1.31904841745014
0.44736 -1.33616291058934
0.448 -1.35327740372854
0.44864 -1.37039189686774
0.44928 -1.38750639000694
0.44992 -1.40459833440682
0.45056 -1.42169027880671
0.4512 -1.43878222320659
0.45184 -1.45585161886716
0.45248 -1.47292101452773
0.45312 -1.4899904101883
0.45376 -1.50705980584887
0.4544 -1.52410665277013
0.45504 -1.54115349969138
0.45568 -1.55817779787333
0.45632 -1.57522464479458
0.45696 -1.59224894297653
0.4576 -1.60927324115847
0.45824 -1.6262749906011
0.45888 -1.64327674004373
0.45952 -1.66027848948636
0.46016 -1.67728023892898
0.4608 -1.6942594396323
0.46144 -1.71123864033562
0.46208 -1.72819529229962
0.46272 -1.74517449300293
0.46336 -1.76213114496693
0.464 -1.77906524819162
0.46464 -1.79599935141631
0.46528 -1.81293345464099
0.46592 -1.82986755786568
0.46656 -1.84677911235106
0.4672 -1.86369066683643
0.46784 -1.8806022213218
0.46848 -1.89749122706786
0.46912 -1.91438023281392
0.46976 -1.93126923855998
0.4704 -1.94813569556673
0.47104 -1.96500215257347
0.47168 -1.98184606084091
0.47232 -1.99866742036902
0.47296 -2.01535348746126
0.4736 -2.03154348228859
0.47424 -2.04626780906052
0.47488 -2.05758727619607
0.47552 -2.0636754358108
0.47616 -2.06446464168679
0.4768 -2.06124017196491
0.47744 -2.0550392686536
0.47808 -2.04680897880406
0.47872 -2.03727086207431
0.47936 -2.02676314955406
0.48 -2.01548877989715
0.48064 -2.00362814301807
0.48128 -1.9912939826134
0.48192 -1.97859904237972
0.48256 -1.96556587105632
0.4832 -1.95228466360048
0.48384 -1.93877796875149
0.48448 -1.92506833524868
0.48512 -1.91120086057067
0.48576 -1.89717554471747
0.4864 -1.8830374851677
0.48704 -1.86876413318204
0.48768 -1.85440058623913
0.48832 -1.83994684433897
0.48896 -1.82540290748155
0.4896 -1.81079132440618
0.49024 -1.79611209511288
0.49088 -1.78134267086232
0.49152 -1.76655069787245
0.49216 -1.75169107866463
0.4928 -1.73676381323888
0.49344 -1.7218139990738
0.49408 -1.70681908743011
0.49472 -1.69177907830778
0.49536 -1.67671652044614
0.496 -1.66160886510588
0.49664 -1.64645611228698
0.49728 -1.63128081072877
0.49792 -1.61608296043125
0.49856 -1.60086256139441
0.4992 -1.58561961361826
0.49984 -1.5703541171028
0.50048 -1.55504352310871
0.50112 -1.53973292911462
0.50176 -1.52439978638121
0.5024 -1.50904409490849
0.50304 -1.49366585469646
0.50368 -1.47828761448443
0.50432 -1.46288682553308
0.50496 -1.44746348784242
0.5056 -1.43201760141244
0.50624 -1.41657171498247
0.50688 -1.40112582855249
0.50752 -1.3856573933832
0.50816 -1.3701664094746
0.5088 -1.354675425566
0.50944 -1.33916189291809
0.51008 -1.32364836027017
0.51072 -1.30813482762225
0.51136 -1.29259874623503
0.512 -1.27704011610848
0.51264 -1.26150403472125
0.51328 -1.2459454045947
0.51392 -1.23038677446816
0.51456 -1.21480559560231
0.5152 -1.19922441673645
0.51584 -1.18364323787059
0.51648 -1.16806205900473
0.51712 -1.15245833139956
0.51776 -1.13685460379439
0.5184 -1.12125087618922
0.51904 -1.10562459984473
0.51968 -1.09002087223956
0.52032 -1.07439459589508
0.52096 -1.05876831955059
0.5216 -1.0431420432061
0.52224 -1.02751576686162
0.52288 -1.01186694177782
0.52352 -0.996218116694021
0.52416 -0.980591840349536
0.5248 -0.964943015265739
0.52544 -0.949294190181941
0.52608 -0.933645365098141
0.52672 -0.917996540014343
0.52736 -0.902325166191229
0.528 -0.88667634110743
0.52864 -0.871004967284315
0.52928 -0.855356142200516
0.52992 -0.839684768377403
0.53056 -0.824035943293607
0.5312 -0.808364569470494
0.53184 -0.792693195647381
0.53248 -0.777021821824265
0.53312 -0.761372996740469
0.53376 -0.745701622917356
0.5344 -0.730030249094241
0.53504 -0.714358875271128
0.53568 -0.698687501448017
0.53632 -0.683016127624905
0.53696 -0.667344753801792
0.5376 -0.651673379978676
0.53824 -0.636002006155566
0.53888 -0.620330632332453
0.53952 -0.60465925850934
0.54016 -0.589010433425539
0.5408 -0.573339059602426
0.54144 -0.557667685779315
0.54208 -0.541996311956202
0.54272 -0.526324938133087
0.54336 -0.510676113049288
0.544 -0.495004739226178
0.54464 -0.479333365403065
0.54528 -0.463684540319266
0.54592 -0.448013166496151
0.54656 -0.432364341412354
0.5472 -0.416692967589241
0.54784 -0.401044142505442
0.54848 -0.38539531742164
0.54912 -0.369746492337844
0.54976 -0.354097667254045
0.5504 -0.338448842170246
0.55104 -0.322800017086444
0.55168 -0.307151192002645
0.55232 -0.291502366918849
0.55296 -0.275876090574364
0.5536 -0.260227265490565
0.55424 -0.244600989146077
0.55488 -0.228952164062281
0.55552 -0.213325887717795
0.55616 -0.197699611373308
0.5568 -0.182073335028822
0.55744 -0.16644705868434
0.55808 -0.150820782339855
0.55872 -0.135217054734683
0.55936 -0.119590778390198
0.56 -0.103987050785026
0.56064 -0.0883833231798552
0.56128 -0.0727795955746813
0.56192 -0.0571758679695096
0.56256 -0.0415721403643383
0.5632 -0.0259684127591697
0.56384 -0.0103872338933124
0.56448 0.00521649371185928
0.56512 0.020793162829857
0.56576 0.0363765965696428
0.5664 0.0519555205615689
0.56704 0.0675299348056351
0.56768 0.0831020941757674
0.56832 0.0986697437980335
0.56896 0.11423288367244
0.5696 0.129793768672915
0.57024 0.145350143925528
0.57088 0.160902009430277
0.57152 0.176451620061095
0.57216 0.191996720944053
0.5728 0.207535057205215
0.57344 0.223071138592445
0.57408 0.23860496510574
0.57472 0.254132026997245
0.57536 0.269654579140886
0.576 0.285172621536668
0.57664 0.300688409058512
0.57728 0.316197431958569
0.57792 0.33170419998469
0.57856 0.347204203389018
0.5792 0.362699697045481
0.57984 0.378192935828014
0.58048 0.393679409988753
0.58112 0.40916137440163
0.58176 0.424638829066644
0.5824 0.440111773983795
0.58304 0.455577954279155
0.58368 0.471041879700581
0.58432 0.486499040500212
0.58496 0.501951691551978
0.5856 0.517397577981952
0.58624 0.532841209537996
0.58688 0.548278076472245
0.58752 0.563710433658631
0.58816 0.579136026223223
0.5888 0.594557109039955
0.58944 0.60997142723489
0.59008 0.625383490555891
0.59072 0.64078653438117
0.59136 0.656187323332516
0.592 0.671581347662069
0.59264 0.686968607369828
0.59328 0.702351357329724
0.59392 0.717727342667828
0.59456 0.733098818258067
0.5952 0.748463529226512
0.59584 0.763823730447091
0.59648 0.779177167045879
0.59712 0.794523839022872
0.59776 0.809866001252004
0.5984 0.82520139885934
0.59904 0.840530031844886
0.59968 0.855854155082563
0.60032 0.871171513698451
0.60096 0.88648210769254
0.6016 0.901785937064837
0.60224 0.917085256689272
0.60288 0.932377811691913
0.60352 0.947663602072762
0.60416 0.962942627831814
0.6048 0.978214888969069
0.60544 0.993482640358467
0.60608 1.00874137225214
0.60672 1.02399559439794
0.60736 1.03924305192195
0.608 1.05448374482417
0.60864 1.06971541823067
0.60928 1.08494258188929
0.60992 1.10016298092613
0.61056 1.11537661534118
0.6112 1.13058123026049
0.61184 1.14578133543195
0.61248 1.1609746759816
0.61312 1.17615899703554
0.61376 1.19133880834161
0.6144 1.20650960015196
0.61504 1.22167362734051
0.61568 1.23683088990727
0.61632 1.25198138785223
0.61696 1.26712286630147
0.6176 1.28225983500284
0.61824 1.29738778420849
0.61888 1.31250896879235
0.61952 1.32762113388048
0.62016 1.34272878922074
0.6208 1.35782742506528
0.62144 1.3729170414141
0.62208 1.38800214801506
0.62272 1.40307823512028
0.62336 1.41814530272978
0.624 1.43320560571749
0.62464 1.44825914408341
0.62528 1.46330591782753
0.62592 1.47834141720199
0.62656 1.49337240682859
0.6272 1.50839437695947
0.62784 1.52340732759461
0.62848 1.53841351360797
0.62912 1.55341293499953
0.62976 1.56840333689536
0.6304 1.58338471929547
0.63104 1.59835933707379
0.63168 1.61332493535638
0.63232 1.62828151414324
0.63296 1.64323132830831
0.6336 1.65817212297766
0.63424 1.67310615302521
0.63488 1.68803116357703
0.63552 1.70294715463313
0.63616 1.71785412619351
0.6368 1.73275433313209
0.63744 1.74764552057494
0.63808 1.76252768852207
0.63872 1.77740083697347
0.63936 1.79226722080308
0.64 1.80712458513696


==> figures/LLR_results_with_qucs_r.txt <==
r LLR_k1_exact LLR_k1_ML LLR_k1_ZC LLR_k2_exact LLR_k2_ML LLR_k2_ZC LLR_k3_exact LLR_k3_ML LLR_k3_ZC
0.0 19.1891908809096 19.047619047619 7.61904761904762 5.84975949811404 5.71428571428572 3.80952380952381 1.88285599909031 1.9047619047619 1.9047619047619
0.0006399999999999 19.1303080789581 18.9866666666667 7.60380952380952 5.82122032816471 5.68380952380952 3.79428571428571 1.86728560184176 1.88952380952381 1.88952380952381
0.0012799999999999 19.0714540663225 18.9257142857143 7.58857142857143 5.7927068688763 5.65333333333334 3.77904761904762 1.85171023146211 1.87428571428571 1.87428571428571
0.0019199999999999 19.0126292026981 18.8647619047619 7.57333333333333 5.76421940698066 5.62285714285714 3.76380952380952 1.8361298157658 1.85904761904762 1.85904761904762
0.00256 18.953833851174 18.8038095238095 7.55809523809524 5.73575823094453 5.59238095238095 3.74857142857143 1.82054428159638 1.84380952380952 1.84380952380952
0.0031999999999999 18.8950683782368 18.7428571428571 7.54285714285714 5.70732363093956 5.56190476190476 3.73333333333333 1.80495355481621 1.82857142857143 1.82857142857143
0.0038399999999999 18.8363331537715 18.6819047619048 7.52761904761905 5.67891589881088 5.53142857142857 3.71809523809524 1.78935756029624 1.81333333333333 1.81333333333333
0.0044799999999999 18.7776285510638 18.6209523809524 7.51238095238095 5.65053532804445 5.50095238095238 3.70285714285714 1.77375622190572 1.79809523809524 1.79809523809524
0.00512 18.7189549467994 18.56 7.49714285714286 5.62218221373305 5.47047619047619 3.68761904761905 1.75814946250204 1.78285714285714 1.78285714285714
0.0057599999999999 18.6603127210637 18.4990476190476 7.48190476190476 5.59385685254086 5.44 3.67238095238095 1.74253720392046 1.76761904761905 1.76761904761905
0.0063999999999999 18.6017022573401 18.4380952380952 7.46666666666667 5.56555954266671 5.40952380952381 3.65714285714286 1.72691936696396 1.75238095238095 1.75238095238095
0.0070399999999999 18.5431239425074 18.3771428571429 7.45142857142857 5.53729058380596 5.37904761904762 3.64190476190476 1.71129587139311 1.73714285714286 1.73714285714286
0.0076799999999999 18.4845781668361 18.3161904761905 7.43619047619048 5.50905027711088 5.34857142857143 3.62666666666667 1.69566663591598 1.72190476190476 1.72190476190476
0.0083199999999999 18.4260653239841 18.2552380952381 7.42095238095238 5.48083892514973 5.31809523809524 3.61142857142857 1.6800315781781 1.70666666666667 1.70666666666667
0.0089599999999999 18.3675858109904 18.1942857142857 7.40571428571429 5.45265683186431 5.28761904761905 3.59619047619048 1.66439061475249 1.69142857142857 1.69142857142857
0.0096 18.3091400282693 18.1333333333333 7.39047619047619 5.42450430252606 5.25714285714286 3.58095238095238 1.64874366112975 1.67619047619048 1.67619047619048
0.01024 18.250728379602 18.0723809523809 7.3752380952381 5.3963816436908 5.22666666666667 3.56571428571429 1.63309063170825 1.66095238095238 1.66095238095238
0.01088 18.1923512721279 18.0114285714286 7.36 5.36828916315183 5.19619047619048 3.55047619047619 1.61743143978439 1.64571428571429 1.64571428571429
0.01152 18.134009116335 17.9504761904762 7.3447619047619 5.34022716989168 5.16571428571429 3.5352380952381 1.601765997543 1.63047619047619 1.63047619047619
0.01216 18.0757023260484 17.8895238095238 7.32952380952381 5.31219597403228 5.1352380952381 3.52 1.58609421604776 1.6152380952381 1.6152380952381
0.0128 18.0174313184182 17.8285714285714 7.31428571428571 5.28419588678368 5.10476190476191 3.5047619047619 1.5704160052319 1.6 1.6
0.01344 17.9591965139066 17.767619047619 7.29904761904762 5.25622722039115 5.07428571428572 3.48952380952381 1.55473127388887 1.58476190476191 1.58476190476191
0.01408 17.9009983362725 17.7066666666667 7.28380952380952 5.2282902880809 5.04380952380953 3.47428571428572 1.53903992966323 1.56952380952381 1.56952380952381
0.01472 17.8428372125567 17.6457142857143 7.26857142857143 5.2003854040041 5.01333333333333 3.45904761904762 1.52334187904177 1.55428571428571 1.55428571428571
0.01536 17.7847135730642 17.5847619047619 7.25333333333333 5.17251288317952 4.98285714285714 3.44380952380952 1.50763702734467 1.53904761904762 1.53904761904762
0.016 17.7266278513465 17.5238095238095 7.23809523809524 5.14467304143448 4.95238095238095 3.42857142857143 1.49192527871694 1.52380952380952 1.52380952380952
0.01664 17.6685804841819 17.4628571428571 7.22285714285714 5.11686619534432 4.92190476190476 3.41333333333333 1.47620653612004 1.50857142857143 1.50857142857143
0.01728 17.6105719115551 17.4019047619048 7.20761904761905 5.08909266217035 4.89142857142857 3.39809523809524 1.46048070132372 1.49333333333333 1.49333333333333
0.01792 17.5526025766349 17.3409523809524 7.19238095238095 5.06135275979614 4.86095238095238 3.38285714285714 1.44474767489813 1.47809523809524 1.47809523809524
0.01856 17.4946729257511 17.28 7.17714285714286 5.03364680666236 4.83047619047619 3.36761904761905 1.42900735620608 1.46285714285714 1.46285714285714
0.0192 17.4367834083701 17.2190476190476 7.16190476190476 5.00597512169997 4.8 3.35238095238095 1.41325964339572 1.44761904761905 1.44761904761905
0.01984 17.3789344770689 17.1580952380952 7.14666666666667 4.97833802426193 4.76952380952381 3.33714285714286 1.3975044333934 1.43238095238095 1.43238095238095
0.02048 17.3211265875078 17.0971428571428 7.13142857142857 4.9507358340533 4.73904761904762 3.32190476190476 1.38174162189687 1.41714285714286 1.41714285714286
0.02112 17.2633601984019 17.0361904761905 7.11619047619048 4.92316887105983 4.70857142857143 3.30666666666667 1.36597110336885 1.40190476190476 1.40190476190476
0.0217599999999999 17.2056357714914 16.9752380952381 7.10095238095238 4.89563745547496 4.67809523809524 3.29142857142857 1.3501927710309 1.38666666666667 1.38666666666666
0.0224 17.1479537715101 16.9142857142857 7.08571428571429 4.86814190762538 4.64761904761905 3.27619047619048 1.33440651685771 1.37142857142857 1.37142857142857
0.02304 17.0903146661529 16.8533333333333 7.07047619047619 4.8406825478949 4.61714285714286 3.26095238095238 1.31861223157175 1.35619047619048 1.35619047619048
0.02368 17.0327189260418 16.792380952381 7.0552380952381 4.81325969664696 4.58666666666667 3.24571428571429 1.3028098046384 1.34095238095238 1.34095238095238
0.02432 16.9751670246902 16.7314285714286 7.04 4.78587367414556 4.55619047619048 3.23047619047619 1.28699912426145 1.32571428571429 1.32571428571429
0.02496 16.9176594384667 16.6704761904762 7.0247619047619 4.75852480047466 4.52571428571429 3.2152380952381 1.27118007737918 1.31047619047619 1.31047619047619
0.0256 16.8601966465563 16.6095238095238 7.00952380952381 4.7312133954562 4.4952380952381 3.2 1.25535254966087 1.29523809523809 1.2952380952381
0.02624 16.8027791309211 16.5485714285714 6.99428571428571 4.70393977856653 4.46476190476191 3.18476190476191 1.23951642550387 1.28 1.28
0.02688 16.7454073762593 16.487619047619 6.97904761904762 4.67670426885152 4.43428571428572 3.16952380952381 1.22367158803125 1.2647619047619 1.2647619047619
0.02752 16.6880818699625 16.4266666666667 6.96380952380952 4.64950718484014 4.40380952380952 3.15428571428571 1.20781791909005 1.24952380952381 1.24952380952381
0.02816 16.6308031020725 16.3657142857143 6.94857142857143 4.62234884445666 4.37333333333333 3.13904761904762 1.19195529925012 1.23428571428571 1.23428571428571
0.0287999999999999 16.573571565235 16.3047619047619 6.93333333333333 4.59522956493151 4.34285714285714 3.12380952380953 1.17608360780373 1.21904761904762 1.21904761904762
0.02944 16.5163877546541 16.2438095238095 6.91809523809524 4.56814966271073 4.31238095238095 3.10857142857143 1.16020272276576 1.20380952380952 1.20380952380952
0.03008 16.4592521680433 16.1828571428571 6.90285714285714 4.54110945336407 4.28190476190476 3.09333333333333 1.14431252087475 1.18857142857143 1.18857142857143
0.03072 16.4021653055764 16.1219047619048 6.88761904761905 4.51410925149185 4.25142857142857 3.07809523809524 1.12841287759468 1.17333333333333 1.17333333333333
0.0313599999999999 16.3451276698367 16.0609523809524 6.87238095238095 4.48714937063046 4.22095238095238 3.06285714285714 1.11250366711757 1.15809523809524 1.15809523809524
0.032 16.2881397657646 16.0 6.85714285714286 4.46023012315667 4.19047619047619 3.04761904761905 1.09658476236698 1.14285714285714 1.14285714285714
0.03264 16.2312021006036 15.9390476190476 6.84190476190476 4.4333518201907 4.16 3.03238095238095 1.08065603500245 1.12761904761905 1.12761904761905
0.03328 16.1743151838459 15.8780952380952 6.82666666666667 4.4065147714981 4.12952380952381 3.01714285714286 1.06471735542484 1.11238095238095 1.11238095238095
0.03392 16.1174795271752 15.8171428571429 6.81142857142857 4.37971928539051 4.09904761904762 3.00190476190476 1.04876859278275 1.09714285714286 1.09714285714286
0.03456 16.0606956444096 15.7561904761905 6.79619047619048 4.3529656686253 4.06857142857143 2.98666666666667 1.03280961498002 1.08190476190476 1.08190476190476
0.0352 16.0039640514419 15.6952380952381 6.78095238095238 4.32625422630411 4.03809523809524 2.97142857142857 1.01684028868428 1.06666666666667 1.06666666666666
0.0358399999999999 15.9472852661793 15.6342857142857 6.76571428571429 4.29958526177042 4.00761904761905 2.95619047619048 1.00086047933676 1.05142857142857 1.05142857142857
0.03648 15.8906598084817 15.5733333333333 6.75047619047619 4.27295907650611 3.97714285714286 2.94095238095238 0.98487005116334 1.03619047619048 1.03619047619047
0.03712 15.8340882000983 15.512380952381 6.7352380952381 4.24637597002706 3.94666666666667 2.92571428571429 0.968868867186836 1.02095238095238 1.02095238095238
0.03776 15.7775709646035 15.4514285714286 6.72 4.21983623977787 3.91619047619048 2.91047619047619 0.952856789240753 1.00571428571428 1.00571428571429
0.0383999999999999 15.721108627331 15.3904761904762 6.70476190476191 4.1933401810258 3.88571428571429 2.8952380952381 0.93683367798442 0.990476190476191 0.990476190476191
0.03904 15.664701715307 15.3295238095238 6.68952380952381 4.16688808675377 3.8552380952381 2.88 0.920799392919648 0.975238095238096 0.975238095238096
0.03968 15.6083507571817 15.2685714285714 6.67428571428571 4.14048024755278 3.82476190476191 2.86476190476191 0.904753792408994 0.96 0.960000000000001
0.04032 15.5520562831606 15.207619047619 6.65904761904762 4.11411695151354 3.79428571428571 2.84952380952381 0.888696733695672 0.944761904761904 0.944761904761904
0.0409599999999999 15.4958188249334 15.1466666666667 6.64380952380952 4.08779848411749 3.76380952380952 2.83428571428572 0.872628072925217 0.92952380952381 0.929523809523811
0.0416 15.4396389156025 15.0857142857143 6.62857142857143 4.06152512812722 3.73333333333333 2.81904761904762 0.856547665168981 0.914285714285714 0.914285714285714
0.04224 15.3835170896103 15.0247619047619 6.61333333333333 4.03529716347645 3.70285714285714 2.80380952380952 0.840455364449553 0.899047619047619 0.899047619047617
0.04288 15.3274538826652 14.9638095238095 6.59809523809524 4.00911486715944 3.67238095238095 2.78857142857143 0.82435102376819 0.883809523809523 0.883809523809522
0.0435199999999999 15.2714498316666 14.9028571428571 6.58285714285714 3.98297851312009 3.64190476190476 2.77333333333333 0.808234495134356 0.868571428571429 0.868571428571427
0.04416 15.2155054746291 14.8419047619048 6.56761904761905 3.95688837214063 3.61142857142857 2.75809523809524 0.792105629597473 0.853333333333333 0.853333333333333
0.0448 15.1596213506054 14.7809523809524 6.55238095238095 3.93084471173011 3.58095238095238 2.74285714285714 0.775964277280997 0.838095238095238 0.838095238095238
0.04544 15.1037979996085 14.72 6.53714285714286 3.9048477960126 3.55047619047619 2.72761904761905 0.759810287418907 0.822857142857142 0.822857142857143
0.04608 15.0480359625328 14.6590476190476 6.52190476190476 3.87889788561536 3.52 2.71238095238095 0.743643508394748 0.807619047619048 0.807619047619048
0.04672 14.9923357810741 14.5980952380952 6.50666666666667 3.85299523755676 3.48952380952381 2.69714285714286 0.727463787783324 0.792380952380952 0.792380952380953
0.04736 14.9366979976497 14.5371428571429 6.49142857142857 3.82714010513442 3.45904761904762 2.68190476190476 0.711270972395194 0.777142857142857 0.777142857142856
0.048 14.8811231553165 14.4761904761905 6.47619047619048 3.80133273781322 3.42857142857143 2.66666666666667 0.69506490832407 0.761904761904761 0.761904761904761
0.04864 14.825611797689 14.4152380952381 6.46095238095238 3.7755733811135 3.39809523809524 2.65142857142857 0.678845440997281 0.746666666666667 0.746666666666667
0.04928 14.7701644688566 14.3542857142857 6.44571428571429 3.74986227649958 3.36761904761905 2.63619047619048 0.662612415229417 0.731428571428571 0.73142857142857
0.04992 14.7147817133001 14.2933333333333 6.43047619047619 3.72419966126835 3.33714285714286 2.62095238095238 0.646365675279348 0.716190476190476 0.716190476190475
0.05056 14.6594640758076 14.2323809523809 6.4152380952381 3.6985857684384 3.30666666666667 2.60571428571429 0.630105064910711 0.70095238095238 0.70095238095238
0.0512 14.6042121013898 14.1714285714286 6.4 3.67302082663949 3.27619047619048 2.59047619047619 0.613830427456082 0.685714285714286 0.685714285714285
0.05184 14.5490263351946 14.1104761904762 6.38476190476191 3.64750506000251 3.24571428571429 2.5752380952381 0.597541605884965 0.67047619047619 0.67047619047619
0.05248 14.493907322422 14.0495238095238 6.36952380952381 3.62203868805005 3.2152380952381 2.56 0.581238442875805 0.655238095238095 0.655238095238095
0.05312 14.4388556082375 13.9885714285714 6.35428571428571 3.59662192558762 3.1847619047619 2.5447619047619 0.564920780892175 0.639999999999999 0.639999999999998
0.05376 14.3838717376857 13.927619047619 6.33904761904762 3.57125498259558 3.15428571428572 2.52952380952381 0.548588462263367 0.624761904761905 0.624761904761906
0.0543999999999999 14.328956255604 13.8666666666667 6.32380952380952 3.54593806412187 3.12380952380952 2.51428571428571 0.532241329269541 0.609523809523809 0.609523809523809
0.05504 14.274109706535 13.8057142857143 6.30857142857143 3.52067137017566 3.09333333333333 2.49904761904762 0.515879224231704 0.594285714285714 0.594285714285714
0.05568 14.2193326346395 13.7447619047619 6.29333333333333 3.49545509562194 3.06285714285714 2.48380952380952 0.499501989606668 0.57904761904762 0.579047619047619
0.05632 14.1646255836095 13.6838095238095 6.27809523809524 3.47028943007709 3.03238095238095 2.46857142857143 0.483109468087265 0.563809523809524 0.563809523809522
0.05696 14.1099890965801 13.6228571428571 6.26285714285714 3.44517455780564 3.00190476190476 2.45333333333333 0.466701502708041 0.548571428571428 0.548571428571427
0.0576 14.0554237160425 13.5619047619048 6.24761904761905 3.42011065761819 2.97142857142857 2.43809523809524 0.450277936956668 0.533333333333333 0.533333333333332
0.05824 14.0009299837561 13.5009523809524 6.23238095238095 3.39509790277057 2.94095238095238 2.42285714285714 0.433838614891344 0.518095238095238 0.518095238095237
0.05888 13.9465084406616 13.44 6.21714285714286 3.37013646086438 2.91047619047619 2.40761904761905 0.417383381264449 0.502857142857143 0.502857142857143
0.05952 13.8921596267933 13.3790476190476 6.20190476190476 3.34522649374889 2.88 2.39238095238095 0.400912081652737 0.487619047619047 0.487619047619048
0.06016 13.8378840811925 13.3180952380952 6.18666666666667 3.32036815742449 2.84952380952381 2.37714285714286 0.384424562594352 0.472380952380952 0.472380952380953
0.0608 13.7836823418203 13.2571428571429 6.17142857142857 3.29556160194766 2.81904761904762 2.36190476190476 0.367920671732987 0.457142857142857 0.457142857142856
0.0614399999999999 13.7295549454712 13.1961904761905 6.15619047619048 3.27080697133759 2.78857142857143 2.34666666666667 0.351400257969493 0.441904761904762 0.441904761904761
0.06208 13.6755024276871 13.1352380952381 6.14095238095238 3.24610440348449 2.75809523809524 2.33142857142857 0.334863171621279 0.426666666666666 0.426666666666666
0.0627199999999999 13.6215253226718 13.0742857142857 6.12571428571429 3.22145403005974 2.72761904761905 2.31619047619048 0.318309264589848 0.411428571428571 0.411428571428571
0.06336 13.5676241632054 13.0133333333333 6.11047619047619 3.19685597642779 2.69714285714286 2.30095238095238 0.301738390536822 0.396190476190476 0.396190476190474
0.0639999999999999 13.5137994805603 12.952380952381 6.0952380952381 3.17231036156005 2.66666666666667 2.28571428571429 0.285150405068859 0.380952380952381 0.38095238095238
0.06464 13.4600518044163 12.8914285714286 6.08 3.14781729795076 2.63619047619048 2.27047619047619 0.268545165931821 0.365714285714285 0.365714285714285
0.0652799999999999 13.4063816627783 12.8304761904762 6.06476190476191 3.12337689153488 2.60571428571429 2.2552380952381 0.251922533214633 0.35047619047619 0.35047619047619
0.06592 13.3527895818931 12.7695238095238 6.04952380952381 3.0989892416081 2.57523809523809 2.24 0.235282369563239 0.335238095238095 0.335238095238095
0.06656 13.2992760861675 12.7085714285714 6.03428571428571 3.07465444074904 2.54476190476191 2.2247619047619 0.218624540405121 0.32 0.32
0.0672 13.2458416980879 12.647619047619 6.01904761904762 3.0503725747437 2.51428571428571 2.20952380952381 0.201948914184822 0.304761904761904 0.304761904761905
0.06784 13.1924869381397 12.5866666666667 6.00380952380952 3.02614372251217 2.48380952380952 2.19428571428572 0.185255362610979 0.289523809523809 0.289523809523811
0.06848 13.1392123247285 12.5257142857143 5.98857142857143 3.00196795603772 2.45333333333333 2.17904761904762 0.168543760915352 0.274285714285714 0.274285714285714
0.06912 13.0860183741018 12.4647619047619 5.97333333333333 2.97784534029828 2.42285714285714 2.16380952380952 0.151813988124389 0.259047619047619 0.259047619047619
0.06976 13.0329056002722 12.4038095238095 5.95809523809524 2.95377593320041 2.39238095238095 2.14857142857143 0.135065927343855 0.243809523809523 0.243809523809522
0.0704 12.9798745149414 12.3428571428571 5.94285714285714 2.92975978551579 2.36190476190476 2.13333333333333 0.118299466057121 0.228571428571428 0.228571428571427
0.07104 12.9269256274253 12.2819047619048 5.92761904761905 2.90579694082016 2.33142857142857 2.11809523809524 0.10151449643767 0.213333333333333 0.213333333333332
0.07168 12.874059444581 12.2209523809524 5.91238095238095 2.88188743543507 2.30095238095238 2.10285714285714 0.0847109156764738 0.198095238095238 0.198095238095237
0.07232 12.8212764707337 12.16 5.89714285714286 2.85803129837206 2.27047619047619 2.08761904761905 0.0678886263248493 0.182857142857142 0.182857142857142
0.07296 12.7685772076066 12.0990476190476 5.88190476190476 2.83422855127972 2.24 2.07238095238095 0.0510475366534885 0.167619047619048 0.167619047619048
0.0736 12.7159621542507 12.0380952380952 5.86666666666667 2.81047920839332 2.20952380952381 2.05714285714286 0.0341875610283328 0.152380952380952 0.152380952380953
0.07424 12.6634318069772 11.9771428571429 5.85142857142857 2.78678327648735 2.17904761904762 2.04190476190476 0.017308620304038 0.137142857142857 0.137142857142858
0.0748799999999999 12.61098665929 11.9161904761905 5.83619047619048 2.76314075483074 2.14857142857143 2.02666666666667 0.0004106422357532 0.121904761904762 0.121904761904763
0.07552 12.5586272018214 11.8552380952381 5.82095238095238 2.73955163514499 2.11809523809524 2.01142857142857 -0.0165064380899802 0.106666666666666 0.106666666666666
0.0761599999999999 12.5063539222673 11.7942857142857 5.80571428571429 2.71601590156512 2.08761904761905 1.99619047619048 -0.0334426778044156 0.0914285714285714 0.0914285714285712
0.0768 12.4541673053262 11.7333333333333 5.79047619047619 2.69253353060349 2.05714285714286 1.98095238095238 -0.0503981257850321 0.0761904761904759 0.0761904761904741
0.07744 12.4020678326374 11.672380952381 5.7752380952381 2.66910449111658 2.02666666666667 1.96571428571429 -0.0673728221623209 0.060952380952381 0.0609523809523793
0.07808 12.3500559827231 11.6114285714286 5.76 2.64572874427461 1.99619047619048 1.95047619047619 -0.0843667978040438 0.0457142857142856 0.0457142857142845
0.07872 12.2981322309305 11.5504761904762 5.7447619047619 2.6224062435342 1.96571428571429 1.9352380952381 -0.101380073775993 0.0304761904761905 0.0304761904761897
0.07936 12.2462970493764 11.4895238095238 5.72952380952381 2.59913693461385 1.93523809523809 1.92 -0.118412660778307 0.0152380952380949 0.0152380952380948
0.08 12.1945509068931 11.4285714285714 5.71428571428572 2.57592075547255 1.90476190476191 1.90476190476191 -0.135464558556304 0.0 0.0
0.08064 12.1428942689766 11.3828571428571 5.69904761904762 2.55275763629115 1.88952380952381 1.88952380952381 -0.1525357552848 -0.0152380952380957 -0.0152380952380948
0.08128 12.0913275977357 11.3371428571429 5.68380952380952 2.52964749945694 1.87428571428571 1.87428571428571 -0.169626226924819 -0.0304761904761905 -0.0304761904761897
0.08192 12.0398513518437 11.2914285714286 5.66857142857143 2.50659025955097 1.85904761904762 1.85904761904762 -0.186735936551577 -0.045714285714286 -0.0457142857142867
0.08256 11.9884659864915 11.2457142857143 5.65333333333333 2.48358582333851 1.84380952380952 1.84380952380952 -0.203864833652554 -0.0609523809523811 -0.0609523809523815
0.0832 11.9371719533422 11.2 5.63809523809524 2.4606340897624 1.82857142857143 1.82857142857143 -0.221012853394497 -0.0761904761904767 -0.0761904761904786
0.08384 11.8859697004883 11.1542857142857 5.62285714285714 2.43773494993936 1.81333333333333 1.81333333333333 -0.238179915858046 -0.0914285714285715 -0.0914285714285734
0.08448 11.8348596724101 11.1085714285714 5.60761904761905 2.41488828715927 1.79809523809524 1.79809523809524 -0.25536592523877 -0.106666666666667 -0.106666666666668
0.08512 11.7838423099358 11.0628571428571 5.59238095238095 2.39209397688735 1.78285714285714 1.78285714285714 -0.272570769013217 -0.121904761904762 -0.121904761904763
0.08576 11.7329180502042 11.0171428571429 5.57714285714286 2.36935188676927 1.76761904761905 1.76761904761905 -0.289794317068677 -0.137142857142858 -0.137142857142858
0.0864 11.6820873266282 10.9714285714286 5.56190476190476 2.34666187663917 1.75238095238095 1.75238095238095 -0.307036420795193 -0.152380952380953 -0.152380952380953
0.08704 11.6313505688611 10.9257142857143 5.54666666666667 2.3240237985305 1.73714285714286 1.73714285714286 -0.324296912138419 -0.167619047619048 -0.167619047619048
0.08768 11.5807082027642 10.88 5.53142857142857 2.30143749668976 1.72190476190476 1.72190476190476 -0.341575602611793 -0.182857142857143 -0.182857142857142
0.08832 11.530160650376 10.8342857142857 5.51619047619048 2.27890280759301 1.70666666666667 1.70666666666667 -0.358872282266527 -0.198095238095239 -0.198095238095239
0.08896 11.4797083298839 10.7885714285714 5.50095238095238 2.25641955996519 1.69142857142857 1.69142857142857 -0.376186718617812 -0.213333333333333 -0.213333333333334
0.0896 11.4293516555972 10.7428571428571 5.48571428571429 2.23398757480218 1.67619047619048 1.67619047619048 -0.393518655525657 -0.228571428571429 -0.228571428571429
0.09024 11.3790910379214 10.6971428571429 5.47047619047619 2.21160666539556 1.66095238095238 1.66095238095238 -0.410867812028685 -0.243809523809524 -0.243809523809524
0.09088 11.3289268833359 10.6514285714286 5.4552380952381 2.18927663736006 1.64571428571429 1.64571428571429 -0.428233881129217 -0.25904761904762 -0.259047619047621
0.09152 11.2788595943714 10.6057142857143 5.44 2.1669972886636 1.63047619047619 1.63047619047619 -0.445616528527916 -0.274285714285715 -0.274285714285716
0.09216 11.2288895695905 10.56 5.4247619047619 2.14476840965998 1.6152380952381 1.6152380952381 -0.463015391306237 -0.28952380952381 -0.289523809523811
0.0928 11.1790172035691 10.5142857142857 5.40952380952381 2.12258978312405 1.6 1.6 -0.480430076554895 -0.304761904761905 -0.304761904761905
0.09344 11.1292428868803 10.4685714285714 5.39428571428571 2.10046118428938 1.5847619047619 1.5847619047619 -0.497860159946551 -0.32 -0.32
0.09408 11.0795670060791 10.4228571428571 5.37904761904762 2.07838238088838 1.56952380952381 1.56952380952381 -0.515305184250855 -0.335238095238095 -0.335238095238095
0.09472 11.0299899436893 10.3771428571429 5.36380952380952 2.05635313319479 1.55428571428571 1.55428571428571 -0.53276465779003 -0.350476190476191 -0.35047619047619
0.09536 10.9805120781916 10.3314285714286 5.34857142857143 2.03437319406846 1.53904761904762 1.53904761904762 -0.550238052833079 -0.365714285714286 -0.365714285714285
0.0959999999999999 10.9311337840134 10.2857142857143 5.33333333333333 2.01244230900252 1.52380952380952 1.52380952380952 -0.567724803926776 -0.380952380952381 -0.380952380952382
0.09664 10.8818554315202 10.24 5.31809523809524 1.99056021617256 1.50857142857143 1.50857142857143 -0.585224306161537 -0.396190476190477 -0.396190476190477
0.0972799999999999 10.8326773870083 10.1942857142857 5.30285714285714 1.96872664648816 1.49333333333333 1.49333333333333 -0.60273591337029 -0.411428571428571 -0.411428571428571
0.09792 10.7836000126988 10.1485714285714 5.28761904761905 1.94694132364635 1.47809523809524 1.47809523809524 -0.620258936258497 -0.426666666666667 -0.426666666666669
0.09856 10.7346236667335 10.1028571428571 5.27238095238095 1.92520396418718 1.46285714285714 1.46285714285714 -0.637792640463448 -0.441904761904762 -0.441904761904763
0.0992 10.6857487031713 10.0571428571429 5.25714285714286 1.90351427755119 1.44761904761905 1.44761904761905 -0.655336244541045 -0.457142857142858 -0.457142857142858
0.09984 10.6369754719867 10.0114285714286 5.24190476190476 1.88187196613878 1.43238095238095 1.43238095238095 -0.672888917878269 -0.472380952380952 -0.472380952380953
0.10048 10.5883043190692 9.96571428571429 5.22666666666667 1.86027672537141 1.41714285714286 1.41714285714286 -0.69044977852964 -0.487619047619048 -0.487619047619048
0.10112 10.5397355862235 9.92 5.21142857142857 1.83872824375454 1.40190476190476 1.40190476190476 -0.708017890975979 -0.502857142857143 -0.502857142857143
0.10176 10.4912696111718 9.87428571428572 5.19619047619048 1.81722620294217 1.38666666666667 1.38666666666667 -0.725592263803932 -0.518095238095239 -0.518095238095237
0.1024 10.4429067275561 9.82857142857143 5.18095238095238 1.79577027780314 1.37142857142857 1.37142857142857 -0.743171847304765 -0.533333333333334 -0.533333333333332
0.10304 10.3946472649424 9.78285714285714 5.16571428571429 1.77436013648877 1.35619047619048 1.35619047619048 -0.760755530991073 -0.548571428571429 -0.548571428571429
0.10368 10.3464915488251 9.73714285714286 5.15047619047619 1.75299544050214 1.34095238095238 1.34095238095238 -0.778342141030191 -0.563809523809524 -0.563809523809524
0.10432 10.2984399006334 9.69142857142857 5.13523809523809 1.73167584476857 1.32571428571429 1.32571428571429 -0.795930437593241 -0.57904761904762 -0.579047619047621
0.10496 10.2504926377373 9.64571428571429 5.12 1.71040099770755 1.31047619047619 1.31047619047619 -0.813519112118929 -0.594285714285714 -0.594285714285716
0.1056 10.2026500734556 9.6 5.10476190476191 1.68917054130581 1.2952380952381 1.29523809523809 -0.83110678449144 -0.60952380952381 -0.609523809523811
0.10624 10.1549125170636 9.55428571428571 5.08952380952381 1.66798411119162 1.28 1.28 -0.848692000131973 -0.624761904761905 -0.624761904761906
0.10688 10.1072802738025 9.50857142857143 5.07428571428571 1.64684133671008 1.2647619047619 1.26476190476191 -0.866273227003777 -0.640000000000001 -0.640000000000001
0.10752 10.0597536448889 9.46285714285714 5.05904761904762 1.62574184099948 1.24952380952381 1.24952380952381 -0.88384885253079 -0.655238095238095 -0.655238095238095
0.10816 10.0123329275247 9.41714285714286 5.04380952380952 1.60468524106857 1.23428571428571 1.23428571428571 -0.901417180430385 -0.670476190476191 -0.67047619047619
0.1088 9.9650184149083 9.37142857142857 5.02857142857143 1.5836711478747 1.21904761904762 1.21904761904762 -0.918976427461034 -0.685714285714286 -0.685714285714285
0.10944 9.91781039624551 9.32571428571429 5.01333333333333 1.56269916640266 1.20380952380952 1.20380952380952 -0.93652472008618 -0.700952380952382 -0.700952380952382
0.11008 9.87070915676141 9.28 4.99809523809524 1.54176889574433 1.18857142857143 1.18857142857143 -0.95406009105601 -0.716190476190476 -0.716190476190477
0.11072 9.82371497771235 9.23428571428571 4.98285714285714 1.52087992917887 1.17333333333333 1.17333333333333 -0.971580475909375 -0.731428571428572 -0.731428571428572
0.11136 9.77682813639838 9.18857142857143 4.96761904761905 1.50003185425354 1.15809523809524 1.15809523809524 -0.989083709398632 -0.746666666666667 -0.746666666666667
0.112 9.73004890617591 9.14285714285714 4.95238095238095 1.47922425286489 1.14285714285714 1.14285714285714 -1.0065675218408 -0.761904761904763 -0.761904761904764
0.11264 9.68337755647063 9.09714285714286 4.93714285714286 1.45845670134048 1.12761904761905 1.12761904761905 -1.02402953539909 -0.777142857142857 -0.777142857142858
0.11328 9.63681435279057 9.05142857142857 4.92190476190476 1.43772877052086 1.11238095238095 1.11238095238095 -1.04146726029962 -0.792380952380953 -0.792380952380953
0.11392 9.59035955673934 9.00571428571429 4.90666666666667 1.41704002584182 1.09714285714286 1.09714285714286 -1.05887809098885 -0.807619047619048 -0.807619047619048
0.11456 9.54401342602937 8.96 4.89142857142857 1.39639002741685 1.08190476190476 1.08190476190476 -1.07625930223815 -0.822857142857143 -0.822857142857143
0.1152 9.49777621449529 8.91428571428571 4.87619047619048 1.37577833011969 1.06666666666667 1.06666666666667 -1.09360804520301 -0.838095238095238 -0.838095238095238
0.11584 9.45164817210715 8.86857142857143 4.86095238095238 1.35520448366704 1.05142857142857 1.05142857142857 -1.11092134344496 -0.853333333333333 -0.853333333333333
0.11648 9.4056295449837 8.82285714285714 4.84571428571429 1.33466803270108 1.03619047619048 1.03619047619048 -1.12819608892589 -0.868571428571429 -0.86857142857143
0.11712 9.35972057540552 8.77714285714286 4.83047619047619 1.31416851687209 1.02095238095238 1.02095238095238 -1.14542903798512 -0.883809523809524 -0.883809523809524
0.11776 9.31392150182797 8.73142857142857 4.81523809523809 1.29370547092081 1.00571428571429 1.00571428571429 -1.16261680731115 -0.89904761904762 -0.899047619047619
0.1184 9.26823255889403 8.68571428571429 4.8 1.27327842476069 0.990476190476191 0.990476190476191 -1.17975586992094 -0.914285714285714 -0.914285714285714
0.11904 9.22265397744683 8.64 4.7847619047619 1.25288690355978 0.975238095238096 0.975238095238095 -1.19684255116145 -0.92952380952381 -0.929523809523811
0.11968 9.17718598454199 8.59428571428572 4.76952380952381 1.23253042782234 0.960000000000001 0.96 -1.21387302474902 -0.944761904761905 -0.944761904761906
0.12032 9.13182880345962 8.54857142857143 4.75428571428571 1.21220851347013 0.944761904761905 0.944761904761905 -1.23084330886423 -0.960000000000001 -0.960000000000001
0.12096 9.08658265371597 8.50285714285714 4.73904761904762 1.19192067192311 0.92952380952381 0.92952380952381 -1.24774926232108 -0.975238095238095 -0.975238095238096
0.1216 9.04144775107482 8.45714285714286 4.72380952380952 1.17166641017982 0.914285714285714 0.914285714285714 -1.26458658083134 -0.990476190476191 -0.990476190476191
0.12224 8.99642430755834 8.41142857142857 4.70857142857143 1.15144523089707 0.899047619047619 0.899047619047619 -1.28135079338624 -1.00571428571429 -1.00571428571429
0.12288 8.95151253145767 8.36571428571428 4.69333333333333 1.13125663246911 0.883809523809524 0.883809523809523 -1.29803725878 -1.02095238095238 -1.02095238095238
0.12352 8.90671262734294 8.32 4.67809523809524 1.11110010910614 0.868571428571429 0.868571428571429 -1.31464116230089 -1.03619047619048 -1.03619047619048
0.12416 8.86202479607294 8.27428571428571 4.66285714285714 1.09097515091207 0.853333333333333 0.853333333333333 -1.33115751261808 -1.05142857142857 -1.05142857142857
0.1248 8.81744923480419 8.22857142857143 4.64761904761905 1.07088124396165 0.838095238095238 0.838095238095238 -1.34758113889383 -1.06666666666667 -1.06666666666667
0.12544 8.77298613699962 8.18285714285714 4.63238095238095 1.05081787037668 0.822857142857143 0.822857142857143 -1.363906688153 -1.08190476190476 -1.08190476190476
0.12608 8.72863569243665 8.13714285714286 4.61714285714286 1.03078450840147 0.807619047619048 0.807619047619048 -1.38012862294333 -1.09714285714286 -1.09714285714286
0.12672 8.68439808721477 8.09142857142857 4.60190476190476 1.01078063247745 0.792380952380952 0.792380952380952 -1.39624121932231 -1.11238095238095 -1.11238095238095
0.12736 8.6402735037626 8.04571428571429 4.58666666666667 0.990805713316807 0.777142857142857 0.777142857142857 -1.41223856520785 -1.12761904761905 -1.12761904761905
0.128 8.59626212084433 8.0 4.57142857142857 0.970859217975201 0.761904761904762 0.761904761904761 -1.42811455913215 -1.14285714285714 -1.14285714285714
0.12864 8.5523641135657 7.95428571428572 4.55619047619048 0.950940609923546 0.746666666666667 0.746666666666667 -1.44386290943955 -1.15809523809524 -1.15809523809524
0.12928 8.50857965337929 7.90857142857143 4.54095238095238 0.931049349118725 0.731428571428571 0.731428571428571 -1.45947713397101 -1.17333333333333 -1.17333333333334
0.12992 8.46490890808935 7.86285714285714 4.52571428571429 0.911184892073296 0.716190476190476 0.716190476190476 -1.47495056027894 -1.18857142857143 -1.18857142857143
0.13056 8.421352041856 7.81714285714286 4.51047619047619 0.891346691924117 0.700952380952381 0.700952380952381 -1.49027632641771 -1.20380952380952 -1.20380952380952
0.1312 8.37790921519889 7.77142857142857 4.4952380952381 0.871534198499888 0.685714285714286 0.685714285714286 -1.50544738235576 -1.21904761904762 -1.21904761904762
0.13184 8.33458058500026 7.72571428571429 4.48 0.851746858387561 0.67047619047619 0.67047619047619 -1.5204564920563 -1.23428571428571 -1.23428571428572
0.13248 8.29136630450748 7.68 4.46476190476191 0.831984114997618 0.655238095238096 0.655238095238095 -1.53529623627365 -1.24952380952381 -1.24952380952381
0.13312 8.24826652333499 7.63428571428571 4.44952380952381 0.812245408628188 0.64 0.639999999999999 -1.54995901611266 -1.26476190476191 -1.26476190476191
0.13376 8.20528138746574 7.58857142857143 4.43428571428571 0.792530176527981 0.624761904761905 0.624761904761905 -1.56443705739786 -1.28 -1.28
0.1344 8.16241103925205 7.54285714285714 4.41904761904762 0.772837852958026 0.609523809523809 0.609523809523809 -1.57872241589848 -1.2952380952381 -1.2952380952381
0.13504 8.11965561741598 7.49714285714286 4.40380952380952 0.753167869252213 0.594285714285714 0.594285714285714 -1.59280698345398 -1.31047619047619 -1.31047619047619
0.13568 8.07701525704915 7.45142857142857 4.38857142857143 0.733519653876588 0.57904761904762 0.579047619047619 -1.60668249504282 -1.32571428571429 -1.32571428571429
0.13632 8.03449008961212 7.40571428571429 4.37333333333333 0.713892632487443 0.563809523809524 0.563809523809523 -1.62034053683462 -1.34095238095238 -1.34095238095238
0.13696 7.99208024293323 7.36 4.35809523809524 0.69428622798815 0.548571428571429 0.548571428571428 -1.63377255526294 -1.35619047619048 -1.35619047619048
0.1376 7.94978584120701 7.31428571428571 4.34285714285714 0.674699860584752 0.533333333333334 0.533333333333333 -1.64696986715175 -1.37142857142857 -1.37142857142857
0.13824 7.90760700499218 7.26857142857143 4.32761904761905 0.655132947840309 0.518095238095238 0.518095238095239 -1.65992367092421 -1.38666666666667 -1.38666666666667
0.13888 7.86554385120912 7.22285714285714 4.31238095238095 0.635584904727976 0.502857142857143 0.502857142857143 -1.67262505891726 -1.40190476190476 -1.40190476190476
0.13952 7.82359649313705 7.17714285714286 4.29714285714286 0.616055143682847 0.487619047619048 0.487619047619048 -1.68506503081898 -1.41714285714286 -1.41714285714286
0.14016 7.78176504041082 7.13142857142857 4.28190476190476 0.596543074652526 0.472380952380952 0.472380952380952 -1.69723450823928 -1.43238095238095 -1.43238095238095
0.1408 7.74004959901724 7.08571428571429 4.26666666666667 0.577048105146461 0.457142857142857 0.457142857142857 -1.70912435041647 -1.44761904761905 -1.44761904761905
0.14144 7.69845027129121 7.04 4.25142857142857 0.557569640284021 0.441904761904762 0.441904761904761 -1.7207253710541 -1.46285714285714 -1.46285714285714
0.14208 7.65696715591147 6.99428571428572 4.23619047619048 0.538107082841348 0.426666666666667 0.426666666666666 -1.73202835627313 -1.47809523809524 -1.47809523809524
0.14272 7.61560034789608 6.94857142857143 4.22095238095238 0.518659833296956 0.411428571428571 0.411428571428571 -1.74302408365466 -1.49333333333333 -1.49333333333333
0.14336 7.57434993859763 6.90285714285714 4.20571428571429 0.499227289876131 0.396190476190477 0.396190476190477 -1.75370334233821 -1.50857142857143 -1.50857142857143
0.144 7.53321601569829 6.85714285714286 4.19047619047619 0.479808848594098 0.380952380952381 0.380952380952381 -1.76405695412907 -1.52380952380952 -1.52380952380953
0.14464 7.49219866320455 6.81142857142857 4.1752380952381 0.460403903298007 0.365714285714286 0.365714285714286 -1.77407579555727 -1.53904761904762 -1.53904761904762
0.14528 7.45129796144186 6.76571428571429 4.16 0.441011845707721 0.35047619047619 0.35047619047619 -1.78375082081846 -1.55428571428571 -1.55428571428571
0.14592 7.4105139870491 6.72 4.14476190476191 0.421632065455449 0.335238095238095 0.335238095238095 -1.79307308551524 -1.56952380952381 -1.56952380952381
0.14656 7.36984681297291 6.67428571428571 4.12952380952381 0.40226395012421 0.32 0.319999999999999 -1.80203377110522 -1.58476190476191 -1.58476190476191
0.1472 7.32929650846197 6.62857142857143 4.11428571428571 0.382906885285186 0.304761904761905 0.304761904761904 -1.81062420995022 -1.6 -1.6
0.14784 7.28886313906112 6.58285714285714 4.09904761904762 0.363560254533945 0.289523809523809 0.28952380952381 -1.81883591084932 -1.6152380952381 -1.6152380952381
0.14848 7.24854676660554 6.53714285714286 4.08380952380952 0.344223439525579 0.274285714285715 0.274285714285715 -1.8266605849271 -1.63047619047619 -1.63047619047619
0.14912 7.20834744921483 6.49142857142857 4.06857142857143 0.324895820008779 0.259047619047619 0.259047619047619 -1.83409017173822 -1.64571428571429 -1.64571428571429
0.14976 7.16826524128713 6.44571428571429 4.05333333333333 0.305576773858852 0.243809523809524 0.243809523809524 -1.84111686543938 -1.66095238095238 -1.66095238095238
0.1504 7.12830019349326 6.4 4.03809523809524 0.286265677109736 0.228571428571428 0.228571428571428 -1.84773314087167 -1.67619047619048 -1.67619047619048
0.15104 7.08845235277093 6.35428571428571 4.02285714285714 0.266961903985008 0.213333333333333 0.213333333333333 -1.85393177938862 -1.69142857142857 -1.69142857142857
0.15168 7.04872176231895 6.30857142857143 4.00761904761905 0.247664826927928 0.198095238095238 0.198095238095237 -1.85970589425981 -1.70666666666667 -1.70666666666667
0.15232 7.00910846159166 6.26285714285714 3.99238095238095 0.22837381663056 0.182857142857143 0.182857142857142 -1.86504895547559 -1.72190476190476 -1.72190476190476
0.15296 6.96961248629339 6.21714285714286 3.97714285714286 0.209088242061964 0.167619047619048 0.167619047619048 -1.86995481377641 -1.73714285714286 -1.73714285714286
0.1536 6.93023386837302 6.17142857142857 3.96190476190476 0.189807470495531 0.152380952380953 0.152380952380952 -1.87441772372969 -1.75238095238095 -1.75238095238095
0.15424 6.89097263601882 6.12571428571429 3.94666666666667 0.170530867535454 0.137142857142857 0.137142857142857 -1.87843236567923 -1.76761904761905 -1.76761904761905
0.15488 6.85182881365332 6.08 3.93142857142857 0.151257797142407 0.121904761904762 0.121904761904762 -1.8819938663958 -1.78285714285714 -1.78285714285714
0.15552 6.81280242192848 6.03428571428571 3.91619047619048 0.131987621658424 0.106666666666666 0.106666666666666 -1.88509781826377 -1.79809523809524 -1.79809523809524
0.15616 6.77389347772099 5.98857142857143 3.90095238095238 0.112719701831048 0.0914285714285714 0.0914285714285712 -1.88774029684709 -1.81333333333333 -1.81333333333333
0.1568 6.73510199412781 5.94285714285714 3.88571428571429 0.0934533968367604 0.0761904761904767 0.0761904761904764 -1.88991787668778 -1.82857142857143 -1.82857142857143
0.15744 6.6964279804619 5.89714285714286 3.87047619047619 0.0741880643037361 0.060952380952381 0.0609523809523804 -1.89162764520334 -1.84380952380952 -1.84380952380953
0.15808 6.65787144224827 5.85142857142857 3.8552380952381 0.0549230603339677 0.045714285714286 0.0457142857142856 -1.8928672145631 -1.85904761904762 -1.85904761904762
0.15872 6.61943238122016 5.80571428571429 3.84 0.0356577395247746 0.0304761904761905 0.0304761904761897 -1.89363473144 -1.87428571428571 -1.87428571428571
0.15936 6.58111079531558 5.76 3.82476190476191 0.0163914549897627 0.0152380952380957 0.0152380952380948 -1.89392888455202 -1.88952380952381 -1.88952380952381
0.16 6.54290667867399 5.71428571428572 3.80952380952381 -0.0028764416207576 0.0 0.0 -1.89374890992612 -1.9047619047619 -1.90476190476191
0.16064 6.50482002163333 5.68380952380952 3.79428571428571 -0.0221466000998259 -0.0152380952380949 -0.0152380952380948 -1.89309459383759 -1.88952380952381 -1.88952380952381
0.16128 6.46685081072729 5.65333333333333 3.77904761904762 -0.0414196716643485 -0.0304761904761905 -0.0304761904761908 -1.89196627339848 -1.87428571428571 -1.87428571428571
0.16192 6.42899902868282 5.62285714285714 3.76380952380952 -0.0606963089360149 -0.0457142857142855 -0.0457142857142856 -1.89036483478979 -1.85904761904762 -1.85904761904762
0.16256 6.39126465441789 5.59238095238095 3.74857142857143 -0.0799771659225892 -0.0609523809523811 -0.0609523809523815 -1.88829170915296 -1.84380952380952 -1.84380952380952
0.1632 6.35364766303954 5.56190476190476 3.73333333333333 -0.0992628979995274 -0.0761904761904758 -0.0761904761904764 -1.8857488661777 -1.82857142857143 -1.82857142857143
0.16384 6.31614802584217 5.53142857142857 3.71809523809524 -0.11855416189189 -0.0914285714285715 -0.0914285714285723 -1.88273880544287 -1.81333333333333 -1.81333333333333
0.16448 6.27876571030608 5.50095238095238 3.70285714285714 -0.137851615656493 -0.106666666666667 -0.106666666666667 -1.87926454558705 -1.79809523809524 -1.79809523809524
0.16512 6.24150068009618 5.47047619047619 3.68761904761905 -0.157155918664279 -0.121904761904762 -0.121904761904762 -1.87532961140364 -1.78285714285714 -1.78285714285714
0.16576 6.20435289506108 5.44 3.67238095238095 -0.176467731582841 -0.137142857142857 -0.137142857142857 -1.87093801897205 -1.76761904761905 -1.76761904761905
0.1664 6.16732231123224 5.40952380952381 3.65714285714286 -0.195787716359089 -0.152380952380953 -0.152380952380953 -1.86609425895218 -1.75238095238095 -1.75238095238095
0.16704 6.13040888082338 5.37904761904762 3.64190476190476 -0.215116536201986 -0.167619047619047 -0.167619047619048 -1.86080327818242 -1.73714285714286 -1.73714285714286
0.16768 6.09361255223013 5.34857142857143 3.62666666666667 -0.234454855565338 -0.182857142857143 -0.182857142857143 -1.85507045973313 -1.72190476190476 -1.72190476190476
0.16832 6.0569332700298 5.31809523809524 3.61142857142857 -0.253803340130579 -0.198095238095238 -0.198095238095238 -1.84890160157685 -1.70666666666667 -1.70666666666667
0.16896 6.0203709749813 5.28761904761905 3.59619047619048 -0.273162656789527 -0.213333333333333 -0.213333333333334 -1.84230289404359 -1.69142857142857 -1.69142857142857
0.1696 5.98392560402524 5.25714285714286 3.58095238095238 -0.292533473627052 -0.228571428571428 -0.228571428571429 -1.83528089623477 -1.67619047619048 -1.67619047619048
0.17024 5.94759709028413 5.22666666666667 3.56571428571429 -0.311916459903631 -0.243809523809524 -0.243809523809524 -1.82784251157198 -1.66095238095238 -1.66095238095238
0.17088 5.91138536306268 5.19619047619048 3.55047619047619 -0.331312286037741 -0.259047619047619 -0.25904761904762 -1.81999496265768 -1.64571428571429 -1.64571428571429
0.17152 5.87529034784819 5.16571428571429 3.5352380952381 -0.350721623588051 -0.274285714285715 -0.274285714285715 -1.81174576562356 -1.63047619047619 -1.63047619047619
0.17216 5.83931196631098 5.13523809523809 3.52 -0.370145145235374 -0.28952380952381 -0.28952380952381 -1.80310270413917 -1.61523809523809 -1.6152380952381
0.1728 5.80345013630487 5.10476190476191 3.5047619047619 -0.389583524764343 -0.304761904761905 -0.304761904761905 -1.79407380324832 -1.6 -1.6
0.17344 5.76770477186765 5.07428571428571 3.48952380952381 -0.409037437044763 -0.32 -0.32 -1.7846673031945 -1.5847619047619 -1.5847619047619
0.17408 5.73207578322154 5.04380952380952 3.47428571428571 -0.428507558012616 -0.335238095238095 -0.335238095238096 -1.77489163338847 -1.56952380952381 -1.56952380952381
0.17472 5.69656307677365 5.01333333333333 3.45904761904762 -0.447994564650652 -0.35047619047619 -0.350476190476191 -1.76475538666203 -1.55428571428571 -1.55428571428571
0.17536 5.66116655511627 4.98285714285714 3.44380952380952 -0.467499134968572 -0.365714285714286 -0.365714285714287 -1.75426729394201 -1.53904761904762 -1.53904761904762
0.176 5.62588611702719 4.95238095238095 3.42857142857143 -0.48702194798272 -0.380952380952381 -0.380952380952382 -1.74343619946762 -1.52380952380952 -1.52380952380952
0.17664 5.59072165746979 4.92190476190476 3.41333333333333 -0.506563683695281 -0.396190476190477 -0.396190476190477 -1.73227103666263 -1.50857142857143 -1.50857142857143
0.17728 5.55567306759305 4.89142857142857 3.39809523809524 -0.526125023072927 -0.411428571428571 -0.411428571428571 -1.72078080476227 -1.49333333333333 -1.49333333333333
0.17792 5.52074023473136 4.86095238095238 3.38285714285714 -0.545706648024897 -0.426666666666666 -0.426666666666666 -1.70897454628258 -1.47809523809524 -1.47809523809524
0.17856 5.48592304240408 4.83047619047619 3.36761904761905 -0.565309241380455 -0.441904761904762 -0.441904761904762 -1.69686132540761 -1.46285714285714 -1.46285714285714
0.1792 5.45122137031499 4.8 3.35238095238095 -0.584933486865707 -0.457142857142857 -0.457142857142857 -1.6844502073585 -1.44761904761905 -1.44761904761905
0.17984 5.41663509435131 4.76952380952381 3.33714285714286 -0.604580069079741 -0.472380952380952 -0.472380952380953 -1.67175023879613 -1.43238095238095 -1.43238095238095
0.18048 5.38216408658259 4.73904761904762 3.32190476190476 -0.624249673470049 -0.487619047619047 -0.487619047619048 -1.65877042929824 -1.41714285714286 -1.41714285714286
0.18112 5.34780821525917 4.70857142857143 3.30666666666667 -0.643942986307219 -0.502857142857143 -0.502857142857144 -1.64551973394098 -1.40190476190476 -1.40190476190476
0.18176 5.31356734481039 4.67809523809524 3.29142857142857 -0.663660694658845 -0.518095238095238 -0.518095238095239 -1.63200703700466 -1.38666666666667 -1.38666666666667
0.1824 5.27944133584234 4.64761904761905 3.27619047619048 -0.683403486362641 -0.533333333333334 -0.533333333333333 -1.61824113681399 -1.37142857142857 -1.37142857142857
0.18304 5.24543004513531 4.61714285714286 3.26095238095238 -0.703172049998721 -0.548571428571428 -0.548571428571428 -1.60423073171433 -1.35619047619048 -1.35619047619048
0.18368 5.21153332564075 4.58666666666667 3.24571428571429 -0.722967074861033 -0.563809523809524 -0.563809523809524 -1.58998440717741 -1.34095238095238 -1.34095238095238
0.18432 5.17775102647785 4.55619047619048 3.23047619047619 -0.742789250927893 -0.579047619047619 -0.579047619047619 -1.57551062402269 -1.32571428571429 -1.32571428571429
0.18496 5.14408299292959 4.52571428571429 3.2152380952381 -0.762639268831629 -0.594285714285714 -0.594285714285715 -1.56081770773407 -1.31047619047619 -1.31047619047619
0.1856 5.11052906643839 4.4952380952381 3.2 -0.782517819827276 -0.609523809523809 -0.60952380952381 -1.545913838846 -1.2952380952381 -1.29523809523809
0.18624 5.07708908460116 4.4647619047619 3.1847619047619 -0.802425595760337 -0.624761904761905 -0.624761904761906 -1.53080704436791 -1.28 -1.28
0.18688 5.04376288116394 4.43428571428572 3.16952380952381 -0.82236328903354 -0.64 -0.640000000000001 -1.51550519021196 -1.2647619047619 -1.2647619047619
0.18752 5.01055028601586 4.40380952380952 3.15428571428571 -0.842331592572626 -0.655238095238095 -0.655238095238095 -1.50001597458524 -1.24952380952381 -1.24952380952381
0.18816 4.97745112518269 4.37333333333333 3.13904761904762 -0.8623311997911 -0.67047619047619 -0.670476190476191 -1.4843469223051 -1.23428571428571 -1.23428571428571
0.1888 4.94446522081971 4.34285714285714 3.12380952380952 -0.882362804553964 -0.685714285714286 -0.685714285714286 -1.46850537999379 -1.21904761904762 -1.21904761904762
0.18944 4.91159239120404 4.31238095238095 3.10857142857143 -0.902427101140381 -0.700952380952381 -0.700952380952381 -1.45249851210698 -1.20380952380952 -1.20380952380952
0.19008 4.87883245072637 4.28190476190476 3.09333333333333 -0.922524784205293 -0.716190476190476 -0.716190476190477 -1.4363332977499 -1.18857142857143 -1.18857142857143
0.19072 4.8461852098821 4.25142857142857 3.07809523809524 -0.94265654873994 -0.731428571428571 -0.731428571428572 -1.42001652823389 -1.17333333333333 -1.17333333333333
0.19136 4.81365047526181 4.22095238095238 3.06285714285714 -0.962823090031305 -0.746666666666667 -0.746666666666667 -1.40355480532611 -1.15809523809524 -1.15809523809524
0.192 4.78122804954117 4.19047619047619 3.04761904761905 -0.983025103620436 -0.761904761904762 -0.761904761904763 -1.38695454014557 -1.14285714285714 -1.14285714285714
0.19264 4.74891773147022 4.16 3.03238095238095 -1.00326328525967 -0.777142857142857 -0.777142857142857 -1.37022195265875 -1.12761904761905 -1.12761904761905
0.19328 4.71671931586198 4.12952380952381 3.01714285714286 -1.02353833086871 -0.792380952380953 -0.792380952380953 -1.35336307172944 -1.11238095238095 -1.11238095238095
0.19392 4.68463259358051 4.09904761904762 3.00190476190476 -1.04385093648962 -0.807619047619048 -0.807619047619048 -1.3363837356782 -1.09714285714286 -1.09714285714286
0.19456 4.65265735152824 4.06857142857143 2.98666666666667 -1.06420179824062 -0.822857142857143 -0.822857142857143 -1.31928959330814 -1.08190476190476 -1.08190476190476
0.1952 4.62079337263278 4.03809523809524 2.97142857142857 -1.08459161226879 -0.838095238095238 -0.838095238095239 -1.30208610535563 -1.06666666666667 -1.06666666666667
0.19584 4.5890404358331 4.00761904761905 2.95619047619048 -1.10502107470161 -0.853333333333333 -0.853333333333334 -1.28477854632557 -1.05142857142857 -1.05142857142857
0.19648 4.55739831606502 3.97714285714286 2.94095238095238 -1.12549088159735 -0.868571428571429 -0.868571428571429 -1.2673720066732 -1.03619047619048 -1.03619047619048
0.19712 4.52586678424623 3.94666666666667 2.92571428571429 -1.14600172889436 -0.883809523809524 -0.883809523809524 -1.24987139529575 -1.02095238095238 -1.02095238095238
0.19776 4.49444560726064 3.91619047619048 2.91047619047619 -1.16655431235909 -0.899047619047619 -0.899047619047619 -1.23228144229959 -1.00571428571429 -1.00571428571429
0.1984 4.46313454794219 3.88571428571429 2.8952380952381 -1.18714932753317 -0.914285714285714 -0.914285714285715 -1.21460670201002 -0.99047619047619 -0.99047619047619
0.19904 4.43193336505812 3.85523809523809 2.88 -1.20778746967913 -0.92952380952381 -0.92952380952381 -1.19685155619303 -0.975238095238095 -0.975238095238095
0.19968 4.40084181329171 3.82476190476191 2.86476190476191 -1.22846943372516 -0.944761904761905 -0.944761904761905 -1.17902021746031 -0.96 -0.96
0.20032 4.36985964322448 3.79428571428571 2.84952380952381 -1.24919591420864 -0.96 -0.960000000000001 -1.16111673283047 -0.944761904761905 -0.944761904761904
0.20096 4.33898660131792 3.76380952380952 2.83428571428571 -1.2699676052186 -0.975238095238095 -0.975238095238096 -1.14314498742146 -0.929523809523809 -0.929523809523809
0.2016 4.30822242989481 3.73333333333333 2.81904761904762 -1.29078520033702 -0.990476190476191 -0.990476190476192 -1.12510870825108 -0.914285714285714 -0.914285714285714
0.20224 4.27756686712001 3.70285714285714 2.80380952380952 -1.31164939257908 -1.00571428571429 -1.00571428571429 -1.1070114681239 -0.899047619047619 -0.899047619047619
0.20288 4.24701964698094 3.67238095238095 2.78857142857143 -1.33256087433229 -1.02095238095238 -1.02095238095238 -1.0888566895851 -0.883809523809524 -0.883809523809523
0.20352 4.21658049926761 3.64190476190476 2.77333333333333 -1.35352033729452 -1.03619047619048 -1.03619047619048 -1.07064764892288 -0.868571428571429 -0.868571428571428
0.20416 4.18624914955238 3.61142857142857 2.75809523809524 -1.37452847241101 -1.05142857142857 -1.05142857142857 -1.05238748020307 -0.853333333333333 -0.853333333333333
0.2048 4.15602531916936 3.58095238095238 2.74285714285714 -1.39558596981027 -1.06666666666667 -1.06666666666667 -1.03407917932079 -0.838095238095238 -0.838095238095238
0.20544 4.12590872519359 3.55047619047619 2.72761904761905 -1.41669351873896 -1.08190476190476 -1.08190476190476 -1.01572560805552 -0.822857142857143 -0.822857142857142
0.20608 4.09589908041996 3.52 2.71238095238095 -1.43785180749577 -1.09714285714286 -1.09714285714286 -0.997329498117352 -0.807619047619047 -0.807619047619047
0.20672 4.06599609334196 3.48952380952381 2.69714285714286 -1.45906152336425 -1.11238095238095 -1.11238095238095 -0.978893455173306 -0.792380952380953 -0.792380952380952
0.20736 4.03619946813027 3.45904761904762 2.68190476190476 -1.48032335254462 -1.12761904761905 -1.12761904761905 -0.960419962843868 -0.777142857142857 -0.777142857142857
0.208 4.00650890461127 3.42857142857143 2.66666666666667 -1.50163798008469 -1.14285714285714 -1.14285714285714 -0.941911386661059 -0.761904761904762 -0.761904761904762
0.20864 3.97692409824547 3.39809523809524 2.65142857142857 -1.52300608980969 -1.15809523809524 -1.15809523809524 -0.923369977980258 -0.746666666666667 -0.746666666666667
0.20928 3.94744474010597 3.36761904761905 2.63619047619048 -1.54442836425128 -1.17333333333333 -1.17333333333333 -0.904797877839069 -0.731428571428571 -0.731428571428571
0.20992 3.91807051685688 3.33714285714286 2.62095238095238 -1.56590548457549 -1.18857142857143 -1.18857142857143 -0.886197120757375 -0.716190476190476 -0.716190476190476
0.21056 3.88880111073192 3.30666666666667 2.60571428571429 -1.58743813050986 -1.20380952380952 -1.20380952380952 -0.867569638473531 -0.700952380952381 -0.700952380952381
0.2112 3.8596361995131 3.27619047619048 2.59047619047619 -1.60902698026959 -1.21904761904762 -1.21904761904762 -0.848917263612477 -0.685714285714286 -0.685714285714286
0.21184 3.83057545650958 3.24571428571429 2.5752380952381 -1.63067271048285 -1.23428571428571 -1.23428571428571 -0.830241733282176 -0.67047619047619 -0.67047619047619
0.21248 3.8016185505368 3.2152380952381 2.56 -1.65237599611518 -1.24952380952381 -1.24952380952381 -0.81154469259549 -0.655238095238096 -0.655238095238095
0.21312 3.7727651458959 3.18476190476191 2.54476190476191 -1.67413751039302 -1.2647619047619 -1.26476190476191 -0.792827698115158 -0.64 -0.64
0.21376 3.74401490235341 3.15428571428571 2.52952380952381 -1.69595792472643 -1.28 -1.28 -0.77409222122012 -0.624761904761905 -0.624761904761905
0.2144 3.71536747512145 3.12380952380952 2.51428571428571 -1.71783790863088 -1.2952380952381 -1.2952380952381 -0.755339651391861 -0.609523809523809 -0.609523809523809
0.21504 3.68682251483829 3.09333333333333 2.49904761904762 -1.73977812964829 -1.31047619047619 -1.31047619047619 -0.736571299419981 -0.594285714285714 -0.594285714285714
0.21568 3.65837966754947 3.06285714285714 2.48380952380952 -1.76177925326716 -1.32571428571429 -1.32571428571429 -0.717788400526507 -0.579047619047619 -0.579047619047619
0.21632 3.6300385746894 3.03238095238095 2.46857142857143 -1.78384194284189 -1.34095238095238 -1.34095238095238 -0.698992117408912 -0.563809523809524 -0.563809523809524
0.21696 3.60179887306366 3.00190476190476 2.45333333333333 -1.80596685951124 -1.35619047619048 -1.35619047619048 -0.680183543202065 -0.548571428571429 -0.548571428571428
0.2176 3.57366019483191 2.97142857142857 2.43809523809524 -1.82815466211603 -1.37142857142857 -1.37142857142857 -0.661363704359685 -0.533333333333333 -0.533333333333333
0.21824 3.54562216749153 2.94095238095238 2.42285714285714 -1.85040600711584 -1.38666666666667 -1.38666666666667 -0.642533563456092 -0.518095238095238 -0.518095238095238
0.21888 3.51768441386203 2.91047619047619 2.40761904761905 -1.87272154850497 -1.40190476190476 -1.40190476190476 -0.623694021909313 -0.502857142857143 -0.502857142857143
0.21952 3.48984655207028 2.88 2.39238095238095 -1.89510193772749 -1.41714285714286 -1.41714285714286 -0.604845922626786 -0.487619047619048 -0.487619047619047
0.22016 3.46210819553662 2.84952380952381 2.37714285714286 -1.91754782359132 -1.43238095238095 -1.43238095238095 -0.585990052575095 -0.472380952380952 -0.472380952380952
0.2208 3.43446895296187 2.81904761904762 2.36190476190476 -1.94005985218143 -1.44761904761905 -1.44761904761905 -0.567127145275345 -0.457142857142857 -0.457142857142857
0.22144 3.40692842831541 2.78857142857143 2.34666666666667 -1.9626386667721 -1.46285714285714 -1.46285714285714 -0.548257883225894 -0.441904761904762 -0.441904761904762
0.22208 3.37948622082411 2.75809523809524 2.33142857142857 -1.98528490773805 -1.47809523809524 -1.47809523809524 -0.529382900254302 -0.426666666666667 -0.426666666666666
0.22272 3.35214192496254 2.72761904761905 2.31619047619048 -2.00799921246465 -1.49333333333333 -1.49333333333333 -0.510502783800471 -0.411428571428571 -0.411428571428571
0.22336 3.32489513044414 2.69714285714286 2.30095238095238 -2.0307822152569 -1.50857142857143 -1.50857142857143 -0.491618077133004 -0.396190476190476 -0.396190476190476
0.224 3.29774542221362 2.66666666666667 2.28571428571429 -2.05363454724724 -1.52380952380952 -1.52380952380952 -0.472729281500927 -0.380952380952381 -0.380952380952381
0.22464 3.27069238044062 2.63619047619048 2.27047619047619 -2.07655683630217 -1.53904761904762 -1.53904761904762 -0.453836858222957 -0.365714285714286 -0.365714285714285
0.22528 3.24373558051452 2.60571428571429 2.2552380952381 -2.09954970692739 -1.55428571428571 -1.55428571428571 -0.434941230716543 -0.35047619047619 -0.35047619047619
0.22592 3.21687459304063 2.57523809523809 2.24 -2.1226137801716 -1.56952380952381 -1.56952380952381 -0.416042786468997 -0.335238095238095 -0.335238095238095
0.22656 3.19010898383766 2.5447619047619 2.2247619047619 -2.14574967352866 -1.58476190476191 -1.58476190476191 -0.397141878952998 -0.32 -0.32
0.2272 3.16343831393666 2.51428571428571 2.20952380952381 -2.16895800083805 -1.6 -1.6 -0.378238829488836 -0.304761904761905 -0.304761904761904
0.22784 3.13686213958119 2.48380952380952 2.19428571428571 -2.1922393721836 -1.6152380952381 -1.6152380952381 -0.359333929055749 -0.28952380952381 -0.28952380952381
0.22848 3.11038001222917 2.45333333333333 2.17904761904762 -2.21559439379007 -1.63047619047619 -1.63047619047619 -0.340427440054737 -0.274285714285715 -0.274285714285714
0.22912 3.083991478556 2.42285714285714 2.16380952380952 -2.23902366791768 -1.64571428571429 -1.64571428571429 -0.321519598025241 -0.259047619047619 -0.259047619047619
0.22976 3.05769608045927 2.39238095238095 2.14857142857143 -2.26252779275424 -1.66095238095238 -1.66095238095238 -0.302610613318067 -0.243809523809524 -0.243809523809524
0.2304 3.03149335506507 2.36190476190476 2.13333333333333 -2.28610736230467 -1.67619047619048 -1.67619047619048 -0.283700672726966 -0.228571428571429 -0.228571428571429
0.23104 3.00538283473571 2.33142857142857 2.11809523809524 -2.30976296627778 -1.69142857142857 -1.69142857142857 -0.264789941081237 -0.213333333333334 -0.213333333333333
0.23168 2.97936404707918 2.30095238095238 2.10285714285714 -2.33349518996989 -1.70666666666667 -1.70666666666667 -0.245878562801766 -0.198095238095238 -0.198095238095238
0.23232 2.95343651496009 2.27047619047619 2.08761904761905 -2.35730461414518 -1.72190476190476 -1.72190476190476 -0.226966663422856 -0.182857142857143 -0.182857142857143
0.23296 2.92759975651232 2.24 2.07238095238095 -2.38119181491227 -1.73714285714286 -1.73714285714286 -0.208054351082228 -0.167619047619048 -0.167619047619048
0.2336 2.90185328515322 2.20952380952381 2.05714285714286 -2.40515736359685 -1.75238095238095 -1.75238095238095 -0.189141717981571 -0.152380952380953 -0.152380952380952
0.23424 2.87619660959961 2.17904761904762 2.04190476190476 -2.42920182660992 -1.76761904761905 -1.76761904761905 -0.170228841819963 -0.137142857142857 -0.137142857142857
0.23488 2.85062923388524 2.14857142857143 2.02666666666667 -2.45332576531116 -1.78285714285714 -1.78285714285714 -0.151315787202535 -0.121904761904762 -0.121904761904762
0.23552 2.82515065738014 2.11809523809524 2.01142857142857 -2.4775297358671 -1.79809523809524 -1.79809523809524 -0.132402607026693 -0.106666666666667 -0.106666666666667
0.23616 2.79976037481144 2.08761904761905 1.99619047619048 -2.50181428910355 -1.81333333333333 -1.81333333333333 -0.113489343848233 -0.0914285714285715 -0.0914285714285712
0.2368 2.77445787628608 2.05714285714286 1.98095238095238 -2.52617997035172 -1.82857142857143 -1.82857142857143 -0.0945760312296533 -0.0761904761904764 -0.0761904761904761
0.23744 2.74924264731501 2.02666666666667 1.96571428571429 -2.55062731928753 -1.84380952380952 -1.84380952380952 -0.0756626950729768 -0.060952380952381 -0.0609523809523807
0.23808 2.72411416883921 1.99619047619048 1.95047619047619 -2.57515686976337 -1.85904761904762 -1.85904761904762 -0.0567493549393796 -0.0457142857142858 -0.0457142857142856
0.23872 2.69907191725733 1.96571428571429 1.9352380952381 -2.59976914963179 -1.87428571428571 -1.87428571428571 -0.0378360253579116 -0.0304761904761905 -0.0304761904761902
0.23936 2.67411536445502 1.9352380952381 1.92 -2.62446468056019 -1.88952380952381 -1.88952380952381 -0.0189227171256071 -0.0152380952380954 -0.0152380952380951
0.24 2.64924397783586 1.9047619047619 1.9047619047619 -2.64924397783586 -1.90476190476191 -1.90476190476191 -9.43860125255265e-06 -1.11022302462516e-16 2.42861286636753e-16
0.24064 2.62445722035409 1.88952380952381 1.88952380952381 -2.67410755016037 -1.9352380952381 -1.92 0.0189038030048983 0.0152380952380951 0.0152380952380953
0.24128 2.59975455054879 1.87428571428571 1.87428571428571 -2.69905589943251 -1.96571428571429 -1.9352380952381 0.0378170003431911 0.0304761904761905 0.0304761904761907
0.24192 2.57513542257982 1.85904761904762 1.85904761904762 -2.72408952051856 -1.99619047619048 -1.95047619047619 0.0567301446361394 0.0457142857142856 0.0457142857142858
0.24256 2.55059928626529 1.84380952380952 1.84380952380952 -2.74920890100903 -2.02666666666667 -1.96571428571429 0.0756432243872177 0.0609523809523808 0.0609523809523812
0.2432 2.52614558712063 1.82857142857143 1.82857142857143 -2.7744145209604 -2.05714285714286 -1.98095238095238 0.094556224084595 0.0761904761904761 0.0761904761904763
0.24384 2.50177376639923 1.81333333333333 1.81333333333333 -2.79970685262079 -2.08761904761905 -1.99619047619048 0.113469122897526 0.0914285714285714 0.0914285714285717
0.24448 2.47748326113458 1.79809523809524 1.79809523809524 -2.82508636013797 -2.11809523809524 -2.01142857142857 0.132381893363101 0.106666666666667 0.106666666666667
0.24512 2.4532735041839 1.78285714285714 1.78285714285714 -2.85055349924839 -2.14857142857143 -2.02666666666667 0.151294500061066 0.121904761904762 0.121904761904762
0.24576 2.42914392427332 1.76761904761905 1.76761904761905 -2.87610871694537 -2.17904761904762 -2.04190476190476 0.170206898274395 0.137142857142857 0.137142857142857
0.2464 2.4050939460444 1.75238095238095 1.75238095238095 -2.90175245112487 -2.20952380952381 -2.05714285714286 0.189119032633299 0.152380952380952 0.152380952380953
0.24704 2.38112299010207 1.73714285714286 1.73714285714286 -2.92748513020679 -2.24 -2.07238095238095 0.208030835740347 0.167619047619048 0.167619047619048
0.24768 2.35723047306404 1.72190476190476 1.72190476190476 -2.95330717272979 -2.27047619047619 -2.08761904761905 0.226942226774356 0.182857142857143 0.182857142857143
0.24832 2.33341580761136 1.70666666666667 1.70666666666667 -2.97921898691746 -2.30095238095238 -2.10285714285714 0.245853110070693 0.198095238095238 0.198095238095238
0.24896 2.30967840254043 1.69142857142857 1.69142857142857 -3.00522097021327 -2.33142857142857 -2.11809523809524 0.264763373675636 0.213333333333333 0.213333333333333
0.2496 2.28601766281614 1.67619047619048 1.67619047619048 -3.03131350878185 -2.36190476190476 -2.13333333333333 0.2836728878724 0.228571428571428 0.228571428571429
0.25024 2.26243298962629 1.66095238095238 1.66095238095238 -3.05749697697377 -2.39238095238095 -2.14857142857143 0.302581503676444 0.243809523809524 0.243809523809524
0.25088 2.2389237804371 1.64571428571429 1.64571428571429 -3.08377173675066 -2.42285714285714 -2.16380952380952 0.321489051297659 0.259047619047619 0.259047619047619
0.25152 2.21548942904988 1.63047619047619 1.63047619047619 -3.11013813706767 -2.45333333333333 -2.17904761904762 0.340395338567006 0.274285714285714 0.274285714285714
0.25216 2.19212932565872 1.6152380952381 1.6152380952381 -3.13659651320947 -2.48380952380952 -2.19428571428572 0.359300149325192 0.289523809523809 0.289523809523809
0.2528 2.16884285690919 1.6 1.6 -3.16314718607615 -2.51428571428571 -2.20952380952381 0.378203241770933 0.304761904761904 0.304761904761905
0.25344 2.14562940595806 1.5847619047619 1.5847619047619 -3.18979046141499 -2.54476190476191 -2.22476190476191 0.397104346766367 0.32 0.32
0.25408 2.12248835253379 1.56952380952381 1.56952380952381 -3.21652662899349 -2.57523809523809 -2.24 0.416003166097158 0.335238095238095 0.335238095238095
0.25472 2.09941907299807 1.55428571428571 1.55428571428571 -3.24335596170912 -2.60571428571429 -2.2552380952381 0.434899370684849 0.35047619047619 0.35047619047619
0.25536 2.07642094040793 1.53904761904762 1.53904761904762 -3.27027871463056 -2.63619047619048 -2.27047619047619 0.453792598749003 0.365714285714286 0.365714285714286
0.256 2.05349332457879 1.52380952380952 1.52380952380952 -3.29729512396493 -2.66666666666667 -2.28571428571429 0.472682453916679 0.380952380952381 0.380952380952381
0.25664 2.03063559214809 1.50857142857143 1.50857142857143 -3.3244054059451 -2.69714285714286 -2.30095238095238 0.49156850327683 0.396190476190476 0.396190476190476
0.25728 2.00784710663954 1.49333333333333 1.49333333333333 -3.35160975563071 -2.72761904761905 -2.31619047619048 0.510450275377181 0.411428571428571 0.411428571428571
0.25792 1.98512722852803 1.47809523809524 1.47809523809524 -3.37890834561592 -2.75809523809524 -2.33142857142857 0.529327258161199 0.426666666666666 0.426666666666667
0.25856 1.96247531530496 1.46285714285714 1.46285714285714 -3.40630132463664 -2.78857142857143 -2.34666666666667 0.548198896842796 0.441904761904762 0.441904761904762
0.2592 1.9398907215441 1.44761904761905 1.44761904761905 -3.4337888160691 -2.81904761904762 -2.36190476190476 0.567064591716432 0.457142857142857 0.457142857142857
0.25984 1.91737279896779 1.43238095238095 1.43238095238095 -3.46137091631129 -2.84952380952381 -2.37714285714286 0.585923695900347 0.472380952380952 0.472380952380952
0.26048 1.8949208965135 1.41714285714286 1.41714285714286 -3.48904769303804 -2.88 -2.39238095238095 0.604775513010708 0.487619047619048 0.487619047619048
0.26112 1.87253436040074 1.40190476190476 1.40190476190476 -3.51681918331974 -2.91047619047619 -2.40761904761905 0.62361929476453 0.502857142857143 0.502857142857143
0.26176 1.85021253419806 1.38666666666667 1.38666666666667 -3.54468539159413 -2.94095238095238 -2.42285714285714 0.642454238509324 0.518095238095238 0.518095238095238
0.2624 1.82795475889031 1.37142857142857 1.37142857142857 -3.57264628747964 -2.97142857142857 -2.43809523809524 0.661279484677507 0.533333333333333 0.533333333333333
0.26304 1.80576037294601 1.35619047619048 1.35619047619048 -3.60070180341791 -3.00190476190476 -2.45333333333333 0.680094114163773 0.548571428571428 0.548571428571429
0.26368 1.78362871238472 1.34095238095238 1.34095238095238 -3.62885183213243 -3.03238095238095 -2.46857142857143 0.698897145623709 0.563809523809524 0.563809523809524
0.26432 1.76155911084441 1.32571428571429 1.32571428571429 -3.65709622388884 -3.06285714285714 -2.48380952380952 0.717687532692136 0.579047619047619 0.579047619047619
0.26496 1.73955089964881 1.31047619047619 1.31047619047619 -3.68543478354186 -3.09333333333333 -2.49904761904762 0.736464161119846 0.594285714285714 0.594285714285714
0.2656 1.71760340787456 1.2952380952381 1.2952380952381 -3.71386726735241 -3.12380952380952 -2.51428571428572 0.755225845827571 0.609523809523809 0.60952380952381
0.26624 1.69571596241829 1.28 1.28 -3.74239337955731 -3.15428571428571 -2.52952380952381 0.773971327876301 0.624761904761904 0.624761904761905
0.26688 1.6738878880633 1.2647619047619 1.2647619047619 -3.77101276867288 -3.18476190476191 -2.54476190476191 0.792699271353319 0.64 0.64
0.26752 1.65211850754617 1.24952380952381 1.24952380952381 -3.79972502351218 -3.2152380952381 -2.56 0.811408260173602 0.655238095238095 0.655238095238095
0.26816 1.63040714162281 1.23428571428571 1.23428571428571 -3.82852966889451 -3.24571428571429 -2.5752380952381 0.8300967947966 0.67047619047619 0.67047619047619
0.2688 1.60875310913426 1.21904761904762 1.21904761904762 -3.85742616102381 -3.27619047619048 -2.59047619047619 0.848763288858752 0.685714285714285 0.685714285714286
0.26944 1.58715572707199 1.20380952380952 1.20380952380952 -3.88641388251172 -3.30666666666667 -2.60571428571429 0.867406065722525 0.700952380952381 0.700952380952381
0.27008 1.56561431064269 1.18857142857143 1.18857142857143 -3.91549213701854 -3.33714285714286 -2.62095238095238 0.886023354943211 0.716190476190476 0.716190476190476
0.27072 1.54412817333254 1.17333333333333 1.17333333333333 -3.9446601434843 -3.36761904761905 -2.63619047619048 0.904613288655232 0.731428571428571 0.731428571428572
0.27136 1.5226966269709 1.15809523809524 1.15809523809524 -3.97391702991991 -3.39809523809524 -2.65142857142857 0.923173897880226 0.746666666666666 0.746666666666667
0.272 1.50131898179326 1.14285714285714 1.14285714285714 -4.00326182672637 -3.42857142857143 -2.66666666666667 0.941703108759844 0.761904761904762 0.761904761904762
0.27264 1.47999454650363 1.12761904761905 1.12761904761905 -4.03269345950829 -3.45904761904762 -2.68190476190476 0.960198738716798 0.777142857142857 0.777142857142857
0.27328 1.45872262833608 1.11238095238095 1.11238095238095 -4.06221074134552 -3.48952380952381 -2.69714285714286 0.978658492548475 0.792380952380952 0.792380952380952
0.27392 1.43750253311563 1.09714285714286 1.09714285714286 -4.09181236448471 -3.52 -2.71238095238095 0.997079958458166 0.807619047619047 0.807619047619048
0.27456 1.41633356531814 1.08190476190476 1.08190476190476 -4.12149689141034 -3.55047619047619 -2.72761904761905 1.01546060402988 0.822857142857143 0.822857142857143
0.2752 1.39521502812953 1.06666666666667 1.06666666666667 -4.15126274525231 -3.58095238095238 -2.74285714285714 1.03379777215354 0.838095238095238 0.838095238095238
0.27584 1.37414622350397 1.05142857142857 1.05142857142857 -4.1811081994849 -3.61142857142857 -2.75809523809524 1.05208867690851 0.853333333333333 0.853333333333333
0.27648 1.35312645222119 1.03619047619048 1.03619047619048 -4.2110313668696 -3.64190476190476 -2.77333333333333 1.07033039941426 0.868571428571428 0.868571428571429
0.27712 1.33215501394278 1.02095238095238 1.02095238095238 -4.24103018759173 -3.67238095238095 -2.78857142857143 1.08851988365835 0.883809523809523 0.883809523809524
0.27776 1.31123120726753 1.00571428571429 1.00571428571429 -4.27110241653855 -3.70285714285714 -2.80380952380952 1.10665393231295 0.899047619047619 0.899047619047619
0.2784 1.29035432978568 0.99047619047619 0.990476190476191 -4.30124560966405 -3.73333333333333 -2.81904761904762 1.12472920255258 0.914285714285714 0.914285714285714
0.27904 1.26952367813215 0.975238095238096 0.975238095238095 -4.33145710938372 -3.76380952380952 -2.83428571428572 1.14274220188702 0.929523809523809 0.92952380952381
0.27968 1.2487385480386 0.96 0.96 -4.36173402894008 -3.79428571428571 -2.84952380952381 1.16068928402489 0.944761904761904 0.944761904761905
0.28032 1.22799823438441 0.944761904761905 0.944761904761905 -4.39207323567824 -3.82476190476191 -2.86476190476191 1.17856664478494 0.96 0.96
0.28096 1.20730203124653 0.929523809523809 0.92952380952381 -4.42247133316891 -3.8552380952381 -2.88 1.1963703180737 0.975238095238095 0.975238095238095
0.2816 1.18664923194807 0.914285714285714 0.914285714285714 -4.45292464211517 -3.88571428571429 -2.8952380952381 1.21409617194982 0.99047619047619 0.990476190476191
0.28224 1.16603912910576 0.899047619047619 0.899047619047619 -4.48342917997846 -3.91619047619048 -2.91047619047619 1.23173990479733 1.00571428571429 1.00571428571429
0.28288 1.14547101467612 0.883809523809524 0.883809523809524 -4.51398063925892 -3.94666666666667 -2.92571428571429 1.24929704163179 1.02095238095238 1.02095238095238
0.28352 1.12494418000048 0.868571428571428 0.868571428571429 -4.5445743643657 -3.97714285714286 -2.94095238095238 1.26676293056514 1.03619047619048 1.03619047619048
0.28416 1.10445791584866 0.853333333333333 0.853333333333333 -4.57520532701426 -4.00761904761905 -2.95619047619048 1.28413273945726 1.05142857142857 1.05142857142857
0.2848 1.08401151246136 0.838095238095238 0.838095238095238 -4.60586810008958 -4.03809523809524 -2.97142857142857 1.30140145278397 1.06666666666667 1.06666666666667
0.28544 1.06360425959138 0.822857142857143 0.822857142857143 -4.6365568299181 -4.06857142857143 -2.98666666666667 1.31856386875334 1.08190476190476 1.08190476190476
0.28608 1.04323544654339 0.807619047619048 0.807619047619048 -4.66726520689576 -4.09904761904762 -3.00190476190476 1.33561459670429 1.09714285714286 1.09714285714286
0.28672 1.02290436221245 0.792380952380952 0.792380952380952 -4.69798643442612 -4.12952380952381 -3.01714285714286 1.35254805482322 1.11238095238095 1.11238095238095
0.28736 1.00261029512126 0.777142857142857 0.777142857142857 -4.72871319613114 -4.16 -3.03238095238095 1.36935846821669 1.12761904761905 1.12761904761905
0.288 0.982352533455991 0.761904761904762 0.761904761904762 -4.75943762130768 -4.19047619047619 -3.04761904761905 1.38603986737993 1.14285714285714 1.14285714285714
0.28864 0.962130365100825 0.746666666666667 0.746666666666667 -4.7901512486162 -4.22095238095238 -3.06285714285714 1.40258608710272 1.15809523809524 1.15809523809524
0.28928 0.941943077671155 0.731428571428571 0.731428571428572 -4.82084498800438 -4.25142857142857 -3.07809523809524 1.41899076585616 1.17333333333333 1.17333333333333
0.28992 0.921789958545431 0.716190476190476 0.716190476190476 -4.85150908088798 -4.28190476190476 -3.09333333333333 1.43524734570527 1.18857142857143 1.18857142857143
0.29056 0.901670294895675 0.700952380952381 0.700952380952381 -4.8821330586344 -4.31238095238095 -3.10857142857143 1.45134907279362 1.20380952380952 1.20380952380952
0.2912 0.881583373716647 0.685714285714286 0.685714285714286 -4.91270569942241 -4.34285714285714 -3.12380952380952 1.46728899844779 1.21904761904762 1.21904761904762
0.29184 0.861528481853673 0.67047619047619 0.67047619047619 -4.94321498358353 -4.37333333333333 -3.13904761904762 1.48305998094988 1.23428571428571 1.23428571428571
0.29248 0.841504906029142 0.655238095238095 0.655238095238095 -4.97364804756813 -4.40380952380952 -3.15428571428571 1.4986546880272 1.24952380952381 1.24952380952381
0.29312 0.821511932867662 0.64 0.64 -5.00399113672269 -4.43428571428572 -3.16952380952381 1.51406560010845 1.2647619047619 1.2647619047619
0.29376 0.801548848919911 0.624761904761905 0.624761904761905 -5.03422955711373 -4.4647619047619 -3.18476190476191 1.52928501439539 1.28 1.28
0.2944 0.781614940685158 0.609523809523809 0.60952380952381 -5.06434762669022 -4.4952380952381 -3.2 1.54430504979864 1.29523809523809 1.2952380952381
0.29504 0.761709494632487 0.594285714285714 0.594285714285714 -5.09432862613868 -4.52571428571429 -3.2152380952381 1.55911765278477 1.31047619047619 1.31047619047619
0.29568 0.741831797220728 0.579047619047619 0.579047619047619 -5.12415474985573 -4.55619047619048 -3.23047619047619 1.57371460418037 1.32571428571429 1.32571428571429
0.29632 0.721981134917107 0.563809523809524 0.563809523809524 -5.15380705753989 -4.58666666666667 -3.24571428571429 1.58808752697651 1.34095238095238 1.34095238095238
0.29696 0.702156794214632 0.548571428571428 0.548571428571429 -5.18326542698915 -4.61714285714286 -3.26095238095238 1.60222789517371 1.35619047619048 1.35619047619048
0.2976 0.682358061648227 0.533333333333333 0.533333333333333 -5.21250850878246 -4.64761904761905 -3.27619047619048 1.61612704370421 1.37142857142857 1.37142857142857
0.29824 0.662584223809638 0.518095238095238 0.518095238095238 -5.24151368362134 -4.67809523809524 -3.29142857142857 1.62977617946371 1.38666666666667 1.38666666666667
0.29888 0.642834567361112 0.502857142857143 0.502857142857143 -5.270257023211 -4.70857142857143 -3.30666666666667 1.64316639347955 1.40190476190476 1.40190476190476
0.29952 0.623108379047899 0.487619047619048 0.487619047619048 -5.29871325566797 -4.73904761904762 -3.32190476190476 1.65628867423624 1.41714285714286 1.41714285714286
0.30016 0.603404945709559 0.472380952380952 0.472380952380952 -5.32685573655056 -4.76952380952381 -3.33714285714286 1.66913392217263 1.43238095238095 1.43238095238095
0.3008 0.583723554290135 0.457142857142857 0.457142857142857 -5.35465642671775 -4.8 -3.35238095238095 1.68169296535709 1.44761904761905 1.44761904761905
0.30144 0.564063491847176 0.441904761904762 0.441904761904762 -5.38208587832746 -4.83047619047619 -3.36761904761905 1.69395657633865 1.46285714285714 1.46285714285714
0.30208 0.544424045559676 0.426666666666667 0.426666666666667 -5.4091132303835 -4.86095238095238 -3.38285714285714 1.70591549016296 1.47809523809524 1.47809523809524
0.30272 0.524804502734908 0.411428571428571 0.411428571428571 -5.43570621532623 -4.89142857142857 -3.39809523809524 1.71756042353168 1.49333333333333 1.49333333333333
0.30336 0.505204150814229 0.396190476190476 0.396190476190476 -5.46183117823099 -4.92190476190476 -3.41333333333333 1.72888209507336 1.50857142857143 1.50857142857143
0.304 0.485622277377832 0.380952380952381 0.380952380952381 -5.48745311022293 -4.95238095238095 -3.42857142857143 1.73987124668233 1.52380952380952 1.52380952380952
0.30464 0.466058170148516 0.365714285714286 0.365714285714286 -5.51253569773194 -4.98285714285714 -3.44380952380952 1.75051866587062 1.53904761904762 1.53904761904762
0.30528 0.446511116994481 0.350476190476191 0.35047619047619 -5.53704138918824 -5.01333333333333 -3.45904761904762 1.76081520906509 1.55428571428571 1.55428571428571
0.30592 0.426980405931181 0.335238095238095 0.335238095238095 -5.56093148069123 -5.04380952380952 -3.47428571428572 1.77075182577006 1.56952380952381 1.56952380952381
0.30656 0.407465325122266 0.32 0.32 -5.58416622206334 -5.07428571428571 -3.48952380952381 1.78031958350247 1.5847619047619 1.5847619047619
0.3072 0.387965162879651 0.304761904761905 0.304761904761905 -5.60670494452029 -5.10476190476191 -3.50476190476191 1.78950969339424 1.6 1.6
0.30784 0.368479207662737 0.28952380952381 0.289523809523809 -5.62850621094235 -5.1352380952381 -3.52 1.79831353634416 1.6152380952381 1.6152380952381
0.30848 0.349006748076819 0.274285714285714 0.274285714285714 -5.64952798941477 -5.16571428571429 -3.5352380952381 1.80672268958939 1.63047619047619 1.63047619047619
0.30912 0.329547072870717 0.259047619047619 0.259047619047619 -5.66972785031446 -5.19619047619048 -3.55047619047619 1.81472895355557 1.64571428571429 1.64571428571429
0.30976 0.310099470933665 0.243809523809524 0.243809523809524 -5.68906318675766 -5.22666666666667 -3.56571428571429 1.82232437883388 1.66095238095238 1.66095238095238
0.3104 0.290663231291491 0.228571428571428 0.228571428571429 -5.70749145769031 -5.25714285714286 -3.58095238095238 1.82950129312416 1.67619047619048 1.67619047619048
0.31104 0.271237643102121 0.213333333333333 0.213333333333333 -5.724970452309 -5.28761904761905 -3.59619047619048 1.83625232797483 1.69142857142857 1.69142857142857
0.31168 0.251821995650454 0.198095238095238 0.198095238095238 -5.74145857385676 -5.31809523809524 -3.61142857142857 1.84257044514395 1.70666666666667 1.70666666666667
0.31232 0.232415578342636 0.182857142857143 0.182857142857143 -5.75691514016208 -5.34857142857143 -3.62666666666667 1.84844896240085 1.72190476190476 1.72190476190476
0.31296 0.213017680699769 0.167619047619048 0.167619047619048 -5.77130069760185 -5.37904761904762 -3.64190476190476 1.85388157858448 1.73714285714286 1.73714285714286
0.3136 0.193627592351104 0.152380952380952 0.152380952380952 -5.78457734449663 -5.40952380952381 -3.65714285714286 1.85886239773391 1.75238095238095 1.75238095238095
0.31424 0.174244603026742 0.137142857142857 0.137142857142857 -5.79670905931747 -5.44 -3.67238095238095 1.86338595210728 1.76761904761905 1.76761904761905
0.31488 0.1548680025499 0.121904761904762 0.121904761904762 -5.80766202852977 -5.47047619047619 -3.68761904761905 1.86744722390921 1.78285714285714 1.78285714285714
0.31552 0.135497080828758 0.106666666666667 0.106666666666667 -5.81740496845279 -5.50095238095238 -3.70285714285714 1.87104166555199 1.79809523809524 1.79809523809524
0.31616 0.116131127847952 0.0914285714285714 0.0914285714285714 -5.82590943520454 -5.53142857142857 -3.71809523809524 1.87416521828408 1.81333333333333 1.81333333333333
0.3168 0.0967694336597281 0.0761904761904763 0.0761904761904762 -5.83315011665792 -5.56190476190476 -3.73333333333333 1.87681432902969 1.82857142857143 1.82857142857143
0.31744 0.077411288374824 0.0609523809523808 0.0609523809523809 -5.8391051003761 -5.59238095238095 -3.74857142857143 1.87898596529558 1.84380952380952 1.84380952380952
0.31808 0.0580559821530929 0.0457142857142856 0.0457142857142857 -5.84375611173901 -5.62285714285714 -3.76380952380952 1.88067762801577 1.85904761904762 1.85904761904762
0.31872 0.0387028051939281 0.0304761904761905 0.0304761904761905 -5.84708871692033 -5.65333333333333 -3.77904761904762 1.88188736222123 1.87428571428571 1.87428571428571
0.31936 0.0193510477265213 0.0152380952380953 0.0152380952380952 -5.84909248602199 -5.68380952380952 -3.79428571428572 1.88261376543976 1.88952380952381 1.88952380952381
0.32 0.0 0.0 0.0 -5.84976111250283 -5.71428571428572 -3.80952380952381 1.88285599375068 1.9047619047619 1.9047619047619
0.32064 -0.0193510477265214 -0.0152380952380952 -0.0152380952380952 -5.84909248602199 -5.68380952380952 -3.79428571428572 1.88261376543976 1.88952380952381 1.88952380952381
0.32128 -0.0387028051939278 -0.0304761904761905 -0.0304761904761905 -5.84708871692033 -5.65333333333333 -3.77904761904762 1.88188736222123 1.87428571428571 1.87428571428571
0.32192 -0.0580559821530929 -0.0457142857142857 -0.0457142857142857 -5.84375611173901 -5.62285714285714 -3.76380952380952 1.88067762801577 1.85904761904762 1.85904761904762
0.32256 -0.0774112883748238 -0.0609523809523808 -0.0609523809523809 -5.8391051003761 -5.59238095238095 -3.74857142857143 1.87898596529558 1.84380952380952 1.84380952380952
0.3232 -0.0967694336597282 -0.0761904761904763 -0.0761904761904762 -5.83315011665792 -5.56190476190476 -3.73333333333333 1.87681432902969 1.82857142857143 1.82857142857143
0.32384 -0.116131127847952 -0.0914285714285715 -0.0914285714285714 -5.82590943520454 -5.53142857142857 -3.71809523809524 1.87416521828408 1.81333333333333 1.81333333333333
0.32448 -0.135497080828758 -0.106666666666667 -0.106666666666667 -5.81740496845279 -5.50095238095238 -3.70285714285714 1.87104166555199 1.79809523809524 1.79809523809524
0.32512 -0.1548680025499 -0.121904761904762 -0.121904761904762 -5.80766202852977 -5.47047619047619 -3.68761904761905 1.86744722390921 1.78285714285714 1.78285714285714
0.32576 -0.174244603026742 -0.137142857142857 -0.137142857142857 -5.79670905931747 -5.44 -3.67238095238095 1.86338595210728 1.76761904761905 1.76761904761905
0.3264 -0.193627592351104 -0.152380952380952 -0.152380952380952 -5.78457734449663 -5.40952380952381 -3.65714285714286 1.85886239773391 1.75238095238095 1.75238095238095
0.32704 -0.213017680699769 -0.167619047619048 -0.167619047619048 -5.77130069760185 -5.37904761904762 -3.64190476190476 1.85388157858448 1.73714285714286 1.73714285714286
0.32768 -0.232415578342636 -0.182857142857143 -0.182857142857143 -5.75691514016208 -5.34857142857143 -3.62666666666667 1.84844896240085 1.72190476190476 1.72190476190476
0.32832 -0.251821995650454 -0.198095238095238 -0.198095238095238 -5.74145857385676 -5.31809523809524 -3.61142857142857 1.84257044514395 1.70666666666667 1.70666666666667
0.32896 -0.271237643102121 -0.213333333333333 -0.213333333333333 -5.724970452309 -5.28761904761905 -3.59619047619048 1.83625232797483 1.69142857142857 1.69142857142857
0.3296 -0.290663231291491 -0.228571428571428 -0.228571428571429 -5.70749145769031 -5.25714285714286 -3.58095238095238 1.82950129312416 1.67619047619048 1.67619047619048
0.33024 -0.310099470933665 -0.243809523809524 -0.243809523809524 -5.68906318675766 -5.22666666666667 -3.56571428571429 1.82232437883388 1.66095238095238 1.66095238095238
0.33088 -0.329547072870717 -0.259047619047619 -0.259047619047619 -5.66972785031446 -5.19619047619048 -3.55047619047619 1.81472895355557 1.64571428571429 1.64571428571429
0.33152 -0.349006748076819 -0.274285714285714 -0.274285714285714 -5.64952798941477 -5.16571428571429 -3.5352380952381 1.80672268958939 1.63047619047619 1.63047619047619
0.33216 -0.368479207662737 -0.28952380952381 -0.28952380952381 -5.62850621094235 -5.1352380952381 -3.52 1.79831353634416 1.6152380952381 1.6152380952381
0.3328 -0.387965162879651 -0.304761904761905 -0.304761904761905 -5.60670494452029 -5.10476190476191 -3.50476190476191 1.78950969339424 1.6 1.6
0.33344 -0.407465325122266 -0.32 -0.32 -5.58416622206334 -5.07428571428571 -3.48952380952381 1.78031958350247 1.5847619047619 1.5847619047619
0.33408 -0.426980405931181 -0.335238095238095 -0.335238095238095 -5.56093148069123 -5.04380952380952 -3.47428571428572 1.77075182577006 1.56952380952381 1.56952380952381
0.33472 -0.446511116994481 -0.35047619047619 -0.35047619047619 -5.53704138918824 -5.01333333333333 -3.45904761904762 1.76081520906509 1.55428571428571 1.55428571428571
0.33536 -0.466058170148516 -0.365714285714286 -0.365714285714286 -5.51253569773194 -4.98285714285714 -3.44380952380952 1.75051866587062 1.53904761904762 1.53904761904762
0.336 -0.485622277377832 -0.380952380952381 -0.380952380952381 -5.48745311022293 -4.95238095238095 -3.42857142857143 1.73987124668233 1.52380952380952 1.52380952380952
0.33664 -0.505204150814229 -0.396190476190476 -0.396190476190476 -5.46183117823099 -4.92190476190476 -3.41333333333333 1.72888209507336 1.50857142857143 1.50857142857143
0.33728 -0.524804502734909 -0.411428571428571 -0.411428571428571 -5.43570621532623 -4.89142857142857 -3.39809523809524 1.71756042353168 1.49333333333333 1.49333333333333
0.33792 -0.544424045559676 -0.426666666666667 -0.426666666666667 -5.4091132303835 -4.86095238095238 -3.38285714285714 1.70591549016296 1.47809523809524 1.47809523809524
0.33856 -0.564063491847176 -0.441904761904762 -0.441904761904762 -5.38208587832746 -4.83047619047619 -3.36761904761905 1.69395657633865 1.46285714285714 1.46285714285714
0.3392 -0.583723554290135 -0.457142857142857 -0.457142857142857 -5.35465642671775 -4.8 -3.35238095238095 1.68169296535709 1.44761904761905 1.44761904761905
0.33984 -0.603404945709559 -0.472380952380952 -0.472380952380952 -5.32685573655056 -4.76952380952381 -3.33714285714286 1.66913392217263 1.43238095238095 1.43238095238095
0.34048 -0.623108379047899 -0.487619047619048 -0.487619047619048 -5.29871325566797 -4.73904761904762 -3.32190476190476 1.65628867423624 1.41714285714286 1.41714285714286
0.34112 -0.642834567361112 -0.502857142857143 -0.502857142857143 -5.270257023211 -4.70857142857143 -3.30666666666667 1.64316639347955 1.40190476190476 1.40190476190476
0.34176 -0.662584223809638 -0.518095238095238 -0.518095238095238 -5.24151368362134 -4.67809523809524 -3.29142857142857 1.62977617946372 1.38666666666667 1.38666666666667
0.3424 -0.682358061648228 -0.533333333333333 -0.533333333333333 -5.21250850878246 -4.64761904761905 -3.27619047619048 1.61612704370421 1.37142857142857 1.37142857142857
0.34304 -0.702156794214632 -0.548571428571429 -0.548571428571429 -5.18326542698915 -4.61714285714286 -3.26095238095238 1.60222789517371 1.35619047619048 1.35619047619048
0.34368 -0.721981134917107 -0.563809523809524 -0.563809523809524 -5.15380705753989 -4.58666666666667 -3.24571428571429 1.58808752697651 1.34095238095238 1.34095238095238
0.34432 -0.741831797220728 -0.579047619047619 -0.579047619047619 -5.12415474985573 -4.55619047619048 -3.23047619047619 1.57371460418037 1.32571428571429 1.32571428571429
0.34496 -0.761709494632487 -0.594285714285714 -0.594285714285714 -5.09432862613868 -4.52571428571429 -3.2152380952381 1.55911765278477 1.31047619047619 1.31047619047619
0.3456 -0.781614940685158 -0.609523809523809 -0.60952380952381 -5.06434762669022 -4.4952380952381 -3.2 1.54430504979864 1.29523809523809 1.2952380952381
0.34624 -0.801548848919911 -0.624761904761905 -0.624761904761905 -5.03422955711373 -4.4647619047619 -3.18476190476191 1.52928501439539 1.28 1.28
0.34688 -0.821511932867662 -0.64 -0.64 -5.00399113672269 -4.43428571428572 -3.16952380952381 1.51406560010845 1.2647619047619 1.2647619047619
0.34752 -0.841504906029141 -0.655238095238095 -0.655238095238095 -4.97364804756813 -4.40380952380952 -3.15428571428571 1.4986546880272 1.24952380952381 1.24952380952381
0.34816 -0.861528481853673 -0.67047619047619 -0.67047619047619 -4.94321498358353 -4.37333333333333 -3.13904761904762 1.48305998094988 1.23428571428571 1.23428571428571
0.3488 -0.881583373716647 -0.685714285714286 -0.685714285714286 -4.91270569942241 -4.34285714285714 -3.12380952380952 1.46728899844779 1.21904761904762 1.21904761904762
0.34944 -0.901670294895675 -0.700952380952381 -0.700952380952381 -4.8821330586344 -4.31238095238095 -3.10857142857143 1.45134907279362 1.20380952380952 1.20380952380952
0.35008 -0.921789958545431 -0.716190476190476 -0.716190476190476 -4.85150908088798 -4.28190476190476 -3.09333333333333 1.43524734570527 1.18857142857143 1.18857142857143
0.35072 -0.941943077671155 -0.731428571428571 -0.731428571428572 -4.82084498800438 -4.25142857142857 -3.07809523809524 1.41899076585616 1.17333333333333 1.17333333333333
0.35136 -0.962130365100826 -0.746666666666667 -0.746666666666667 -4.7901512486162 -4.22095238095238 -3.06285714285714 1.40258608710272 1.15809523809524 1.15809523809524
0.352 -0.98235253345599 -0.761904761904762 -0.761904761904762 -4.75943762130768 -4.19047619047619 -3.04761904761905 1.38603986737993 1.14285714285714 1.14285714285714
0.35264 -1.00261029512126 -0.777142857142857 -0.777142857142857 -4.72871319613114 -4.16 -3.03238095238095 1.36935846821669 1.12761904761905 1.12761904761905
0.35328 -1.02290436221245 -0.792380952380953 -0.792380952380952 -4.69798643442612 -4.12952380952381 -3.01714285714286 1.35254805482322 1.11238095238095 1.11238095238095
0.35392 -1.04323544654339 -0.807619047619048 -0.807619047619048 -4.66726520689576 -4.09904761904762 -3.00190476190476 1.33561459670429 1.09714285714286 1.09714285714286
0.35456 -1.06360425959138 -0.822857142857143 -0.822857142857143 -4.6365568299181 -4.06857142857143 -2.98666666666667 1.31856386875334 1.08190476190476 1.08190476190476
0.3552 -1.08401151246136 -0.838095238095238 -0.838095238095238 -4.60586810008958 -4.03809523809524 -2.97142857142857 1.30140145278397 1.06666666666667 1.06666666666667
0.35584 -1.10445791584866 -0.853333333333333 -0.853333333333333 -4.57520532701426 -4.00761904761905 -2.95619047619048 1.28413273945726 1.05142857142857 1.05142857142857
0.35648 -1.12494418000048 -0.868571428571429 -0.868571428571429 -4.5445743643657 -3.97714285714286 -2.94095238095238 1.26676293056514 1.03619047619048 1.03619047619048
0.35712 -1.14547101467612 -0.883809523809524 -0.883809523809524 -4.51398063925892 -3.94666666666667 -2.92571428571429 1.24929704163179 1.02095238095238 1.02095238095238
0.35776 -1.16603912910576 -0.899047619047619 -0.899047619047619 -4.48342917997846 -3.91619047619048 -2.91047619047619 1.23173990479733 1.00571428571429 1.00571428571429
0.3584 -1.18664923194807 -0.914285714285714 -0.914285714285714 -4.45292464211517 -3.88571428571429 -2.8952380952381 1.21409617194982 0.99047619047619 0.990476190476191
0.35904 -1.20730203124653 -0.929523809523809 -0.92952380952381 -4.42247133316891 -3.8552380952381 -2.88 1.1963703180737 0.975238095238095 0.975238095238095
0.35968 -1.22799823438441 -0.944761904761905 -0.944761904761905 -4.39207323567824 -3.82476190476191 -2.86476190476191 1.17856664478494 0.96 0.96
0.36032 -1.2487385480386 -0.96 -0.96 -4.36173402894008 -3.79428571428571 -2.84952380952381 1.16068928402489 0.944761904761904 0.944761904761905
0.36096 -1.26952367813215 -0.975238095238095 -0.975238095238095 -4.33145710938372 -3.76380952380952 -2.83428571428572 1.14274220188702 0.929523809523809 0.92952380952381
0.3616 -1.29035432978568 -0.99047619047619 -0.990476190476191 -4.30124560966405 -3.73333333333333 -2.81904761904762 1.12472920255258 0.914285714285714 0.914285714285714
0.36224 -1.31123120726753 -1.00571428571429 -1.00571428571429 -4.27110241653855 -3.70285714285714 -2.80380952380952 1.10665393231295 0.899047619047619 0.899047619047619
0.36288 -1.33215501394278 -1.02095238095238 -1.02095238095238 -4.24103018759173 -3.67238095238095 -2.78857142857143 1.08851988365835 0.883809523809523 0.883809523809524
0.36352 -1.35312645222119 -1.03619047619048 -1.03619047619048 -4.2110313668696 -3.64190476190476 -2.77333333333333 1.07033039941426 0.868571428571428 0.868571428571429
0.36416 -1.37414622350397 -1.05142857142857 -1.05142857142857 -4.1811081994849 -3.61142857142857 -2.75809523809524 1.05208867690851 0.853333333333333 0.853333333333333
0.3648 -1.39521502812953 -1.06666666666667 -1.06666666666667 -4.15126274525231 -3.58095238095238 -2.74285714285714 1.03379777215354 0.838095238095238 0.838095238095238
0.36544 -1.41633356531814 -1.08190476190476 -1.08190476190476 -4.12149689141034 -3.55047619047619 -2.72761904761905 1.01546060402988 0.822857142857143 0.822857142857143
0.36608 -1.43750253311563 -1.09714285714286 -1.09714285714286 -4.09181236448471 -3.52 -2.71238095238095 0.997079958458166 0.807619047619047 0.807619047619048
0.36672 -1.45872262833608 -1.11238095238095 -1.11238095238095 -4.06221074134552 -3.48952380952381 -2.69714285714286 0.978658492548475 0.792380952380952 0.792380952380952
0.36736 -1.47999454650363 -1.12761904761905 -1.12761904761905 -4.03269345950829 -3.45904761904762 -2.68190476190476 0.960198738716798 0.777142857142857 0.777142857142857
0.368 -1.50131898179326 -1.14285714285714 -1.14285714285714 -4.00326182672637 -3.42857142857143 -2.66666666666667 0.941703108759844 0.761904761904762 0.761904761904762
0.36864 -1.5226966269709 -1.15809523809524 -1.15809523809524 -3.97391702991991 -3.39809523809524 -2.65142857142857 0.923173897880226 0.746666666666666 0.746666666666667
0.36928 -1.54412817333254 -1.17333333333333 -1.17333333333333 -3.9446601434843 -3.36761904761905 -2.63619047619048 0.904613288655232 0.731428571428571 0.731428571428572
0.36992 -1.56561431064269 -1.18857142857143 -1.18857142857143 -3.91549213701854 -3.33714285714286 -2.62095238095238 0.886023354943211 0.716190476190476 0.716190476190476
0.37056 -1.58715572707199 -1.20380952380952 -1.20380952380952 -3.88641388251172 -3.30666666666667 -2.60571428571429 0.867406065722525 0.700952380952381 0.700952380952381
0.3712 -1.60875310913426 -1.21904761904762 -1.21904761904762 -3.85742616102381 -3.27619047619048 -2.59047619047619 0.848763288858752 0.685714285714285 0.685714285714286
0.37184 -1.63040714162281 -1.23428571428571 -1.23428571428571 -3.82852966889451 -3.24571428571429 -2.5752380952381 0.8300967947966 0.67047619047619 0.67047619047619
0.37248 -1.65211850754617 -1.24952380952381 -1.24952380952381 -3.79972502351218 -3.2152380952381 -2.56 0.811408260173602 0.655238095238095 0.655238095238095
0.37312 -1.6738878880633 -1.2647619047619 -1.2647619047619 -3.77101276867288 -3.18476190476191 -2.54476190476191 0.792699271353319 0.64 0.64
0.37376 -1.69571596241829 -1.28 -1.28 -3.74239337955731 -3.15428571428571 -2.52952380952381 0.773971327876301 0.624761904761904 0.624761904761905
0.3744 -1.71760340787456 -1.2952380952381 -1.2952380952381 -3.71386726735241 -3.12380952380952 -2.51428571428572 0.755225845827571 0.609523809523809 0.60952380952381
0.37504 -1.73955089964881 -1.31047619047619 -1.31047619047619 -3.68543478354186 -3.09333333333333 -2.49904761904762 0.736464161119846 0.594285714285714 0.594285714285714
0.37568 -1.76155911084441 -1.32571428571429 -1.32571428571429 -3.65709622388884 -3.06285714285714 -2.48380952380952 0.717687532692136 0.579047619047619 0.579047619047619
0.37632 -1.78362871238472 -1.34095238095238 -1.34095238095238 -3.62885183213243 -3.03238095238095 -2.46857142857143 0.698897145623709 0.563809523809524 0.563809523809524
0.37696 -1.80576037294601 -1.35619047619048 -1.35619047619048 -3.60070180341791 -3.00190476190476 -2.45333333333333 0.680094114163773 0.548571428571428 0.548571428571429
0.3776 -1.82795475889031 -1.37142857142857 -1.37142857142857 -3.57264628747964 -2.97142857142857 -2.43809523809524 0.661279484677507 0.533333333333333 0.533333333333333
0.37824 -1.85021253419806 -1.38666666666667 -1.38666666666667 -3.54468539159413 -2.94095238095238 -2.42285714285714 0.642454238509323 0.518095238095238 0.518095238095238
0.37888 -1.87253436040074 -1.40190476190476 -1.40190476190476 -3.51681918331974 -2.91047619047619 -2.40761904761905 0.62361929476453 0.502857142857143 0.502857142857143
0.37952 -1.8949208965135 -1.41714285714286 -1.41714285714286 -3.48904769303804 -2.88 -2.39238095238095 0.604775513010708 0.487619047619048 0.487619047619048
0.38016 -1.91737279896779 -1.43238095238095 -1.43238095238095 -3.46137091631129 -2.84952380952381 -2.37714285714286 0.585923695900347 0.472380952380952 0.472380952380952
0.3808 -1.9398907215441 -1.44761904761905 -1.44761904761905 -3.4337888160691 -2.81904761904762 -2.36190476190476 0.567064591716432 0.457142857142857 0.457142857142857
0.38144 -1.96247531530496 -1.46285714285714 -1.46285714285714 -3.40630132463664 -2.78857142857143 -2.34666666666667 0.548198896842796 0.441904761904762 0.441904761904762
0.38208 -1.98512722852803 -1.47809523809524 -1.47809523809524 -3.37890834561592 -2.75809523809524 -2.33142857142857 0.529327258161198 0.426666666666666 0.426666666666667
0.38272 -2.00784710663954 -1.49333333333333 -1.49333333333333 -3.35160975563071 -2.72761904761905 -2.31619047619048 0.510450275377181 0.411428571428571 0.411428571428571
0.38336 -2.03063559214809 -1.50857142857143 -1.50857142857143 -3.3244054059451 -2.69714285714286 -2.30095238095238 0.49156850327683 0.396190476190476 0.396190476190476
0.384 -2.05349332457879 -1.52380952380952 -1.52380952380952 -3.29729512396493 -2.66666666666667 -2.28571428571429 0.472682453916679 0.380952380952381 0.380952380952381
0.38464 -2.07642094040793 -1.53904761904762 -1.53904761904762 -3.27027871463056 -2.63619047619048 -2.27047619047619 0.453792598749003 0.365714285714286 0.365714285714286
0.38528 -2.09941907299807 -1.55428571428571 -1.55428571428571 -3.24335596170912 -2.60571428571429 -2.2552380952381 0.43489937068485 0.35047619047619 0.35047619047619
0.38592 -2.12248835253379 -1.56952380952381 -1.56952380952381 -3.21652662899349 -2.57523809523809 -2.24 0.416003166097158 0.335238095238095 0.335238095238095
0.38656 -2.14562940595806 -1.5847619047619 -1.5847619047619 -3.18979046141499 -2.54476190476191 -2.22476190476191 0.397104346766367 0.32 0.32
0.3872 -2.16884285690919 -1.6 -1.6 -3.16314718607615 -2.51428571428571 -2.20952380952381 0.378203241770934 0.304761904761904 0.304761904761905
0.38784 -2.19212932565872 -1.6152380952381 -1.6152380952381 -3.13659651320947 -2.48380952380952 -2.19428571428572 0.359300149325192 0.289523809523809 0.289523809523809
0.38848 -2.21548942904988 -1.63047619047619 -1.63047619047619 -3.11013813706767 -2.45333333333333 -2.17904761904762 0.340395338567006 0.274285714285714 0.274285714285714
0.38912 -2.2389237804371 -1.64571428571429 -1.64571428571429 -3.08377173675066 -2.42285714285714 -2.16380952380952 0.321489051297659 0.259047619047619 0.259047619047619
0.38976 -2.26243298962629 -1.66095238095238 -1.66095238095238 -3.05749697697377 -2.39238095238095 -2.14857142857143 0.302581503676444 0.243809523809524 0.243809523809524
0.3904 -2.28601766281614 -1.67619047619048 -1.67619047619048 -3.03131350878186 -2.36190476190476 -2.13333333333333 0.2836728878724 0.228571428571428 0.228571428571429
0.39104 -2.30967840254043 -1.69142857142857 -1.69142857142857 -3.00522097021327 -2.33142857142857 -2.11809523809524 0.264763373675636 0.213333333333333 0.213333333333333
0.39168 -2.33341580761136 -1.70666666666667 -1.70666666666667 -2.97921898691746 -2.30095238095238 -2.10285714285714 0.245853110070693 0.198095238095238 0.198095238095238
0.39232 -2.35723047306404 -1.72190476190476 -1.72190476190476 -2.95330717272979 -2.27047619047619 -2.08761904761905 0.226942226774356 0.182857142857143 0.182857142857143
0.39296 -2.38112299010207 -1.73714285714286 -1.73714285714286 -2.92748513020679 -2.24 -2.07238095238095 0.208030835740347 0.167619047619048 0.167619047619048
0.3936 -2.40509394604439 -1.75238095238095 -1.75238095238095 -2.90175245112487 -2.20952380952381 -2.05714285714286 0.189119032633299 0.152380952380952 0.152380952380953
0.39424 -2.42914392427332 -1.76761904761905 -1.76761904761905 -2.87610871694537 -2.17904761904762 -2.04190476190476 0.170206898274395 0.137142857142857 0.137142857142857
0.39488 -2.4532735041839 -1.78285714285714 -1.78285714285714 -2.85055349924839 -2.14857142857143 -2.02666666666667 0.151294500061066 0.121904761904762 0.121904761904762
0.39552 -2.47748326113458 -1.79809523809524 -1.79809523809524 -2.82508636013797 -2.11809523809524 -2.01142857142857 0.132381893363101 0.106666666666667 0.106666666666667
0.39616 -2.50177376639923 -1.81333333333333 -1.81333333333333 -2.79970685262079 -2.08761904761905 -1.99619047619048 0.113469122897526 0.0914285714285714 0.0914285714285717
0.3968 -2.52614558712063 -1.82857142857143 -1.82857142857143 -2.7744145209604 -2.05714285714286 -1.98095238095238 0.094556224084595 0.0761904761904761 0.0761904761904763
0.39744 -2.55059928626529 -1.84380952380952 -1.84380952380952 -2.74920890100903 -2.02666666666667 -1.96571428571429 0.0756432243872177 0.0609523809523808 0.0609523809523812
0.39808 -2.57513542257982 -1.85904761904762 -1.85904761904762 -2.72408952051856 -1.99619047619048 -1.95047619047619 0.0567301446361394 0.0457142857142856 0.0457142857142858
0.39872 -2.59975455054879 -1.87428571428571 -1.87428571428571 -2.69905589943251 -1.96571428571429 -1.9352380952381 0.0378170003431909 0.0304761904761905 0.0304761904761907
0.39936 -2.62445722035409 -1.88952380952381 -1.88952380952381 -2.67410755016037 -1.9352380952381 -1.92 0.0189038030048983 0.0152380952380951 0.0152380952380953
0.4 -2.64924397783586 -1.9047619047619 -1.9047619047619 -2.64924397783586 -1.90476190476191 -1.90476190476191 -9.43860125244163e-06 -1.11022302462516e-16 2.42861286636753e-16
0.40064 -2.67411536445502 -1.9352380952381 -1.92 -2.62446468056019 -1.88952380952381 -1.88952380952381 -0.0189227171256071 -0.0152380952380954 -0.0152380952380951
0.40128 -2.69907191725733 -1.96571428571429 -1.9352380952381 -2.59976914963179 -1.87428571428571 -1.87428571428571 -0.0378360253579115 -0.0304761904761905 -0.0304761904761902
0.40192 -2.72411416883921 -1.99619047619048 -1.95047619047619 -2.57515686976337 -1.85904761904762 -1.85904761904762 -0.0567493549393795 -0.0457142857142858 -0.0457142857142856
0.40256 -2.74924264731501 -2.02666666666667 -1.96571428571429 -2.55062731928753 -1.84380952380952 -1.84380952380952 -0.0756626950729769 -0.060952380952381 -0.0609523809523807
0.4032 -2.77445787628608 -2.05714285714286 -1.98095238095238 -2.52617997035172 -1.82857142857143 -1.82857142857143 -0.0945760312296533 -0.0761904761904764 -0.0761904761904761
0.40384 -2.79976037481144 -2.08761904761905 -1.99619047619048 -2.50181428910355 -1.81333333333333 -1.81333333333333 -0.113489343848233 -0.0914285714285715 -0.0914285714285712
0.40448 -2.82515065738014 -2.11809523809524 -2.01142857142857 -2.4775297358671 -1.79809523809524 -1.79809523809524 -0.132402607026693 -0.106666666666667 -0.106666666666667
0.40512 -2.85062923388524 -2.14857142857143 -2.02666666666667 -2.45332576531116 -1.78285714285714 -1.78285714285714 -0.151315787202535 -0.121904761904762 -0.121904761904762
0.40576 -2.87619660959961 -2.17904761904762 -2.04190476190476 -2.42920182660992 -1.76761904761905 -1.76761904761905 -0.170228841819964 -0.137142857142857 -0.137142857142857
0.4064 -2.90185328515322 -2.20952380952381 -2.05714285714286 -2.40515736359685 -1.75238095238095 -1.75238095238095 -0.189141717981571 -0.152380952380953 -0.152380952380952
0.40704 -2.92759975651232 -2.24 -2.07238095238095 -2.38119181491227 -1.73714285714286 -1.73714285714286 -0.208054351082228 -0.167619047619048 -0.167619047619048
0.40768 -2.95343651496009 -2.27047619047619 -2.08761904761905 -2.35730461414518 -1.72190476190476 -1.72190476190476 -0.226966663422855 -0.182857142857143 -0.182857142857143
0.40832 -2.97936404707918 -2.30095238095238 -2.10285714285714 -2.33349518996989 -1.70666666666667 -1.70666666666667 -0.245878562801766 -0.198095238095238 -0.198095238095238
0.40896 -3.00538283473571 -2.33142857142857 -2.11809523809524 -2.30976296627778 -1.69142857142857 -1.69142857142857 -0.264789941081237 -0.213333333333334 -0.213333333333333
0.4096 -3.03149335506507 -2.36190476190476 -2.13333333333333 -2.28610736230467 -1.67619047619048 -1.67619047619048 -0.283700672726966 -0.228571428571429 -0.228571428571429
0.41024 -3.05769608045927 -2.39238095238095 -2.14857142857143 -2.26252779275424 -1.66095238095238 -1.66095238095238 -0.302610613318067 -0.243809523809524 -0.243809523809524
0.41088 -3.083991478556 -2.42285714285714 -2.16380952380952 -2.23902366791768 -1.64571428571429 -1.64571428571429 -0.32151959802524 -0.259047619047619 -0.259047619047619
0.41152 -3.11038001222917 -2.45333333333333 -2.17904761904762 -2.21559439379007 -1.63047619047619 -1.63047619047619 -0.340427440054737 -0.274285714285715 -0.274285714285714
0.41216 -3.13686213958119 -2.48380952380952 -2.19428571428571 -2.1922393721836 -1.6152380952381 -1.6152380952381 -0.359333929055749 -0.28952380952381 -0.28952380952381
0.4128 -3.16343831393666 -2.51428571428571 -2.20952380952381 -2.16895800083805 -1.6 -1.6 -0.378238829488836 -0.304761904761905 -0.304761904761904
0.41344 -3.19010898383766 -2.5447619047619 -2.2247619047619 -2.14574967352866 -1.58476190476191 -1.58476190476191 -0.397141878952998 -0.32 -0.32
0.41408 -3.21687459304063 -2.57523809523809 -2.24 -2.1226137801716 -1.56952380952381 -1.56952380952381 -0.416042786468997 -0.335238095238095 -0.335238095238095
0.41472 -3.24373558051452 -2.60571428571429 -2.2552380952381 -2.09954970692739 -1.55428571428571 -1.55428571428571 -0.434941230716543 -0.35047619047619 -0.35047619047619
0.41536 -3.27069238044062 -2.63619047619048 -2.27047619047619 -2.07655683630217 -1.53904761904762 -1.53904761904762 -0.453836858222957 -0.365714285714286 -0.365714285714285
0.416 -3.29774542221362 -2.66666666666667 -2.28571428571429 -2.05363454724724 -1.52380952380952 -1.52380952380952 -0.472729281500927 -0.380952380952381 -0.380952380952381
0.41664 -3.32489513044414 -2.69714285714286 -2.30095238095238 -2.0307822152569 -1.50857142857143 -1.50857142857143 -0.491618077133003 -0.396190476190476 -0.396190476190476
0.41728 -3.35214192496254 -2.72761904761905 -2.31619047619048 -2.00799921246465 -1.49333333333333 -1.49333333333333 -0.51050278380047 -0.411428571428571 -0.411428571428571
0.41792 -3.37948622082411 -2.75809523809524 -2.33142857142857 -1.98528490773805 -1.47809523809524 -1.47809523809524 -0.529382900254302 -0.426666666666667 -0.426666666666666
0.41856 -3.40692842831541 -2.78857142857143 -2.34666666666667 -1.9626386667721 -1.46285714285714 -1.46285714285714 -0.548257883225894 -0.441904761904762 -0.441904761904762
0.4192 -3.43446895296187 -2.81904761904762 -2.36190476190476 -1.94005985218143 -1.44761904761905 -1.44761904761905 -0.567127145275345 -0.457142857142857 -0.457142857142857
0.41984 -3.46210819553662 -2.84952380952381 -2.37714285714286 -1.91754782359132 -1.43238095238095 -1.43238095238095 -0.585990052575095 -0.472380952380952 -0.472380952380952
0.42048 -3.48984655207028 -2.88 -2.39238095238095 -1.89510193772749 -1.41714285714286 -1.41714285714286 -0.604845922626786 -0.487619047619048 -0.487619047619047
0.42112 -3.51768441386203 -2.91047619047619 -2.40761904761905 -1.87272154850497 -1.40190476190476 -1.40190476190476 -0.623694021909313 -0.502857142857143 -0.502857142857143
0.42176 -3.54562216749153 -2.94095238095238 -2.42285714285714 -1.85040600711584 -1.38666666666667 -1.38666666666667 -0.642533563456092 -0.518095238095238 -0.518095238095238
0.4224 -3.57366019483191 -2.97142857142857 -2.43809523809524 -1.82815466211603 -1.37142857142857 -1.37142857142857 -0.661363704359685 -0.533333333333333 -0.533333333333333
0.42304 -3.60179887306366 -3.00190476190476 -2.45333333333333 -1.80596685951124 -1.35619047619048 -1.35619047619048 -0.680183543202065 -0.548571428571429 -0.548571428571428
0.42368 -3.6300385746894 -3.03238095238095 -2.46857142857143 -1.78384194284189 -1.34095238095238 -1.34095238095238 -0.698992117408912 -0.563809523809524 -0.563809523809524
0.42432 -3.65837966754947 -3.06285714285714 -2.48380952380952 -1.76177925326716 -1.32571428571429 -1.32571428571429 -0.717788400526507 -0.579047619047619 -0.579047619047619
0.42496 -3.68682251483829 -3.09333333333333 -2.49904761904762 -1.73977812964829 -1.31047619047619 -1.31047619047619 -0.736571299419981 -0.594285714285714 -0.594285714285714
0.4256 -3.71536747512145 -3.12380952380952 -2.51428571428571 -1.71783790863088 -1.2952380952381 -1.2952380952381 -0.755339651391861 -0.609523809523809 -0.609523809523809
0.42624 -3.74401490235341 -3.15428571428571 -2.52952380952381 -1.69595792472643 -1.28 -1.28 -0.77409222122012 -0.624761904761905 -0.624761904761905
0.42688 -3.7727651458959 -3.18476190476191 -2.54476190476191 -1.67413751039302 -1.2647619047619 -1.26476190476191 -0.792827698115159 -0.64 -0.64
0.42752 -3.8016185505368 -3.2152380952381 -2.56 -1.65237599611518 -1.24952380952381 -1.24952380952381 -0.81154469259549 -0.655238095238096 -0.655238095238095
0.42816 -3.83057545650958 -3.24571428571429 -2.5752380952381 -1.63067271048285 -1.23428571428571 -1.23428571428571 -0.830241733282176 -0.67047619047619 -0.67047619047619
0.4288 -3.8596361995131 -3.27619047619048 -2.59047619047619 -1.60902698026959 -1.21904761904762 -1.21904761904762 -0.848917263612477 -0.685714285714286 -0.685714285714286
0.42944 -3.88880111073192 -3.30666666666667 -2.60571428571429 -1.58743813050986 -1.20380952380952 -1.20380952380952 -0.867569638473531 -0.700952380952381 -0.700952380952381
0.43008 -3.91807051685688 -3.33714285714286 -2.62095238095238 -1.56590548457549 -1.18857142857143 -1.18857142857143 -0.886197120757375 -0.716190476190476 -0.716190476190476
0.43072 -3.94744474010597 -3.36761904761905 -2.63619047619048 -1.54442836425128 -1.17333333333333 -1.17333333333333 -0.90479787783907 -0.731428571428571 -0.731428571428571
0.43136 -3.97692409824547 -3.39809523809524 -2.65142857142857 -1.52300608980969 -1.15809523809524 -1.15809523809524 -0.923369977980258 -0.746666666666667 -0.746666666666667
0.432 -4.00650890461127 -3.42857142857143 -2.66666666666667 -1.50163798008469 -1.14285714285714 -1.14285714285714 -0.941911386661059 -0.761904761904762 -0.761904761904762
0.43264 -4.03619946813027 -3.45904761904762 -2.68190476190476 -1.48032335254462 -1.12761904761905 -1.12761904761905 -0.960419962843868 -0.777142857142857 -0.777142857142857
0.43328 -4.06599609334196 -3.48952380952381 -2.69714285714286 -1.45906152336425 -1.11238095238095 -1.11238095238095 -0.978893455173306 -0.792380952380953 -0.792380952380952
0.43392 -4.09589908041996 -3.52 -2.71238095238095 -1.43785180749578 -1.09714285714286 -1.09714285714286 -0.997329498117352 -0.807619047619047 -0.807619047619047
0.43456 -4.12590872519359 -3.55047619047619 -2.72761904761905 -1.41669351873896 -1.08190476190476 -1.08190476190476 -1.01572560805552 -0.822857142857143 -0.822857142857142
0.4352 -4.15602531916936 -3.58095238095238 -2.74285714285714 -1.39558596981027 -1.06666666666667 -1.06666666666667 -1.03407917932079 -0.838095238095238 -0.838095238095238
0.43584 -4.18624914955238 -3.61142857142857 -2.75809523809524 -1.37452847241101 -1.05142857142857 -1.05142857142857 -1.05238748020307 -0.853333333333333 -0.853333333333333
0.43648 -4.21658049926761 -3.64190476190476 -2.77333333333333 -1.35352033729452 -1.03619047619048 -1.03619047619048 -1.07064764892288 -0.868571428571429 -0.868571428571428
0.43712 -4.24701964698094 -3.67238095238095 -2.78857142857143 -1.33256087433229 -1.02095238095238 -1.02095238095238 -1.0888566895851 -0.883809523809524 -0.883809523809523
0.43776 -4.27756686712001 -3.70285714285714 -2.80380952380952 -1.31164939257908 -1.00571428571429 -1.00571428571429 -1.1070114681239 -0.899047619047619 -0.899047619047619
0.4384 -4.30822242989481 -3.73333333333333 -2.81904761904762 -1.29078520033702 -0.990476190476191 -0.990476190476192 -1.12510870825108 -0.914285714285714 -0.914285714285714
0.43904 -4.33898660131792 -3.76380952380952 -2.83428571428571 -1.2699676052186 -0.975238095238095 -0.975238095238096 -1.14314498742146 -0.929523809523809 -0.929523809523809
0.43968 -4.36985964322448 -3.79428571428571 -2.84952380952381 -1.24919591420864 -0.96 -0.960000000000001 -1.16111673283047 -0.944761904761905 -0.944761904761904
0.44032 -4.40084181329171 -3.82476190476191 -2.86476190476191 -1.22846943372516 -0.944761904761905 -0.944761904761905 -1.17902021746031 -0.96 -0.96
0.44096 -4.43193336505812 -3.85523809523809 -2.88 -1.20778746967913 -0.92952380952381 -0.92952380952381 -1.19685155619303 -0.975238095238095 -0.975238095238095
0.4416 -4.46313454794219 -3.88571428571429 -2.8952380952381 -1.18714932753317 -0.914285714285714 -0.914285714285715 -1.21460670201002 -0.99047619047619 -0.99047619047619
0.44224 -4.49444560726064 -3.91619047619048 -2.91047619047619 -1.16655431235909 -0.899047619047619 -0.899047619047619 -1.23228144229959 -1.00571428571429 -1.00571428571429
0.44288 -4.52586678424623 -3.94666666666667 -2.92571428571429 -1.14600172889435 -0.883809523809524 -0.883809523809524 -1.24987139529575 -1.02095238095238 -1.02095238095238
0.44352 -4.55739831606502 -3.97714285714286 -2.94095238095238 -1.12549088159735 -0.868571428571429 -0.868571428571429 -1.2673720066732 -1.03619047619048 -1.03619047619048
0.44416 -4.5890404358331 -4.00761904761905 -2.95619047619048 -1.10502107470161 -0.853333333333333 -0.853333333333334 -1.28477854632557 -1.05142857142857 -1.05142857142857
0.4448 -4.62079337263278 -4.03809523809524 -2.97142857142857 -1.08459161226879 -0.838095238095238 -0.838095238095239 -1.30208610535563 -1.06666666666667 -1.06666666666667
0.44544 -4.65265735152824 -4.06857142857143 -2.98666666666667 -1.06420179824062 -0.822857142857143 -0.822857142857143 -1.31928959330814 -1.08190476190476 -1.08190476190476
0.44608 -4.68463259358051 -4.09904761904762 -3.00190476190476 -1.04385093648962 -0.807619047619048 -0.807619047619048 -1.3363837356782 -1.09714285714286 -1.09714285714286
0.44672 -4.71671931586198 -4.12952380952381 -3.01714285714286 -1.02353833086871 -0.792380952380953 -0.792380952380953 -1.35336307172944 -1.11238095238095 -1.11238095238095
0.44736 -4.74891773147022 -4.16 -3.03238095238095 -1.00326328525967 -0.777142857142857 -0.777142857142857 -1.37022195265875 -1.12761904761905 -1.12761904761905
0.448 -4.78122804954117 -4.19047619047619 -3.04761904761905 -0.983025103620436 -0.761904761904762 -0.761904761904763 -1.38695454014557 -1.14285714285714 -1.14285714285714
0.44864 -4.81365047526181 -4.22095238095238 -3.06285714285714 -0.962823090031305 -0.746666666666667 -0.746666666666667 -1.40355480532611 -1.15809523809524 -1.15809523809524
0.44928 -4.8461852098821 -4.25142857142857 -3.07809523809524 -0.94265654873994 -0.731428571428571 -0.731428571428572 -1.42001652823389 -1.17333333333333 -1.17333333333333
0.44992 -4.87883245072637 -4.28190476190476 -3.09333333333333 -0.922524784205293 -0.716190476190476 -0.716190476190477 -1.4363332977499 -1.18857142857143 -1.18857142857143
0.45056 -4.91159239120404 -4.31238095238095 -3.10857142857143 -0.902427101140381 -0.700952380952381 -0.700952380952381 -1.45249851210698 -1.20380952380952 -1.20380952380952
0.4512 -4.94446522081971 -4.34285714285714 -3.12380952380952 -0.882362804553964 -0.685714285714286 -0.685714285714286 -1.46850537999379 -1.21904761904762 -1.21904761904762
0.45184 -4.97745112518269 -4.37333333333333 -3.13904761904762 -0.8623311997911 -0.67047619047619 -0.670476190476191 -1.4843469223051 -1.23428571428571 -1.23428571428571
0.45248 -5.01055028601586 -4.40380952380952 -3.15428571428571 -0.842331592572626 -0.655238095238095 -0.655238095238095 -1.50001597458524 -1.24952380952381 -1.24952380952381
0.45312 -5.04376288116394 -4.43428571428572 -3.16952380952381 -0.82236328903354 -0.64 -0.640000000000001 -1.51550519021196 -1.2647619047619 -1.2647619047619
0.45376 -5.07708908460116 -4.4647619047619 -3.1847619047619 -0.802425595760337 -0.624761904761905 -0.624761904761906 -1.53080704436791 -1.28 -1.28
0.4544 -5.11052906643839 -4.4952380952381 -3.2 -0.782517819827276 -0.609523809523809 -0.60952380952381 -1.545913838846 -1.2952380952381 -1.29523809523809
0.45504 -5.14408299292959 -4.52571428571429 -3.2152380952381 -0.762639268831629 -0.594285714285714 -0.594285714285715 -1.56081770773407 -1.31047619047619 -1.31047619047619
0.45568 -5.17775102647785 -4.55619047619048 -3.23047619047619 -0.742789250927893 -0.579047619047619 -0.579047619047619 -1.57551062402269 -1.32571428571429 -1.32571428571429
0.45632 -5.21153332564075 -4.58666666666667 -3.24571428571429 -0.722967074861034 -0.563809523809524 -0.563809523809524 -1.58998440717741 -1.34095238095238 -1.34095238095238
0.45696 -5.24543004513531 -4.61714285714286 -3.26095238095238 -0.703172049998721 -0.548571428571428 -0.548571428571428 -1.60423073171433 -1.35619047619048 -1.35619047619048
0.4576 -5.27944133584234 -4.64761904761905 -3.27619047619048 -0.683403486362641 -0.533333333333334 -0.533333333333333 -1.61824113681399 -1.37142857142857 -1.37142857142857
0.45824 -5.31356734481039 -4.67809523809524 -3.29142857142857 -0.663660694658845 -0.518095238095238 -0.518095238095239 -1.63200703700466 -1.38666666666667 -1.38666666666667
0.45888 -5.34780821525917 -4.70857142857143 -3.30666666666667 -0.643942986307219 -0.502857142857143 -0.502857142857144 -1.64551973394098 -1.40190476190476 -1.40190476190476
0.45952 -5.38216408658259 -4.73904761904762 -3.32190476190476 -0.624249673470048 -0.487619047619047 -0.487619047619048 -1.65877042929824 -1.41714285714286 -1.41714285714286
0.46016 -5.41663509435131 -4.76952380952381 -3.33714285714286 -0.604580069079741 -0.472380952380952 -0.472380952380953 -1.67175023879613 -1.43238095238095 -1.43238095238095
0.4608 -5.45122137031499 -4.8 -3.35238095238095 -0.584933486865707 -0.457142857142857 -0.457142857142857 -1.6844502073585 -1.44761904761905 -1.44761904761905
0.46144 -5.48592304240408 -4.83047619047619 -3.36761904761905 -0.565309241380455 -0.441904761904762 -0.441904761904762 -1.69686132540761 -1.46285714285714 -1.46285714285714
0.46208 -5.52074023473136 -4.86095238095238 -3.38285714285714 -0.545706648024897 -0.426666666666666 -0.426666666666666 -1.70897454628258 -1.47809523809524 -1.47809523809524
0.46272 -5.55567306759305 -4.89142857142857 -3.39809523809524 -0.526125023072927 -0.411428571428571 -0.411428571428571 -1.72078080476227 -1.49333333333333 -1.49333333333333
0.46336 -5.59072165746979 -4.92190476190476 -3.41333333333333 -0.506563683695281 -0.396190476190477 -0.396190476190477 -1.73227103666263 -1.50857142857143 -1.50857142857143
0.464 -5.62588611702719 -4.95238095238095 -3.42857142857143 -0.48702194798272 -0.380952380952381 -0.380952380952382 -1.74343619946762 -1.52380952380952 -1.52380952380952
0.46464 -5.66116655511627 -4.98285714285714 -3.44380952380952 -0.467499134968572 -0.365714285714286 -0.365714285714287 -1.75426729394201 -1.53904761904762 -1.53904761904762
0.46528 -5.69656307677365 -5.01333333333333 -3.45904761904762 -0.447994564650652 -0.35047619047619 -0.350476190476191 -1.76475538666203 -1.55428571428571 -1.55428571428571
0.46592 -5.73207578322154 -5.04380952380952 -3.47428571428571 -0.428507558012616 -0.335238095238095 -0.335238095238096 -1.77489163338847 -1.56952380952381 -1.56952380952381
0.46656 -5.76770477186765 -5.07428571428571 -3.48952380952381 -0.409037437044764 -0.32 -0.32 -1.7846673031945 -1.5847619047619 -1.5847619047619
0.4672 -5.80345013630487 -5.10476190476191 -3.5047619047619 -0.389583524764343 -0.304761904761905 -0.304761904761905 -1.79407380324832 -1.6 -1.6
0.46784 -5.83931196631098 -5.13523809523809 -3.52 -0.370145145235374 -0.28952380952381 -0.28952380952381 -1.80310270413917 -1.61523809523809 -1.6152380952381
0.46848 -5.87529034784819 -5.16571428571429 -3.5352380952381 -0.350721623588051 -0.274285714285715 -0.274285714285715 -1.81174576562356 -1.63047619047619 -1.63047619047619
0.46912 -5.91138536306268 -5.19619047619048 -3.55047619047619 -0.331312286037741 -0.259047619047619 -0.25904761904762 -1.81999496265768 -1.64571428571429 -1.64571428571429
0.46976 -5.94759709028413 -5.22666666666667 -3.56571428571429 -0.311916459903631 -0.243809523809524 -0.243809523809524 -1.82784251157198 -1.66095238095238 -1.66095238095238
0.4704 -5.98392560402524 -5.25714285714286 -3.58095238095238 -0.292533473627052 -0.228571428571428 -0.228571428571429 -1.83528089623477 -1.67619047619048 -1.67619047619048
0.47104 -6.0203709749813 -5.28761904761905 -3.59619047619048 -0.273162656789527 -0.213333333333333 -0.213333333333334 -1.84230289404359 -1.69142857142857 -1.69142857142857
0.47168 -6.0569332700298 -5.31809523809524 -3.61142857142857 -0.253803340130579 -0.198095238095238 -0.198095238095238 -1.84890160157685 -1.70666666666667 -1.70666666666667
0.47232 -6.09361255223013 -5.34857142857143 -3.62666666666667 -0.234454855565338 -0.182857142857143 -0.182857142857143 -1.85507045973313 -1.72190476190476 -1.72190476190476
0.47296 -6.13040888082338 -5.37904761904762 -3.64190476190476 -0.215116536201986 -0.167619047619047 -0.167619047619048 -1.86080327818242 -1.73714285714286 -1.73714285714286
0.4736 -6.16732231123224 -5.40952380952381 -3.65714285714286 -0.195787716359089 -0.152380952380953 -0.152380952380953 -1.86609425895218 -1.75238095238095 -1.75238095238095
0.47424 -6.20435289506108 -5.44 -3.67238095238095 -0.176467731582841 -0.137142857142857 -0.137142857142857 -1.87093801897205 -1.76761904761905 -1.76761904761905
0.47488 -6.24150068009618 -5.47047619047619 -3.68761904761905 -0.157155918664279 -0.121904761904762 -0.121904761904762 -1.87532961140364 -1.78285714285714 -1.78285714285714
0.47552 -6.27876571030608 -5.50095238095238 -3.70285714285714 -0.137851615656493 -0.106666666666667 -0.106666666666667 -1.87926454558705 -1.79809523809524 -1.79809523809524
0.47616 -6.31614802584217 -5.53142857142857 -3.71809523809524 -0.11855416189189 -0.0914285714285715 -0.0914285714285723 -1.88273880544287 -1.81333333333333 -1.81333333333333
0.4768 -6.35364766303954 -5.56190476190476 -3.73333333333333 -0.0992628979995274 -0.0761904761904758 -0.0761904761904764 -1.8857488661777 -1.82857142857143 -1.82857142857143
0.47744 -6.39126465441789 -5.59238095238095 -3.74857142857143 -0.0799771659225892 -0.0609523809523811 -0.0609523809523815 -1.88829170915296 -1.84380952380952 -1.84380952380952
0.47808 -6.42899902868282 -5.62285714285714 -3.76380952380952 -0.0606963089360149 -0.0457142857142855 -0.0457142857142856 -1.89036483478979 -1.85904761904762 -1.85904761904762
0.47872 -6.46685081072729 -5.65333333333333 -3.77904761904762 -0.0414196716643488 -0.0304761904761905 -0.0304761904761908 -1.89196627339848 -1.87428571428571 -1.87428571428571
0.47936 -6.50482002163333 -5.68380952380952 -3.79428571428571 -0.0221466000998258 -0.0152380952380949 -0.0152380952380948 -1.89309459383759 -1.88952380952381 -1.88952380952381
0.48 -6.54290667867399 -5.71428571428572 -3.80952380952381 -0.0028764416207576 0.0 0.0 -1.89374890992612 -1.9047619047619 -1.90476190476191
0.48064 -6.58111079531558 -5.76 -3.82476190476191 0.0163914549897627 0.0152380952380957 0.0152380952380948 -1.89392888455202 -1.88952380952381 -1.88952380952381
0.48128 -6.61943238122016 -5.80571428571429 -3.84 0.0356577395247746 0.0304761904761905 0.0304761904761897 -1.89363473144 -1.87428571428571 -1.87428571428571
0.48192 -6.65787144224827 -5.85142857142857 -3.8552380952381 0.0549230603339677 0.045714285714286 0.0457142857142856 -1.8928672145631 -1.85904761904762 -1.85904761904762
0.48256 -6.6964279804619 -5.89714285714286 -3.87047619047619 0.0741880643037361 0.060952380952381 0.0609523809523804 -1.89162764520334 -1.84380952380952 -1.84380952380953
0.4832 -6.73510199412781 -5.94285714285714 -3.88571428571429 0.0934533968367604 0.0761904761904767 0.0761904761904764 -1.88991787668778 -1.82857142857143 -1.82857142857143
0.48384 -6.77389347772099 -5.98857142857143 -3.90095238095238 0.112719701831048 0.0914285714285714 0.0914285714285712 -1.88774029684709 -1.81333333333333 -1.81333333333333
0.48448 -6.81280242192848 -6.03428571428571 -3.91619047619048 0.131987621658424 0.106666666666666 0.106666666666666 -1.88509781826377 -1.79809523809524 -1.79809523809524
0.48512 -6.85182881365332 -6.08 -3.93142857142857 0.151257797142407 0.121904761904762 0.121904761904762 -1.8819938663958 -1.78285714285714 -1.78285714285714
0.48576 -6.89097263601882 -6.12571428571429 -3.94666666666667 0.170530867535454 0.137142857142857 0.137142857142857 -1.87843236567923 -1.76761904761905 -1.76761904761905
0.4864 -6.93023386837302 -6.17142857142857 -3.96190476190476 0.189807470495531 0.152380952380953 0.152380952380952 -1.87441772372969 -1.75238095238095 -1.75238095238095
0.48704 -6.96961248629339 -6.21714285714286 -3.97714285714286 0.209088242061964 0.167619047619048 0.167619047619048 -1.86995481377641 -1.73714285714286 -1.73714285714286
0.48768 -7.00910846159166 -6.26285714285714 -3.99238095238095 0.22837381663056 0.182857142857143 0.182857142857142 -1.86504895547559 -1.72190476190476 -1.72190476190476
0.48832 -7.04872176231895 -6.30857142857143 -4.00761904761905 0.247664826927928 0.198095238095238 0.198095238095237 -1.85970589425981 -1.70666666666667 -1.70666666666667
0.48896 -7.08845235277093 -6.35428571428571 -4.02285714285714 0.266961903985007 0.213333333333333 0.213333333333333 -1.85393177938862 -1.69142857142857 -1.69142857142857
0.4896 -7.12830019349326 -6.4 -4.03809523809524 0.286265677109736 0.228571428571428 0.228571428571428 -1.84773314087167 -1.67619047619048 -1.67619047619048
0.49024 -7.16826524128713 -6.44571428571429 -4.05333333333333 0.305576773858853 0.243809523809524 0.243809523809524 -1.84111686543938 -1.66095238095238 -1.66095238095238
0.49088 -7.20834744921483 -6.49142857142857 -4.06857142857143 0.324895820008779 0.259047619047619 0.259047619047619 -1.83409017173822 -1.64571428571429 -1.64571428571429
0.49152 -7.24854676660554 -6.53714285714286 -4.08380952380952 0.34422343952558 0.274285714285715 0.274285714285715 -1.8266605849271 -1.63047619047619 -1.63047619047619
0.49216 -7.28886313906112 -6.58285714285714 -4.09904761904762 0.363560254533945 0.289523809523809 0.28952380952381 -1.81883591084932 -1.6152380952381 -1.6152380952381
0.4928 -7.32929650846197 -6.62857142857143 -4.11428571428571 0.382906885285186 0.304761904761905 0.304761904761904 -1.81062420995022 -1.6 -1.6
0.49344 -7.36984681297291 -6.67428571428571 -4.12952380952381 0.402263950124209 0.32 0.319999999999999 -1.80203377110522 -1.58476190476191 -1.58476190476191
0.49408 -7.4105139870491 -6.72 -4.14476190476191 0.421632065455448 0.335238095238095 0.335238095238095 -1.79307308551524 -1.56952380952381 -1.56952380952381
0.49472 -7.45129796144186 -6.76571428571429 -4.16 0.441011845707721 0.35047619047619 0.35047619047619 -1.78375082081846 -1.55428571428571 -1.55428571428571
0.49536 -7.49219866320455 -6.81142857142857 -4.1752380952381 0.460403903298007 0.365714285714286 0.365714285714286 -1.77407579555727 -1.53904761904762 -1.53904761904762
0.496 -7.53321601569829 -6.85714285714286 -4.19047619047619 0.479808848594098 0.380952380952381 0.380952380952381 -1.76405695412907 -1.52380952380952 -1.52380952380953
0.49664 -7.57434993859763 -6.90285714285714 -4.20571428571429 0.499227289876131 0.396190476190477 0.396190476190477 -1.75370334233821 -1.50857142857143 -1.50857142857143
0.49728 -7.61560034789608 -6.94857142857143 -4.22095238095238 0.518659833296956 0.411428571428571 0.411428571428571 -1.74302408365466 -1.49333333333333 -1.49333333333333
0.49792 -7.65696715591147 -6.99428571428572 -4.23619047619048 0.538107082841348 0.426666666666667 0.426666666666666 -1.73202835627313 -1.47809523809524 -1.47809523809524
0.49856 -7.69845027129121 -7.04 -4.25142857142857 0.557569640284021 0.441904761904762 0.441904761904761 -1.7207253710541 -1.46285714285714 -1.46285714285714
0.4992 -7.74004959901724 -7.08571428571429 -4.26666666666667 0.577048105146461 0.457142857142857 0.457142857142857 -1.70912435041647 -1.44761904761905 -1.44761904761905
0.49984 -7.78176504041082 -7.13142857142857 -4.28190476190476 0.596543074652526 0.472380952380952 0.472380952380952 -1.69723450823928 -1.43238095238095 -1.43238095238095
0.50048 -7.82359649313705 -7.17714285714286 -4.29714285714286 0.616055143682847 0.487619047619048 0.487619047619048 -1.68506503081898 -1.41714285714286 -1.41714285714286
0.50112 -7.86554385120912 -7.22285714285714 -4.31238095238095 0.635584904727976 0.502857142857143 0.502857142857143 -1.67262505891726 -1.40190476190476 -1.40190476190476
0.50176 -7.90760700499218 -7.26857142857143 -4.32761904761905 0.655132947840309 0.518095238095238 0.518095238095239 -1.65992367092421 -1.38666666666667 -1.38666666666667
0.5024 -7.94978584120701 -7.31428571428571 -4.34285714285714 0.674699860584752 0.533333333333334 0.533333333333333 -1.64696986715175 -1.37142857142857 -1.37142857142857
0.50304 -7.99208024293323 -7.36 -4.35809523809524 0.69428622798815 0.548571428571429 0.548571428571428 -1.63377255526294 -1.35619047619048 -1.35619047619048
0.50368 -8.03449008961212 -7.40571428571429 -4.37333333333333 0.713892632487443 0.563809523809524 0.563809523809523 -1.62034053683462 -1.34095238095238 -1.34095238095238
0.50432 -8.07701525704915 -7.45142857142857 -4.38857142857143 0.733519653876588 0.57904761904762 0.579047619047619 -1.60668249504282 -1.32571428571429 -1.32571428571429
0.50496 -8.11965561741598 -7.49714285714286 -4.40380952380952 0.753167869252213 0.594285714285714 0.594285714285714 -1.59280698345398 -1.31047619047619 -1.31047619047619
0.5056 -8.16241103925205 -7.54285714285714 -4.41904761904762 0.772837852958026 0.609523809523809 0.609523809523809 -1.57872241589848 -1.2952380952381 -1.2952380952381
0.50624 -8.20528138746574 -7.58857142857143 -4.43428571428571 0.792530176527981 0.624761904761905 0.624761904761905 -1.56443705739786 -1.28 -1.28
0.50688 -8.24826652333499 -7.63428571428571 -4.44952380952381 0.812245408628188 0.64 0.639999999999999 -1.54995901611266 -1.26476190476191 -1.26476190476191
0.50752 -8.29136630450748 -7.68 -4.46476190476191 0.831984114997618 0.655238095238096 0.655238095238095 -1.53529623627365 -1.24952380952381 -1.24952380952381
0.50816 -8.33458058500026 -7.72571428571429 -4.48 0.85174685838756 0.67047619047619 0.67047619047619 -1.5204564920563 -1.23428571428571 -1.23428571428572
0.5088 -8.37790921519889 -7.77142857142857 -4.4952380952381 0.871534198499888 0.685714285714286 0.685714285714286 -1.50544738235576 -1.21904761904762 -1.21904761904762
0.50944 -8.421352041856 -7.81714285714286 -4.51047619047619 0.891346691924117 0.700952380952381 0.700952380952381 -1.49027632641771 -1.20380952380952 -1.20380952380952
0.51008 -8.46490890808935 -7.86285714285714 -4.52571428571429 0.911184892073296 0.716190476190476 0.716190476190476 -1.47495056027894 -1.18857142857143 -1.18857142857143
0.51072 -8.50857965337929 -7.90857142857143 -4.54095238095238 0.931049349118725 0.731428571428571 0.731428571428571 -1.45947713397101 -1.17333333333333 -1.17333333333334
0.51136 -8.5523641135657 -7.95428571428572 -4.55619047619048 0.950940609923547 0.746666666666667 0.746666666666667 -1.44386290943955 -1.15809523809524 -1.15809523809524
0.512 -8.59626212084433 -8.0 -4.57142857142857 0.970859217975201 0.761904761904762 0.761904761904761 -1.42811455913215 -1.14285714285714 -1.14285714285714
0.51264 -8.6402735037626 -8.04571428571429 -4.58666666666667 0.990805713316808 0.777142857142857 0.777142857142857 -1.41223856520785 -1.12761904761905 -1.12761904761905
0.51328 -8.68439808721477 -8.09142857142857 -4.60190476190476 1.01078063247745 0.792380952380952 0.792380952380952 -1.39624121932231 -1.11238095238095 -1.11238095238095
0.51392 -8.72863569243665 -8.13714285714286 -4.61714285714286 1.03078450840147 0.807619047619048 0.807619047619048 -1.38012862294333 -1.09714285714286 -1.09714285714286
0.51456 -8.77298613699962 -8.18285714285714 -4.63238095238095 1.05081787037668 0.822857142857143 0.822857142857143 -1.363906688153 -1.08190476190476 -1.08190476190476
0.5152 -8.81744923480419 -8.22857142857143 -4.64761904761905 1.07088124396165 0.838095238095238 0.838095238095238 -1.34758113889383 -1.06666666666667 -1.06666666666667
0.51584 -8.86202479607294 -8.27428571428571 -4.66285714285714 1.09097515091207 0.853333333333333 0.853333333333333 -1.33115751261808 -1.05142857142857 -1.05142857142857
0.51648 -8.90671262734294 -8.32 -4.67809523809524 1.11110010910614 0.868571428571429 0.868571428571429 -1.31464116230089 -1.03619047619048 -1.03619047619048
0.51712 -8.95151253145767 -8.36571428571428 -4.69333333333333 1.13125663246911 0.883809523809524 0.883809523809523 -1.29803725878 -1.02095238095238 -1.02095238095238
0.51776 -8.99642430755834 -8.41142857142857 -4.70857142857143 1.15144523089707 0.899047619047619 0.899047619047619 -1.28135079338624 -1.00571428571429 -1.00571428571429
0.5184 -9.04144775107481 -8.45714285714286 -4.72380952380952 1.17166641017982 0.914285714285714 0.914285714285714 -1.26458658083134 -0.990476190476191 -0.990476190476191
0.51904 -9.08658265371597 -8.50285714285714 -4.73904761904762 1.19192067192311 0.92952380952381 0.92952380952381 -1.24774926232108 -0.975238095238095 -0.975238095238096
0.51968 -9.13182880345962 -8.54857142857143 -4.75428571428571 1.21220851347013 0.944761904761905 0.944761904761905 -1.23084330886423 -0.960000000000001 -0.960000000000001
0.52032 -9.17718598454199 -8.59428571428572 -4.76952380952381 1.23253042782234 0.960000000000001 0.96 -1.21387302474902 -0.944761904761905 -0.944761904761906
0.52096 -9.22265397744683 -8.64 -4.7847619047619 1.25288690355978 0.975238095238096 0.975238095238095 -1.19684255116145 -0.92952380952381 -0.929523809523811
0.5216 -9.26823255889403 -8.68571428571429 -4.8 1.27327842476069 0.990476190476191 0.990476190476191 -1.17975586992094 -0.914285714285714 -0.914285714285714
0.52224 -9.31392150182797 -8.73142857142857 -4.8152380952381 1.29370547092081 1.00571428571429 1.00571428571429 -1.16261680731115 -0.89904761904762 -0.899047619047619
0.52288 -9.35972057540552 -8.77714285714286 -4.83047619047619 1.31416851687209 1.02095238095238 1.02095238095238 -1.14542903798512 -0.883809523809524 -0.883809523809524
0.52352 -9.4056295449837 -8.82285714285714 -4.84571428571429 1.33466803270108 1.03619047619048 1.03619047619048 -1.12819608892589 -0.868571428571429 -0.86857142857143
0.52416 -9.45164817210715 -8.86857142857143 -4.86095238095238 1.35520448366704 1.05142857142857 1.05142857142857 -1.11092134344496 -0.853333333333333 -0.853333333333333
0.5248 -9.49777621449529 -8.91428571428571 -4.87619047619048 1.37577833011969 1.06666666666667 1.06666666666667 -1.09360804520301 -0.838095238095238 -0.838095238095238
0.52544 -9.54401342602937 -8.96 -4.89142857142857 1.39639002741685 1.08190476190476 1.08190476190476 -1.07625930223815 -0.822857142857143 -0.822857142857143
0.52608 -9.59035955673934 -9.00571428571429 -4.90666666666667 1.41704002584182 1.09714285714286 1.09714285714286 -1.05887809098884 -0.807619047619048 -0.807619047619048
0.52672 -9.63681435279057 -9.05142857142857 -4.92190476190476 1.43772877052086 1.11238095238095 1.11238095238095 -1.04146726029962 -0.792380952380953 -0.792380952380953
0.52736 -9.68337755647063 -9.09714285714286 -4.93714285714286 1.45845670134048 1.12761904761905 1.12761904761905 -1.02402953539909 -0.777142857142857 -0.777142857142858
0.528 -9.73004890617591 -9.14285714285714 -4.95238095238095 1.47922425286489 1.14285714285714 1.14285714285714 -1.0065675218408 -0.761904761904763 -0.761904761904764
0.52864 -9.77682813639838 -9.18857142857143 -4.96761904761905 1.50003185425354 1.15809523809524 1.15809523809524 -0.989083709398632 -0.746666666666667 -0.746666666666667
0.52928 -9.82371497771235 -9.23428571428571 -4.98285714285714 1.52087992917887 1.17333333333333 1.17333333333333 -0.971580475909375 -0.731428571428572 -0.731428571428572
0.52992 -9.87070915676141 -9.28 -4.99809523809524 1.54176889574433 1.18857142857143 1.18857142857143 -0.95406009105601 -0.716190476190476 -0.716190476190477
0.53056 -9.91781039624551 -9.32571428571429 -5.01333333333333 1.56269916640266 1.20380952380952 1.20380952380952 -0.93652472008618 -0.700952380952382 -0.700952380952382
0.5312 -9.9650184149083 -9.37142857142857 -5.02857142857143 1.5836711478747 1.21904761904762 1.21904761904762 -0.918976427461034 -0.685714285714286 -0.685714285714285
0.53184 -10.0123329275247 -9.41714285714286 -5.04380952380952 1.60468524106857 1.23428571428571 1.23428571428571 -0.901417180430385 -0.670476190476191 -0.67047619047619
0.53248 -10.0597536448889 -9.46285714285714 -5.05904761904762 1.62574184099948 1.24952380952381 1.24952380952381 -0.88384885253079 -0.655238095238095 -0.655238095238095
0.53312 -10.1072802738025 -9.50857142857143 -5.07428571428571 1.64684133671008 1.2647619047619 1.26476190476191 -0.866273227003777 -0.640000000000001 -0.640000000000001
0.53376 -10.1549125170636 -9.55428571428571 -5.08952380952381 1.66798411119162 1.28 1.28 -0.848692000131973 -0.624761904761905 -0.624761904761906
0.5344 -10.2026500734556 -9.6 -5.10476190476191 1.68917054130581 1.2952380952381 1.29523809523809 -0.83110678449144 -0.60952380952381 -0.609523809523811
0.53504 -10.2504926377373 -9.64571428571429 -5.12 1.71040099770755 1.31047619047619 1.31047619047619 -0.813519112118929 -0.594285714285714 -0.594285714285716
0.53568 -10.2984399006334 -9.69142857142857 -5.13523809523809 1.73167584476857 1.32571428571429 1.32571428571429 -0.795930437593241 -0.57904761904762 -0.579047619047621
0.53632 -10.3464915488251 -9.73714285714286 -5.15047619047619 1.75299544050214 1.34095238095238 1.34095238095238 -0.778342141030191 -0.563809523809524 -0.563809523809524
0.53696 -10.3946472649424 -9.78285714285714 -5.16571428571429 1.77436013648877 1.35619047619048 1.35619047619048 -0.760755530991073 -0.548571428571429 -0.548571428571429
0.5376 -10.4429067275561 -9.82857142857143 -5.18095238095238 1.79577027780314 1.37142857142857 1.37142857142857 -0.743171847304765 -0.533333333333334 -0.533333333333332
0.53824 -10.4912696111718 -9.87428571428572 -5.19619047619048 1.81722620294217 1.38666666666667 1.38666666666667 -0.725592263803932 -0.518095238095239 -0.518095238095237
0.53888 -10.5397355862235 -9.92 -5.21142857142857 1.83872824375454 1.40190476190476 1.40190476190476 -0.708017890975979 -0.502857142857143 -0.502857142857143
0.53952 -10.5883043190692 -9.96571428571429 -5.22666666666667 1.86027672537141 1.41714285714286 1.41714285714286 -0.690449778529641 -0.487619047619048 -0.487619047619048
0.54016 -10.6369754719867 -10.0114285714286 -5.24190476190476 1.88187196613878 1.43238095238095 1.43238095238095 -0.672888917878269 -0.472380952380952 -0.472380952380953
0.5408 -10.6857487031713 -10.0571428571429 -5.25714285714286 1.90351427755119 1.44761904761905 1.44761904761905 -0.655336244541045 -0.457142857142858 -0.457142857142858
0.54144 -10.7346236667335 -10.1028571428571 -5.27238095238095 1.92520396418718 1.46285714285714 1.46285714285714 -0.637792640463448 -0.441904761904762 -0.441904761904763
0.54208 -10.7836000126988 -10.1485714285714 -5.28761904761905 1.94694132364635 1.47809523809524 1.47809523809524 -0.620258936258497 -0.426666666666667 -0.426666666666669
0.54272 -10.8326773870083 -10.1942857142857 -5.30285714285714 1.96872664648816 1.49333333333333 1.49333333333333 -0.60273591337029 -0.411428571428571 -0.411428571428571
0.54336 -10.8818554315202 -10.24 -5.31809523809524 1.99056021617256 1.50857142857143 1.50857142857143 -0.585224306161537 -0.396190476190477 -0.396190476190477
0.544 -10.9311337840134 -10.2857142857143 -5.33333333333333 2.01244230900252 1.52380952380952 1.52380952380952 -0.567724803926776 -0.380952380952381 -0.380952380952382
0.54464 -10.9805120781916 -10.3314285714286 -5.34857142857143 2.03437319406846 1.53904761904762 1.53904761904762 -0.550238052833079 -0.365714285714286 -0.365714285714285
0.54528 -11.0299899436893 -10.3771428571429 -5.36380952380952 2.05635313319479 1.55428571428571 1.55428571428571 -0.53276465779003 -0.350476190476191 -0.35047619047619
0.54592 -11.0795670060791 -10.4228571428571 -5.37904761904762 2.07838238088838 1.56952380952381 1.56952380952381 -0.515305184250855 -0.335238095238095 -0.335238095238095
0.54656 -11.1292428868803 -10.4685714285714 -5.39428571428571 2.10046118428938 1.5847619047619 1.5847619047619 -0.497860159946551 -0.32 -0.32
0.5472 -11.1790172035691 -10.5142857142857 -5.40952380952381 2.12258978312405 1.6 1.6 -0.480430076554895 -0.304761904761905 -0.304761904761905
0.54784 -11.2288895695905 -10.56 -5.4247619047619 2.14476840965998 1.6152380952381 1.6152380952381 -0.463015391306237 -0.28952380952381 -0.289523809523811
0.54848 -11.2788595943714 -10.6057142857143 -5.44 2.1669972886636 1.63047619047619 1.63047619047619 -0.445616528527916 -0.274285714285715 -0.274285714285716
0.54912 -11.3289268833359 -10.6514285714286 -5.4552380952381 2.18927663736006 1.64571428571429 1.64571428571429 -0.428233881129217 -0.25904761904762 -0.259047619047621
0.54976 -11.3790910379214 -10.6971428571429 -5.47047619047619 2.21160666539556 1.66095238095238 1.66095238095238 -0.410867812028685 -0.243809523809524 -0.243809523809524
0.5504 -11.4293516555972 -10.7428571428571 -5.48571428571429 2.23398757480218 1.67619047619048 1.67619047619048 -0.393518655525657 -0.228571428571429 -0.228571428571429
0.55104 -11.4797083298839 -10.7885714285714 -5.50095238095238 2.25641955996519 1.69142857142857 1.69142857142857 -0.376186718617812 -0.213333333333333 -0.213333333333334
0.55168 -11.530160650376 -10.8342857142857 -5.51619047619048 2.27890280759301 1.70666666666667 1.70666666666667 -0.358872282266527 -0.198095238095239 -0.198095238095239
0.55232 -11.5807082027642 -10.88 -5.53142857142857 2.30143749668976 1.72190476190476 1.72190476190476 -0.341575602611793 -0.182857142857143 -0.182857142857142
0.55296 -11.6313505688611 -10.9257142857143 -5.54666666666667 2.3240237985305 1.73714285714286 1.73714285714286 -0.324296912138419 -0.167619047619048 -0.167619047619048
0.5536 -11.6820873266282 -10.9714285714286 -5.56190476190476 2.34666187663917 1.75238095238095 1.75238095238095 -0.307036420795192 -0.152380952380953 -0.152380952380953
0.55424 -11.7329180502042 -11.0171428571429 -5.57714285714286 2.36935188676927 1.76761904761905 1.76761904761905 -0.289794317068677 -0.137142857142858 -0.137142857142858
0.55488 -11.7838423099358 -11.0628571428571 -5.59238095238095 2.39209397688735 1.78285714285714 1.78285714285714 -0.272570769013217 -0.121904761904762 -0.121904761904763
0.55552 -11.8348596724101 -11.1085714285714 -5.60761904761905 2.41488828715927 1.79809523809524 1.79809523809524 -0.25536592523877 -0.106666666666667 -0.106666666666668
0.55616 -11.8859697004883 -11.1542857142857 -5.62285714285714 2.43773494993936 1.81333333333333 1.81333333333333 -0.238179915858046 -0.0914285714285715 -0.0914285714285734
0.5568 -11.9371719533422 -11.2 -5.63809523809524 2.4606340897624 1.82857142857143 1.82857142857143 -0.221012853394497 -0.0761904761904767 -0.0761904761904786
0.55744 -11.9884659864915 -11.2457142857143 -5.65333333333333 2.48358582333851 1.84380952380952 1.84380952380952 -0.203864833652554 -0.0609523809523811 -0.0609523809523815
0.55808 -12.0398513518437 -11.2914285714286 -5.66857142857143 2.50659025955097 1.85904761904762 1.85904761904762 -0.186735936551577 -0.045714285714286 -0.0457142857142867
0.55872 -12.0913275977357 -11.3371428571429 -5.68380952380952 2.52964749945694 1.87428571428571 1.87428571428571 -0.169626226924819 -0.0304761904761905 -0.0304761904761897
0.55936 -12.1428942689766 -11.3828571428571 -5.69904761904762 2.55275763629115 1.88952380952381 1.88952380952381 -0.1525357552848 -0.0152380952380957 -0.0152380952380948
0.56 -12.1945509068931 -11.4285714285714 -5.71428571428572 2.57592075547255 1.90476190476191 1.90476190476191 -0.135464558556304 0.0 0.0
0.56064 -12.2462970493764 -11.4895238095238 -5.72952380952381 2.59913693461385 1.93523809523809 1.92 -0.118412660778307 0.0152380952380949 0.0152380952380948
0.56128 -12.2981322309305 -11.5504761904762 -5.7447619047619 2.6224062435342 1.96571428571429 1.9352380952381 -0.101380073775993 0.0304761904761905 0.0304761904761897
0.56192 -12.3500559827231 -11.6114285714286 -5.76 2.64572874427461 1.99619047619048 1.95047619047619 -0.0843667978040439 0.0457142857142856 0.0457142857142845
0.56256 -12.4020678326374 -11.672380952381 -5.7752380952381 2.66910449111658 2.02666666666667 1.96571428571429 -0.067372822162321 0.060952380952381 0.0609523809523793
0.5632 -12.4541673053262 -11.7333333333333 -5.79047619047619 2.69253353060349 2.05714285714286 1.98095238095238 -0.0503981257850321 0.0761904761904759 0.0761904761904741
0.56384 -12.5063539222673 -11.7942857142857 -5.80571428571429 2.71601590156512 2.08761904761905 1.99619047619048 -0.0334426778044156 0.0914285714285714 0.0914285714285712
0.56448 -12.5586272018214 -11.8552380952381 -5.82095238095238 2.73955163514499 2.11809523809524 2.01142857142857 -0.0165064380899802 0.106666666666666 0.106666666666666
0.56512 -12.61098665929 -11.9161904761905 -5.83619047619048 2.76314075483074 2.14857142857143 2.02666666666667 0.0004106422357532 0.121904761904762 0.121904761904763
0.56576 -12.6634318069772 -11.9771428571429 -5.85142857142857 2.78678327648735 2.17904761904762 2.04190476190476 0.0173086203040378 0.137142857142857 0.137142857142858
0.5664 -12.7159621542507 -12.0380952380952 -5.86666666666667 2.81047920839332 2.20952380952381 2.05714285714286 0.0341875610283328 0.152380952380952 0.152380952380953
0.56704 -12.7685772076066 -12.0990476190476 -5.88190476190476 2.83422855127972 2.24 2.07238095238095 0.0510475366534883 0.167619047619048 0.167619047619048
0.56768 -12.8212764707337 -12.16 -5.89714285714286 2.85803129837206 2.27047619047619 2.08761904761905 0.0678886263248493 0.182857142857142 0.182857142857142
0.56832 -12.874059444581 -12.2209523809524 -5.91238095238095 2.88188743543507 2.30095238095238 2.10285714285714 0.0847109156764738 0.198095238095238 0.198095238095237
0.56896 -12.9269256274253 -12.2819047619048 -5.92761904761905 2.90579694082016 2.33142857142857 2.11809523809524 0.10151449643767 0.213333333333333 0.213333333333332
0.5696 -12.9798745149414 -12.3428571428571 -5.94285714285714 2.92975978551579 2.36190476190476 2.13333333333333 0.118299466057121 0.228571428571428 0.228571428571427
0.57024 -13.0329056002722 -12.4038095238095 -5.95809523809524 2.95377593320041 2.39238095238095 2.14857142857143 0.135065927343855 0.243809523809523 0.243809523809522
0.57088 -13.0860183741018 -12.4647619047619 -5.97333333333333 2.97784534029828 2.42285714285714 2.16380952380952 0.151813988124389 0.259047619047619 0.259047619047619
0.57152 -13.1392123247285 -12.5257142857143 -5.98857142857143 3.00196795603772 2.45333333333333 2.17904761904762 0.168543760915352 0.274285714285714 0.274285714285714
0.57216 -13.1924869381397 -12.5866666666667 -6.00380952380952 3.02614372251217 2.48380952380952 2.19428571428572 0.185255362610979 0.289523809523809 0.289523809523811
0.5728 -13.2458416980879 -12.647619047619 -6.01904761904762 3.0503725747437 2.51428571428571 2.20952380952381 0.201948914184822 0.304761904761904 0.304761904761905
0.57344 -13.2992760861675 -12.7085714285714 -6.03428571428571 3.07465444074904 2.54476190476191 2.2247619047619 0.218624540405121 0.32 0.32
0.57408 -13.3527895818931 -12.7695238095238 -6.04952380952381 3.0989892416081 2.57523809523809 2.24 0.235282369563239 0.335238095238095 0.335238095238095
0.57472 -13.4063816627783 -12.8304761904762 -6.06476190476191 3.12337689153488 2.60571428571429 2.2552380952381 0.251922533214633 0.35047619047619 0.35047619047619
0.57536 -13.4600518044163 -12.8914285714286 -6.08 3.14781729795076 2.63619047619048 2.27047619047619 0.268545165931821 0.365714285714285 0.365714285714285
0.576 -13.5137994805603 -12.952380952381 -6.0952380952381 3.17231036156005 2.66666666666667 2.28571428571429 0.285150405068859 0.380952380952381 0.38095238095238
0.57664 -13.5676241632054 -13.0133333333333 -6.11047619047619 3.19685597642779 2.69714285714286 2.30095238095238 0.301738390536822 0.396190476190476 0.396190476190474
0.57728 -13.6215253226718 -13.0742857142857 -6.12571428571429 3.22145403005974 2.72761904761905 2.31619047619048 0.318309264589848 0.411428571428571 0.411428571428571
0.57792 -13.6755024276871 -13.1352380952381 -6.14095238095238 3.24610440348449 2.75809523809524 2.33142857142857 0.334863171621279 0.426666666666666 0.426666666666666
0.57856 -13.7295549454712 -13.1961904761905 -6.15619047619048 3.27080697133759 2.78857142857143 2.34666666666667 0.351400257969493 0.441904761904762 0.441904761904761
0.5792 -13.7836823418203 -13.2571428571429 -6.17142857142857 3.29556160194766 2.81904761904762 2.36190476190476 0.367920671732987 0.457142857142857 0.457142857142856
0.57984 -13.8378840811925 -13.3180952380952 -6.18666666666667 3.32036815742449 2.84952380952381 2.37714285714286 0.384424562594352 0.472380952380952 0.472380952380953
0.58048 -13.8921596267933 -13.3790476190476 -6.20190476190476 3.34522649374889 2.88 2.39238095238095 0.400912081652737 0.487619047619047 0.487619047619048
0.58112 -13.9465084406616 -13.44 -6.21714285714286 3.37013646086438 2.91047619047619 2.40761904761905 0.417383381264449 0.502857142857143 0.502857142857143
0.58176 -14.0009299837561 -13.5009523809524 -6.23238095238095 3.39509790277057 2.94095238095238 2.42285714285714 0.433838614891344 0.518095238095238 0.518095238095237
0.5824 -14.0554237160425 -13.5619047619048 -6.24761904761905 3.42011065761819 2.97142857142857 2.43809523809524 0.450277936956667 0.533333333333333 0.533333333333332
0.58304 -14.1099890965801 -13.6228571428571 -6.26285714285714 3.44517455780564 3.00190476190476 2.45333333333333 0.466701502708041 0.548571428571428 0.548571428571427
0.58368 -14.1646255836095 -13.6838095238095 -6.27809523809524 3.47028943007709 3.03238095238095 2.46857142857143 0.483109468087265 0.563809523809524 0.563809523809522
0.58432 -14.2193326346395 -13.7447619047619 -6.29333333333333 3.49545509562194 3.06285714285714 2.48380952380952 0.499501989606668 0.57904761904762 0.579047619047619
0.58496 -14.274109706535 -13.8057142857143 -6.30857142857143 3.52067137017566 3.09333333333333 2.49904761904762 0.515879224231704 0.594285714285714 0.594285714285714
0.5856 -14.328956255604 -13.8666666666667 -6.32380952380952 3.54593806412187 3.12380952380952 2.51428571428571 0.532241329269541 0.609523809523809 0.609523809523809
0.58624 -14.3838717376857 -13.927619047619 -6.33904761904762 3.57125498259558 3.15428571428572 2.52952380952381 0.548588462263367 0.624761904761905 0.624761904761906
0.58688 -14.4388556082375 -13.9885714285714 -6.35428571428571 3.59662192558762 3.1847619047619 2.5447619047619 0.564920780892175 0.639999999999999 0.639999999999998
0.58752 -14.493907322422 -14.0495238095238 -6.36952380952381 3.62203868805005 3.2152380952381 2.56 0.581238442875805 0.655238095238095 0.655238095238095
0.58816 -14.5490263351946 -14.1104761904762 -6.38476190476191 3.64750506000251 3.24571428571429 2.5752380952381 0.597541605884965 0.67047619047619 0.67047619047619
0.5888 -14.6042121013898 -14.1714285714286 -6.4 3.67302082663949 3.27619047619048 2.59047619047619 0.613830427456082 0.685714285714286 0.685714285714285
0.58944 -14.6594640758076 -14.2323809523809 -6.4152380952381 3.6985857684384 3.30666666666667 2.60571428571429 0.63010506491071 0.70095238095238 0.70095238095238
0.59008 -14.7147817133001 -14.2933333333333 -6.43047619047619 3.72419966126835 3.33714285714286 2.62095238095238 0.646365675279348 0.716190476190476 0.716190476190475
0.59072 -14.7701644688566 -14.3542857142857 -6.44571428571429 3.74986227649958 3.36761904761905 2.63619047619048 0.662612415229417 0.731428571428571 0.73142857142857
0.59136 -14.825611797689 -14.4152380952381 -6.46095238095238 3.7755733811135 3.39809523809524 2.65142857142857 0.678845440997281 0.746666666666667 0.746666666666667
0.592 -14.8811231553165 -14.4761904761905 -6.47619047619048 3.80133273781322 3.42857142857143 2.66666666666667 0.69506490832407 0.761904761904761 0.761904761904761
0.59264 -14.9366979976497 -14.5371428571429 -6.49142857142857 3.82714010513443 3.45904761904762 2.68190476190476 0.711270972395194 0.777142857142857 0.777142857142856
0.59328 -14.9923357810741 -14.5980952380952 -6.50666666666667 3.85299523755676 3.48952380952381 2.69714285714286 0.727463787783324 0.792380952380952 0.792380952380953
0.59392 -15.0480359625328 -14.6590476190476 -6.52190476190476 3.87889788561536 3.52 2.71238095238095 0.743643508394748 0.807619047619048 0.807619047619048
0.59456 -15.1037979996085 -14.72 -6.53714285714286 3.9048477960126 3.55047619047619 2.72761904761905 0.759810287418907 0.822857142857142 0.822857142857143
0.5952 -15.1596213506054 -14.7809523809524 -6.55238095238095 3.93084471173011 3.58095238095238 2.74285714285714 0.775964277280997 0.838095238095238 0.838095238095238
0.59584 -15.2155054746291 -14.8419047619048 -6.56761904761905 3.95688837214063 3.61142857142857 2.75809523809524 0.792105629597474 0.853333333333333 0.853333333333333
0.59648 -15.2714498316666 -14.9028571428571 -6.58285714285714 3.98297851312009 3.64190476190476 2.77333333333333 0.808234495134356 0.868571428571429 0.868571428571427
0.59712 -15.3274538826652 -14.9638095238095 -6.59809523809524 4.00911486715944 3.67238095238095 2.78857142857143 0.82435102376819 0.883809523809523 0.883809523809522
0.59776 -15.3835170896103 -15.0247619047619 -6.61333333333333 4.03529716347645 3.70285714285714 2.80380952380952 0.840455364449553 0.899047619047619 0.899047619047617
0.5984 -15.4396389156025 -15.0857142857143 -6.62857142857143 4.06152512812722 3.73333333333333 2.81904761904762 0.856547665168981 0.914285714285714 0.914285714285714
0.59904 -15.4958188249334 -15.1466666666667 -6.64380952380952 4.08779848411749 3.76380952380952 2.83428571428572 0.872628072925217 0.92952380952381 0.929523809523811
0.59968 -15.5520562831606 -15.207619047619 -6.65904761904762 4.11411695151354 3.79428571428571 2.84952380952381 0.888696733695672 0.944761904761904 0.944761904761904
0.60032 -15.6083507571817 -15.2685714285714 -6.67428571428571 4.14048024755278 3.82476190476191 2.86476190476191 0.904753792408994 0.96 0.960000000000001
0.60096 -15.664701715307 -15.3295238095238 -6.68952380952381 4.16688808675377 3.8552380952381 2.88 0.920799392919648 0.975238095238096 0.975238095238096
0.6016 -15.721108627331 -15.3904761904762 -6.70476190476191 4.1933401810258 3.88571428571429 2.8952380952381 0.936833677984419 0.990476190476191 0.990476190476191
0.60224 -15.7775709646035 -15.4514285714286 -6.72 4.21983623977787 3.91619047619048 2.91047619047619 0.952856789240753 1.00571428571428 1.00571428571429
0.60288 -15.8340882000983 -15.512380952381 -6.7352380952381 4.24637597002706 3.94666666666667 2.92571428571429 0.968868867186836 1.02095238095238 1.02095238095238
0.60352 -15.8906598084817 -15.5733333333333 -6.75047619047619 4.27295907650611 3.97714285714286 2.94095238095238 0.98487005116334 1.03619047619048 1.03619047619047
0.60416 -15.9472852661793 -15.6342857142857 -6.76571428571429 4.29958526177042 4.00761904761905 2.95619047619048 1.00086047933676 1.05142857142857 1.05142857142857
0.6048 -16.0039640514419 -15.6952380952381 -6.78095238095238 4.32625422630411 4.03809523809524 2.97142857142857 1.01684028868428 1.06666666666667 1.06666666666666
0.60544 -16.0606956444096 -15.7561904761905 -6.79619047619048 4.3529656686253 4.06857142857143 2.98666666666667 1.03280961498002 1.08190476190476 1.08190476190476
0.60608 -16.1174795271752 -15.8171428571429 -6.81142857142857 4.37971928539051 4.09904761904762 3.00190476190476 1.04876859278275 1.09714285714286 1.09714285714286
0.60672 -16.1743151838459 -15.8780952380952 -6.82666666666667 4.4065147714981 4.12952380952381 3.01714285714286 1.06471735542484 1.11238095238095 1.11238095238095
0.60736 -16.2312021006036 -15.9390476190476 -6.84190476190476 4.4333518201907 4.16 3.03238095238095 1.08065603500245 1.12761904761905 1.12761904761905
0.608 -16.2881397657646 -16.0 -6.85714285714286 4.46023012315667 4.19047619047619 3.04761904761905 1.09658476236698 1.14285714285714 1.14285714285714
0.60864 -16.3451276698367 -16.0609523809524 -6.87238095238095 4.48714937063046 4.22095238095238 3.06285714285714 1.11250366711757 1.15809523809524 1.15809523809524
0.60928 -16.4021653055764 -16.1219047619048 -6.88761904761905 4.51410925149185 4.25142857142857 3.07809523809524 1.12841287759468 1.17333333333333 1.17333333333333
0.60992 -16.4592521680433 -16.1828571428571 -6.90285714285714 4.54110945336407 4.28190476190476 3.09333333333333 1.14431252087475 1.18857142857143 1.18857142857143
0.61056 -16.5163877546541 -16.2438095238095 -6.91809523809524 4.56814966271073 4.31238095238095 3.10857142857143 1.16020272276576 1.20380952380952 1.20380952380952
0.6112 -16.573571565235 -16.3047619047619 -6.93333333333333 4.59522956493151 4.34285714285714 3.12380952380953 1.17608360780373 1.21904761904762 1.21904761904762
0.61184 -16.6308031020725 -16.3657142857143 -6.94857142857143 4.62234884445666 4.37333333333333 3.13904761904762 1.19195529925012 1.23428571428571 1.23428571428571
0.61248 -16.6880818699625 -16.4266666666667 -6.96380952380952 4.64950718484014 4.40380952380952 3.15428571428571 1.20781791909005 1.24952380952381 1.24952380952381
0.61312 -16.7454073762593 -16.487619047619 -6.97904761904762 4.67670426885152 4.43428571428572 3.16952380952381 1.22367158803125 1.2647619047619 1.2647619047619
0.61376 -16.8027791309211 -16.5485714285714 -6.99428571428571 4.70393977856653 4.46476190476191 3.18476190476191 1.23951642550387 1.28 1.28
0.6144 -16.8601966465563 -16.6095238095238 -7.00952380952381 4.7312133954562 4.4952380952381 3.2 1.25535254966087 1.29523809523809 1.2952380952381
0.61504 -16.9176594384667 -16.6704761904762 -7.0247619047619 4.75852480047466 4.52571428571429 3.2152380952381 1.27118007737918 1.31047619047619 1.31047619047619
0.61568 -16.9751670246902 -16.7314285714286 -7.04 4.78587367414556 4.55619047619048 3.23047619047619 1.28699912426145 1.32571428571429 1.32571428571429
0.61632 -17.0327189260418 -16.792380952381 -7.0552380952381 4.81325969664696 4.58666666666667 3.24571428571429 1.3028098046384 1.34095238095238 1.34095238095238
0.61696 -17.0903146661529 -16.8533333333333 -7.07047619047619 4.8406825478949 4.61714285714286 3.26095238095238 1.31861223157175 1.35619047619048 1.35619047619048
0.6176 -17.1479537715101 -16.9142857142857 -7.08571428571429 4.86814190762538 4.64761904761905 3.27619047619048 1.33440651685771 1.37142857142857 1.37142857142857
0.61824 -17.2056357714914 -16.9752380952381 -7.10095238095238 4.89563745547496 4.67809523809524 3.29142857142857 1.3501927710309 1.38666666666667 1.38666666666666
0.61888 -17.2633601984019 -17.0361904761905 -7.11619047619048 4.92316887105983 4.70857142857143 3.30666666666667 1.36597110336885 1.40190476190476 1.40190476190476
0.61952 -17.3211265875078 -17.0971428571428 -7.13142857142857 4.9507358340533 4.73904761904762 3.32190476190476 1.38174162189687 1.41714285714286 1.41714285714286
0.62016 -17.3789344770689 -17.1580952380952 -7.14666666666667 4.97833802426193 4.76952380952381 3.33714285714286 1.3975044333934 1.43238095238095 1.43238095238095
0.6208 -17.4367834083701 -17.2190476190476 -7.16190476190476 5.00597512169997 4.8 3.35238095238095 1.41325964339572 1.44761904761905 1.44761904761905
0.62144 -17.4946729257511 -17.28 -7.17714285714286 5.03364680666236 4.83047619047619 3.36761904761905 1.42900735620608 1.46285714285714 1.46285714285714
0.62208 -17.5526025766349 -17.3409523809524 -7.19238095238095 5.06135275979614 4.86095238095238 3.38285714285714 1.44474767489813 1.47809523809524 1.47809523809524
0.62272 -17.6105719115551 -17.4019047619048 -7.20761904761905 5.08909266217035 4.89142857142857 3.39809523809524 1.46048070132372 1.49333333333333 1.49333333333333
0.62336 -17.6685804841819 -17.4628571428571 -7.22285714285714 5.11686619534432 4.92190476190476 3.41333333333333 1.47620653612004 1.50857142857143 1.50857142857143
0.624 -17.7266278513465 -17.5238095238095 -7.23809523809524 5.14467304143448 4.95238095238095 3.42857142857143 1.49192527871694 1.52380952380952 1.52380952380952
0.62464 -17.7847135730642 -17.5847619047619 -7.25333333333333 5.17251288317952 4.98285714285714 3.44380952380952 1.50763702734467 1.53904761904762 1.53904761904762
0.62528 -17.8428372125567 -17.6457142857143 -7.26857142857143 5.2003854040041 5.01333333333333 3.45904761904762 1.52334187904177 1.55428571428571 1.55428571428571
0.62592 -17.9009983362725 -17.7066666666667 -7.28380952380952 5.2282902880809 5.04380952380953 3.47428571428572 1.53903992966323 1.56952380952381 1.56952380952381
0.62656 -17.9591965139066 -17.767619047619 -7.29904761904762 5.25622722039115 5.07428571428572 3.48952380952381 1.55473127388887 1.58476190476191 1.58476190476191
0.6272 -18.0174313184182 -17.8285714285714 -7.31428571428571 5.28419588678368 5.10476190476191 3.5047619047619 1.5704160052319 1.6 1.6
0.62784 -18.0757023260484 -17.8895238095238 -7.32952380952381 5.31219597403228 5.1352380952381 3.52 1.58609421604776 1.6152380952381 1.6152380952381
0.62848 -18.134009116335 -17.9504761904762 -7.3447619047619 5.34022716989168 5.16571428571429 3.5352380952381 1.601765997543 1.63047619047619 1.63047619047619
0.62912 -18.1923512721279 -18.0114285714286 -7.36 5.36828916315183 5.19619047619048 3.55047619047619 1.61743143978439 1.64571428571429 1.64571428571429
0.62976 -18.250728379602 -18.0723809523809 -7.3752380952381 5.3963816436908 5.22666666666667 3.56571428571429 1.63309063170825 1.66095238095238 1.66095238095238
0.6304 -18.3091400282693 -18.1333333333333 -7.39047619047619 5.42450430252606 5.25714285714286 3.58095238095238 1.64874366112975 1.67619047619048 1.67619047619048
0.63104 -18.3675858109904 -18.1942857142857 -7.40571428571429 5.45265683186431 5.28761904761905 3.59619047619048 1.66439061475249 1.69142857142857 1.69142857142857
0.63168 -18.4260653239841 -18.2552380952381 -7.42095238095238 5.48083892514973 5.31809523809524 3.61142857142857 1.6800315781781 1.70666666666667 1.70666666666667
0.63232 -18.4845781668361 -18.3161904761905 -7.43619047619048 5.50905027711088 5.34857142857143 3.62666666666667 1.69566663591598 1.72190476190476 1.72190476190476
0.63296 -18.5431239425074 -18.3771428571429 -7.45142857142857 5.53729058380596 5.37904761904762 3.64190476190476 1.71129587139311 1.73714285714286 1.73714285714286
0.6336 -18.6017022573401 -18.4380952380952 -7.46666666666667 5.56555954266671 5.40952380952381 3.65714285714286 1.72691936696396 1.75238095238095 1.75238095238095
0.63424 -18.6603127210637 -18.4990476190476 -7.48190476190476 5.59385685254086 5.44 3.67238095238095 1.74253720392046 1.76761904761905 1.76761904761905
0.63488 -18.7189549467994 -18.56 -7.49714285714286 5.62218221373305 5.47047619047619 3.68761904761905 1.75814946250204 1.78285714285714 1.78285714285714
0.63552 -18.7776285510638 -18.6209523809524 -7.51238095238095 5.65053532804445 5.50095238095238 3.70285714285714 1.77375622190572 1.79809523809524 1.79809523809524
0.63616 -18.8363331537715 -18.6819047619048 -7.52761904761905 5.67891589881088 5.53142857142857 3.71809523809524 1.78935756029624 1.81333333333333 1.81333333333333
0.6368 -18.8950683782368 -18.7428571428571 -7.54285714285714 5.70732363093956 5.56190476190476 3.73333333333333 1.80495355481621 1.82857142857143 1.82857142857143
0.63744 -18.953833851174 -18.8038095238095 -7.55809523809524 5.73575823094453 5.59238095238095 3.74857142857143 1.82054428159638 1.84380952380952 1.84380952380952
0.63808 -19.0126292026981 -18.8647619047619 -7.57333333333333 5.76421940698066 5.62285714285714 3.76380952380952 1.8361298157658 1.85904761904762 1.85904761904762
0.63872 -19.0714540663225 -18.9257142857143 -7.58857142857143 5.7927068688763 5.65333333333334 3.77904761904762 1.85171023146211 1.87428571428571 1.87428571428571
0.63936 -19.1303080789581 -18.9866666666667 -7.60380952380952 5.82122032816471 5.68380952380952 3.79428571428571 1.86728560184176 1.88952380952381 1.88952380952381
0.64 -19.1891908809096 -19.047619047619 -7.61904761904762 5.84975949811404 5.71428571428572 3.80952380952381 1.88285599909031 1.9047619047619 1.9047619047619


==> figures/ML_AIR_percent.txt <==
gamma_SNR_dB AIR_percent
-10 14.4687995080614
-9.5 14.1609224253872
-9 13.3916990081952
-8.5 13.0022079901918
-8 13.9469920632874
-7.5 11.7059451141742
-7 10.9025294705418
-6.5 11.4632872239031
-6 11.337279029281
-5.5 12.1216030074975
-5 11.504706804245
-4.5 10.8636034005341
-4 11.1496518644756
-3.5 9.68846002314405
-3 10.4068622899928
-2.5 10.8013827014735
-2 10.1562022023693
-1.5 10.1005299848053
-1 9.76892621152678
-0.5 10.4251093069812
0 10.2396077950512
0.5 9.65269472348814
1 9.28617746643648
1.5 8.98754504696094
2 8.78121324765378
2.5 8.31489568114963
3 7.56932384151809
3.5 7.39379254849201
4 7.31959344562612
4.5 6.32102419719022
5 5.73271807446347
5.5 5.04754182231035
6 4.51270504626044
6.5 3.78781573697303
7 3.34106304452877
7.5 2.64271106105437
8 2.42165178310223
8.5 1.98686337244088
9 1.48403874839523
9.5 1.41783992124368
10 1.10305966904175
10.5 0.742888330374193
11 0.608849208656593
11.5 0.395690053020855
12 0.29620186241158
12.5 0.202135987469896
13 0.143737368011747
13.5 0.200668965205266
14 0.0646672481686124
14.5 0.0207817200934074
15 0.00302378865581662
15.5 0.00413461042634195
16 -0.0177172507608682
16.5 -0.0512283345123287
17 -0.0322889381894821
17.5 0.002823307917065
18 -0.0127958702155309
18.5 -0.00262046350407191
19 -0.0699187677956082
19.5 0.0033410950539971
20 -0.0192680289775602


==> figures/ML_AIR_percent_every3.txt <==
gamma_SNR_dB AIR_percent
-10.0 14.4687995080614
-8.5 13.0022079901918
-7.0 10.9025294705418
-5.5 12.1216030074975
-4.0 11.1496518644756
-2.5 10.8013827014735
-1.0 9.76892621152678
0.5 9.65269472348814
2.0 8.78121324765378
3.5 7.39379254849201
5.0 5.73271807446347
6.5 3.78781573697303
8.0 2.42165178310223
9.5 1.41783992124368
11.0 0.608849208656593
12.5 0.202135987469896
14.0 0.0646672481686124
15.5 0.0041346104263419
17.0 -0.0322889381894821
18.5 -0.0026204635040719
20.0 -0.0192680289775602


==> figures/ML_AIR_percentnew.txt <==
gamma_SNR_dB AIR_percent
-10 13.6736077768078
-8.5 12.8332334266793
-7 11.7210904962068
-5.5 11.2565579217311
-4 10.6204136019494
-2.5 10.6088151208677
-1 10.1275919654881
0.5 9.6587926759967
2 8.84542949319495
3.5 7.30504671423172
5 5.5518155560973
6.5 3.86547359062022
8 2.39221987478905
9.5 1.35433367927455
11 0.625484411455299
12.5 0.20130047271221
14 0.0487091290756812
15.5 -0.0015710100920091
17 0.00717696924488468
18.5 0.00250016199558668
20 0.0023662172638782


==> figures/Transitiondatabjt/group_02_segment_59.txt <==
time vOut
5.00000000003214e-12 0.100056
1.49999999999905e-11 0.10265
2.50000000000548e-11 0.103179
3.50000000000132e-11 0.101918
4.50000000000775e-11 0.0996055
5.50000000000359e-11 0.0967848
6.49999999999943e-11 0.0937779
7.50000000000586e-11 0.0907949
8.5000000000017e-11 0.0879403
9.50000000000813e-11 0.0852795
1.0500000000004e-10 0.0828286
1.14999999999998e-10 0.0805996
1.25000000000062e-10 0.0785766
1.35000000000021e-10 0.0767546
1.45000000000085e-10 0.0751093
1.55000000000043e-10 0.073632
1.65000000000002e-10 0.0722984
1.75000000000066e-10 0.0711008
1.85000000000024e-10 0.0700175
1.95000000000089e-10 0.0690432
2.05000000000047e-10 0.0681589
2.15000000000006e-10 0.0673617
2.2500000000007e-10 0.0666355
2.35000000000028e-10 0.065979
2.44999999999987e-10 0.0653787
2.55000000000051e-10 0.0648345
2.65000000000009e-10 0.0643349
2.75000000000074e-10 0.0638807
2.85000000000032e-10 0.0634622
2.9499999999999e-10 0.0630806
3.05000000000055e-10 0.0627278
3.15000000000013e-10 0.0624053
3.25000000000077e-10 0.0621059
3.35000000000036e-10 0.0618316
3.44999999999994e-10 0.0615762
3.55000000000058e-10 0.0613415
3.65000000000017e-10 0.0611223
3.75000000000081e-10 0.0609205
3.8500000000004e-10 0.0607314
3.94999999999998e-10 0.0605568
4.05000000000062e-10 0.0603928
4.15000000000021e-10 0.060241
4.25000000000085e-10 0.0600981
4.35000000000043e-10 0.0599655
4.45000000000002e-10 0.0598404
4.55000000000066e-10 0.059724
4.65000000000024e-10 0.059614
4.75000000000089e-10 0.0595114
4.85000000000047e-10 0.0594143
4.95000000000005e-10 0.0593235
5.0500000000007e-10 0.0592373
5.15000000000028e-10 0.0591566
5.24999999999987e-10 0.0590799
5.35000000000051e-10 0.0590078
5.45000000000009e-10 0.0589394
5.55000000000073e-10 0.0588748
5.65000000000032e-10 0.0588135
5.7499999999999e-10 0.0587554
5.85000000000055e-10 0.0587002
5.95000000000013e-10 0.0586478
6.05000000000077e-10 0.0585981
6.15000000000036e-10 0.0585506
6.24999999999994e-10 0.0585056
6.35000000000058e-10 0.0584625
6.45000000000017e-10 0.0584217
6.55000000000081e-10 0.0583824
6.65000000000039e-10 0.0583452
6.74999999999998e-10 0.0583093
6.85000000000062e-10 0.0582755
6.9500000000002e-10 0.0582426
7.05000000000085e-10 0.0582116
7.15000000000043e-10 0.0581814
7.25000000000002e-10 0.058153
7.35000000000066e-10 0.0581251
7.45000000000024e-10 0.0580991
7.55000000000088e-10 0.0580733
7.65000000000047e-10 0.0580493
7.75000000000005e-10 0.0580254
7.8500000000007e-10 0.0580033
7.95000000000028e-10 0.0579811
8.04999999999986e-10 0.0579607
8.15000000000051e-10 0.0579401
8.25000000000009e-10 0.0579211
8.35000000000073e-10 0.0579019
8.45000000000032e-10 0.0578843
8.5499999999999e-10 0.0578663
8.65000000000054e-10 0.05785
8.75000000000013e-10 0.0578331
8.85000000000077e-10 0.0578179
8.95000000000035e-10 0.0578021
9.04999999999994e-10 0.0577879
9.15000000000058e-10 0.057773
9.25000000000017e-10 0.0577597
9.35000000000081e-10 0.0577457
9.45000000000039e-10 0.0577333
9.54999999999998e-10 0.05772
9.65000000000062e-10 0.0577084
9.7500000000002e-10 0.0576959
9.85000000000085e-10 0.057685
9.95000000000043e-10 0.0576731
1.005e-09 0.0576628
1.01500000000007e-09 0.0576516
1.02500000000002e-09 0.0576419
1.03500000000009e-09 0.0576312
1.04500000000005e-09 0.0576221
1.05500000000001e-09 0.0576119
1.06500000000007e-09 0.0576034
1.07500000000003e-09 0.0575936
1.08499999999999e-09 0.0575855
1.09500000000005e-09 0.0575762
1.10500000000001e-09 0.0575686
1.11500000000007e-09 0.0575597
1.12500000000003e-09 0.0575525
1.13499999999999e-09 0.057544
1.14500000000005e-09 0.0575371
1.15500000000001e-09 0.057529
1.16500000000008e-09 0.0575225
1.17500000000004e-09 0.0575146
1.18499999999999e-09 0.0575085
1.19500000000006e-09 0.057501
1.20500000000002e-09 0.0574951
1.21500000000008e-09 0.0574879
1.22500000000004e-09 0.0574823
1.235e-09 0.0574753
1.24500000000006e-09 0.05747
1.25500000000002e-09 0.0574633
1.26500000000008e-09 0.0574583
1.27500000000004e-09 0.0574518
1.285e-09 0.057447
1.29500000000007e-09 0.0574408
1.30500000000002e-09 0.0574361
1.31500000000009e-09 0.0574301
1.32500000000005e-09 0.0574257
1.33500000000001e-09 0.0574199
1.34500000000007e-09 0.0574157
1.35500000000003e-09 0.0574101
1.36499999999999e-09 0.0574061
1.37500000000005e-09 0.0574006
1.38500000000001e-09 0.0573968
1.39500000000007e-09 0.0573915
1.40500000000003e-09 0.0573878
1.41499999999999e-09 0.0573827
1.42500000000005e-09 0.0573792
1.43500000000001e-09 0.0573742
1.44500000000008e-09 0.0573708
1.45500000000004e-09 0.057366
1.46499999999999e-09 0.0573628
1.47500000000006e-09 0.0573581
1.48500000000002e-09 0.057355
1.49500000000008e-09 0.0573504
1.50500000000004e-09 0.0573474
1.515e-09 0.057343
1.52500000000006e-09 0.0573401
1.53500000000002e-09 0.0573359
1.54500000000008e-09 0.0573331
1.55500000000004e-09 0.0573289
1.565e-09 0.0573262
1.57500000000007e-09 0.0573222
1.58500000000002e-09 0.0573196
1.59500000000009e-09 0.0573157
1.60500000000005e-09 0.0573132
1.615e-09 0.0573093
1.62500000000007e-09 0.057307
1.63500000000003e-09 0.0573032
1.64499999999999e-09 0.0573009
1.65500000000005e-09 0.0572972
1.66500000000001e-09 0.057295
1.67500000000007e-09 0.0572915
1.68500000000003e-09 0.0572893
1.69499999999999e-09 0.0572858
1.70500000000005e-09 0.0572838
1.71500000000001e-09 0.0572804
1.72500000000008e-09 0.0572784
1.73500000000004e-09 0.0572751
1.74499999999999e-09 0.0572731
1.75500000000006e-09 0.0572699
1.76500000000002e-09 0.057268
1.77500000000008e-09 0.0572649
1.78500000000004e-09 0.0572631
1.795e-09 0.05726
1.80500000000006e-09 0.0572582
1.81500000000002e-09 0.0572552
1.82500000000008e-09 0.0572535
1.83500000000004e-09 0.0572506
1.845e-09 0.0572489
1.85500000000007e-09 0.0572461
1.86500000000002e-09 0.0572445
1.87500000000009e-09 0.0572416
1.88500000000005e-09 0.0572401
1.895e-09 0.0572373
1.90500000000007e-09 0.0572359
1.91500000000003e-09 0.0572332
1.92499999999999e-09 0.0572317
1.93500000000005e-09 0.0572291
1.94500000000001e-09 0.0572277
1.95500000000007e-09 0.0572251
1.96500000000003e-09 0.0572237
1.97499999999999e-09 0.0572212
1.98500000000005e-09 0.0572199
1.99500000000001e-09 0.0572174
2.00500000000008e-09 0.0572161
2.01500000000003e-09 0.0572136
2.02499999999999e-09 0.0572124
2.03500000000006e-09 0.05721
2.04500000000002e-09 0.0572088
2.05500000000008e-09 0.0572065
2.06500000000004e-09 0.0572053
2.075e-09 0.057203
2.08500000000006e-09 0.0572018
2.09500000000002e-09 0.0571996
2.10500000000008e-09 0.0571985
2.11500000000004e-09 0.0571963
2.125e-09 0.0571952
2.13500000000007e-09 0.057193
2.14500000000002e-09 0.057192
2.15500000000009e-09 0.0571898
2.16500000000005e-09 0.0571888
2.175e-09 0.0571867
2.18500000000007e-09 0.0571857
2.19500000000003e-09 0.0571837
2.20499999999999e-09 0.0571827
2.21500000000005e-09 0.0571807
2.22500000000001e-09 0.0571797
2.23500000000007e-09 0.0571778
2.24500000000003e-09 0.0571768
2.25499999999999e-09 0.0571749
2.26500000000005e-09 0.057174
2.27500000000001e-09 0.0571721
2.28500000000008e-09 0.0571712
2.29500000000003e-09 0.0571693
2.30499999999999e-09 0.0571685
2.31500000000006e-09 0.0571666
2.32500000000002e-09 0.0571658
2.33500000000008e-09 0.057164
2.34500000000004e-09 0.0571632
2.355e-09 0.0571614
2.36500000000006e-09 0.0571606
2.37500000000002e-09 0.0571588
2.38500000000008e-09 0.0571581
2.39500000000004e-09 0.0571563
2.405e-09 0.0571556
2.41500000000006e-09 0.0571539
2.42500000000002e-09 0.0571531
2.43500000000009e-09 0.0571515
2.44500000000005e-09 0.0571507
2.455e-09 0.0571491
2.46500000000007e-09 0.0571484
2.47500000000003e-09 0.0571468
2.48499999999999e-09 0.0571461
2.49500000000005e-09 0.0571445
2.50500000000001e-09 0.0571438
2.51500000000007e-09 0.0571423
2.52500000000003e-09 0.0571416
2.53499999999999e-09 0.0571401
2.54500000000005e-09 0.0571394
2.55500000000001e-09 0.0571379
2.56500000000008e-09 0.0571373
2.57500000000003e-09 0.0571358
2.58499999999999e-09 0.0571351
2.59500000000006e-09 0.0571337
2.60500000000002e-09 0.0571331
2.61500000000008e-09 0.0571316
2.62500000000004e-09 0.057131
2.635e-09 0.0571296
2.64500000000006e-09 0.057129
2.65500000000002e-09 0.0571276
2.66500000000008e-09 0.057127
2.67500000000004e-09 0.0571257
2.685e-09 0.0571251
2.69500000000006e-09 0.0571237
2.70500000000002e-09 0.0571232
2.71500000000009e-09 0.0571218
2.72500000000005e-09 0.0571213
2.735e-09 0.05712
2.74500000000007e-09 0.0571194
2.75500000000003e-09 0.0571181
2.76499999999999e-09 0.0571176
2.77500000000005e-09 0.0571163
2.78500000000001e-09 0.0571158
2.79500000000007e-09 0.0571146
2.80500000000003e-09 0.057114
2.81499999999999e-09 0.0571128
2.82500000000005e-09 0.0571123
2.83500000000001e-09 0.0571111
2.84500000000008e-09 0.0571106
2.85500000000003e-09 0.0571094
2.86499999999999e-09 0.0571089
2.87500000000006e-09 0.0571077
2.88500000000002e-09 0.0571072
2.89500000000008e-09 0.0571061
2.90500000000004e-09 0.0571056
2.915e-09 0.0571044
2.92500000000006e-09 0.057104
2.93500000000002e-09 0.0571028
2.94500000000008e-09 0.0571024
2.95500000000004e-09 0.0571013
2.965e-09 0.0571008
2.97500000000006e-09 0.0570997
2.98500000000002e-09 0.0570992
2.99500000000009e-09 0.0570982
3.00500000000005e-09 0.0570977
3.015e-09 0.0570966
3.02500000000007e-09 0.0570962
3.03500000000003e-09 0.0570952
3.04499999999999e-09 0.0570947
3.05500000000005e-09 0.0570937
3.06500000000001e-09 0.0570933
3.07500000000007e-09 0.0570922
3.08500000000003e-09 0.0570918
3.09499999999999e-09 0.0570908
3.10500000000005e-09 0.0570904
3.11500000000001e-09 0.0570894
3.12500000000008e-09 0.057089
3.13500000000003e-09 0.057088
3.14499999999999e-09 0.0570876
3.15500000000006e-09 0.0570866
3.16500000000002e-09 0.0570862
3.17500000000008e-09 0.0570853
3.18500000000004e-09 0.0570849
3.195e-09 0.0570839
3.20500000000006e-09 0.0570835
3.21500000000002e-09 0.0570826
3.22500000000008e-09 0.0570822
3.23500000000004e-09 0.0570813
3.245e-09 0.0570809
3.25500000000006e-09 0.05708
3.26500000000002e-09 0.0570796
3.27500000000009e-09 0.0570787
3.28500000000005e-09 0.0570783
3.295e-09 0.0570774
3.30500000000007e-09 0.0570771
3.31500000000003e-09 0.0570762
3.32499999999999e-09 0.0570758
3.33500000000005e-09 0.057075
3.34500000000001e-09 0.0570746
3.35500000000007e-09 0.0570738
3.36500000000003e-09 0.0570734
3.37499999999999e-09 0.0570726
3.38500000000005e-09 0.0570722
3.39500000000001e-09 0.0570714
3.40500000000008e-09 0.057071
3.41500000000003e-09 0.0570702
3.42499999999999e-09 0.0570699
3.43500000000006e-09 0.057069
3.44500000000002e-09 0.0570687
3.45500000000008e-09 0.0570679
3.46500000000004e-09 0.0570676
3.475e-09 0.0570668
3.48500000000006e-09 0.0570664
3.49500000000002e-09 0.0570656
3.50500000000008e-09 0.0570653
3.51500000000004e-09 0.0570645
3.525e-09 0.0570642
3.53500000000006e-09 0.0570634
3.54500000000002e-09 0.0570631
3.55500000000009e-09 0.0570624
3.56500000000005e-09 0.057062
3.575e-09 0.0570613
3.58500000000007e-09 0.057061
3.59500000000003e-09 0.0570602
3.60499999999998e-09 0.0570599
3.61500000000005e-09 0.0570592
3.62500000000001e-09 0.0570589
3.63500000000007e-09 0.0570581
3.64500000000003e-09 0.0570578
3.65499999999999e-09 0.0570571
3.66500000000005e-09 0.0570568
3.67500000000001e-09 0.0570561
3.68500000000008e-09 0.0570558
3.69500000000003e-09 0.0570551
3.70499999999999e-09 0.0570548
3.71500000000006e-09 0.0570541
3.72500000000002e-09 0.0570538
3.73500000000008e-09 0.0570531
3.74500000000004e-09 0.0570528
3.755e-09 0.0570522
3.76500000000006e-09 0.0570519
3.77500000000002e-09 0.0570512
3.78500000000008e-09 0.0570509
3.79500000000004e-09 0.0570502
3.805e-09 0.05705
3.81500000000006e-09 0.0570493
3.82500000000002e-09 0.057049
3.83500000000009e-09 0.0570484
3.84500000000005e-09 0.0570481
3.855e-09 0.0570474
3.86500000000007e-09 0.0570472
3.87500000000003e-09 0.0570465
3.88499999999998e-09 0.0570462
3.89500000000005e-09 0.0570456
3.90500000000001e-09 0.0570453
3.91500000000007e-09 0.0570447
3.92500000000003e-09 0.0570444
3.93499999999999e-09 0.0570438
3.94500000000005e-09 0.0570436
3.95500000000001e-09 0.0570429
3.96500000000008e-09 0.0570427
3.97500000000003e-09 0.0570421
3.98499999999999e-09 0.0570418
3.99500000000006e-09 0.0570412
4.00500000000002e-09 0.0570409
4.01500000000008e-09 0.0570404
4.02500000000004e-09 0.0570401
4.035e-09 0.0570395
4.04500000000006e-09 0.0570392
4.05500000000002e-09 0.0570387
4.06500000000008e-09 0.0570384
4.07500000000004e-09 0.0570378
4.085e-09 0.0570376
4.09500000000006e-09 0.057037
4.10500000000002e-09 0.0570368
4.11500000000009e-09 0.0570362
4.12500000000005e-09 0.0570359
4.135e-09 0.0570354
4.14500000000007e-09 0.0570351
4.15500000000003e-09 0.0570346
4.16499999999998e-09 0.0570343
4.17500000000005e-09 0.0570338
4.18500000000001e-09 0.0570335
4.19500000000007e-09 0.057033
4.20500000000003e-09 0.0570327
4.21499999999999e-09 0.0570322
4.22500000000005e-09 0.057032
4.23500000000001e-09 0.0570314
4.24500000000008e-09 0.0570312
4.25500000000003e-09 0.0570307
4.26499999999999e-09 0.0570304
4.27500000000006e-09 0.0570299
4.28500000000001e-09 0.0570297
4.29500000000008e-09 0.0570292
4.30500000000004e-09 0.0570289
4.315e-09 0.0570284
4.32500000000006e-09 0.0570282
4.33500000000002e-09 0.0570277
4.34500000000008e-09 0.0570274
4.35500000000004e-09 0.0570269
4.365e-09 0.0570267
4.37500000000006e-09 0.0570262
4.38500000000002e-09 0.057026
4.39500000000009e-09 0.0570255
4.40500000000005e-09 0.0570252
4.415e-09 0.0570248
4.42500000000007e-09 0.0570245
4.43500000000003e-09 0.057024
4.44499999999998e-09 0.0570238
4.45500000000005e-09 0.0570233
4.46500000000001e-09 0.0570231
4.47500000000007e-09 0.0570226
4.48500000000003e-09 0.0570224
4.49499999999999e-09 0.0570219
4.50500000000005e-09 0.0570217
4.51500000000001e-09 0.0570213
4.52500000000008e-09 0.057021
4.53500000000003e-09 0.0570206
4.54499999999999e-09 0.0570203
4.55500000000006e-09 0.0570199
4.56500000000001e-09 0.0570197
4.57500000000008e-09 0.0570192
4.58500000000004e-09 0.057019
4.595e-09 0.0570185
4.60500000000006e-09 0.0570183
4.61500000000002e-09 0.0570179
4.62500000000008e-09 0.0570177
4.63500000000004e-09 0.0570172
4.645e-09 0.057017
4.65500000000006e-09 0.0570166
4.66500000000002e-09 0.0570164
4.67500000000009e-09 0.0570159
4.68500000000004e-09 0.0570157
4.695e-09 0.0570153
4.70500000000007e-09 0.0570151
4.71500000000003e-09 0.0570146
4.72499999999998e-09 0.0570144
4.73500000000005e-09 0.057014
4.74500000000001e-09 0.0570138
4.75500000000007e-09 0.0570134
4.76500000000003e-09 0.0570132
4.77499999999999e-09 0.0570128
4.78500000000005e-09 0.0570126
4.79500000000001e-09 0.0570121
4.80500000000008e-09 0.0570119
4.81500000000003e-09 0.0570115
4.82499999999999e-09 0.0570113
4.83500000000006e-09 0.0570109
4.84500000000001e-09 0.0570107
4.85500000000008e-09 0.0570103
4.86500000000004e-09 0.0570101
4.875e-09 0.0570097
4.88500000000006e-09 0.0570095
4.89500000000002e-09 0.0570091
4.90500000000008e-09 0.0570089
4.91500000000004e-09 0.0570085
4.925e-09 0.0570083
4.93500000000006e-09 0.0570079
4.94500000000002e-09 0.0570077
4.95500000000009e-09 0.0570074
4.96500000000004e-09 0.0570072
4.975e-09 0.0570068
4.98500000000007e-09 0.0570066
4.99500000000003e-09 0.0570062
5.00500000000009e-09 0.057006
5.01500000000005e-09 0.0570056
5.02500000000001e-09 0.0570054
5.03500000000007e-09 0.0570051
5.04500000000003e-09 0.0570049
5.05499999999999e-09 0.0570045
5.06500000000005e-09 0.0570043
5.07500000000001e-09 0.0570039
5.08500000000007e-09 0.0570037
5.09500000000003e-09 0.0570034
5.10499999999999e-09 0.0570032
5.11500000000006e-09 0.0570028
5.12500000000001e-09 0.0570026
5.13500000000008e-09 0.0570023
5.14500000000004e-09 0.0570021
5.155e-09 0.0570017
5.16500000000006e-09 0.0570015
5.17500000000002e-09 0.0570012
5.18500000000008e-09 0.057001
5.19500000000004e-09 0.0570006
5.205e-09 0.0570005
5.21500000000006e-09 0.0570001
5.22500000000002e-09 0.0569999
5.23500000000009e-09 0.0569996
5.24500000000004e-09 0.0569994
5.255e-09 0.0569991
5.26500000000007e-09 0.0569989
5.27500000000003e-09 0.0569985
5.28500000000009e-09 0.0569984
5.29500000000005e-09 0.056998
5.30500000000001e-09 0.0569978
5.31500000000007e-09 0.0569975
5.32500000000003e-09 0.0569973
5.33499999999999e-09 0.056997
5.34500000000005e-09 0.0569968
5.35500000000001e-09 0.0569965
5.36500000000007e-09 0.0569963
5.37500000000003e-09 0.056996
5.38499999999999e-09 0.0569958
5.39500000000006e-09 0.0569955
5.40500000000001e-09 0.0569953
5.41500000000008e-09 0.056995
5.42500000000004e-09 0.0569948
5.435e-09 0.0569945
5.44500000000006e-09 0.0569943
5.45500000000002e-09 0.056994
5.46500000000008e-09 0.0569938
5.47500000000004e-09 0.0569935
5.485e-09 0.0569933
5.49500000000006e-09 0.056993
5.50500000000002e-09 0.0569928
5.51500000000009e-09 0.0569925
5.52500000000004e-09 0.0569923
5.535e-09 0.056992
5.54500000000007e-09 0.0569919
5.55500000000003e-09 0.0569915
5.56500000000009e-09 0.0569914
5.57500000000005e-09 0.0569911
5.58500000000001e-09 0.0569909
5.59500000000007e-09 0.0569906
5.60500000000003e-09 0.0569904
5.61499999999999e-09 0.0569901
5.62500000000005e-09 0.05699
5.63500000000001e-09 0.0569897
5.64500000000007e-09 0.0569895
5.65500000000003e-09 0.0569892
5.66499999999999e-09 0.056989
5.67500000000006e-09 0.0569887
5.68500000000001e-09 0.0569886
5.69500000000008e-09 0.0569883
5.70500000000004e-09 0.0569881
5.715e-09 0.0569878
5.72500000000006e-09 0.0569876
5.73500000000002e-09 0.0569874
5.74500000000008e-09 0.0569872
5.75500000000004e-09 0.0569869
5.765e-09 0.0569867
5.77500000000006e-09 0.0569865
5.78500000000002e-09 0.0569863
5.79500000000009e-09 0.056986
5.80500000000004e-09 0.0569859
5.815e-09 0.0569856
5.82500000000007e-09 0.0569854
5.83500000000003e-09 0.0569851
5.84500000000009e-09 0.056985
5.85500000000005e-09 0.0569847
5.86500000000001e-09 0.0569845
5.87500000000007e-09 0.0569842
5.88500000000003e-09 0.0569841
5.89499999999999e-09 0.0569838
5.90500000000005e-09 0.0569837
5.91500000000001e-09 0.0569834
5.92500000000007e-09 0.0569832
5.93500000000003e-09 0.056983
5.94499999999999e-09 0.0569828
5.95500000000006e-09 0.0569825
5.96500000000001e-09 0.0569824
5.97500000000008e-09 0.0569821
5.98500000000004e-09 0.056982
5.995e-09 0.0569817
6.00500000000006e-09 0.0569815
6.01500000000002e-09 0.0569813
6.02500000000008e-09 0.0569811
6.03500000000004e-09 0.0569809
6.045e-09 0.0569807
6.05500000000006e-09 0.0569804
6.06500000000002e-09 0.0569803
6.07500000000009e-09 0.05698
6.08500000000004e-09 0.0569799
6.095e-09 0.0569796
6.10500000000007e-09 0.0569795
6.11500000000003e-09 0.0569792
6.12500000000009e-09 0.0569791
6.13500000000005e-09 0.0569788
6.14500000000001e-09 0.0569787
6.15500000000007e-09 0.0569784
6.16500000000003e-09 0.0569783
6.17499999999999e-09 0.056978
6.18500000000005e-09 0.0569779
6.19500000000001e-09 0.0569776
6.20500000000007e-09 0.0569775
6.21500000000003e-09 0.0569772
6.22499999999999e-09 0.0569771
6.23500000000006e-09 0.0569768
6.24500000000001e-09 0.0569767
6.25500000000008e-09 0.0569764
6.26500000000004e-09 0.0569763
6.27499999999999e-09 0.056976
6.28500000000006e-09 0.0569759
6.29500000000002e-09 0.0569756
6.30500000000008e-09 0.0569755
6.31500000000004e-09 0.0569753
6.325e-09 0.0569751
6.33500000000006e-09 0.0569749
6.34500000000002e-09 0.0569747
6.35500000000009e-09 0.0569745
6.36500000000004e-09 0.0569743
6.375e-09 0.0569741
6.38500000000007e-09 0.056974
6.39500000000003e-09 0.0569737
6.40500000000009e-09 0.0569736
6.41500000000005e-09 0.0569734
6.42500000000001e-09 0.0569732
6.43500000000007e-09 0.056973
6.44500000000003e-09 0.0569728
6.45499999999999e-09 0.0569726
6.46500000000005e-09 0.0569725
6.47500000000001e-09 0.0569722
6.48500000000007e-09 0.0569721
6.49500000000003e-09 0.0569719
6.50499999999999e-09 0.0569717
6.51500000000006e-09 0.0569715
6.52500000000001e-09 0.0569714
6.53500000000008e-09 0.0569711
6.54500000000004e-09 0.056971
6.55499999999999e-09 0.0569708
6.56500000000006e-09 0.0569706
6.57500000000002e-09 0.0569704
6.58500000000008e-09 0.0569703
6.59500000000004e-09 0.0569701
6.605e-09 0.0569699
6.61500000000006e-09 0.0569697
6.62500000000002e-09 0.0569696
6.63500000000009e-09 0.0569693
6.64500000000004e-09 0.0569692
6.655e-09 0.056969
6.66500000000007e-09 0.0569689
6.67500000000003e-09 0.0569686
6.68500000000009e-09 0.0569685
6.69500000000005e-09 0.0569683
6.70500000000001e-09 0.0569682
6.71500000000007e-09 0.0569679
6.72500000000003e-09 0.0569678
6.73499999999999e-09 0.0569676
6.74500000000005e-09 0.0569675
6.75500000000001e-09 0.0569672
6.76500000000007e-09 0.0569671
6.77500000000003e-09 0.0569669
6.78499999999999e-09 0.0569668
6.79500000000006e-09 0.0569666
6.80500000000001e-09 0.0569664
6.81500000000008e-09 0.0569662
6.82500000000004e-09 0.0569661
6.83499999999999e-09 0.0569659
6.84500000000006e-09 0.0569658
6.85500000000002e-09 0.0569655
6.86500000000008e-09 0.0569654
6.87500000000004e-09 0.0569652
6.885e-09 0.0569651
6.89500000000006e-09 0.0569649
6.90500000000002e-09 0.0569648
6.91500000000009e-09 0.0569645
6.92500000000004e-09 0.0569644
6.935e-09 0.0569642
6.94500000000007e-09 0.0569641
6.95500000000002e-09 0.0569639
6.96500000000009e-09 0.0569638
6.97500000000005e-09 0.0569636
6.98500000000001e-09 0.0569634
6.99500000000007e-09 0.0569632
7.00500000000003e-09 0.0569631
7.01499999999999e-09 0.0569629
7.02500000000005e-09 0.0569628
7.03500000000001e-09 0.0569626
7.04500000000007e-09 0.0569625
7.05500000000003e-09 0.0569623
7.06499999999999e-09 0.0569622
7.07500000000006e-09 0.056962
7.08500000000001e-09 0.0569618
7.09500000000008e-09 0.0569616
7.10500000000004e-09 0.0569615
7.11499999999999e-09 0.0569613
7.12500000000006e-09 0.0569612
7.13500000000002e-09 0.056961
7.14500000000008e-09 0.0569609
7.15500000000004e-09 0.0569607
7.165e-09 0.0569606
7.17500000000006e-09 0.0569604
7.18500000000002e-09 0.0569603
7.19500000000009e-09 0.0569601
7.20500000000004e-09 0.05696
7.215e-09 0.0569598
7.22500000000007e-09 0.0569596
7.23500000000002e-09 0.0569595
7.24500000000009e-09 0.0569593
7.25500000000005e-09 0.0569591
7.26500000000001e-09 0.056959
7.27500000000007e-09 0.0569588
7.28500000000003e-09 0.0569587
7.29499999999999e-09 0.0569585
7.30500000000005e-09 0.0569584
7.31500000000001e-09 0.0569582
7.32500000000007e-09 0.0569581
7.33500000000003e-09 0.0569579
7.34499999999999e-09 0.0569578
7.35500000000005e-09 0.0569576
7.36500000000001e-09 0.0569575
7.37500000000008e-09 0.0569573
7.38500000000004e-09 0.0569572
7.39499999999999e-09 0.056957
7.40500000000006e-09 0.0569569
7.41500000000002e-09 0.0569567
7.42500000000008e-09 0.0569566
7.43500000000004e-09 0.0569565
7.445e-09 0.0569563
7.45500000000006e-09 0.0569562
7.46500000000002e-09 0.056956
7.47500000000009e-09 0.0569559
7.48500000000004e-09 0.0569558
7.495e-09 0.0569556
7.50500000000007e-09 0.0569555
7.51500000000002e-09 0.0569553
7.52500000000009e-09 0.0569552
7.53500000000005e-09 0.056955
7.54500000000001e-09 0.0569549
7.55500000000007e-09 0.0569547
7.56500000000003e-09 0.0569546
7.57499999999999e-09 0.0569544
7.58500000000005e-09 0.0569543
7.59500000000001e-09 0.0569541
7.60500000000007e-09 0.056954
7.61500000000003e-09 0.0569539
7.62499999999999e-09 0.0569538
7.63500000000005e-09 0.0569536
7.64500000000001e-09 0.0569535
7.65500000000008e-09 0.0569533
7.66500000000004e-09 0.0569532
7.67499999999999e-09 0.056953
7.68500000000006e-09 0.0569529
7.69500000000002e-09 0.0569527
7.70500000000008e-09 0.0569526
7.71500000000004e-09 0.0569525
7.725e-09 0.0569524
7.73500000000006e-09 0.0569522
7.74500000000002e-09 0.0569521
7.75500000000008e-09 0.0569519
7.76500000000004e-09 0.0569518
7.775e-09 0.0569516
7.78500000000007e-09 0.0569515
7.79500000000002e-09 0.0569514
7.80500000000009e-09 0.0569513
7.81500000000005e-09 0.0569511
7.82500000000001e-09 0.056951
7.83500000000007e-09 0.0569508
7.84500000000003e-09 0.0569507
7.85499999999999e-09 0.0569506
7.86500000000005e-09 0.0569505
7.87500000000001e-09 0.0569503
7.88500000000007e-09 0.0569502
7.89500000000003e-09 0.05695
7.90499999999999e-09 0.0569499
7.91500000000005e-09 0.0569498
7.92500000000001e-09 0.0569497
7.93500000000008e-09 0.0569495
7.94500000000004e-09 0.0569494
7.95499999999999e-09 0.0569492
7.96500000000006e-09 0.0569491
7.97500000000002e-09 0.056949
7.98500000000008e-09 0.0569489
7.99500000000004e-09 0.0569487
8.005e-09 0.0569486
8.01500000000006e-09 0.0569485
8.02500000000002e-09 0.0569484
8.03500000000008e-09 0.0569482
8.04500000000004e-09 0.0569481
8.055e-09 0.0569479
8.06500000000007e-09 0.0569478
8.07500000000002e-09 0.0569477
8.08500000000009e-09 0.0569476
8.09500000000005e-09 0.0569474
8.10500000000001e-09 0.0569473
8.11500000000007e-09 0.0569472
8.12500000000003e-09 0.0569471
8.13499999999999e-09 0.0569469
8.14500000000005e-09 0.0569468
8.15500000000001e-09 0.0569467
8.16500000000007e-09 0.0569466
8.17500000000003e-09 0.0569464
8.18499999999999e-09 0.0569463
8.19500000000005e-09 0.0569462
8.20500000000001e-09 0.0569461
8.21500000000008e-09 0.0569459
8.22500000000004e-09 0.0569458
8.23499999999999e-09 0.0569457
8.24500000000006e-09 0.0569456
8.25500000000002e-09 0.0569454
8.26500000000008e-09 0.0569453
8.27500000000004e-09 0.0569452
8.285e-09 0.0569451
8.29500000000006e-09 0.0569449
8.30500000000002e-09 0.0569448
8.31500000000008e-09 0.0569447
8.32500000000004e-09 0.0569446
8.335e-09 0.0569445
8.34500000000007e-09 0.0569444
8.35500000000002e-09 0.0569442
8.36500000000009e-09 0.0569441
8.37500000000005e-09 0.056944
8.38500000000001e-09 0.0569439
8.39500000000007e-09 0.0569437
8.40500000000003e-09 0.0569436
8.41499999999999e-09 0.0569435
8.42500000000005e-09 0.0569434
8.43500000000001e-09 0.0569433
8.44500000000007e-09 0.0569432
8.45500000000003e-09 0.056943
8.46499999999999e-09 0.0569429
8.47500000000005e-09 0.0569428
8.48500000000001e-09 0.0569427
8.49500000000008e-09 0.0569425
8.50500000000004e-09 0.0569425
8.51499999999999e-09 0.0569423
8.52500000000006e-09 0.0569422
8.53500000000002e-09 0.0569421
8.54500000000008e-09 0.056942
8.55500000000004e-09 0.0569418
8.565e-09 0.0569418
8.57500000000006e-09 0.0569416
8.58500000000002e-09 0.0569415
8.59500000000008e-09 0.0569414
8.60500000000004e-09 0.0569413
8.615e-09 0.0569412
8.62500000000007e-09 0.0569411
8.63500000000002e-09 0.0569409
8.64500000000009e-09 0.0569408
8.65500000000005e-09 0.0569407
8.66500000000001e-09 0.0569406
8.67500000000007e-09 0.0569405
8.68500000000003e-09 0.0569404
8.69499999999999e-09 0.0569402
8.70500000000005e-09 0.0569402
8.71500000000001e-09 0.05694
8.72500000000007e-09 0.0569399
8.73500000000003e-09 0.0569398
8.74499999999999e-09 0.0569397
8.75500000000005e-09 0.0569396
8.76500000000001e-09 0.0569395
8.77500000000008e-09 0.0569393
8.78500000000004e-09 0.0569393
8.79499999999999e-09 0.0569391
8.80500000000006e-09 0.056939
8.81500000000002e-09 0.0569389
8.82500000000008e-09 0.0569388
8.83500000000004e-09 0.0569387
8.845e-09 0.0569386
8.85500000000006e-09 0.0569385
8.86500000000002e-09 0.0569384
8.87500000000008e-09 0.0569382
8.88500000000004e-09 0.0569382
8.895e-09 0.056938
8.90500000000007e-09 0.0569379
8.91500000000002e-09 0.0569378
8.92500000000009e-09 0.0569377
8.93500000000005e-09 0.0569376
8.945e-09 0.0569375
8.95500000000007e-09 0.0569374
8.96500000000003e-09 0.0569373
8.97499999999999e-09 0.0569372
8.98500000000005e-09 0.0569371
8.99500000000001e-09 0.056937
9.00500000000007e-09 0.0569369
9.01500000000003e-09 0.0569367
9.02499999999999e-09 0.0569367
9.03500000000005e-09 0.0569365
9.04500000000001e-09 0.0569364
9.05500000000008e-09 0.0569363
9.06500000000004e-09 0.0569362
9.07499999999999e-09 0.0569361
9.08500000000006e-09 0.056936
9.09500000000002e-09 0.0569359
9.10500000000008e-09 0.0569358
9.11500000000004e-09 0.0569357
9.125e-09 0.0569356
9.13500000000006e-09 0.0569355
9.14500000000002e-09 0.0569354
9.15500000000008e-09 0.0569353
9.16500000000004e-09 0.0569352
9.175e-09 0.0569351
9.18500000000007e-09 0.056935
9.19500000000002e-09 0.0569349
9.20500000000009e-09 0.0569348
9.21500000000005e-09 0.0569347
9.225e-09 0.0569346
9.23500000000007e-09 0.0569345
9.24500000000003e-09 0.0569344
9.25499999999999e-09 0.0569342
9.26500000000005e-09 0.0569342
9.27500000000001e-09 0.056934
9.28500000000007e-09 0.056934
9.29500000000003e-09 0.0569338
9.30499999999999e-09 0.0569338
9.31500000000005e-09 0.0569336
9.32500000000001e-09 0.0569336
9.33500000000008e-09 0.0569334
9.34500000000004e-09 0.0569334
9.35499999999999e-09 0.0569332
9.36500000000006e-09 0.0569332
9.37500000000002e-09 0.056933
9.38500000000008e-09 0.056933
9.39500000000004e-09 0.0569328
9.405e-09 0.0569328
9.41500000000006e-09 0.0569326
9.42500000000002e-09 0.0569326
9.43500000000008e-09 0.0569325
9.44500000000004e-09 0.0569324
9.455e-09 0.0569323
9.46500000000007e-09 0.0569322
9.47500000000002e-09 0.0569321
9.48500000000009e-09 0.056932
9.49500000000005e-09 0.0569319
9.505e-09 0.0569318
9.51500000000007e-09 0.0569317
9.52500000000003e-09 0.0569316
9.53499999999999e-09 0.0569315
9.54500000000005e-09 0.0569314
9.55500000000001e-09 0.0569313
9.56500000000007e-09 0.0569312
9.57500000000003e-09 0.0569311
9.58499999999999e-09 0.056931
9.59500000000005e-09 0.0569309
9.60500000000001e-09 0.0569308
9.61500000000008e-09 0.0569307
9.62500000000003e-09 0.0569306
9.63499999999999e-09 0.0569305
9.64500000000006e-09 0.0569304
9.65500000000002e-09 0.0569303
9.66500000000008e-09 0.0569303
9.67500000000004e-09 0.0569301
9.685e-09 0.0569301
9.69500000000006e-09 0.05693
9.70500000000002e-09 0.0569299
9.71500000000008e-09 0.0569298
9.72500000000004e-09 0.0569297
9.735e-09 0.0569296
9.74500000000007e-09 0.0569295
9.75500000000002e-09 0.0569294
9.76500000000009e-09 0.0569293
9.77500000000005e-09 0.0569292
9.785e-09 0.0569291
9.79500000000007e-09 0.056929
9.80500000000003e-09 0.056929
9.81499999999999e-09 0.0569288
9.82500000000005e-09 0.0569288
9.83500000000001e-09 0.0569287
9.84500000000007e-09 0.0569286
9.85500000000003e-09 0.0569285
9.86499999999999e-09 0.0569284
9.87500000000005e-09 0.0569283
9.88500000000001e-09 0.0569282
9.89500000000008e-09 0.0569281
9.90500000000003e-09 0.056928
9.91499999999999e-09 0.0569279
9.92500000000006e-09 0.0569279
9.93500000000002e-09 0.0569278
9.94500000000008e-09 0.0569277
9.95500000000004e-09 0.0569276
9.965e-09 0.0569275
9.97500000000006e-09 0.0569274
9.98500000000002e-09 0.0569273
9.99500000000008e-09 0.0556898


==> figures/Transitiondatabjt/group_56_segment_170.txt <==
time vOut
0 -0.0526146
1.00000000000643e-11 -0.0527575
1.00000000000643e-11 -0.0518122
1.99999999999168e-11 -0.0507244
2.99999999999811e-11 -0.0499614
4.00000000000454e-11 -0.0498657
4.99999999998979e-11 -0.0504148
5.99999999999622e-11 -0.0514591
7.00000000000264e-11 -0.052864
7.9999999999879e-11 -0.054485
8.99999999999432e-11 -0.0562297
1.00000000000008e-10 -0.0580091
1.10000000000072e-10 -0.0597783
1.19999999999924e-10 -0.0614898
1.29999999999989e-10 -0.0631291
1.40000000000053e-10 -0.0646727
1.49999999999905e-10 -0.0661222
1.5999999999997e-10 -0.0674668
1.70000000000034e-10 -0.0687153
1.79999999999886e-10 -0.0698633
1.89999999999951e-10 -0.0709223
2.00000000000015e-10 -0.0718905
2.09999999999868e-10 -0.0727802
2.19999999999932e-10 -0.0735905
2.29999999999996e-10 -0.0743331
2.4000000000006e-10 -0.0750076
2.49999999999913e-10 -0.0756246
2.59999999999977e-10 -0.0761838
2.70000000000041e-10 -0.0766947
2.79999999999894e-10 -0.0771568
2.89999999999958e-10 -0.0775787
3.00000000000023e-10 -0.0779596
3.09999999999875e-10 -0.0783071
3.19999999999939e-10 -0.0786204
3.30000000000004e-10 -0.0789061
3.40000000000068e-10 -0.0791633
3.4999999999992e-10 -0.0793977
3.59999999999985e-10 -0.0796085
3.70000000000049e-10 -0.0798005
3.79999999999901e-10 -0.079973
3.89999999999966e-10 -0.0801302
4.0000000000003e-10 -0.0802712
4.09999999999883e-10 -0.0803996
4.19999999999947e-10 -0.0805148
4.30000000000011e-10 -0.0806196
4.40000000000075e-10 -0.0807136
4.49999999999928e-10 -0.0807991
4.59999999999992e-10 -0.0808758
4.70000000000056e-10 -0.0809455
4.79999999999909e-10 -0.081008
4.89999999999973e-10 -0.0810648
5.00000000000038e-10 -0.0811157
5.0999999999989e-10 -0.0811619
5.19999999999954e-10 -0.0812035
5.30000000000019e-10 -0.0812411
5.39999999999871e-10 -0.0812749
5.49999999999935e-10 -0.0813055
5.6e-10 -0.0813331
5.70000000000064e-10 -0.0813579
5.79999999999917e-10 -0.0813805
5.89999999999981e-10 -0.0814006
6.00000000000045e-10 -0.0814191
6.09999999999898e-10 -0.0814354
6.19999999999962e-10 -0.0814505
6.30000000000026e-10 -0.0814637
6.39999999999879e-10 -0.0814761
6.49999999999943e-10 -0.0814868
6.60000000000007e-10 -0.081497
6.70000000000072e-10 -0.0815056
6.79999999999924e-10 -0.081514
6.89999999999988e-10 -0.0815209
7.00000000000053e-10 -0.0815279
7.09999999999905e-10 -0.0815334
7.19999999999969e-10 -0.0815392
7.30000000000034e-10 -0.0815436
7.39999999999886e-10 -0.0815484
7.4999999999995e-10 -0.0815519
7.60000000000015e-10 -0.081556
7.69999999999867e-10 -0.0815587
7.79999999999932e-10 -0.0815622
7.89999999999996e-10 -0.0815643
8.0000000000006e-10 -0.0815673
8.09999999999913e-10 -0.0815689
8.19999999999977e-10 -0.0815714
8.30000000000041e-10 -0.0815726
8.39999999999894e-10 -0.0815749
8.49999999999958e-10 -0.0815757
8.60000000000022e-10 -0.0815777
8.69999999999875e-10 -0.0815782
8.79999999999939e-10 -0.08158
8.90000000000003e-10 -0.0815803
9.00000000000068e-10 -0.0815819
9.0999999999992e-10 -0.081582
9.19999999999984e-10 -0.0815835
9.30000000000049e-10 -0.0815835
9.39999999999901e-10 -0.0815848
9.49999999999965e-10 -0.0815846
9.6000000000003e-10 -0.0815859
9.69999999999882e-10 -0.0815856
9.79999999999947e-10 -0.0815868
9.90000000000011e-10 -0.0815864
1.00000000000008e-09 -0.0815875
1.00999999999993e-09 -0.0815871
1.01999999999999e-09 -0.0815882
1.03000000000006e-09 -0.0815877
1.03999999999991e-09 -0.0815887
1.04999999999997e-09 -0.0815881
1.06000000000004e-09 -0.0815891
1.06999999999989e-09 -0.0815885
1.07999999999995e-09 -0.0815895
1.09000000000002e-09 -0.0815889
1.09999999999987e-09 -0.0815898
1.10999999999994e-09 -0.0815892
1.12e-09 -0.0815901
1.13000000000006e-09 -0.0815894
1.13999999999992e-09 -0.0815904
1.14999999999998e-09 -0.0815896
1.16000000000004e-09 -0.0815906
1.1699999999999e-09 -0.0815898
1.17999999999996e-09 -0.0815907
1.19000000000003e-09 -0.08159
1.19999999999988e-09 -0.0815909
1.20999999999994e-09 -0.0815901
1.22000000000001e-09 -0.081591
1.23000000000007e-09 -0.0815903
1.23999999999992e-09 -0.0815912
1.24999999999999e-09 -0.0815904
1.26000000000005e-09 -0.0815913
1.2699999999999e-09 -0.0815905
1.27999999999997e-09 -0.0815914
1.29000000000003e-09 -0.0815906
1.29999999999989e-09 -0.0815915
1.30999999999995e-09 -0.0815907
1.32000000000001e-09 -0.0815915
1.32999999999987e-09 -0.0815907
1.33999999999993e-09 -0.0815916
1.35e-09 -0.0815908
1.36000000000006e-09 -0.0815917
1.36999999999991e-09 -0.0815909
1.37999999999998e-09 -0.0815918
1.39000000000004e-09 -0.081591
1.39999999999989e-09 -0.0815918
1.40999999999996e-09 -0.081591
1.42000000000002e-09 -0.0815919
1.42999999999987e-09 -0.0815911
1.43999999999994e-09 -0.081592
1.45e-09 -0.0815912
1.46000000000007e-09 -0.081592
1.46999999999992e-09 -0.0815912
1.47999999999998e-09 -0.0815921
1.49000000000005e-09 -0.0815913
1.4999999999999e-09 -0.0815921
1.50999999999997e-09 -0.0815914
1.52000000000003e-09 -0.0815922
1.52999999999988e-09 -0.0815914
1.53999999999995e-09 -0.0815923
1.55000000000001e-09 -0.0815915
1.56000000000007e-09 -0.0815923
1.56999999999993e-09 -0.0815916
1.57999999999999e-09 -0.0815924
1.59000000000006e-09 -0.0815917
1.59999999999991e-09 -0.0815925
1.60999999999997e-09 -0.0815918
1.62000000000004e-09 -0.0815926
1.62999999999989e-09 -0.0815919
1.63999999999995e-09 -0.0815927
1.65000000000002e-09 -0.081592
1.65999999999987e-09 -0.0815928
1.66999999999993e-09 -0.0815921
1.68e-09 -0.0815929
1.69000000000006e-09 -0.0815922
1.69999999999992e-09 -0.0815931
1.70999999999998e-09 -0.0815924
1.72000000000004e-09 -0.0815932
1.7299999999999e-09 -0.0815925
1.73999999999996e-09 -0.0815934
1.75000000000003e-09 -0.0815927
1.75999999999988e-09 -0.0815935
1.76999999999994e-09 -0.0815929
1.78000000000001e-09 -0.0815937
1.79000000000007e-09 -0.0815931
1.79999999999992e-09 -0.0815939
1.80999999999999e-09 -0.0815933
1.82000000000005e-09 -0.0815941
1.8299999999999e-09 -0.0815935
1.83999999999997e-09 -0.0815943
1.85000000000003e-09 -0.0815937
1.85999999999989e-09 -0.0815945
1.86999999999995e-09 -0.0815939
1.88000000000001e-09 -0.0815947
1.88999999999987e-09 -0.0815941
1.89999999999993e-09 -0.081595
1.91e-09 -0.0815944
1.92000000000006e-09 -0.0815952
1.92999999999991e-09 -0.0815946
1.93999999999998e-09 -0.0815954
1.95000000000004e-09 -0.0815949
1.95999999999989e-09 -0.0815957
1.96999999999996e-09 -0.0815952
1.98000000000002e-09 -0.081596
1.98999999999987e-09 -0.0815954
1.99999999999994e-09 -0.0815962
2.01e-09 -0.0815957
2.02000000000007e-09 -0.0815965
2.02999999999992e-09 -0.081596
2.03999999999998e-09 -0.0815968
2.05000000000005e-09 -0.0815963
2.0599999999999e-09 -0.0815971
2.06999999999996e-09 -0.0815966
2.08000000000003e-09 -0.0815974
2.08999999999988e-09 -0.0815969
2.09999999999995e-09 -0.0815977
2.11000000000001e-09 -0.0815972
2.12000000000007e-09 -0.081598
2.12999999999993e-09 -0.0815975
2.13999999999999e-09 -0.0815983
2.15000000000006e-09 -0.0815979
2.15999999999991e-09 -0.0815987
2.16999999999997e-09 -0.0815982
2.18000000000004e-09 -0.081599
2.18999999999989e-09 -0.0815986
2.19999999999995e-09 -0.0815993
2.21000000000002e-09 -0.0815989
2.21999999999987e-09 -0.0815997
2.22999999999993e-09 -0.0815993
2.24e-09 -0.0816
2.25000000000006e-09 -0.0815996
2.25999999999992e-09 -0.0816004
2.26999999999998e-09 -0.0816
2.28000000000004e-09 -0.0816008
2.2899999999999e-09 -0.0816004
2.29999999999996e-09 -0.0816012
2.31000000000003e-09 -0.0816008
2.31999999999988e-09 -0.0816015
2.32999999999994e-09 -0.0816012
2.34000000000001e-09 -0.0816019
2.35000000000007e-09 -0.0816016
2.35999999999992e-09 -0.0816023
2.36999999999999e-09 -0.081602
2.38000000000005e-09 -0.0816027
2.3899999999999e-09 -0.0816024
2.39999999999997e-09 -0.0816031
2.41000000000003e-09 -0.0816028
2.41999999999989e-09 -0.0816036
2.42999999999995e-09 -0.0816033
2.44000000000001e-09 -0.081604
2.44999999999987e-09 -0.0816037
2.45999999999993e-09 -0.0816044
2.46999999999999e-09 -0.0816041
2.48000000000006e-09 -0.0816049
2.48999999999991e-09 -0.0816046
2.49999999999998e-09 -0.0816053
2.51000000000004e-09 -0.081605
2.51999999999989e-09 -0.0816058
2.52999999999996e-09 -0.0816055
2.54000000000002e-09 -0.0816062
2.54999999999987e-09 -0.081606
2.55999999999994e-09 -0.0816067
2.57e-09 -0.0816065
2.58000000000007e-09 -0.0816072
2.58999999999992e-09 -0.081607
2.59999999999998e-09 -0.0816077
2.61000000000005e-09 -0.0816075
2.6199999999999e-09 -0.0816082
2.62999999999996e-09 -0.081608
2.64000000000003e-09 -0.0816087
2.64999999999988e-09 -0.0816085
2.65999999999995e-09 -0.0816092
2.67000000000001e-09 -0.081609
2.68000000000007e-09 -0.0816097
2.68999999999993e-09 -0.0816096
2.69999999999999e-09 -0.0816103
2.71000000000006e-09 -0.0816101
2.71999999999991e-09 -0.0816108
2.72999999999997e-09 -0.0816107
2.74000000000004e-09 -0.0816114
2.74999999999989e-09 -0.0816113
2.75999999999995e-09 -0.081612
2.77000000000002e-09 -0.0816119
2.77999999999987e-09 -0.0816126
2.78999999999993e-09 -0.0816125
2.8e-09 -0.0816132
2.81000000000006e-09 -0.0816131
2.81999999999992e-09 -0.0816138
2.82999999999998e-09 -0.0816137
2.84000000000004e-09 -0.0816145
2.8499999999999e-09 -0.0816144
2.85999999999996e-09 -0.0816151
2.87000000000003e-09 -0.0816151
2.87999999999988e-09 -0.0816158
2.88999999999994e-09 -0.0816158
2.90000000000001e-09 -0.0816165
2.91000000000007e-09 -0.0816165
2.91999999999992e-09 -0.0816172
2.92999999999999e-09 -0.0816172
2.94000000000005e-09 -0.081618
2.9499999999999e-09 -0.081618
2.95999999999997e-09 -0.0816188
2.97000000000003e-09 -0.0816188
2.97999999999989e-09 -0.0816196
2.98999999999995e-09 -0.0816197
3.00000000000001e-09 -0.0816204
3.00999999999987e-09 -0.0816205
3.01999999999993e-09 -0.0816213
3.02999999999999e-09 -0.0816214
3.04000000000006e-09 -0.0816223
3.04999999999991e-09 -0.0816224
3.05999999999998e-09 -0.0816232
3.07000000000004e-09 -0.0816234
3.07999999999989e-09 -0.0816242
3.08999999999996e-09 -0.0816244
3.10000000000002e-09 -0.0816253
3.10999999999987e-09 -0.0816255
3.11999999999994e-09 -0.0816264
3.13e-09 -0.0816267
3.14000000000007e-09 -0.0816276
3.14999999999992e-09 -0.0816279
3.15999999999998e-09 -0.0816288
3.17000000000005e-09 -0.0816292
3.1799999999999e-09 -0.0816302
3.18999999999996e-09 -0.0816305
3.20000000000003e-09 -0.0816316
3.20999999999988e-09 -0.081632
3.21999999999995e-09 -0.0816331
3.23000000000001e-09 -0.0816335
3.24000000000007e-09 -0.0816346
3.24999999999993e-09 -0.0816352
3.25999999999999e-09 -0.0816363
3.27000000000006e-09 -0.0816369
3.27999999999991e-09 -0.0816381
3.28999999999997e-09 -0.0816388
3.30000000000004e-09 -0.0816401
3.30999999999989e-09 -0.0816408
3.31999999999995e-09 -0.0816421
3.33000000000002e-09 -0.081643
3.33999999999987e-09 -0.0816444
3.34999999999993e-09 -0.0816453
3.36e-09 -0.0816468
3.37000000000006e-09 -0.0816478
3.37999999999992e-09 -0.0816494
3.38999999999998e-09 -0.0816504
3.40000000000004e-09 -0.0816521
3.4099999999999e-09 -0.0816533
3.41999999999996e-09 -0.0816551
3.43000000000002e-09 -0.0816565
3.43999999999988e-09 -0.0816584
3.44999999999994e-09 -0.0816599
3.46000000000001e-09 -0.0816619
3.47000000000007e-09 -0.0816635
3.47999999999992e-09 -0.0816657
3.48999999999999e-09 -0.0816675
3.50000000000005e-09 -0.0816699
3.5099999999999e-09 -0.0816718
3.51999999999997e-09 -0.0816743
3.53000000000003e-09 -0.0816765
3.53999999999988e-09 -0.0816792
3.54999999999995e-09 -0.0816816
3.56000000000001e-09 -0.0816845
3.56999999999987e-09 -0.0816871
3.57999999999993e-09 -0.0816903
3.58999999999999e-09 -0.0816931
3.60000000000006e-09 -0.0816966
3.60999999999991e-09 -0.0816997
3.61999999999998e-09 -0.0817034
3.63000000000004e-09 -0.0817068
3.63999999999989e-09 -0.0817108
3.64999999999996e-09 -0.0817146
3.66000000000002e-09 -0.0817189
3.66999999999987e-09 -0.0817231
3.67999999999994e-09 -0.0817278
3.69e-09 -0.0817323
3.70000000000007e-09 -0.0817374
3.70999999999992e-09 -0.0817423
3.71999999999998e-09 -0.0817479
3.73000000000005e-09 -0.0817533
3.7399999999999e-09 -0.0817594
3.74999999999996e-09 -0.0817653
3.76000000000003e-09 -0.0817719
3.76999999999988e-09 -0.0817783
3.77999999999995e-09 -0.0817855
3.79000000000001e-09 -0.0817925
3.80000000000007e-09 -0.0818003
3.80999999999993e-09 -0.081808
3.81999999999999e-09 -0.0818165
3.83000000000005e-09 -0.0818249
3.83999999999991e-09 -0.0818341
3.84999999999997e-09 -0.0818433
3.86000000000004e-09 -0.0818533
3.86999999999989e-09 -0.0818633
3.87999999999995e-09 -0.0818742
3.89000000000002e-09 -0.0818851
3.89999999999987e-09 -0.0818969
3.90999999999993e-09 -0.0819088
3.92e-09 -0.0819216
3.93000000000006e-09 -0.0819346
3.93999999999991e-09 -0.0819485
3.94999999999998e-09 -0.0819626
3.96000000000004e-09 -0.0819776
3.9699999999999e-09 -0.0819929
3.97999999999996e-09 -0.0820092
3.99000000000002e-09 -0.0820259
3.99999999999988e-09 -0.0820435
4.00999999999994e-09 -0.0820615
4.02000000000001e-09 -0.0820806
4.03000000000007e-09 -0.0821001
4.03999999999992e-09 -0.0821207
4.04999999999999e-09 -0.0821418
4.06000000000005e-09 -0.082164
4.0699999999999e-09 -0.0821868
4.07999999999997e-09 -0.0822108
4.09000000000003e-09 -0.0822353
4.09999999999988e-09 -0.0822611
4.10999999999995e-09 -0.0822875
4.12000000000001e-09 -0.0823152
4.12999999999987e-09 -0.0823435
4.13999999999993e-09 -0.0823732
4.14999999999999e-09 -0.0824036
4.16000000000006e-09 -0.0824354
4.16999999999991e-09 -0.0824679
4.17999999999998e-09 -0.0825019
4.19000000000004e-09 -0.0825367
4.19999999999989e-09 -0.0825728
4.20999999999996e-09 -0.0826099
4.22000000000002e-09 -0.0826484
4.22999999999987e-09 -0.0826877
4.23999999999994e-09 -0.0827286
4.25e-09 -0.0827703
4.26000000000007e-09 -0.0828135
4.26999999999992e-09 -0.0828576
4.27999999999998e-09 -0.0829032
4.29000000000005e-09 -0.0829498
4.2999999999999e-09 -0.0829978
4.30999999999996e-09 -0.0830467
4.32000000000003e-09 -0.0830971
4.32999999999988e-09 -0.0831483
4.33999999999994e-09 -0.083201
4.35000000000001e-09 -0.0832546
4.36000000000007e-09 -0.0833095
4.36999999999993e-09 -0.0833653
4.37999999999999e-09 -0.0834224
4.39000000000005e-09 -0.0834803
4.39999999999991e-09 -0.0835394
4.40999999999997e-09 -0.0835993
4.42000000000004e-09 -0.0836603
4.42999999999989e-09 -0.083722
4.43999999999995e-09 -0.0837847
4.45000000000002e-09 -0.083848
4.45999999999987e-09 -0.0839123
4.46999999999993e-09 -0.083977
4.48e-09 -0.0840426
4.49000000000006e-09 -0.0841085
4.49999999999991e-09 -0.0841752
4.50999999999998e-09 -0.0842421
4.52000000000004e-09 -0.0843096
4.5299999999999e-09 -0.0843772
4.53999999999996e-09 -0.0844453
4.55000000000002e-09 -0.0845134
4.55999999999988e-09 -0.0845818
4.56999999999994e-09 -0.08465
4.58000000000001e-09 -0.0847185
4.59000000000007e-09 -0.0847866
4.59999999999992e-09 -0.0848549
4.60999999999999e-09 -0.0849227
4.62000000000005e-09 -0.0849904
4.6299999999999e-09 -0.0850576
4.63999999999997e-09 -0.0851247
4.65000000000003e-09 -0.085191
4.65999999999988e-09 -0.085257
4.66999999999995e-09 -0.0853223
4.68000000000001e-09 -0.0853871
4.68999999999987e-09 -0.0854511
4.69999999999993e-09 -0.0855145
4.70999999999999e-09 -0.0855769
4.72000000000006e-09 -0.0856388
4.72999999999991e-09 -0.0856995
4.73999999999997e-09 -0.0857596
4.75000000000004e-09 -0.0858185
4.75999999999989e-09 -0.0858767
4.76999999999996e-09 -0.0859336
4.78000000000002e-09 -0.0859898
4.78999999999987e-09 -0.0860447
4.79999999999994e-09 -0.0860987
4.81e-09 -0.0861514
4.82000000000007e-09 -0.0862033
4.82999999999992e-09 -0.0862538
4.83999999999998e-09 -0.0863034
4.85000000000005e-09 -0.0863517
4.8599999999999e-09 -0.086399
4.86999999999996e-09 -0.086445
4.88000000000003e-09 -0.08649
4.88999999999988e-09 -0.0865337
4.89999999999994e-09 -0.0865765
4.91000000000001e-09 -0.0866179
4.92000000000007e-09 -0.0866584
4.92999999999993e-09 -0.0866976
4.93999999999999e-09 -0.0867359
4.95000000000005e-09 -0.0867729
4.95999999999991e-09 -0.0868091
4.96999999999997e-09 -0.0868439
4.98000000000004e-09 -0.0868779
4.98999999999989e-09 -0.0869107
4.99999999999995e-09 -0.0869427
5.01000000000002e-09 -0.0869734
5.01999999999987e-09 -0.0870034
5.02999999999993e-09 -0.0870322
5.04e-09 -0.0870603
5.05000000000006e-09 -0.0870873
5.05999999999991e-09 -0.0871135
5.06999999999998e-09 -0.0871387
5.08000000000004e-09 -0.0871632
5.0899999999999e-09 -0.0871867
5.09999999999996e-09 -0.0872095
5.11000000000002e-09 -0.0872314
5.11999999999988e-09 -0.0872527
5.12999999999994e-09 -0.0872731
5.14e-09 -0.0872929
5.15000000000007e-09 -0.0873118
5.15999999999992e-09 -0.0873302
5.16999999999999e-09 -0.0873477
5.18000000000005e-09 -0.0873648
5.1899999999999e-09 -0.0873811
5.19999999999997e-09 -0.0873969
5.21000000000003e-09 -0.087412
5.21999999999988e-09 -0.0874266
5.22999999999995e-09 -0.0874406
5.24000000000001e-09 -0.0874542
5.25000000000008e-09 -0.0874671
5.25999999999993e-09 -0.0874796
5.26999999999999e-09 -0.0874915
5.28000000000006e-09 -0.0875032
5.28999999999991e-09 -0.0875142
5.29999999999997e-09 -0.0875249
5.31000000000004e-09 -0.087535
5.31999999999989e-09 -0.0875449
5.32999999999996e-09 -0.0875543
5.34000000000002e-09 -0.0875634
5.34999999999987e-09 -0.087572
5.35999999999994e-09 -0.0875804
5.37e-09 -0.0875884
5.38000000000007e-09 -0.0875961
5.38999999999992e-09 -0.0876034
5.39999999999998e-09 -0.0876106
5.41000000000005e-09 -0.0876173
5.4199999999999e-09 -0.0876239
5.42999999999996e-09 -0.08763
5.44000000000003e-09 -0.0876361
5.44999999999988e-09 -0.0876417
5.45999999999994e-09 -0.0876473
5.47000000000001e-09 -0.0876525
5.48000000000007e-09 -0.0876576
5.48999999999993e-09 -0.0876624
5.49999999999999e-09 -0.0876671
5.51000000000005e-09 -0.0876715
5.51999999999991e-09 -0.0876758
5.52999999999997e-09 -0.0876798
5.54000000000004e-09 -0.0876838
5.54999999999989e-09 -0.0876874
5.55999999999995e-09 -0.0876911
5.57000000000002e-09 -0.0876944
5.57999999999987e-09 -0.0876978
5.58999999999993e-09 -0.0877009
5.6e-09 -0.0877039
5.61000000000006e-09 -0.0877067
5.61999999999991e-09 -0.0877096
5.62999999999998e-09 -0.0877121
5.64000000000004e-09 -0.0877147
5.6499999999999e-09 -0.0877171
5.65999999999996e-09 -0.0877194
5.67000000000002e-09 -0.0877216
5.67999999999988e-09 -0.0877237
5.68999999999994e-09 -0.0877257
5.7e-09 -0.0877277
5.71000000000007e-09 -0.0877295
5.71999999999992e-09 -0.0877313
5.72999999999999e-09 -0.0877329
5.74000000000005e-09 -0.0877346
5.7499999999999e-09 -0.0877361
5.75999999999997e-09 -0.0877376
5.77000000000003e-09 -0.0877389
5.77999999999988e-09 -0.0877403
5.78999999999995e-09 -0.0877415
5.80000000000001e-09 -0.0877428
5.81000000000008e-09 -0.0877439
5.81999999999993e-09 -0.0877451
5.82999999999999e-09 -0.0877461
5.84000000000006e-09 -0.0877472
5.84999999999991e-09 -0.0877481
5.85999999999997e-09 -0.087749
5.87000000000004e-09 -0.0877499
5.87999999999989e-09 -0.0877508
5.88999999999996e-09 -0.0877515
5.90000000000002e-09 -0.0877523
5.90999999999987e-09 -0.087753
5.91999999999994e-09 -0.0877537
5.93e-09 -0.0877543
5.94000000000007e-09 -0.087755
5.94999999999992e-09 -0.0877555
5.95999999999998e-09 -0.0877561
5.97000000000005e-09 -0.0877566
5.9799999999999e-09 -0.0877572
5.98999999999996e-09 -0.0877576
6.00000000000003e-09 -0.0877581
6.00999999999988e-09 -0.0877585
6.01999999999994e-09 -0.087759
6.03000000000001e-09 -0.0877593
6.04000000000007e-09 -0.0877597
6.04999999999993e-09 -0.08776
6.05999999999999e-09 -0.0877604
6.07000000000005e-09 -0.0877607
6.07999999999991e-09 -0.087761
6.08999999999997e-09 -0.0877612
6.10000000000003e-09 -0.0877616
6.10999999999989e-09 -0.0877618
6.11999999999995e-09 -0.087762
6.13000000000002e-09 -0.0877622
6.13999999999987e-09 -0.0877625
6.14999999999993e-09 -0.0877626
6.16e-09 -0.0877628
6.17000000000006e-09 -0.087763
6.17999999999991e-09 -0.0877632
6.18999999999998e-09 -0.0877633
6.20000000000004e-09 -0.0877635
6.20999999999989e-09 -0.0877635
6.21999999999996e-09 -0.0877637
6.23000000000002e-09 -0.0877638
6.23999999999988e-09 -0.0877639
6.24999999999994e-09 -0.0877639
6.26e-09 -0.0877641
6.27000000000007e-09 -0.0877641
6.27999999999992e-09 -0.0877642
6.28999999999999e-09 -0.0877642
6.30000000000005e-09 -0.0877644
6.3099999999999e-09 -0.0877643
6.31999999999997e-09 -0.0877644
6.33000000000003e-09 -0.0877644
6.33999999999988e-09 -0.0877645
6.34999999999995e-09 -0.0877645
6.36000000000001e-09 -0.0877646
6.37000000000008e-09 -0.0877645
6.37999999999993e-09 -0.0877646
6.38999999999999e-09 -0.0877646
6.40000000000006e-09 -0.0877646
6.40999999999991e-09 -0.0877646
6.41999999999997e-09 -0.0877646
6.43000000000004e-09 -0.0877645
6.43999999999989e-09 -0.0877646
6.44999999999996e-09 -0.0877645
6.46000000000002e-09 -0.0877645
6.46999999999987e-09 -0.0877645
6.47999999999994e-09 -0.0877645
6.49e-09 -0.0877644
6.50000000000006e-09 -0.0877644
6.50999999999992e-09 -0.0877644
6.51999999999998e-09 -0.0877644
6.53000000000005e-09 -0.0877643
6.5399999999999e-09 -0.0877643
6.54999999999996e-09 -0.0877642
6.56000000000003e-09 -0.0877642
6.56999999999988e-09 -0.0877641
6.57999999999994e-09 -0.0877641
6.59000000000001e-09 -0.087764
6.60000000000007e-09 -0.087764
6.60999999999992e-09 -0.0877639
6.61999999999999e-09 -0.0877639
6.63000000000005e-09 -0.0877638
6.63999999999991e-09 -0.0877638
6.64999999999997e-09 -0.0877637
6.66000000000003e-09 -0.0877637
6.66999999999989e-09 -0.0877636
6.67999999999995e-09 -0.0877636
6.69000000000002e-09 -0.0877635
6.69999999999987e-09 -0.0877634
6.70999999999993e-09 -0.0877633
6.72e-09 -0.0877633
6.73000000000006e-09 -0.0877632
6.73999999999991e-09 -0.0877632
6.74999999999998e-09 -0.087763
6.76000000000004e-09 -0.087763
6.76999999999989e-09 -0.0877629
6.77999999999996e-09 -0.0877629
6.79000000000002e-09 -0.0877628
6.79999999999988e-09 -0.0877627
6.80999999999994e-09 -0.0877626
6.82e-09 -0.0877626
6.83000000000007e-09 -0.0877625
6.83999999999992e-09 -0.0877624
6.84999999999999e-09 -0.0877623
6.86000000000005e-09 -0.0877623
6.8699999999999e-09 -0.0877622
6.87999999999997e-09 -0.0877621
6.89000000000003e-09 -0.087762
6.89999999999988e-09 -0.087762
6.90999999999995e-09 -0.0877619
6.92000000000001e-09 -0.0877618
6.93000000000008e-09 -0.0877617
6.93999999999993e-09 -0.0877617
6.94999999999999e-09 -0.0877615
6.96000000000006e-09 -0.0877615
6.96999999999991e-09 -0.0877614
6.97999999999997e-09 -0.0877613
6.99000000000004e-09 -0.0877612
6.99999999999989e-09 -0.0877612
7.00999999999995e-09 -0.087761
7.02000000000002e-09 -0.087761
7.02999999999987e-09 -0.0877609
7.03999999999994e-09 -0.0877608
7.05e-09 -0.0877607
7.06000000000006e-09 -0.0877607
7.06999999999992e-09 -0.0877606
7.07999999999998e-09 -0.0877605
7.09000000000005e-09 -0.0877604
7.0999999999999e-09 -0.0877603
7.10999999999996e-09 -0.0877602
7.12000000000003e-09 -0.0877602
7.12999999999988e-09 -0.0877601
7.13999999999994e-09 -0.08776
7.15000000000001e-09 -0.0877599
7.16000000000007e-09 -0.0877598
7.16999999999992e-09 -0.0877597
7.17999999999999e-09 -0.0877597
7.19000000000005e-09 -0.0877596
7.19999999999991e-09 -0.0877595
7.20999999999997e-09 -0.0877594
7.22000000000003e-09 -0.0877593
7.22999999999989e-09 -0.0877592
7.23999999999995e-09 -0.0877592
7.25000000000002e-09 -0.087759
7.25999999999987e-09 -0.087759
7.26999999999993e-09 -0.0877589
7.28e-09 -0.0877588
7.29000000000006e-09 -0.0877587
7.29999999999991e-09 -0.0877587
7.30999999999998e-09 -0.0877585
7.32000000000004e-09 -0.0877585
7.32999999999989e-09 -0.0877584
7.33999999999996e-09 -0.0877583
7.35000000000002e-09 -0.0877582
7.35999999999988e-09 -0.0877582
7.36999999999994e-09 -0.087758
7.38e-09 -0.087758
7.39000000000007e-09 -0.0877579
7.39999999999992e-09 -0.0877578
7.40999999999998e-09 -0.0877577
7.42000000000005e-09 -0.0877576
7.4299999999999e-09 -0.0877575
7.43999999999997e-09 -0.0877575
7.45000000000003e-09 -0.0877574
7.45999999999988e-09 -0.0877573
7.46999999999995e-09 -0.0877572
7.48000000000001e-09 -0.0877571
7.49000000000008e-09 -0.087757
7.49999999999993e-09 -0.087757
7.50999999999999e-09 -0.0877569
7.52000000000006e-09 -0.0877568
7.52999999999991e-09 -0.0877567
7.53999999999997e-09 -0.0877566
7.55000000000004e-09 -0.0877565
7.55999999999989e-09 -0.0877565
7.56999999999995e-09 -0.0877564
7.58000000000002e-09 -0.0877563
7.58999999999987e-09 -0.0877562
7.59999999999994e-09 -0.0877561
7.61e-09 -0.087756
7.62000000000006e-09 -0.087756
7.62999999999992e-09 -0.0877559
7.63999999999998e-09 -0.0877558
7.65000000000005e-09 -0.0877557
7.6599999999999e-09 -0.0877556
7.66999999999996e-09 -0.0877555
7.68000000000003e-09 -0.0877555
7.68999999999988e-09 -0.0877554
7.69999999999994e-09 -0.0877553
7.71000000000001e-09 -0.0877552
7.72000000000007e-09 -0.0877551
7.72999999999992e-09 -0.087755
7.73999999999999e-09 -0.087755
7.75000000000005e-09 -0.0877549
7.75999999999991e-09 -0.0877548
7.76999999999997e-09 -0.0877547
7.78000000000003e-09 -0.0877546
7.78999999999989e-09 -0.0877545
7.79999999999995e-09 -0.0877545
7.81000000000002e-09 -0.0877544
7.81999999999987e-09 -0.0877543
7.82999999999993e-09 -0.0877542
7.84e-09 -0.0877541
7.85000000000006e-09 -0.087754
7.85999999999991e-09 -0.087754
7.86999999999998e-09 -0.0877539
7.88000000000004e-09 -0.0877538
7.88999999999989e-09 -0.0877537
7.89999999999996e-09 -0.0877537
7.91000000000002e-09 -0.0877535
7.91999999999988e-09 -0.0877535
7.92999999999994e-09 -0.0877534
7.94e-09 -0.0877533
7.95000000000007e-09 -0.0877532
7.95999999999992e-09 -0.0877532
7.96999999999998e-09 -0.0877531
7.98000000000005e-09 -0.087753
7.9899999999999e-09 -0.0877529
7.99999999999997e-09 -0.0877528
8.01000000000003e-09 -0.0877527
8.01999999999988e-09 -0.0877527
8.02999999999995e-09 -0.0877526
8.04000000000001e-09 -0.0877525
8.05000000000008e-09 -0.0877524
8.05999999999993e-09 -0.0877524
8.06999999999999e-09 -0.0877522
8.08000000000006e-09 -0.0877522
8.08999999999991e-09 -0.0877521
8.09999999999997e-09 -0.087752
8.11000000000004e-09 -0.0877519
8.11999999999989e-09 -0.0877519
8.12999999999995e-09 -0.0877518
8.14000000000002e-09 -0.0877517
8.14999999999987e-09 -0.0877516
8.15999999999994e-09 -0.0877516
8.17e-09 -0.0877514
8.18000000000006e-09 -0.0877514
8.18999999999992e-09 -0.0877513
8.19999999999998e-09 -0.0877512
8.21000000000005e-09 -0.0877511
8.2199999999999e-09 -0.0877511
8.22999999999996e-09 -0.087751
8.24000000000003e-09 -0.0877509
8.24999999999988e-09 -0.0877508
8.25999999999994e-09 -0.0877508
8.27000000000001e-09 -0.0877507
8.28000000000007e-09 -0.0877506
8.28999999999992e-09 -0.0877505
8.29999999999999e-09 -0.0877504
8.31000000000005e-09 -0.0877503
8.31999999999991e-09 -0.0877503
8.32999999999997e-09 -0.0877502
8.34000000000003e-09 -0.0877501
8.34999999999989e-09 -0.08775
8.35999999999995e-09 -0.08775
8.37000000000001e-09 -0.0877499
8.37999999999987e-09 -0.0877498
8.38999999999993e-09 -0.0877497
8.4e-09 -0.0877497
8.41000000000006e-09 -0.0877496
8.41999999999991e-09 -0.0877495
8.42999999999998e-09 -0.0877494
8.44000000000004e-09 -0.0877493
8.44999999999989e-09 -0.0877492
8.45999999999996e-09 -0.0877492
8.47000000000002e-09 -0.0877491
8.47999999999987e-09 -0.087749
8.48999999999994e-09 -0.0877489
8.5e-09 -0.0877489
8.51000000000007e-09 -0.0877488
8.51999999999992e-09 -0.0877487
8.52999999999998e-09 -0.0877486
8.54000000000005e-09 -0.0877486
8.5499999999999e-09 -0.0877485
8.55999999999997e-09 -0.0877484
8.57000000000003e-09 -0.0877483
8.57999999999988e-09 -0.0877483
8.58999999999995e-09 -0.0877482
8.60000000000001e-09 -0.0877481
8.61000000000008e-09 -0.087748
8.61999999999993e-09 -0.0877479
8.62999999999999e-09 -0.0877478
8.64000000000006e-09 -0.0877478
8.64999999999991e-09 -0.0877477
8.65999999999997e-09 -0.0877476
8.67000000000004e-09 -0.0877475
8.67999999999989e-09 -0.0877475
8.68999999999995e-09 -0.0877474
8.70000000000002e-09 -0.0877473
8.70999999999987e-09 -0.0877472
8.71999999999994e-09 -0.0877472
8.73e-09 -0.0877471
8.74000000000006e-09 -0.087747
8.74999999999992e-09 -0.0877469
8.75999999999998e-09 -0.0877469
8.77000000000004e-09 -0.0877468
8.7799999999999e-09 -0.0877467
8.78999999999996e-09 -0.0877466
8.80000000000003e-09 -0.0877466
8.80999999999988e-09 -0.0877465
8.81999999999994e-09 -0.0877464
8.83000000000001e-09 -0.0877463
8.84000000000007e-09 -0.0877463
8.84999999999992e-09 -0.0877462
8.85999999999999e-09 -0.0877461
8.87000000000005e-09 -0.087746
8.8799999999999e-09 -0.087746
8.88999999999997e-09 -0.0877459
8.90000000000003e-09 -0.0877458
8.90999999999989e-09 -0.0877457
8.91999999999995e-09 -0.0877457
8.93000000000001e-09 -0.0877456
8.93999999999987e-09 -0.0877455
8.94999999999993e-09 -0.0877454
8.96e-09 -0.0877454
8.97000000000006e-09 -0.0877453
8.97999999999991e-09 -0.0877452
8.98999999999998e-09 -0.0877451
9.00000000000004e-09 -0.0877451
9.00999999999989e-09 -0.087745
9.01999999999996e-09 -0.0877449
9.03000000000002e-09 -0.0877448
9.03999999999987e-09 -0.0877448
9.04999999999994e-09 -0.0877447
9.06e-09 -0.0877446
9.07000000000007e-09 -0.0877445
9.07999999999992e-09 -0.0877445
9.08999999999998e-09 -0.0877444
9.10000000000005e-09 -0.0877443
9.1099999999999e-09 -0.0877442
9.11999999999997e-09 -0.0877442
9.13000000000003e-09 -0.0877441
9.13999999999988e-09 -0.087744
9.14999999999995e-09 -0.0877439
9.16000000000001e-09 -0.0877439
9.17000000000007e-09 -0.0877438
9.17999999999993e-09 -0.0877437
9.18999999999999e-09 -0.0877437
9.20000000000006e-09 -0.0877436
9.20999999999991e-09 -0.0877435
9.21999999999997e-09 -0.0877435
9.23000000000004e-09 -0.0877434
9.23999999999989e-09 -0.0877433
9.24999999999995e-09 -0.0877432
9.26000000000002e-09 -0.0877432
9.26999999999987e-09 -0.0877431
9.27999999999993e-09 -0.087743
9.29e-09 -0.0877429
9.30000000000006e-09 -0.0877429
9.30999999999992e-09 -0.0877428
9.31999999999998e-09 -0.0877427
9.33000000000004e-09 -0.0877426
9.3399999999999e-09 -0.0877426
9.34999999999996e-09 -0.0877425
9.36000000000003e-09 -0.0877424
9.36999999999988e-09 -0.0877423
9.37999999999994e-09 -0.0877423
9.39000000000001e-09 -0.0877422
9.40000000000007e-09 -0.0877421
9.40999999999992e-09 -0.0877421
9.41999999999999e-09 -0.087742
9.43000000000005e-09 -0.0877419
9.4399999999999e-09 -0.0877419
9.44999999999997e-09 -0.0877418
9.46000000000003e-09 -0.0877417
9.46999999999989e-09 -0.0877416
9.47999999999995e-09 -0.0877416
9.49000000000001e-09 -0.0877415
9.49999999999987e-09 -0.0877414
9.50999999999993e-09 -0.0877413
9.52e-09 -0.0877413
9.53000000000006e-09 -0.0877412
9.53999999999991e-09 -0.0877411
9.54999999999998e-09 -0.0877411
9.56000000000004e-09 -0.087741
9.56999999999989e-09 -0.0877409
9.57999999999996e-09 -0.0877409
9.59000000000002e-09 -0.0877408
9.59999999999987e-09 -0.0877407
9.60999999999994e-09 -0.0877406
9.62e-09 -0.0877406
9.63000000000007e-09 -0.0877405
9.63999999999992e-09 -0.0877404
9.64999999999998e-09 -0.0877404
9.66000000000005e-09 -0.0877403
9.6699999999999e-09 -0.0877402
9.67999999999996e-09 -0.0877402
9.69000000000003e-09 -0.0877401
9.69999999999988e-09 -0.08774
9.70999999999995e-09 -0.0877399
9.72000000000001e-09 -0.0877399
9.73000000000007e-09 -0.0877398
9.73999999999993e-09 -0.0877397
9.74999999999999e-09 -0.0877397
9.76000000000006e-09 -0.0877396
9.76999999999991e-09 -0.0877395
9.77999999999997e-09 -0.0877395
9.79000000000004e-09 -0.0877394
9.79999999999989e-09 -0.0877393
9.80999999999995e-09 -0.0877392
9.82000000000002e-09 -0.0877392
9.82999999999987e-09 -0.0877391
9.83999999999993e-09 -0.087739
9.85e-09 -0.087739
9.86000000000006e-09 -0.0877389
9.86999999999992e-09 -0.0877388
9.87999999999998e-09 -0.0877388
9.89000000000004e-09 -0.0877387
9.8999999999999e-09 -0.0877386
9.90999999999996e-09 -0.0877386
9.92000000000003e-09 -0.0877385
9.92999999999988e-09 -0.0877384
9.93999999999994e-09 -0.0877384
9.95000000000001e-09 -0.0877383
9.96000000000007e-09 -0.0877382
9.96999999999992e-09 -0.0877381
9.97999999999999e-09 -0.0877381
9.99000000000005e-09 -0.0872942


==> figures/Transitiondatamos/group_02_segment_125.txt <==
time vOut
0 0.0704823
0 0.0708177
9.99999999985252e-12 0.07124
9.99999999985252e-12 0.0715825
1.99999999999168e-11 0.0718323
1.99999999999168e-11 0.0719852
2.99999999999811e-11 0.0720411
2.99999999999811e-11 0.0720074
3.99999999998336e-11 0.0718928
3.99999999998336e-11 0.0717077
4.99999999998979e-11 0.0714619
4.99999999998979e-11 0.0711656
5.99999999999622e-11 0.0708271
5.99999999999622e-11 0.0704547
6.99999999998147e-11 0.0700551
6.99999999998147e-11 0.0696346
7.9999999999879e-11 0.0691983
7.9999999999879e-11 0.0687508
8.99999999999432e-11 0.0682957
8.99999999999432e-11 0.0678365
9.99999999997958e-11 0.0673757
9.99999999997958e-11 0.0669156
1.0999999999986e-10 0.066458
1.0999999999986e-10 0.0660045
1.19999999999924e-10 0.0655563
1.19999999999924e-10 0.0651144
1.29999999999989e-10 0.0646795
1.29999999999989e-10 0.0642523
1.39999999999841e-10 0.0638332
1.39999999999841e-10 0.0634227
1.49999999999905e-10 0.0630209
1.49999999999905e-10 0.062628
1.5999999999997e-10 0.0622441
1.5999999999997e-10 0.0618692
1.69999999999822e-10 0.0615033
1.69999999999822e-10 0.0611464
1.79999999999886e-10 0.0607983
1.79999999999886e-10 0.060459
1.89999999999951e-10 0.0601283
1.89999999999951e-10 0.059806
1.99999999999803e-10 0.059492
1.99999999999803e-10 0.0591861
2.09999999999868e-10 0.0588881
2.09999999999868e-10 0.0585979
2.19999999999932e-10 0.0583152
2.19999999999932e-10 0.0580399
2.29999999999996e-10 0.0577718
2.29999999999996e-10 0.0575106
2.39999999999849e-10 0.0572563
2.39999999999849e-10 0.0570085
2.49999999999913e-10 0.0567672
2.49999999999913e-10 0.0565322
2.59999999999977e-10 0.0563032
2.59999999999977e-10 0.0560801
2.6999999999983e-10 0.0558628
2.6999999999983e-10 0.0556511
2.79999999999894e-10 0.0554448
2.79999999999894e-10 0.0552437
2.89999999999958e-10 0.0550477
2.89999999999958e-10 0.0548568
2.99999999999811e-10 0.0546706
2.99999999999811e-10 0.0544891
3.09999999999875e-10 0.0543122
3.09999999999875e-10 0.0541397
3.19999999999939e-10 0.0539715
3.19999999999939e-10 0.0538075
3.30000000000004e-10 0.0536475
3.30000000000004e-10 0.0534914
3.39999999999856e-10 0.0533392
3.39999999999856e-10 0.0531907
3.4999999999992e-10 0.0530458
3.4999999999992e-10 0.0529044
3.59999999999985e-10 0.0527665
3.59999999999985e-10 0.0526318
3.69999999999837e-10 0.0525004
3.69999999999837e-10 0.0523721
3.79999999999901e-10 0.0522468
3.79999999999901e-10 0.0521245
3.89999999999966e-10 0.0520051
3.89999999999966e-10 0.0518885
3.99999999999818e-10 0.0517746
3.99999999999818e-10 0.0516633
4.09999999999883e-10 0.0515547
4.09999999999883e-10 0.0514485
4.19999999999947e-10 0.0513447
4.19999999999947e-10 0.0512433
4.29999999999799e-10 0.0511442
4.29999999999799e-10 0.0510474
4.39999999999864e-10 0.0509527
4.39999999999864e-10 0.0508601
4.49999999999928e-10 0.0507696
4.49999999999928e-10 0.0506811
4.59999999999992e-10 0.0505946
4.59999999999992e-10 0.0505099
4.69999999999845e-10 0.0504271
4.69999999999845e-10 0.0503461
4.79999999999909e-10 0.0502668
4.79999999999909e-10 0.0501892
4.89999999999973e-10 0.0501133
4.89999999999973e-10 0.050039
4.99999999999826e-10 0.0499663
4.99999999999826e-10 0.0498951
5.0999999999989e-10 0.0498253
5.0999999999989e-10 0.0497571
5.19999999999954e-10 0.0496902
5.19999999999954e-10 0.0496247
5.29999999999807e-10 0.0495605
5.29999999999807e-10 0.0494976
5.39999999999871e-10 0.049436
5.39999999999871e-10 0.0493756
5.49999999999935e-10 0.0493164
5.49999999999935e-10 0.0492584
5.6e-10 0.0492015
5.6e-10 0.0491457
5.69999999999852e-10 0.049091
5.69999999999852e-10 0.0490374
5.79999999999917e-10 0.0489848
5.79999999999917e-10 0.0489331
5.89999999999981e-10 0.0488825
5.89999999999981e-10 0.0488327
5.99999999999833e-10 0.0487839
5.99999999999833e-10 0.048736
6.09999999999898e-10 0.048689
6.09999999999898e-10 0.0486428
6.19999999999962e-10 0.0485975
6.19999999999962e-10 0.0485529
6.29999999999814e-10 0.0485091
6.29999999999814e-10 0.0484662
6.39999999999879e-10 0.0484239
6.39999999999879e-10 0.0483824
6.49999999999943e-10 0.0483416
6.49999999999943e-10 0.0483014
6.59999999999795e-10 0.048262
6.59999999999795e-10 0.0482232
6.6999999999986e-10 0.0481851
6.6999999999986e-10 0.0481475
6.79999999999924e-10 0.0481106
6.79999999999924e-10 0.0480743
6.89999999999988e-10 0.0480385
6.89999999999988e-10 0.0480034
6.99999999999841e-10 0.0479687
6.99999999999841e-10 0.0479346
7.09999999999905e-10 0.047901
7.09999999999905e-10 0.047868
7.19999999999969e-10 0.0478354
7.19999999999969e-10 0.0478033
7.29999999999822e-10 0.0477717
7.29999999999822e-10 0.0477406
7.39999999999886e-10 0.0477099
7.39999999999886e-10 0.0476796
7.4999999999995e-10 0.0476498
7.4999999999995e-10 0.0476204
7.59999999999803e-10 0.0475914
7.59999999999803e-10 0.0475628
7.69999999999867e-10 0.0475346
7.69999999999867e-10 0.0475067
7.79999999999932e-10 0.0474793
7.79999999999932e-10 0.0474522
7.89999999999996e-10 0.0474254
7.89999999999996e-10 0.047399
7.99999999999848e-10 0.0473729
7.99999999999848e-10 0.0473472
8.09999999999913e-10 0.0473218
8.09999999999913e-10 0.0472967
8.19999999999977e-10 0.0472719
8.19999999999977e-10 0.0472474
8.29999999999829e-10 0.0472232
8.29999999999829e-10 0.0471993
8.39999999999894e-10 0.0471757
8.39999999999894e-10 0.0471523
8.49999999999958e-10 0.0471292
8.49999999999958e-10 0.0471064
8.59999999999811e-10 0.0470839
8.59999999999811e-10 0.0470615
8.69999999999875e-10 0.0470395
8.69999999999875e-10 0.0470176
8.79999999999939e-10 0.046996
8.79999999999939e-10 0.0469747
8.90000000000003e-10 0.0469535
8.90000000000003e-10 0.0469326
8.99999999999856e-10 0.0469119
8.99999999999856e-10 0.0468914
9.0999999999992e-10 0.0468712
9.0999999999992e-10 0.0468511
9.19999999999984e-10 0.0468312
9.19999999999984e-10 0.0468115
9.29999999999837e-10 0.046792
9.29999999999837e-10 0.0467727
9.39999999999901e-10 0.0467536
9.39999999999901e-10 0.0467346
9.49999999999965e-10 0.0467159
9.49999999999965e-10 0.0466973
9.59999999999818e-10 0.0466788
9.59999999999818e-10 0.0466606
9.69999999999882e-10 0.0466425
9.69999999999882e-10 0.0466246
9.79999999999947e-10 0.0466068
9.79999999999947e-10 0.0465892
9.89999999999799e-10 0.0465717
9.89999999999799e-10 0.0465544
9.99999999999863e-10 0.0465372
9.99999999999863e-10 0.0465202
1.00999999999993e-09 0.0465033
1.00999999999993e-09 0.0464865
1.01999999999999e-09 0.0464699
1.01999999999999e-09 0.0464534
1.02999999999984e-09 0.0464371
1.02999999999984e-09 0.0464209
1.03999999999991e-09 0.0464048
1.03999999999991e-09 0.0463888
1.04999999999997e-09 0.046373
1.04999999999997e-09 0.0463573
1.05999999999983e-09 0.0463417
1.05999999999983e-09 0.0463262
1.06999999999989e-09 0.0463109
1.06999999999989e-09 0.0462956
1.07999999999995e-09 0.0462805
1.07999999999995e-09 0.0462655
1.08999999999981e-09 0.0462506
1.08999999999981e-09 0.0462358
1.09999999999987e-09 0.0462211
1.09999999999987e-09 0.0462065
1.10999999999994e-09 0.046192
1.10999999999994e-09 0.0461776
1.12e-09 0.0461633
1.12e-09 0.0461491
1.12999999999985e-09 0.0461351
1.12999999999985e-09 0.0461211
1.13999999999992e-09 0.0461072
1.13999999999992e-09 0.0460934
1.14999999999998e-09 0.0460797
1.14999999999998e-09 0.0460661
1.15999999999983e-09 0.0460526
1.15999999999983e-09 0.0460392
1.1699999999999e-09 0.0460258
1.1699999999999e-09 0.0460126
1.17999999999996e-09 0.0459994
1.17999999999996e-09 0.0459864
1.18999999999981e-09 0.0459734
1.18999999999981e-09 0.0459605
1.19999999999988e-09 0.0459477
1.19999999999988e-09 0.0459349
1.20999999999994e-09 0.0459223
1.20999999999994e-09 0.0459097
1.2199999999998e-09 0.0458972
1.2199999999998e-09 0.0458848
1.22999999999986e-09 0.0458725
1.22999999999986e-09 0.0458602
1.23999999999992e-09 0.0458481
1.23999999999992e-09 0.045836
1.24999999999999e-09 0.0458239
1.24999999999999e-09 0.045812
1.25999999999984e-09 0.0458001
1.25999999999984e-09 0.0457883
1.2699999999999e-09 0.0457766
1.2699999999999e-09 0.0457649
1.27999999999997e-09 0.0457534
1.27999999999997e-09 0.0457418
1.28999999999982e-09 0.0457304
1.28999999999982e-09 0.045719
1.29999999999989e-09 0.0457077
1.29999999999989e-09 0.0456965
1.30999999999995e-09 0.0456854
1.30999999999995e-09 0.0456743
1.3199999999998e-09 0.0456632
1.3199999999998e-09 0.0456523
1.32999999999987e-09 0.0456414
1.32999999999987e-09 0.0456306
1.33999999999993e-09 0.0456198
1.33999999999993e-09 0.0456091
1.35e-09 0.0455985
1.35e-09 0.0455879
1.35999999999985e-09 0.0455774
1.35999999999985e-09 0.045567
1.36999999999991e-09 0.0455566
1.36999999999991e-09 0.0455463
1.37999999999998e-09 0.045536
1.37999999999998e-09 0.0455259
1.38999999999983e-09 0.0455157
1.38999999999983e-09 0.0455057
1.39999999999989e-09 0.0454957
1.39999999999989e-09 0.0454857
1.40999999999996e-09 0.0454758
1.40999999999996e-09 0.045466
1.41999999999981e-09 0.0454562
1.41999999999981e-09 0.0454465
1.42999999999987e-09 0.0454369
1.42999999999987e-09 0.0454273
1.43999999999994e-09 0.0454177
1.43999999999994e-09 0.0454082
1.45e-09 0.0453988
1.45e-09 0.0453894
1.45999999999986e-09 0.0453801
1.45999999999986e-09 0.0453709
1.46999999999992e-09 0.0453617
1.46999999999992e-09 0.0453525
1.47999999999998e-09 0.0453434
1.47999999999998e-09 0.0453344
1.48999999999984e-09 0.0453254
1.48999999999984e-09 0.0453165
1.4999999999999e-09 0.0453076
1.4999999999999e-09 0.0452988
1.50999999999997e-09 0.04529
1.50999999999997e-09 0.0452813
1.51999999999982e-09 0.0452727
1.51999999999982e-09 0.045264
1.52999999999988e-09 0.0452555
1.52999999999988e-09 0.045247
1.53999999999995e-09 0.0452385
1.53999999999995e-09 0.0452301
1.5499999999998e-09 0.0452218
1.5499999999998e-09 0.0452135
1.55999999999986e-09 0.0452052
1.55999999999986e-09 0.045197
1.56999999999993e-09 0.0451888
1.56999999999993e-09 0.0451807
1.57999999999999e-09 0.0451727
1.57999999999999e-09 0.0451647
1.58999999999984e-09 0.0451567
1.58999999999984e-09 0.0451488
1.59999999999991e-09 0.0451409
1.59999999999991e-09 0.0451331
1.60999999999997e-09 0.0451253
1.60999999999997e-09 0.0451176
1.61999999999983e-09 0.0451099
1.61999999999983e-09 0.0451023
1.62999999999989e-09 0.0450947
1.62999999999989e-09 0.0450872
1.63999999999995e-09 0.0450797
1.63999999999995e-09 0.0450723
1.64999999999981e-09 0.0450649
1.64999999999981e-09 0.0450575
1.65999999999987e-09 0.0450502
1.65999999999987e-09 0.0450429
1.66999999999993e-09 0.0450357
1.66999999999993e-09 0.0450285
1.68e-09 0.0450214
1.68e-09 0.0450143
1.68999999999985e-09 0.0450073
1.68999999999985e-09 0.0450003
1.69999999999992e-09 0.0449933
1.69999999999992e-09 0.0449864
1.70999999999998e-09 0.0449795
1.70999999999998e-09 0.0449727
1.71999999999983e-09 0.0449659
1.71999999999983e-09 0.0449592
1.7299999999999e-09 0.0449525
1.7299999999999e-09 0.0449458
1.73999999999996e-09 0.0449392
1.73999999999996e-09 0.0449326
1.74999999999981e-09 0.044926
1.74999999999981e-09 0.0449195
1.75999999999988e-09 0.0449131
1.75999999999988e-09 0.0449067
1.76999999999994e-09 0.0449003
1.76999999999994e-09 0.0448939
1.77999999999979e-09 0.0448876
1.77999999999979e-09 0.0448814
1.78999999999986e-09 0.0448752
1.78999999999986e-09 0.044869
1.79999999999992e-09 0.0448628
1.79999999999992e-09 0.0448567
1.80999999999999e-09 0.0448507
1.80999999999999e-09 0.0448446
1.81999999999984e-09 0.0448386
1.81999999999984e-09 0.0448327
1.8299999999999e-09 0.0448268
1.8299999999999e-09 0.0448209
1.83999999999997e-09 0.044815
1.83999999999997e-09 0.0448092
1.84999999999982e-09 0.0448035
1.84999999999982e-09 0.0447977
1.85999999999989e-09 0.044792
1.85999999999989e-09 0.0447864
1.86999999999995e-09 0.0447807
1.86999999999995e-09 0.0447751
1.8799999999998e-09 0.0447696
1.8799999999998e-09 0.0447641
1.88999999999987e-09 0.0447586
1.88999999999987e-09 0.0447531
1.89999999999993e-09 0.0447477
1.89999999999993e-09 0.0447423
1.91e-09 0.044737
1.91e-09 0.0447317
1.91999999999985e-09 0.0447264
1.91999999999985e-09 0.0447211
1.92999999999991e-09 0.0447159
1.92999999999991e-09 0.0447107
1.93999999999998e-09 0.0447056
1.93999999999998e-09 0.0447005
1.94999999999983e-09 0.0446954
1.94999999999983e-09 0.0446903
1.95999999999989e-09 0.0446853
1.95999999999989e-09 0.0446803
1.96999999999996e-09 0.0446754
1.96999999999996e-09 0.0446705
1.97999999999981e-09 0.0446656
1.97999999999981e-09 0.0446607
1.98999999999987e-09 0.0446559
1.98999999999987e-09 0.0446511
1.99999999999994e-09 0.0446463
1.99999999999994e-09 0.0446416
2.01e-09 0.0446368
2.01e-09 0.0446322
2.01999999999986e-09 0.0446275
2.01999999999986e-09 0.0446229
2.02999999999992e-09 0.0446183
2.02999999999992e-09 0.0446138
2.03999999999998e-09 0.0446092
2.03999999999998e-09 0.0446047
2.04999999999984e-09 0.0446002
2.04999999999984e-09 0.0445958
2.0599999999999e-09 0.0445914
2.0599999999999e-09 0.044587
2.06999999999996e-09 0.0445826
2.06999999999996e-09 0.0445783
2.07999999999982e-09 0.044574
2.07999999999982e-09 0.0445697
2.08999999999988e-09 0.0445655
2.08999999999988e-09 0.0445613
2.09999999999995e-09 0.0445571
2.09999999999995e-09 0.0445529
2.1099999999998e-09 0.0445488
2.1099999999998e-09 0.0445446
2.11999999999986e-09 0.0445406
2.11999999999986e-09 0.0445365
2.12999999999993e-09 0.0445325
2.12999999999993e-09 0.0445284
2.13999999999999e-09 0.0445245
2.13999999999999e-09 0.0445205
2.14999999999984e-09 0.0445166
2.14999999999984e-09 0.0445127
2.15999999999991e-09 0.0445088
2.15999999999991e-09 0.0445049
2.16999999999997e-09 0.0445011
2.16999999999997e-09 0.0444973
2.17999999999982e-09 0.0444935
2.17999999999982e-09 0.0444897
2.18999999999989e-09 0.044486
2.18999999999989e-09 0.0444823
2.19999999999995e-09 0.0444786
2.19999999999995e-09 0.0444749
2.20999999999981e-09 0.0444713
2.20999999999981e-09 0.0444677
2.21999999999987e-09 0.0444641
2.21999999999987e-09 0.0444605
2.22999999999993e-09 0.044457
2.22999999999993e-09 0.0444534
2.24e-09 0.0444499
2.24e-09 0.0444465
2.24999999999985e-09 0.044443
2.24999999999985e-09 0.0444396
2.25999999999992e-09 0.0444362
2.25999999999992e-09 0.0444328
2.26999999999998e-09 0.0444294
2.26999999999998e-09 0.044426
2.27999999999983e-09 0.0444227
2.27999999999983e-09 0.0444194
2.2899999999999e-09 0.0444161
2.2899999999999e-09 0.0444129
2.29999999999996e-09 0.0444096
2.29999999999996e-09 0.0444064
2.30999999999981e-09 0.0444032
2.30999999999981e-09 0.0444
2.31999999999988e-09 0.0443969
2.31999999999988e-09 0.0443937
2.32999999999994e-09 0.0443906
2.32999999999994e-09 0.0443875
2.33999999999979e-09 0.0443844
2.33999999999979e-09 0.0443814
2.34999999999986e-09 0.0443783
2.34999999999986e-09 0.0443753
2.35999999999992e-09 0.0443723
2.35999999999992e-09 0.0443693
2.36999999999999e-09 0.0443664
2.36999999999999e-09 0.0443634
2.37999999999984e-09 0.0443605
2.37999999999984e-09 0.0443576
2.3899999999999e-09 0.0443547
2.3899999999999e-09 0.0443518
2.39999999999997e-09 0.044349
2.39999999999997e-09 0.0443462
2.40999999999982e-09 0.0443433
2.40999999999982e-09 0.0443405
2.41999999999989e-09 0.0443378
2.41999999999989e-09 0.044335
2.42999999999995e-09 0.0443323
2.42999999999995e-09 0.0443295
2.4399999999998e-09 0.0443268
2.4399999999998e-09 0.0443241
2.44999999999987e-09 0.0443215
2.44999999999987e-09 0.0443188
2.45999999999993e-09 0.0443162
2.45999999999993e-09 0.0443135
2.46999999999999e-09 0.0443109
2.46999999999999e-09 0.0443083
2.47999999999985e-09 0.0443058
2.47999999999985e-09 0.0443032
2.48999999999991e-09 0.0443007
2.48999999999991e-09 0.0442981
2.49999999999998e-09 0.0442956
2.49999999999998e-09 0.0442931
2.50999999999983e-09 0.0442907
2.50999999999983e-09 0.0442882
2.51999999999989e-09 0.0442857
2.51999999999989e-09 0.0442833
2.52999999999996e-09 0.0442809
2.52999999999996e-09 0.0442785
2.53999999999981e-09 0.0442761
2.53999999999981e-09 0.0442737
2.54999999999987e-09 0.0442714
2.54999999999987e-09 0.044269
2.55999999999994e-09 0.0442667
2.55999999999994e-09 0.0442644
2.57e-09 0.0442621
2.57e-09 0.0442598
2.57999999999986e-09 0.0442576
2.57999999999986e-09 0.0442553
2.58999999999992e-09 0.0442531
2.58999999999992e-09 0.0442508
2.59999999999998e-09 0.0442486
2.59999999999998e-09 0.0442464
2.60999999999984e-09 0.0442442
2.60999999999984e-09 0.0442421
2.6199999999999e-09 0.0442399
2.6199999999999e-09 0.0442378
2.62999999999996e-09 0.0442356
2.62999999999996e-09 0.0442335
2.63999999999982e-09 0.0442314
2.63999999999982e-09 0.0442293
2.64999999999988e-09 0.0442273
2.64999999999988e-09 0.0442252
2.65999999999995e-09 0.0442231
2.65999999999995e-09 0.0442211
2.6699999999998e-09 0.0442191
2.6699999999998e-09 0.0442171
2.67999999999986e-09 0.0442151
2.67999999999986e-09 0.0442131
2.68999999999993e-09 0.0442111
2.68999999999993e-09 0.0442091
2.69999999999999e-09 0.0442072
2.69999999999999e-09 0.0442052
2.70999999999984e-09 0.0442033
2.70999999999984e-09 0.0442014
2.71999999999991e-09 0.0441995
2.71999999999991e-09 0.0441976
2.72999999999997e-09 0.0441957
2.72999999999997e-09 0.0441938
2.73999999999982e-09 0.044192
2.73999999999982e-09 0.0441901
2.74999999999989e-09 0.0441883
2.74999999999989e-09 0.0441865
2.75999999999995e-09 0.0441847
2.75999999999995e-09 0.0441829
2.76999999999981e-09 0.0441811
2.76999999999981e-09 0.0441793
2.77999999999987e-09 0.0441775
2.77999999999987e-09 0.0441758
2.78999999999993e-09 0.044174
2.78999999999993e-09 0.0441723
2.8e-09 0.0441705
2.8e-09 0.0441688
2.80999999999985e-09 0.0441671
2.80999999999985e-09 0.0441654
2.81999999999992e-09 0.0441637
2.81999999999992e-09 0.0441621
2.82999999999998e-09 0.0441604
2.82999999999998e-09 0.0441587
2.83999999999983e-09 0.0441571
2.83999999999983e-09 0.0441555
2.8499999999999e-09 0.0441538
2.8499999999999e-09 0.0441522
2.85999999999996e-09 0.0441506
2.85999999999996e-09 0.044149
2.86999999999981e-09 0.0441474
2.86999999999981e-09 0.0441459
2.87999999999988e-09 0.0441443
2.87999999999988e-09 0.0441427
2.88999999999994e-09 0.0441412
2.88999999999994e-09 0.0441396
2.89999999999979e-09 0.0441381
2.89999999999979e-09 0.0441366
2.90999999999986e-09 0.0441351
2.90999999999986e-09 0.0441336
2.91999999999992e-09 0.0441321
2.91999999999992e-09 0.0441306
2.92999999999999e-09 0.0441291
2.92999999999999e-09 0.0441277
2.93999999999984e-09 0.0441262
2.93999999999984e-09 0.0441247
2.9499999999999e-09 0.0441233
2.9499999999999e-09 0.0441219
2.95999999999997e-09 0.0441204
2.95999999999997e-09 0.044119
2.96999999999982e-09 0.0441176
2.96999999999982e-09 0.0441162
2.97999999999989e-09 0.0441148
2.97999999999989e-09 0.0441134
2.98999999999995e-09 0.0441121
2.98999999999995e-09 0.0441107
2.9999999999998e-09 0.0441093
2.9999999999998e-09 0.044108
3.00999999999987e-09 0.0441066
3.00999999999987e-09 0.0441053
3.01999999999993e-09 0.044104
3.01999999999993e-09 0.0441027
3.02999999999999e-09 0.0441014
3.02999999999999e-09 0.0441
3.03999999999985e-09 0.0440987
3.03999999999985e-09 0.0440975
3.04999999999991e-09 0.0440962
3.04999999999991e-09 0.0440949
3.05999999999998e-09 0.0440936
3.05999999999998e-09 0.0440924
3.06999999999983e-09 0.0440911
3.06999999999983e-09 0.0440899
3.07999999999989e-09 0.0440886
3.07999999999989e-09 0.0440874
3.08999999999996e-09 0.0440862
3.08999999999996e-09 0.044085
3.09999999999981e-09 0.0440837
3.09999999999981e-09 0.0440825
3.10999999999987e-09 0.0440813
3.10999999999987e-09 0.0440802
3.11999999999994e-09 0.044079
3.11999999999994e-09 0.0440778
3.13e-09 0.0440766
3.13e-09 0.0440755
3.13999999999985e-09 0.0440743
3.13999999999985e-09 0.0440732
3.14999999999992e-09 0.044072
3.14999999999992e-09 0.0440709
3.15999999999998e-09 0.0440697
3.15999999999998e-09 0.0440686
3.16999999999984e-09 0.0440675
3.16999999999984e-09 0.0440664
3.1799999999999e-09 0.0440653
3.1799999999999e-09 0.0440642
3.18999999999996e-09 0.0440631
3.18999999999996e-09 0.044062
3.19999999999982e-09 0.0440609
3.19999999999982e-09 0.0440598
3.20999999999988e-09 0.0440588
3.20999999999988e-09 0.0440577
3.21999999999995e-09 0.0440567
3.21999999999995e-09 0.0440556
3.2299999999998e-09 0.0440546
3.2299999999998e-09 0.0440535
3.23999999999986e-09 0.0440525
3.23999999999986e-09 0.0440515
3.24999999999993e-09 0.0440504
3.24999999999993e-09 0.0440494
3.25999999999999e-09 0.0440484
3.25999999999999e-09 0.0440474
3.26999999999984e-09 0.0440464
3.26999999999984e-09 0.0440454
3.27999999999991e-09 0.0440444
3.27999999999991e-09 0.0440434
3.28999999999997e-09 0.0440425
3.28999999999997e-09 0.0440415
3.29999999999982e-09 0.0440405
3.29999999999982e-09 0.0440396
3.30999999999989e-09 0.0440386
3.30999999999989e-09 0.0440376
3.31999999999995e-09 0.0440367
3.31999999999995e-09 0.0440358
3.32999999999981e-09 0.0440348
3.32999999999981e-09 0.0440339
3.33999999999987e-09 0.044033
3.33999999999987e-09 0.044032
3.34999999999993e-09 0.0440311
3.34999999999993e-09 0.0440302
3.36e-09 0.0440293
3.36e-09 0.0440284
3.36999999999985e-09 0.0440275
3.36999999999985e-09 0.0440266
3.37999999999992e-09 0.0440257
3.37999999999992e-09 0.0440248
3.38999999999998e-09 0.044024
3.38999999999998e-09 0.0440231
3.39999999999983e-09 0.0440222
3.39999999999983e-09 0.0440214
3.4099999999999e-09 0.0440205
3.4099999999999e-09 0.0440196
3.41999999999996e-09 0.0440188
3.41999999999996e-09 0.0440179
3.42999999999981e-09 0.0440171
3.42999999999981e-09 0.0440163
3.43999999999988e-09 0.0440154
3.43999999999988e-09 0.0440146
3.44999999999994e-09 0.0440138
3.44999999999994e-09 0.044013
3.45999999999979e-09 0.0440121
3.45999999999979e-09 0.0440113
3.46999999999986e-09 0.0440105
3.46999999999986e-09 0.0440097
3.47999999999992e-09 0.0440089
3.47999999999992e-09 0.0440081
3.48999999999999e-09 0.0440073
3.48999999999999e-09 0.0440065
3.49999999999984e-09 0.0440058
3.49999999999984e-09 0.044005
3.5099999999999e-09 0.0440042
3.5099999999999e-09 0.0440034
3.51999999999997e-09 0.0440027
3.51999999999997e-09 0.0440019
3.52999999999982e-09 0.0440012
3.52999999999982e-09 0.0440004
3.53999999999988e-09 0.0439996
3.53999999999988e-09 0.0439989
3.54999999999995e-09 0.0439982
3.54999999999995e-09 0.0439974
3.5599999999998e-09 0.0439967
3.5599999999998e-09 0.043996
3.56999999999987e-09 0.0439952
3.56999999999987e-09 0.0439945
3.57999999999993e-09 0.0439938
3.57999999999993e-09 0.0439931
3.58999999999999e-09 0.0439923
3.58999999999999e-09 0.0439916
3.59999999999985e-09 0.0439909
3.59999999999985e-09 0.0439902
3.60999999999991e-09 0.0439895
3.60999999999991e-09 0.0439888
3.61999999999998e-09 0.0439881
3.61999999999998e-09 0.0439874
3.62999999999983e-09 0.0439868
3.62999999999983e-09 0.0439861
3.63999999999989e-09 0.0439854
3.63999999999989e-09 0.0439847
3.64999999999996e-09 0.0439841
3.64999999999996e-09 0.0439834
3.65999999999981e-09 0.0439827
3.65999999999981e-09 0.0439821
3.66999999999987e-09 0.0439814
3.66999999999987e-09 0.0439807
3.67999999999994e-09 0.0439801
3.67999999999994e-09 0.0439794
3.69e-09 0.0439788
3.69e-09 0.0439782
3.69999999999985e-09 0.0439775
3.69999999999985e-09 0.0439769
3.70999999999992e-09 0.0439762
3.70999999999992e-09 0.0439756
3.71999999999998e-09 0.043975
3.71999999999998e-09 0.0439744
3.72999999999984e-09 0.0439737
3.72999999999984e-09 0.0439731
3.7399999999999e-09 0.0439725
3.7399999999999e-09 0.0439719
3.74999999999996e-09 0.0439713
3.74999999999996e-09 0.0439707
3.75999999999982e-09 0.0439701
3.75999999999982e-09 0.0439695
3.76999999999988e-09 0.0439689
3.76999999999988e-09 0.0439683
3.77999999999995e-09 0.0439677
3.77999999999995e-09 0.0439671
3.7899999999998e-09 0.0439665
3.7899999999998e-09 0.0439659
3.79999999999986e-09 0.0439654
3.79999999999986e-09 0.0439648
3.80999999999993e-09 0.0439642
3.80999999999993e-09 0.0439636
3.81999999999999e-09 0.0439631
3.81999999999999e-09 0.0439625
3.82999999999984e-09 0.0439619
3.82999999999984e-09 0.0439614
3.83999999999991e-09 0.0439608
3.83999999999991e-09 0.0439602
3.84999999999997e-09 0.0439597
3.84999999999997e-09 0.0439591
3.85999999999982e-09 0.0439586
3.85999999999982e-09 0.043958
3.86999999999989e-09 0.0439575
3.86999999999989e-09 0.043957
3.87999999999995e-09 0.0439564
3.87999999999995e-09 0.0439559
3.88999999999981e-09 0.0439554
3.88999999999981e-09 0.0439548
3.89999999999987e-09 0.0439543
3.89999999999987e-09 0.0439538
3.90999999999993e-09 0.0439532
3.90999999999993e-09 0.0439527
3.92e-09 0.0439522
3.92e-09 0.0439517
3.92999999999985e-09 0.0439512
3.92999999999985e-09 0.0439507
3.93999999999991e-09 0.0439502
3.93999999999991e-09 0.0439496
3.94999999999998e-09 0.0439491
3.94999999999998e-09 0.0439486
3.95999999999983e-09 0.0439481
3.95999999999983e-09 0.0439476
3.9699999999999e-09 0.0439471
3.9699999999999e-09 0.0439467
3.97999999999996e-09 0.0439462
3.97999999999996e-09 0.0439457
3.98999999999981e-09 0.0439452
3.98999999999981e-09 0.0439447
3.99999999999988e-09 0.0439442
3.99999999999988e-09 0.0439437
4.00999999999994e-09 0.0439433
4.00999999999994e-09 0.0439428
4.01999999999979e-09 0.0439423
4.01999999999979e-09 0.0439418
4.02999999999986e-09 0.0439414
4.02999999999986e-09 0.0439409
4.03999999999992e-09 0.0439404
4.03999999999992e-09 0.04394
4.04999999999999e-09 0.0439395
4.04999999999999e-09 0.0439391
4.05999999999984e-09 0.0439386
4.05999999999984e-09 0.0439381
4.0699999999999e-09 0.0439377
4.0699999999999e-09 0.0439372
4.07999999999997e-09 0.0439368
4.07999999999997e-09 0.0439363
4.08999999999982e-09 0.0439359
4.08999999999982e-09 0.0439355
4.09999999999988e-09 0.043935
4.09999999999988e-09 0.0439346
4.10999999999995e-09 0.0439341
4.10999999999995e-09 0.0439337
4.1199999999998e-09 0.0439333
4.1199999999998e-09 0.0439328
4.12999999999987e-09 0.0439324
4.12999999999987e-09 0.043932
4.13999999999993e-09 0.0439315
4.13999999999993e-09 0.0439311
4.14999999999999e-09 0.0439307
4.14999999999999e-09 0.0439303
4.15999999999985e-09 0.0439299
4.15999999999985e-09 0.0439294
4.16999999999991e-09 0.043929
4.16999999999991e-09 0.0439286
4.17999999999998e-09 0.0439282
4.17999999999998e-09 0.0439278
4.18999999999983e-09 0.0439274
4.18999999999983e-09 0.043927
4.19999999999989e-09 0.0439266
4.19999999999989e-09 0.0439262
4.20999999999996e-09 0.0439258
4.20999999999996e-09 0.0439254
4.21999999999981e-09 0.043925
4.21999999999981e-09 0.0439246
4.22999999999987e-09 0.0439242
4.22999999999987e-09 0.0439238
4.23999999999994e-09 0.0439234
4.23999999999994e-09 0.043923
4.25e-09 0.0439226
4.25e-09 0.0439222
4.25999999999985e-09 0.0439218
4.25999999999985e-09 0.0439215
4.26999999999992e-09 0.0439211
4.26999999999992e-09 0.0439207
4.27999999999998e-09 0.0439203
4.27999999999998e-09 0.0439199
4.28999999999984e-09 0.0439196
4.28999999999984e-09 0.0439192
4.2999999999999e-09 0.0439188
4.2999999999999e-09 0.0439185
4.30999999999996e-09 0.0439181
4.30999999999996e-09 0.0439177
4.31999999999982e-09 0.0439174
4.31999999999982e-09 0.043917
4.32999999999988e-09 0.0439166
4.32999999999988e-09 0.0439163
4.33999999999994e-09 0.0439159
4.33999999999994e-09 0.0439155
4.3499999999998e-09 0.0439152
4.3499999999998e-09 0.0439148
4.35999999999986e-09 0.0439145
4.35999999999986e-09 0.0439141
4.36999999999993e-09 0.0439138
4.36999999999993e-09 0.0439134
4.37999999999999e-09 0.0439131
4.37999999999999e-09 0.0439127
4.38999999999984e-09 0.0439124
4.38999999999984e-09 0.043912
4.39999999999991e-09 0.0439117
4.39999999999991e-09 0.0439114
4.40999999999997e-09 0.043911
4.40999999999997e-09 0.0439107
4.41999999999982e-09 0.0439103
4.41999999999982e-09 0.04391
4.42999999999989e-09 0.0439097
4.42999999999989e-09 0.0439093
4.43999999999995e-09 0.043909
4.43999999999995e-09 0.0439087
4.4499999999998e-09 0.0439083
4.4499999999998e-09 0.043908
4.45999999999987e-09 0.0439077
4.45999999999987e-09 0.0439074
4.46999999999993e-09 0.043907
4.46999999999993e-09 0.0439067
4.48e-09 0.0439064
4.48e-09 0.0439061
4.48999999999985e-09 0.0439058
4.48999999999985e-09 0.0439054
4.49999999999991e-09 0.0439051
4.49999999999991e-09 0.0439048
4.50999999999998e-09 0.0439045
4.50999999999998e-09 0.0439042
4.51999999999983e-09 0.0439039
4.51999999999983e-09 0.0439036
4.5299999999999e-09 0.0439032
4.5299999999999e-09 0.0439029
4.53999999999996e-09 0.0439026
4.53999999999996e-09 0.0439023
4.54999999999981e-09 0.043902
4.54999999999981e-09 0.0439017
4.55999999999988e-09 0.0439014
4.55999999999988e-09 0.0439011
4.56999999999994e-09 0.0439008
4.56999999999994e-09 0.0439005
4.57999999999979e-09 0.0439002
4.57999999999979e-09 0.0438999
4.58999999999986e-09 0.0438996
4.58999999999986e-09 0.0438993
4.59999999999992e-09 0.043899
4.59999999999992e-09 0.0438987
4.60999999999999e-09 0.0438985
4.60999999999999e-09 0.0438982
4.61999999999984e-09 0.0438979
4.61999999999984e-09 0.0438976
4.6299999999999e-09 0.0438973
4.6299999999999e-09 0.043897
4.63999999999997e-09 0.0438967
4.63999999999997e-09 0.0438965
4.64999999999982e-09 0.0438962
4.64999999999982e-09 0.0438959
4.65999999999988e-09 0.0438956
4.65999999999988e-09 0.0438953
4.66999999999995e-09 0.0438951
4.66999999999995e-09 0.0438948
4.6799999999998e-09 0.0438945
4.6799999999998e-09 0.0438942
4.68999999999987e-09 0.043894
4.68999999999987e-09 0.0438937
4.69999999999993e-09 0.0438934
4.69999999999993e-09 0.0438931
4.70999999999999e-09 0.0438929
4.70999999999999e-09 0.0438926
4.71999999999985e-09 0.0438923
4.71999999999985e-09 0.0438921
4.72999999999991e-09 0.0438918
4.72999999999991e-09 0.0438915
4.73999999999997e-09 0.0438913
4.73999999999997e-09 0.043891
4.74999999999983e-09 0.0438908
4.74999999999983e-09 0.0438905
4.75999999999989e-09 0.0438902
4.75999999999989e-09 0.04389
4.76999999999996e-09 0.0438897
4.76999999999996e-09 0.0438895
4.77999999999981e-09 0.0438892
4.77999999999981e-09 0.043889
4.78999999999987e-09 0.0438887
4.78999999999987e-09 0.0438884
4.79999999999994e-09 0.0438882
4.79999999999994e-09 0.0438879
4.81e-09 0.0438877
4.81e-09 0.0438874
4.81999999999985e-09 0.0438872
4.81999999999985e-09 0.043887
4.82999999999992e-09 0.0438867
4.82999999999992e-09 0.0438865
4.83999999999998e-09 0.0438862
4.83999999999998e-09 0.043886
4.84999999999983e-09 0.0438857
4.84999999999983e-09 0.0438855
4.8599999999999e-09 0.0438852
4.8599999999999e-09 0.043885
4.86999999999996e-09 0.0438848
4.86999999999996e-09 0.0438845
4.87999999999982e-09 0.0438843
4.87999999999982e-09 0.0438841
4.88999999999988e-09 0.0438838
4.88999999999988e-09 0.0438836
4.89999999999994e-09 0.0438833
4.89999999999994e-09 0.0438831
4.9099999999998e-09 0.0438829
4.9099999999998e-09 0.0438827
4.91999999999986e-09 0.0438824
4.91999999999986e-09 0.0438822
4.92999999999993e-09 0.043882
4.92999999999993e-09 0.0438817
4.93999999999999e-09 0.0438815
4.93999999999999e-09 0.0438813
4.94999999999984e-09 0.0438811
4.94999999999984e-09 0.0438808
4.95999999999991e-09 0.0438806
4.95999999999991e-09 0.0438804
4.96999999999997e-09 0.0438802
4.96999999999997e-09 0.0438799
4.97999999999982e-09 0.0438797
4.97999999999982e-09 0.0438795
4.98999999999989e-09 0.0438793
4.98999999999989e-09 0.0438791
4.99999999999995e-09 0.0438788
4.99999999999995e-09 0.0438786
5.0099999999998e-09 0.0438784
5.0099999999998e-09 0.0438782
5.01999999999987e-09 0.043878
5.01999999999987e-09 0.0438778
5.02999999999993e-09 0.0438775
5.02999999999993e-09 0.0438773
5.04e-09 0.0438771
5.04e-09 0.0438769
5.04999999999985e-09 0.0438767
5.04999999999985e-09 0.0438765
5.05999999999991e-09 0.0438763
5.05999999999991e-09 0.0438761
5.06999999999998e-09 0.0438759
5.06999999999998e-09 0.0438757
5.07999999999983e-09 0.0438754
5.07999999999983e-09 0.0438752
5.0899999999999e-09 0.043875
5.0899999999999e-09 0.0438748
5.09999999999996e-09 0.0438746
5.09999999999996e-09 0.0438744
5.10999999999981e-09 0.0438742
5.10999999999981e-09 0.043874
5.11999999999988e-09 0.0438738
5.11999999999988e-09 0.0438736
5.12999999999994e-09 0.0438734
5.12999999999994e-09 0.0438732
5.13999999999979e-09 0.043873
5.13999999999979e-09 0.0438728
5.14999999999986e-09 0.0438726
5.14999999999986e-09 0.0438724
5.15999999999992e-09 0.0438722
5.15999999999992e-09 0.0438721
5.16999999999999e-09 0.0438719
5.16999999999999e-09 0.0438717
5.17999999999984e-09 0.0438715
5.17999999999984e-09 0.0438713
5.1899999999999e-09 0.0438711
5.1899999999999e-09 0.0438709
5.19999999999997e-09 0.0438707
5.19999999999997e-09 0.0438705
5.20999999999982e-09 0.0438703
5.20999999999982e-09 0.0438701
5.21999999999988e-09 0.04387
5.21999999999988e-09 0.0438698
5.22999999999995e-09 0.0438696
5.22999999999995e-09 0.0438694
5.2399999999998e-09 0.0438692
5.2399999999998e-09 0.043869
5.24999999999987e-09 0.0438688
5.24999999999987e-09 0.0438687
5.25999999999993e-09 0.0438685
5.25999999999993e-09 0.0438683
5.26999999999999e-09 0.0438681
5.26999999999999e-09 0.0438679
5.27999999999985e-09 0.0438678
5.27999999999985e-09 0.0438676
5.28999999999991e-09 0.0438674
5.28999999999991e-09 0.0438672
5.29999999999997e-09 0.043867
5.29999999999997e-09 0.0438669
5.30999999999983e-09 0.0438667
5.30999999999983e-09 0.0438665
5.31999999999989e-09 0.0438663
5.31999999999989e-09 0.0438662
5.32999999999996e-09 0.043866
5.32999999999996e-09 0.0438658
5.33999999999981e-09 0.0438656
5.33999999999981e-09 0.0438655
5.34999999999987e-09 0.0438653
5.34999999999987e-09 0.0438651
5.35999999999994e-09 0.043865
5.35999999999994e-09 0.0438648
5.37e-09 0.0438646
5.37e-09 0.0438645
5.37999999999985e-09 0.0438643
5.37999999999985e-09 0.0438641
5.38999999999992e-09 0.0438639
5.38999999999992e-09 0.0438638
5.39999999999998e-09 0.0438636
5.39999999999998e-09 0.0438634
5.40999999999983e-09 0.0438633
5.40999999999983e-09 0.0438631
5.4199999999999e-09 0.043863
5.4199999999999e-09 0.0438628
5.42999999999996e-09 0.0438626
5.42999999999996e-09 0.0438625
5.43999999999982e-09 0.0438623
5.43999999999982e-09 0.0438621
5.44999999999988e-09 0.043862
5.44999999999988e-09 0.0438618
5.45999999999994e-09 0.0438617
5.45999999999994e-09 0.0438615
5.4699999999998e-09 0.0438613
5.4699999999998e-09 0.0438612
5.47999999999986e-09 0.043861
5.47999999999986e-09 0.0438609
5.48999999999993e-09 0.0438607
5.48999999999993e-09 0.0438606
5.49999999999999e-09 0.0438604
5.49999999999999e-09 0.0438602
5.50999999999984e-09 0.0438601
5.50999999999984e-09 0.0438599
5.51999999999991e-09 0.0438598
5.51999999999991e-09 0.0438596
5.52999999999997e-09 0.0438595
5.52999999999997e-09 0.0438593
5.53999999999982e-09 0.0438592
5.53999999999982e-09 0.043859
5.54999999999989e-09 0.0438589
5.54999999999989e-09 0.0438587
5.55999999999995e-09 0.0438586
5.55999999999995e-09 0.0438584
5.5699999999998e-09 0.0438583
5.5699999999998e-09 0.0438581
5.57999999999987e-09 0.043858
5.57999999999987e-09 0.0438578
5.58999999999993e-09 0.0438577
5.58999999999993e-09 0.0438575
5.6e-09 0.0438574
5.6e-09 0.0438573
5.60999999999985e-09 0.0438571
5.60999999999985e-09 0.043857
5.61999999999991e-09 0.0438568
5.61999999999991e-09 0.0438567
5.62999999999998e-09 0.0438565
5.62999999999998e-09 0.0438564
5.63999999999983e-09 0.0438562
5.63999999999983e-09 0.0438561
5.6499999999999e-09 0.043856
5.6499999999999e-09 0.0438558
5.65999999999996e-09 0.0438557
5.65999999999996e-09 0.0438555
5.66999999999981e-09 0.0438554
5.66999999999981e-09 0.0438553
5.67999999999988e-09 0.0438551
5.67999999999988e-09 0.043855
5.68999999999994e-09 0.0438548
5.68999999999994e-09 0.0438547
5.69999999999979e-09 0.0438546
5.69999999999979e-09 0.0438544
5.70999999999986e-09 0.0438543
5.70999999999986e-09 0.0438542
5.71999999999992e-09 0.043854
5.71999999999992e-09 0.0438539
5.72999999999999e-09 0.0438538
5.72999999999999e-09 0.0438536
5.73999999999984e-09 0.0438535
5.73999999999984e-09 0.0438534
5.7499999999999e-09 0.0438532
5.7499999999999e-09 0.0438531
5.75999999999997e-09 0.043853
5.75999999999997e-09 0.0438528
5.76999999999982e-09 0.0438527
5.76999999999982e-09 0.0438526
5.77999999999988e-09 0.0438524
5.77999999999988e-09 0.0438523
5.78999999999995e-09 0.0438522
5.78999999999995e-09 0.043852
5.7999999999998e-09 0.0438519
5.7999999999998e-09 0.0438518
5.80999999999986e-09 0.0438517
5.80999999999986e-09 0.0438515
5.81999999999993e-09 0.0438514
5.81999999999993e-09 0.0438513
5.82999999999999e-09 0.0438512
5.82999999999999e-09 0.043851
5.83999999999985e-09 0.0438509
5.83999999999985e-09 0.0438508
5.84999999999991e-09 0.0438507
5.84999999999991e-09 0.0438505
5.85999999999997e-09 0.0438504
5.85999999999997e-09 0.0438503
5.86999999999983e-09 0.0438502
5.86999999999983e-09 0.04385
5.87999999999989e-09 0.0438499
5.87999999999989e-09 0.0438498
5.88999999999996e-09 0.0438497
5.88999999999996e-09 0.0438496
5.89999999999981e-09 0.0438494
5.89999999999981e-09 0.0438493
5.90999999999987e-09 0.0438492
5.90999999999987e-09 0.0438491
5.91999999999994e-09 0.0438489
5.91999999999994e-09 0.0438488
5.93e-09 0.0438487
5.93e-09 0.0438486
5.93999999999985e-09 0.0438485
5.93999999999985e-09 0.0438484
5.94999999999992e-09 0.0438482
5.94999999999992e-09 0.0438481
5.95999999999998e-09 0.043848
5.95999999999998e-09 0.0438479
5.96999999999983e-09 0.0438478
5.96999999999983e-09 0.0438477
5.9799999999999e-09 0.0438475
5.9799999999999e-09 0.0438474
5.98999999999996e-09 0.0438473
5.98999999999996e-09 0.0438472
5.99999999999982e-09 0.0438471
5.99999999999982e-09 0.043847
6.00999999999988e-09 0.0438469
6.00999999999988e-09 0.0438467
6.01999999999994e-09 0.0438466
6.01999999999994e-09 0.0438465
6.0299999999998e-09 0.0438464
6.0299999999998e-09 0.0438463
6.03999999999986e-09 0.0438462
6.03999999999986e-09 0.0438461
6.04999999999993e-09 0.043846
6.04999999999993e-09 0.0438459
6.05999999999999e-09 0.0438457
6.05999999999999e-09 0.0438456
6.06999999999984e-09 0.0438455
6.06999999999984e-09 0.0438454
6.07999999999991e-09 0.0438453
6.07999999999991e-09 0.0438452
6.08999999999997e-09 0.0438451
6.08999999999997e-09 0.043845
6.09999999999982e-09 0.0438449
6.09999999999982e-09 0.0438448
6.10999999999989e-09 0.0438447
6.10999999999989e-09 0.0438446
6.11999999999995e-09 0.0438445
6.11999999999995e-09 0.0438443
6.1299999999998e-09 0.0438442
6.1299999999998e-09 0.0438441
6.13999999999987e-09 0.043844
6.13999999999987e-09 0.0438439
6.14999999999993e-09 0.0438438
6.14999999999993e-09 0.0438437
6.16e-09 0.0438436
6.16e-09 0.0438435
6.16999999999985e-09 0.0438434
6.16999999999985e-09 0.0438433
6.17999999999991e-09 0.0438432
6.17999999999991e-09 0.0438431
6.18999999999998e-09 0.043843
6.18999999999998e-09 0.0438429
6.19999999999983e-09 0.0438428
6.19999999999983e-09 0.0438427
6.20999999999989e-09 0.0438426
6.20999999999989e-09 0.0438425
6.21999999999996e-09 0.0438424
6.21999999999996e-09 0.0438423
6.22999999999981e-09 0.0438422
6.22999999999981e-09 0.0438421
6.23999999999988e-09 0.043842
6.23999999999988e-09 0.0438419
6.24999999999994e-09 0.0438418
6.24999999999994e-09 0.0438417
6.25999999999979e-09 0.0438416
6.25999999999979e-09 0.0438415
6.26999999999986e-09 0.0438414
6.26999999999986e-09 0.0438413
6.27999999999992e-09 0.0438412
6.27999999999992e-09 0.0438411
6.28999999999999e-09 0.043841
6.28999999999999e-09 0.0438409
6.29999999999984e-09 0.0438408
6.29999999999984e-09 0.0438408
6.3099999999999e-09 0.0438407
6.3099999999999e-09 0.0438406
6.31999999999997e-09 0.0438405
6.31999999999997e-09 0.0438404
6.32999999999982e-09 0.0438403
6.32999999999982e-09 0.0438402
6.33999999999988e-09 0.0438401
6.33999999999988e-09 0.04384
6.34999999999995e-09 0.0438399
6.34999999999995e-09 0.0438398
6.3599999999998e-09 0.0438397
6.3599999999998e-09 0.0438396
6.36999999999986e-09 0.0438395
6.36999999999986e-09 0.0438395
6.37999999999993e-09 0.0438394
6.37999999999993e-09 0.0438393
6.38999999999999e-09 0.0438392
6.38999999999999e-09 0.0438391
6.39999999999985e-09 0.043839
6.39999999999985e-09 0.0438389
6.40999999999991e-09 0.0438388
6.40999999999991e-09 0.0438387
6.41999999999997e-09 0.0438386
6.41999999999997e-09 0.0438386
6.42999999999983e-09 0.0438385
6.42999999999983e-09 0.0438384
6.43999999999989e-09 0.0438383
6.43999999999989e-09 0.0438382
6.44999999999996e-09 0.0438381
6.44999999999996e-09 0.043838
6.45999999999981e-09 0.0438379
6.45999999999981e-09 0.0438379
6.46999999999987e-09 0.0438378
6.46999999999987e-09 0.0438377
6.47999999999994e-09 0.0438376
6.47999999999994e-09 0.0438375
6.49e-09 0.0438374
6.49e-09 0.0438373
6.49999999999985e-09 0.0438373
6.49999999999985e-09 0.0438372
6.50999999999992e-09 0.0438371
6.50999999999992e-09 0.043837
6.51999999999998e-09 0.0438369
6.51999999999998e-09 0.0438368
6.52999999999983e-09 0.0438368
6.52999999999983e-09 0.0438367
6.5399999999999e-09 0.0438366
6.5399999999999e-09 0.0438365
6.54999999999996e-09 0.0438364
6.54999999999996e-09 0.0438363
6.55999999999982e-09 0.0438363
6.55999999999982e-09 0.0438362
6.56999999999988e-09 0.0438361
6.56999999999988e-09 0.043836
6.57999999999994e-09 0.0438359
6.57999999999994e-09 0.0438359
6.5899999999998e-09 0.0438358
6.5899999999998e-09 0.0438357
6.59999999999986e-09 0.0438356
6.59999999999986e-09 0.0438355
6.60999999999992e-09 0.0438355
6.60999999999992e-09 0.0438354
6.61999999999999e-09 0.0438353
6.61999999999999e-09 0.0438352
6.62999999999984e-09 0.0438351
6.62999999999984e-09 0.0438351
6.63999999999991e-09 0.043835
6.63999999999991e-09 0.0438349
6.64999999999997e-09 0.0438348
6.64999999999997e-09 0.0438348
6.65999999999982e-09 0.0438347
6.65999999999982e-09 0.0438346
6.66999999999989e-09 0.0438345
6.66999999999989e-09 0.0438344
6.67999999999995e-09 0.0438344
6.67999999999995e-09 0.0438343
6.6899999999998e-09 0.0438342
6.6899999999998e-09 0.0438341
6.69999999999987e-09 0.0438341
6.69999999999987e-09 0.043834
6.70999999999993e-09 0.0438339
6.70999999999993e-09 0.0438338
6.72e-09 0.0438338
6.72e-09 0.0438337
6.72999999999985e-09 0.0438336
6.72999999999985e-09 0.0438335
6.73999999999991e-09 0.0438335
6.73999999999991e-09 0.0438334
6.74999999999998e-09 0.0438333
6.74999999999998e-09 0.0438333
6.75999999999983e-09 0.0438332
6.75999999999983e-09 0.0438331
6.76999999999989e-09 0.043833
6.76999999999989e-09 0.043833
6.77999999999996e-09 0.0438329
6.77999999999996e-09 0.0438328
6.78999999999981e-09 0.0438327
6.78999999999981e-09 0.0438327
6.79999999999988e-09 0.0438326
6.79999999999988e-09 0.0438325
6.80999999999994e-09 0.0438325
6.80999999999994e-09 0.0438324
6.81999999999979e-09 0.0438323
6.81999999999979e-09 0.0438323
6.82999999999986e-09 0.0438322
6.82999999999986e-09 0.0438321
6.83999999999992e-09 0.043832
6.83999999999992e-09 0.043832
6.84999999999999e-09 0.0438319
6.84999999999999e-09 0.0438318
6.85999999999984e-09 0.0438318
6.85999999999984e-09 0.0438317
6.8699999999999e-09 0.0438316
6.8699999999999e-09 0.0438316
6.87999999999997e-09 0.0438315
6.87999999999997e-09 0.0438314
6.88999999999982e-09 0.0438314
6.88999999999982e-09 0.0438313
6.89999999999988e-09 0.0438312
6.89999999999988e-09 0.0438312
6.90999999999995e-09 0.0438311
6.90999999999995e-09 0.043831
6.9199999999998e-09 0.043831
6.9199999999998e-09 0.0438309
6.92999999999986e-09 0.0438308
6.92999999999986e-09 0.0438308
6.93999999999993e-09 0.0438307
6.93999999999993e-09 0.0438306
6.94999999999999e-09 0.0438306
6.94999999999999e-09 0.0438305
6.95999999999985e-09 0.0438304
6.95999999999985e-09 0.0438304
6.96999999999991e-09 0.0438303
6.96999999999991e-09 0.0438302
6.97999999999997e-09 0.0438302
6.97999999999997e-09 0.0438301
6.98999999999983e-09 0.04383
6.98999999999983e-09 0.04383
6.99999999999989e-09 0.0438299
6.99999999999989e-09 0.0438298
7.00999999999995e-09 0.0438298
7.00999999999995e-09 0.0438297
7.01999999999981e-09 0.0438297
7.01999999999981e-09 0.0438296
7.02999999999987e-09 0.0438295
7.02999999999987e-09 0.0438295
7.03999999999994e-09 0.0438294
7.03999999999994e-09 0.0438293
7.05e-09 0.0438293
7.05e-09 0.0438292
7.05999999999985e-09 0.0438292
7.05999999999985e-09 0.0438291
7.06999999999992e-09 0.043829
7.06999999999992e-09 0.043829
7.07999999999998e-09 0.0438289
7.07999999999998e-09 0.0438289
7.08999999999983e-09 0.0438288
7.08999999999983e-09 0.0438287
7.0999999999999e-09 0.0438287
7.0999999999999e-09 0.0438286
7.10999999999996e-09 0.0438286
7.10999999999996e-09 0.0438285
7.11999999999981e-09 0.0438284
7.11999999999981e-09 0.0438284
7.12999999999988e-09 0.0438283
7.12999999999988e-09 0.0438283
7.13999999999994e-09 0.0438282
7.13999999999994e-09 0.0438281
7.1499999999998e-09 0.0438281
7.1499999999998e-09 0.043828
7.15999999999986e-09 0.043828
7.15999999999986e-09 0.0438279
7.16999999999992e-09 0.0438278
7.16999999999992e-09 0.0438278
7.17999999999999e-09 0.0438277
7.17999999999999e-09 0.0438277
7.18999999999984e-09 0.0438276
7.18999999999984e-09 0.0438276
7.19999999999991e-09 0.0438275
7.19999999999991e-09 0.0438274
7.20999999999997e-09 0.0438274
7.20999999999997e-09 0.0438273
7.21999999999982e-09 0.0438273
7.21999999999982e-09 0.0438272
7.22999999999989e-09 0.0438272
7.22999999999989e-09 0.0438271
7.23999999999995e-09 0.0438271
7.23999999999995e-09 0.043827
7.2499999999998e-09 0.0438269
7.2499999999998e-09 0.0438269
7.25999999999987e-09 0.0438268
7.25999999999987e-09 0.0438268
7.26999999999993e-09 0.0438267
7.26999999999993e-09 0.0438267
7.28e-09 0.0438266
7.28e-09 0.0438266
7.28999999999985e-09 0.0438265
7.28999999999985e-09 0.0438265
7.29999999999991e-09 0.0438264
7.29999999999991e-09 0.0438263
7.30999999999998e-09 0.0438263
7.30999999999998e-09 0.0438262
7.31999999999983e-09 0.0438262
7.31999999999983e-09 0.0438261
7.32999999999989e-09 0.0438261
7.32999999999989e-09 0.043826
7.33999999999996e-09 0.043826
7.33999999999996e-09 0.0438259
7.34999999999981e-09 0.0438259
7.34999999999981e-09 0.0438258
7.35999999999988e-09 0.0438258
7.35999999999988e-09 0.0438257
7.36999999999994e-09 0.0438257
7.36999999999994e-09 0.0438256
7.37999999999979e-09 0.0438256
7.37999999999979e-09 0.0438255
7.38999999999986e-09 0.0438255
7.38999999999986e-09 0.0438254
7.39999999999992e-09 0.0438254
7.39999999999992e-09 0.0438253
7.40999999999998e-09 0.0438253
7.40999999999998e-09 0.0438252
7.41999999999984e-09 0.0438251
7.41999999999984e-09 0.0438251
7.4299999999999e-09 0.043825
7.4299999999999e-09 0.043825
7.43999999999997e-09 0.0438249
7.43999999999997e-09 0.0438249
7.44999999999982e-09 0.0438249
7.44999999999982e-09 0.0438248
7.45999999999988e-09 0.0438248
7.45999999999988e-09 0.0438247
7.46999999999995e-09 0.0438247
7.46999999999995e-09 0.0438246
7.4799999999998e-09 0.0438246
7.4799999999998e-09 0.0438245
7.48999999999986e-09 0.0438245
7.48999999999986e-09 0.0438244
7.49999999999993e-09 0.0438244
7.49999999999993e-09 0.0438243
7.50999999999999e-09 0.0438243
7.50999999999999e-09 0.0438242
7.51999999999984e-09 0.0438242
7.51999999999984e-09 0.0438241
7.52999999999991e-09 0.0438241
7.52999999999991e-09 0.043824
7.53999999999997e-09 0.043824
7.53999999999997e-09 0.0438239
7.54999999999983e-09 0.0438239
7.54999999999983e-09 0.0438238
7.55999999999989e-09 0.0438238
7.55999999999989e-09 0.0438237
7.56999999999995e-09 0.0438237
7.56999999999995e-09 0.0438237
7.57999999999981e-09 0.0438236
7.57999999999981e-09 0.0438236
7.58999999999987e-09 0.0438235
7.58999999999987e-09 0.0438235
7.59999999999994e-09 0.0438234
7.59999999999994e-09 0.0438234
7.61e-09 0.0438233
7.61e-09 0.0438233
7.61999999999985e-09 0.0438232
7.61999999999985e-09 0.0438232
7.62999999999992e-09 0.0438232
7.62999999999992e-09 0.0438231
7.63999999999998e-09 0.0438231
7.63999999999998e-09 0.043823
7.64999999999983e-09 0.043823
7.64999999999983e-09 0.0438229
7.6599999999999e-09 0.0438229
7.6599999999999e-09 0.0438228
7.66999999999996e-09 0.0438228
7.66999999999996e-09 0.0438228
7.67999999999981e-09 0.0438227
7.67999999999981e-09 0.0438227
7.68999999999988e-09 0.0438226
7.68999999999988e-09 0.0438226
7.69999999999994e-09 0.0438225
7.69999999999994e-09 0.0438225
7.7099999999998e-09 0.0438224
7.7099999999998e-09 0.0438224
7.71999999999986e-09 0.0438224
7.71999999999986e-09 0.0438223
7.72999999999992e-09 0.0438223
7.72999999999992e-09 0.0438222
7.73999999999999e-09 0.0438222
7.73999999999999e-09 0.0438222
7.74999999999984e-09 0.0438221
7.74999999999984e-09 0.0438221
7.75999999999991e-09 0.043822
7.75999999999991e-09 0.043822
7.76999999999997e-09 0.0438219
7.76999999999997e-09 0.0438219
7.77999999999982e-09 0.0438219
7.77999999999982e-09 0.0438218
7.78999999999989e-09 0.0438218
7.78999999999989e-09 0.0438217
7.79999999999995e-09 0.0438217
7.79999999999995e-09 0.0438217
7.8099999999998e-09 0.0438216
7.8099999999998e-09 0.0438216
7.81999999999987e-09 0.0438215
7.81999999999987e-09 0.0438215
7.82999999999993e-09 0.0438214
7.82999999999993e-09 0.0438214
7.84e-09 0.0438214
7.84e-09 0.0438213
7.84999999999985e-09 0.0438213
7.84999999999985e-09 0.0438212
7.85999999999991e-09 0.0438212
7.85999999999991e-09 0.0438212
7.86999999999998e-09 0.0438211
7.86999999999998e-09 0.0438211
7.87999999999983e-09 0.0438211
7.87999999999983e-09 0.043821
7.88999999999989e-09 0.043821
7.88999999999989e-09 0.0438209
7.89999999999996e-09 0.0438209
7.89999999999996e-09 0.0438209
7.90999999999981e-09 0.0438208
7.90999999999981e-09 0.0438208
7.91999999999988e-09 0.0438207
7.91999999999988e-09 0.0438207
7.92999999999994e-09 0.0438207
7.92999999999994e-09 0.0438206
7.94e-09 0.0438206
7.94e-09 0.0438206
7.94999999999986e-09 0.0438205
7.94999999999986e-09 0.0438205
7.95999999999992e-09 0.0438204
7.95999999999992e-09 0.0438204
7.96999999999998e-09 0.0438204
7.96999999999998e-09 0.0438203
7.97999999999984e-09 0.0438203
7.97999999999984e-09 0.0438203
7.9899999999999e-09 0.0438202
7.9899999999999e-09 0.0438202
7.99999999999997e-09 0.0438201
7.99999999999997e-09 0.0438201
8.00999999999982e-09 0.0438201
8.00999999999982e-09 0.04382
8.01999999999988e-09 0.04382
8.01999999999988e-09 0.04382
8.02999999999995e-09 0.0438199
8.02999999999995e-09 0.0438199
8.0399999999998e-09 0.0438199
8.0399999999998e-09 0.0438198
8.04999999999986e-09 0.0438198
8.04999999999986e-09 0.0438197
8.05999999999993e-09 0.0438197
8.05999999999993e-09 0.0438197
8.06999999999999e-09 0.0438196
8.06999999999999e-09 0.0438196
8.07999999999984e-09 0.0438196
8.07999999999984e-09 0.0438195
8.08999999999991e-09 0.0438195
8.08999999999991e-09 0.0438195
8.09999999999997e-09 0.0438194
8.09999999999997e-09 0.0438194
8.10999999999983e-09 0.0438194
8.10999999999983e-09 0.0438193
8.11999999999989e-09 0.0438193
8.11999999999989e-09 0.0438193
8.12999999999995e-09 0.0438192
8.12999999999995e-09 0.0438192
8.13999999999981e-09 0.0438191
8.13999999999981e-09 0.0438191
8.14999999999987e-09 0.0438191
8.14999999999987e-09 0.043819
8.15999999999994e-09 0.043819
8.15999999999994e-09 0.043819
8.17e-09 0.0438189
8.17e-09 0.0438189
8.17999999999985e-09 0.0438189
8.17999999999985e-09 0.0438188
8.18999999999992e-09 0.0438188
8.18999999999992e-09 0.0438188
8.19999999999998e-09 0.0438187
8.19999999999998e-09 0.0438187
8.20999999999983e-09 0.0438187
8.20999999999983e-09 0.0438186
8.2199999999999e-09 0.0438186
8.2199999999999e-09 0.0438186
8.22999999999996e-09 0.0438186
8.22999999999996e-09 0.0438185
8.23999999999981e-09 0.0438185
8.23999999999981e-09 0.0438185
8.24999999999988e-09 0.0438184
8.24999999999988e-09 0.0438184
8.25999999999994e-09 0.0438184
8.25999999999994e-09 0.0438183
8.2699999999998e-09 0.0438183
8.2699999999998e-09 0.0438183
8.27999999999986e-09 0.0438182
8.27999999999986e-09 0.0438182
8.28999999999992e-09 0.0438182
8.28999999999992e-09 0.0438181
8.29999999999999e-09 0.0438181
8.29999999999999e-09 0.0438181
8.30999999999984e-09 0.043818
8.30999999999984e-09 0.043818
8.31999999999991e-09 0.043818
8.31999999999991e-09 0.0438179
8.32999999999997e-09 0.0438179
8.32999999999997e-09 0.0438179
8.33999999999982e-09 0.0438179
8.33999999999982e-09 0.0438178
8.34999999999989e-09 0.0438178
8.34999999999989e-09 0.0438178
8.35999999999995e-09 0.0438177
8.35999999999995e-09 0.0438177
8.3699999999998e-09 0.0438177
8.3699999999998e-09 0.0438176
8.37999999999987e-09 0.0438176
8.37999999999987e-09 0.0438176
8.38999999999993e-09 0.0438176
8.38999999999993e-09 0.0438175
8.4e-09 0.0438175
8.4e-09 0.0438175
8.40999999999985e-09 0.0438174
8.40999999999985e-09 0.0438174
8.41999999999991e-09 0.0438174
8.41999999999991e-09 0.0438173
8.42999999999998e-09 0.0438173
8.42999999999998e-09 0.0438173
8.43999999999983e-09 0.0438173
8.43999999999983e-09 0.0438172
8.44999999999989e-09 0.0438172
8.44999999999989e-09 0.0438172
8.45999999999996e-09 0.0438171
8.45999999999996e-09 0.0438171
8.46999999999981e-09 0.0438171
8.46999999999981e-09 0.0438171
8.47999999999987e-09 0.043817
8.47999999999987e-09 0.043817
8.48999999999994e-09 0.043817
8.48999999999994e-09 0.0438169
8.5e-09 0.0438169
8.5e-09 0.0438169
8.50999999999986e-09 0.0438169
8.50999999999986e-09 0.0438168
8.51999999999992e-09 0.0438168
8.51999999999992e-09 0.0438168
8.52999999999998e-09 0.0438167
8.52999999999998e-09 0.0438167
8.53999999999984e-09 0.0438167
8.53999999999984e-09 0.0438167
8.5499999999999e-09 0.0438166
8.5499999999999e-09 0.0438166
8.55999999999997e-09 0.0438166
8.55999999999997e-09 0.0438166
8.56999999999982e-09 0.0438165
8.56999999999982e-09 0.0438165
8.57999999999988e-09 0.0438165
8.57999999999988e-09 0.0438164
8.58999999999995e-09 0.0438164
8.58999999999995e-09 0.0438164
8.5999999999998e-09 0.0438164
8.5999999999998e-09 0.0438163
8.60999999999986e-09 0.0438163
8.60999999999986e-09 0.0438163
8.61999999999993e-09 0.0438163
8.61999999999993e-09 0.0438162
8.62999999999999e-09 0.0438162
8.62999999999999e-09 0.0438162
8.63999999999984e-09 0.0438162
8.63999999999984e-09 0.0438161
8.64999999999991e-09 0.0438161
8.64999999999991e-09 0.0438161
8.65999999999997e-09 0.0438161
8.65999999999997e-09 0.043816
8.66999999999983e-09 0.043816
8.66999999999983e-09 0.043816
8.67999999999989e-09 0.043816
8.67999999999989e-09 0.0438159
8.68999999999995e-09 0.0438159
8.68999999999995e-09 0.0438159
8.69999999999981e-09 0.0438158
8.69999999999981e-09 0.0438158
8.70999999999987e-09 0.0438158
8.70999999999987e-09 0.0438158
8.71999999999994e-09 0.0438157
8.71999999999994e-09 0.0438157
8.73e-09 0.0438157
8.73e-09 0.0438157
8.73999999999985e-09 0.0438156
8.73999999999985e-09 0.0438156
8.74999999999992e-09 0.0438156
8.74999999999992e-09 0.0438156
8.75999999999998e-09 0.0438155
8.75999999999998e-09 0.0438155
8.76999999999983e-09 0.0438155
8.76999999999983e-09 0.0438155
8.7799999999999e-09 0.0438155
8.7799999999999e-09 0.0438154
8.78999999999996e-09 0.0438154
8.78999999999996e-09 0.0438154
8.79999999999981e-09 0.0438154
8.79999999999981e-09 0.0438153
8.80999999999988e-09 0.0438153
8.80999999999988e-09 0.0438153
8.81999999999994e-09 0.0438153
8.81999999999994e-09 0.0438152
8.8299999999998e-09 0.0438152
8.8299999999998e-09 0.0438152
8.83999999999986e-09 0.0438152
8.83999999999986e-09 0.0438151
8.84999999999992e-09 0.0438151
8.84999999999992e-09 0.0438151
8.85999999999999e-09 0.0438151
8.85999999999999e-09 0.043815
8.86999999999984e-09 0.043815
8.86999999999984e-09 0.043815
8.8799999999999e-09 0.043815
8.8799999999999e-09 0.043815
8.88999999999997e-09 0.0438149
8.88999999999997e-09 0.0438149
8.89999999999982e-09 0.0438149
8.89999999999982e-09 0.0438149
8.90999999999989e-09 0.0438148
8.90999999999989e-09 0.0438148
8.91999999999995e-09 0.0438148
8.91999999999995e-09 0.0438148
8.9299999999998e-09 0.0438148
8.9299999999998e-09 0.0438147
8.93999999999987e-09 0.0438147
8.93999999999987e-09 0.0438147
8.94999999999993e-09 0.0438147
8.94999999999993e-09 0.0438146
8.96e-09 0.0438146
8.96e-09 0.0438146
8.96999999999985e-09 0.0438146
8.96999999999985e-09 0.0438146
8.97999999999991e-09 0.0438145
8.97999999999991e-09 0.0438145
8.98999999999998e-09 0.0438145
8.98999999999998e-09 0.0438145
8.99999999999983e-09 0.0438144
8.99999999999983e-09 0.0438144
9.00999999999989e-09 0.0438144
9.00999999999989e-09 0.0438144
9.01999999999996e-09 0.0438144
9.01999999999996e-09 0.0438143
9.02999999999981e-09 0.0438143
9.02999999999981e-09 0.0438143
9.03999999999987e-09 0.0438143
9.03999999999987e-09 0.0438143
9.04999999999994e-09 0.0438142
9.04999999999994e-09 0.0438142
9.06e-09 0.0438142
9.06e-09 0.0438142
9.06999999999986e-09 0.0438141
9.06999999999986e-09 0.0438141
9.07999999999992e-09 0.0438141
9.07999999999992e-09 0.0438141
9.08999999999998e-09 0.0438141
9.08999999999998e-09 0.043814
9.09999999999984e-09 0.043814
9.09999999999984e-09 0.043814
9.1099999999999e-09 0.043814
9.1099999999999e-09 0.043814
9.11999999999997e-09 0.0438139
9.11999999999997e-09 0.0438139
9.12999999999982e-09 0.0438139
9.12999999999982e-09 0.0438139
9.13999999999988e-09 0.0438139
9.13999999999988e-09 0.0438138
9.14999999999995e-09 0.0438138
9.14999999999995e-09 0.0438138
9.1599999999998e-09 0.0438138
9.1599999999998e-09 0.0438138
9.16999999999986e-09 0.0438137
9.16999999999986e-09 0.0438137
9.17999999999993e-09 0.0438137
9.17999999999993e-09 0.0438137
9.18999999999999e-09 0.0438137
9.18999999999999e-09 0.0438136
9.19999999999984e-09 0.0438136
9.19999999999984e-09 0.0438136
9.20999999999991e-09 0.0438136
9.20999999999991e-09 0.0438136
9.21999999999997e-09 0.0438135
9.21999999999997e-09 0.0438135
9.22999999999983e-09 0.0438135
9.22999999999983e-09 0.0438135
9.23999999999989e-09 0.0438135
9.23999999999989e-09 0.0438135
9.24999999999995e-09 0.0438134
9.24999999999995e-09 0.0438134
9.25999999999981e-09 0.0438134
9.25999999999981e-09 0.0438134
9.26999999999987e-09 0.0438134
9.26999999999987e-09 0.0438133
9.27999999999993e-09 0.0438133
9.27999999999993e-09 0.0438133
9.29e-09 0.0438133
9.29e-09 0.0438133
9.29999999999985e-09 0.0438132
9.29999999999985e-09 0.0438132
9.30999999999992e-09 0.0438132
9.30999999999992e-09 0.0438132
9.31999999999998e-09 0.0438132
9.31999999999998e-09 0.0438132
9.32999999999983e-09 0.0438131
9.32999999999983e-09 0.0438131
9.3399999999999e-09 0.0438131
9.3399999999999e-09 0.0438131
9.34999999999996e-09 0.0438131
9.34999999999996e-09 0.043813
9.35999999999981e-09 0.043813
9.35999999999981e-09 0.043813
9.36999999999988e-09 0.043813
9.36999999999988e-09 0.043813
9.37999999999994e-09 0.043813
9.37999999999994e-09 0.0438129
9.38999999999979e-09 0.0438129
9.38999999999979e-09 0.0438129
9.39999999999986e-09 0.0438129
9.39999999999986e-09 0.0438129
9.40999999999992e-09 0.0438129
9.40999999999992e-09 0.0438128
9.41999999999999e-09 0.0438128
9.41999999999999e-09 0.0438128
9.42999999999984e-09 0.0438128
9.42999999999984e-09 0.0438128
9.4399999999999e-09 0.0438127
9.4399999999999e-09 0.0438127
9.44999999999997e-09 0.0438127
9.44999999999997e-09 0.0438127
9.45999999999982e-09 0.0438127
9.45999999999982e-09 0.0438127
9.46999999999989e-09 0.0438126
9.46999999999989e-09 0.0438126
9.47999999999995e-09 0.0438126
9.47999999999995e-09 0.0438126
9.4899999999998e-09 0.0438126
9.4899999999998e-09 0.0438126
9.49999999999987e-09 0.0438125
9.49999999999987e-09 0.0438125
9.50999999999993e-09 0.0438125
9.50999999999993e-09 0.0438125
9.52e-09 0.0438125
9.52e-09 0.0438125
9.52999999999985e-09 0.0438124
9.52999999999985e-09 0.0438124
9.53999999999991e-09 0.0438124
9.53999999999991e-09 0.0438124
9.54999999999998e-09 0.0438124
9.54999999999998e-09 0.0438124
9.55999999999983e-09 0.0438123
9.55999999999983e-09 0.0438123
9.56999999999989e-09 0.0438123
9.56999999999989e-09 0.0438123
9.57999999999996e-09 0.0438123
9.57999999999996e-09 0.0438123
9.58999999999981e-09 0.0438123
9.58999999999981e-09 0.0438122
9.59999999999987e-09 0.0438122
9.59999999999987e-09 0.0438122
9.60999999999994e-09 0.0438122
9.60999999999994e-09 0.0438122
9.62e-09 0.0438122
9.62e-09 0.0438121
9.62999999999986e-09 0.0438121
9.62999999999986e-09 0.0438121
9.63999999999992e-09 0.0438121
9.63999999999992e-09 0.0438121
9.64999999999998e-09 0.0438121
9.64999999999998e-09 0.043812
9.65999999999984e-09 0.043812
9.65999999999984e-09 0.043812
9.6699999999999e-09 0.043812
9.6699999999999e-09 0.043812
9.67999999999996e-09 0.043812
9.67999999999996e-09 0.043812
9.68999999999982e-09 0.0438119
9.68999999999982e-09 0.0438119
9.69999999999988e-09 0.0438119
9.69999999999988e-09 0.0438119
9.70999999999995e-09 0.0438119
9.70999999999995e-09 0.0438119
9.7199999999998e-09 0.0438119
9.7199999999998e-09 0.0438118
9.72999999999986e-09 0.0438118
9.72999999999986e-09 0.0438118
9.73999999999993e-09 0.0438118
9.73999999999993e-09 0.0438118
9.74999999999999e-09 0.0438118
9.74999999999999e-09 0.0438118
9.75999999999984e-09 0.0438117
9.75999999999984e-09 0.0438117
9.76999999999991e-09 0.0438117
9.76999999999991e-09 0.0438117
9.77999999999997e-09 0.0438117
9.77999999999997e-09 0.0438117
9.78999999999982e-09 0.0438116
9.78999999999982e-09 0.0438116
9.79999999999989e-09 0.0438116
9.79999999999989e-09 0.0438116
9.80999999999995e-09 0.0438116
9.80999999999995e-09 0.0438116
9.81999999999981e-09 0.0438116
9.81999999999981e-09 0.0438116
9.82999999999987e-09 0.0438115
9.82999999999987e-09 0.0438115
9.83999999999993e-09 0.0438115
9.83999999999993e-09 0.0438115
9.85e-09 0.0438115
9.85e-09 0.0438115
9.85999999999985e-09 0.0438115
9.85999999999985e-09 0.0438114
9.86999999999992e-09 0.0438114
9.86999999999992e-09 0.0438114
9.87999999999998e-09 0.0438114
9.87999999999998e-09 0.0438114
9.88999999999983e-09 0.0438114
9.88999999999983e-09 0.0438114
9.8999999999999e-09 0.0438113
9.8999999999999e-09 0.0438113
9.90999999999996e-09 0.0438113
9.90999999999996e-09 0.0438113
9.91999999999981e-09 0.0438113
9.91999999999981e-09 0.0438113
9.92999999999988e-09 0.0438113
9.92999999999988e-09 0.0438113
9.93999999999994e-09 0.0438112
9.93999999999994e-09 0.0438112
9.94999999999979e-09 0.0438112
9.94999999999979e-09 0.0438112
9.95999999999986e-09 0.0438112
9.95999999999986e-09 0.0438112
9.96999999999992e-09 0.0438112
9.96999999999992e-09 0.0438111
9.97999999999999e-09 0.0438111
9.97999999999999e-09 0.0438111
9.98999999999984e-09 0.0438111
9.98999999999984e-09 0.0438204


==> figures/Transitiondatamos/group_02_segment_139.txt <==
time vOut
0 0.0704927
0 0.0708352
1.00000000000643e-11 0.0712546
1.00000000000643e-11 0.0715936
1.99999999999168e-11 0.0718397
1.99999999999168e-11 0.0719887
2.99999999999811e-11 0.072041
2.99999999999811e-11 0.072004
4.00000000000454e-11 0.0718865
4.00000000000454e-11 0.0716989
4.99999999998979e-11 0.071451
4.99999999998979e-11 0.0711529
5.99999999999622e-11 0.0708129
5.99999999999622e-11 0.0704394
7.00000000000264e-11 0.0700389
7.00000000000264e-11 0.0696177
7.9999999999879e-11 0.0691809
7.9999999999879e-11 0.0687331
8.99999999999432e-11 0.0682778
8.99999999999432e-11 0.0678185
1.00000000000008e-10 0.0673577
1.00000000000008e-10 0.0668977
1.10000000000072e-10 0.0664402
1.10000000000072e-10 0.0659869
1.19999999999924e-10 0.0655389
1.19999999999924e-10 0.0650973
1.29999999999989e-10 0.0646627
1.29999999999989e-10 0.0642358
1.40000000000053e-10 0.0638171
1.40000000000053e-10 0.0634069
1.49999999999905e-10 0.0630054
1.49999999999905e-10 0.0626129
1.5999999999997e-10 0.0622293
1.5999999999997e-10 0.0618548
1.70000000000034e-10 0.0614893
1.70000000000034e-10 0.0611327
1.79999999999886e-10 0.060785
1.79999999999886e-10 0.060446
1.89999999999951e-10 0.0601155
1.89999999999951e-10 0.0597936
2.00000000000015e-10 0.0594799
2.00000000000015e-10 0.0591743
2.09999999999868e-10 0.0588766
2.09999999999868e-10 0.0585867
2.19999999999932e-10 0.0583043
2.19999999999932e-10 0.0580293
2.29999999999996e-10 0.0577615
2.29999999999996e-10 0.0575006
2.4000000000006e-10 0.0572465
2.4000000000006e-10 0.056999
2.49999999999913e-10 0.056758
2.49999999999913e-10 0.0565231
2.59999999999977e-10 0.0562944
2.59999999999977e-10 0.0560716
2.70000000000041e-10 0.0558545
2.70000000000041e-10 0.0556429
2.79999999999894e-10 0.0554368
2.79999999999894e-10 0.055236
2.89999999999958e-10 0.0550402
2.89999999999958e-10 0.0548494
3.00000000000023e-10 0.0546634
3.00000000000023e-10 0.0544821
3.09999999999875e-10 0.0543054
3.09999999999875e-10 0.0541331
3.19999999999939e-10 0.053965
3.19999999999939e-10 0.0538011
3.30000000000004e-10 0.0536413
3.30000000000004e-10 0.0534854
3.40000000000068e-10 0.0533334
3.40000000000068e-10 0.053185
3.4999999999992e-10 0.0530403
3.4999999999992e-10 0.052899
3.59999999999985e-10 0.0527612
3.59999999999985e-10 0.0526266
3.70000000000049e-10 0.0524953
3.70000000000049e-10 0.0523672
3.79999999999901e-10 0.052242
3.79999999999901e-10 0.0521198
3.89999999999966e-10 0.0520005
3.89999999999966e-10 0.051884
4.0000000000003e-10 0.0517702
4.0000000000003e-10 0.0516591
4.09999999999883e-10 0.0515505
4.09999999999883e-10 0.0514444
4.19999999999947e-10 0.0513407
4.19999999999947e-10 0.0512394
4.30000000000011e-10 0.0511404
4.30000000000011e-10 0.0510436
4.39999999999864e-10 0.050949
4.39999999999864e-10 0.0508566
4.49999999999928e-10 0.0507661
4.49999999999928e-10 0.0506777
4.59999999999992e-10 0.0505912
4.59999999999992e-10 0.0505067
4.70000000000056e-10 0.0504239
4.70000000000056e-10 0.050343
4.79999999999909e-10 0.0502638
4.79999999999909e-10 0.0501863
4.89999999999973e-10 0.0501104
4.89999999999973e-10 0.0500362
5.00000000000038e-10 0.0499635
5.00000000000038e-10 0.0498923
5.0999999999989e-10 0.0498227
5.0999999999989e-10 0.0497544
5.19999999999954e-10 0.0496876
5.19999999999954e-10 0.0496221
5.30000000000019e-10 0.049558
5.30000000000019e-10 0.0494952
5.39999999999871e-10 0.0494336
5.39999999999871e-10 0.0493733
5.49999999999935e-10 0.0493141
5.49999999999935e-10 0.0492562
5.6e-10 0.0491993
5.6e-10 0.0491436
5.70000000000064e-10 0.0490889
5.70000000000064e-10 0.0490353
5.79999999999917e-10 0.0489827
5.79999999999917e-10 0.0489311
5.89999999999981e-10 0.0488805
5.89999999999981e-10 0.0488308
6.00000000000045e-10 0.0487821
6.00000000000045e-10 0.0487342
6.09999999999898e-10 0.0486872
6.09999999999898e-10 0.048641
6.19999999999962e-10 0.0485957
6.19999999999962e-10 0.0485512
6.30000000000026e-10 0.0485075
6.30000000000026e-10 0.0484645
6.39999999999879e-10 0.0484223
6.39999999999879e-10 0.0483808
6.49999999999943e-10 0.04834
6.49999999999943e-10 0.0482999
6.60000000000007e-10 0.0482605
6.60000000000007e-10 0.0482217
6.70000000000072e-10 0.0481836
6.70000000000072e-10 0.0481461
6.79999999999924e-10 0.0481092
6.79999999999924e-10 0.0480729
6.89999999999988e-10 0.0480372
6.89999999999988e-10 0.048002
7.00000000000053e-10 0.0479674
7.00000000000053e-10 0.0479333
7.09999999999905e-10 0.0478997
7.09999999999905e-10 0.0478667
7.19999999999969e-10 0.0478341
7.19999999999969e-10 0.0478021
7.30000000000034e-10 0.0477705
7.30000000000034e-10 0.0477394
7.39999999999886e-10 0.0477087
7.39999999999886e-10 0.0476784
7.4999999999995e-10 0.0476486
7.4999999999995e-10 0.0476192
7.60000000000015e-10 0.0475902
7.60000000000015e-10 0.0475617
7.69999999999867e-10 0.0475335
7.69999999999867e-10 0.0475056
7.79999999999932e-10 0.0474782
7.79999999999932e-10 0.0474511
7.89999999999996e-10 0.0474244
7.89999999999996e-10 0.047398
8.0000000000006e-10 0.0473719
8.0000000000006e-10 0.0473462
8.09999999999913e-10 0.0473208
8.09999999999913e-10 0.0472957
8.19999999999977e-10 0.0472709
8.19999999999977e-10 0.0472465
8.30000000000041e-10 0.0472223
8.30000000000041e-10 0.0471984
8.39999999999894e-10 0.0471748
8.39999999999894e-10 0.0471514
8.49999999999958e-10 0.0471284
8.49999999999958e-10 0.0471055
8.60000000000022e-10 0.047083
8.60000000000022e-10 0.0470607
8.69999999999875e-10 0.0470386
8.69999999999875e-10 0.0470168
8.79999999999939e-10 0.0469952
8.79999999999939e-10 0.0469739
8.90000000000003e-10 0.0469527
8.90000000000003e-10 0.0469318
9.00000000000068e-10 0.0469111
9.00000000000068e-10 0.0468906
9.0999999999992e-10 0.0468704
9.0999999999992e-10 0.0468503
9.19999999999984e-10 0.0468304
9.19999999999984e-10 0.0468107
9.30000000000049e-10 0.0467913
9.30000000000049e-10 0.046772
9.39999999999901e-10 0.0467528
9.39999999999901e-10 0.0467339
9.49999999999965e-10 0.0467151
9.49999999999965e-10 0.0466965
9.6000000000003e-10 0.0466781
9.6000000000003e-10 0.0466599
9.69999999999882e-10 0.0466418
9.69999999999882e-10 0.0466239
9.79999999999947e-10 0.0466061
9.79999999999947e-10 0.0465885
9.90000000000011e-10 0.046571
9.90000000000011e-10 0.0465537
9.99999999999863e-10 0.0465365
9.99999999999863e-10 0.0465195
1.00999999999993e-09 0.0465026
1.00999999999993e-09 0.0464859
1.01999999999999e-09 0.0464693
1.01999999999999e-09 0.0464528
1.03000000000006e-09 0.0464365
1.03000000000006e-09 0.0464202
1.03999999999991e-09 0.0464042
1.03999999999991e-09 0.0463882
1.04999999999997e-09 0.0463724
1.04999999999997e-09 0.0463567
1.06000000000004e-09 0.0463411
1.06000000000004e-09 0.0463256
1.06999999999989e-09 0.0463103
1.06999999999989e-09 0.046295
1.07999999999995e-09 0.0462799
1.07999999999995e-09 0.0462649
1.09000000000002e-09 0.04625
1.09000000000002e-09 0.0462352
1.09999999999987e-09 0.0462205
1.09999999999987e-09 0.0462059
1.10999999999994e-09 0.0461914
1.10999999999994e-09 0.046177
1.12e-09 0.0461628
1.12e-09 0.0461486
1.13000000000006e-09 0.0461345
1.13000000000006e-09 0.0461205
1.13999999999992e-09 0.0461067
1.13999999999992e-09 0.0460929
1.14999999999998e-09 0.0460792
1.14999999999998e-09 0.0460656
1.16000000000004e-09 0.0460521
1.16000000000004e-09 0.0460386
1.1699999999999e-09 0.0460253
1.1699999999999e-09 0.0460121
1.17999999999996e-09 0.0459989
1.17999999999996e-09 0.0459859
1.19000000000003e-09 0.0459729
1.19000000000003e-09 0.04596
1.19999999999988e-09 0.0459472
1.19999999999988e-09 0.0459344
1.20999999999994e-09 0.0459218
1.20999999999994e-09 0.0459092
1.22000000000001e-09 0.0458967
1.22000000000001e-09 0.0458843
1.23000000000007e-09 0.045872
1.23000000000007e-09 0.0458598
1.23999999999992e-09 0.0458476
1.23999999999992e-09 0.0458355
1.24999999999999e-09 0.0458235
1.24999999999999e-09 0.0458115
1.26000000000005e-09 0.0457997
1.26000000000005e-09 0.0457879
1.2699999999999e-09 0.0457761
1.2699999999999e-09 0.0457645
1.27999999999997e-09 0.0457529
1.27999999999997e-09 0.0457414
1.29000000000003e-09 0.04573
1.29000000000003e-09 0.0457186
1.29999999999989e-09 0.0457073
1.29999999999989e-09 0.0456961
1.30999999999995e-09 0.0456849
1.30999999999995e-09 0.0456738
1.32000000000001e-09 0.0456628
1.32000000000001e-09 0.0456519
1.32999999999987e-09 0.045641
1.32999999999987e-09 0.0456301
1.33999999999993e-09 0.0456194
1.33999999999993e-09 0.0456087
1.35e-09 0.0455981
1.35e-09 0.0455875
1.36000000000006e-09 0.045577
1.36000000000006e-09 0.0455666
1.36999999999991e-09 0.0455562
1.36999999999991e-09 0.0455459
1.37999999999998e-09 0.0455356
1.37999999999998e-09 0.0455255
1.39000000000004e-09 0.0455153
1.39000000000004e-09 0.0455053
1.39999999999989e-09 0.0454953
1.39999999999989e-09 0.0454853
1.40999999999996e-09 0.0454754
1.40999999999996e-09 0.0454656
1.42000000000002e-09 0.0454558
1.42000000000002e-09 0.0454461
1.42999999999987e-09 0.0454365
1.42999999999987e-09 0.0454269
1.43999999999994e-09 0.0454174
1.43999999999994e-09 0.0454079
1.45e-09 0.0453985
1.45e-09 0.0453891
1.46000000000007e-09 0.0453798
1.46000000000007e-09 0.0453705
1.46999999999992e-09 0.0453613
1.46999999999992e-09 0.0453522
1.47999999999998e-09 0.0453431
1.47999999999998e-09 0.0453341
1.49000000000005e-09 0.0453251
1.49000000000005e-09 0.0453162
1.4999999999999e-09 0.0453073
1.4999999999999e-09 0.0452985
1.50999999999997e-09 0.0452897
1.50999999999997e-09 0.045281
1.52000000000003e-09 0.0452723
1.52000000000003e-09 0.0452637
1.52999999999988e-09 0.0452552
1.52999999999988e-09 0.0452466
1.53999999999995e-09 0.0452382
1.53999999999995e-09 0.0452298
1.55000000000001e-09 0.0452214
1.55000000000001e-09 0.0452131
1.55999999999986e-09 0.0452049
1.55999999999986e-09 0.0451967
1.56999999999993e-09 0.0451885
1.56999999999993e-09 0.0451804
1.57999999999999e-09 0.0451724
1.57999999999999e-09 0.0451644
1.59000000000006e-09 0.0451564
1.59000000000006e-09 0.0451485
1.59999999999991e-09 0.0451406
1.59999999999991e-09 0.0451328
1.60999999999997e-09 0.045125
1.60999999999997e-09 0.0451173
1.62000000000004e-09 0.0451096
1.62000000000004e-09 0.045102
1.62999999999989e-09 0.0450944
1.62999999999989e-09 0.0450869
1.63999999999995e-09 0.0450794
1.63999999999995e-09 0.045072
1.65000000000002e-09 0.0450646
1.65000000000002e-09 0.0450572
1.65999999999987e-09 0.0450499
1.65999999999987e-09 0.0450426
1.66999999999993e-09 0.0450354
1.66999999999993e-09 0.0450283
1.68e-09 0.0450211
1.68e-09 0.045014
1.69000000000006e-09 0.045007
1.69000000000006e-09 0.045
1.69999999999992e-09 0.044993
1.69999999999992e-09 0.0449861
1.70999999999998e-09 0.0449793
1.70999999999998e-09 0.0449724
1.72000000000004e-09 0.0449656
1.72000000000004e-09 0.0449589
1.7299999999999e-09 0.0449522
1.7299999999999e-09 0.0449455
1.73999999999996e-09 0.0449389
1.73999999999996e-09 0.0449323
1.75000000000003e-09 0.0449258
1.75000000000003e-09 0.0449193
1.75999999999988e-09 0.0449128
1.75999999999988e-09 0.0449064
1.76999999999994e-09 0.0449
1.76999999999994e-09 0.0448937
1.78000000000001e-09 0.0448874
1.78000000000001e-09 0.0448811
1.79000000000007e-09 0.0448749
1.79000000000007e-09 0.0448687
1.79999999999992e-09 0.0448626
1.79999999999992e-09 0.0448565
1.80999999999999e-09 0.0448504
1.80999999999999e-09 0.0448444
1.82000000000005e-09 0.0448384
1.82000000000005e-09 0.0448324
1.8299999999999e-09 0.0448265
1.8299999999999e-09 0.0448207
1.83999999999997e-09 0.0448148
1.83999999999997e-09 0.044809
1.85000000000003e-09 0.0448032
1.85000000000003e-09 0.0447975
1.85999999999989e-09 0.0447918
1.85999999999989e-09 0.0447861
1.86999999999995e-09 0.0447805
1.86999999999995e-09 0.0447749
1.88000000000001e-09 0.0447694
1.88000000000001e-09 0.0447639
1.88999999999987e-09 0.0447584
1.88999999999987e-09 0.0447529
1.89999999999993e-09 0.0447475
1.89999999999993e-09 0.0447421
1.91e-09 0.0447368
1.91e-09 0.0447315
1.92000000000006e-09 0.0447262
1.92000000000006e-09 0.0447209
1.92999999999991e-09 0.0447157
1.92999999999991e-09 0.0447105
1.93999999999998e-09 0.0447054
1.93999999999998e-09 0.0447003
1.95000000000004e-09 0.0446952
1.95000000000004e-09 0.0446901
1.95999999999989e-09 0.0446851
1.95999999999989e-09 0.0446801
1.96999999999996e-09 0.0446752
1.96999999999996e-09 0.0446703
1.98000000000002e-09 0.0446654
1.98000000000002e-09 0.0446605
1.98999999999987e-09 0.0446557
1.98999999999987e-09 0.0446509
1.99999999999994e-09 0.0446461
1.99999999999994e-09 0.0446414
2.01e-09 0.0446367
2.01e-09 0.044632
2.02000000000007e-09 0.0446273
2.02000000000007e-09 0.0446227
2.02999999999992e-09 0.0446181
2.02999999999992e-09 0.0446136
2.03999999999998e-09 0.044609
2.03999999999998e-09 0.0446045
2.05000000000005e-09 0.0446001
2.05000000000005e-09 0.0445956
2.0599999999999e-09 0.0445912
2.0599999999999e-09 0.0445868
2.06999999999996e-09 0.0445825
2.06999999999996e-09 0.0445781
2.08000000000003e-09 0.0445738
2.08000000000003e-09 0.0445696
2.08999999999988e-09 0.0445653
2.08999999999988e-09 0.0445611
2.09999999999995e-09 0.0445569
2.09999999999995e-09 0.0445527
2.11000000000001e-09 0.0445486
2.11000000000001e-09 0.0445445
2.11999999999986e-09 0.0445404
2.11999999999986e-09 0.0445363
2.12999999999993e-09 0.0445323
2.12999999999993e-09 0.0445283
2.13999999999999e-09 0.0445243
2.13999999999999e-09 0.0445203
2.15000000000006e-09 0.0445164
2.15000000000006e-09 0.0445125
2.15999999999991e-09 0.0445086
2.15999999999991e-09 0.0445048
2.16999999999997e-09 0.0445009
2.16999999999997e-09 0.0444971
2.18000000000004e-09 0.0444933
2.18000000000004e-09 0.0444896
2.18999999999989e-09 0.0444859
2.18999999999989e-09 0.0444821
2.19999999999995e-09 0.0444785
2.19999999999995e-09 0.0444748
2.21000000000002e-09 0.0444712
2.21000000000002e-09 0.0444675
2.21999999999987e-09 0.0444639
2.21999999999987e-09 0.0444604
2.22999999999993e-09 0.0444568
2.22999999999993e-09 0.0444533
2.24e-09 0.0444498
2.24e-09 0.0444463
2.25000000000006e-09 0.0444429
2.25000000000006e-09 0.0444394
2.25999999999992e-09 0.044436
2.25999999999992e-09 0.0444326
2.26999999999998e-09 0.0444293
2.26999999999998e-09 0.0444259
2.28000000000004e-09 0.0444226
2.28000000000004e-09 0.0444193
2.2899999999999e-09 0.044416
2.2899999999999e-09 0.0444127
2.29999999999996e-09 0.0444095
2.29999999999996e-09 0.0444063
2.31000000000003e-09 0.0444031
2.31000000000003e-09 0.0443999
2.31999999999988e-09 0.0443967
2.31999999999988e-09 0.0443936
2.32999999999994e-09 0.0443905
2.32999999999994e-09 0.0443874
2.34000000000001e-09 0.0443843
2.34000000000001e-09 0.0443813
2.35000000000007e-09 0.0443782
2.35000000000007e-09 0.0443752
2.35999999999992e-09 0.0443722
2.35999999999992e-09 0.0443692
2.36999999999999e-09 0.0443663
2.36999999999999e-09 0.0443633
2.38000000000005e-09 0.0443604
2.38000000000005e-09 0.0443575
2.3899999999999e-09 0.0443546
2.3899999999999e-09 0.0443517
2.39999999999997e-09 0.0443489
2.39999999999997e-09 0.044346
2.41000000000003e-09 0.0443432
2.41000000000003e-09 0.0443404
2.41999999999989e-09 0.0443377
2.41999999999989e-09 0.0443349
2.42999999999995e-09 0.0443321
2.42999999999995e-09 0.0443294
2.44000000000001e-09 0.0443267
2.44000000000001e-09 0.044324
2.44999999999987e-09 0.0443213
2.44999999999987e-09 0.0443187
2.45999999999993e-09 0.0443161
2.45999999999993e-09 0.0443134
2.46999999999999e-09 0.0443108
2.46999999999999e-09 0.0443082
2.48000000000006e-09 0.0443057
2.48000000000006e-09 0.0443031
2.48999999999991e-09 0.0443006
2.48999999999991e-09 0.044298
2.49999999999998e-09 0.0442955
2.49999999999998e-09 0.044293
2.51000000000004e-09 0.0442906
2.51000000000004e-09 0.0442881
2.51999999999989e-09 0.0442856
2.51999999999989e-09 0.0442832
2.52999999999996e-09 0.0442808
2.52999999999996e-09 0.0442784
2.54000000000002e-09 0.044276
2.54000000000002e-09 0.0442736
2.54999999999987e-09 0.0442713
2.54999999999987e-09 0.044269
2.55999999999994e-09 0.0442666
2.55999999999994e-09 0.0442643
2.57e-09 0.044262
2.57e-09 0.0442597
2.58000000000007e-09 0.0442575
2.58000000000007e-09 0.0442552
2.58999999999992e-09 0.044253
2.58999999999992e-09 0.0442508
2.59999999999998e-09 0.0442485
2.59999999999998e-09 0.0442463
2.61000000000005e-09 0.0442442
2.61000000000005e-09 0.044242
2.6199999999999e-09 0.0442398
2.6199999999999e-09 0.0442377
2.62999999999996e-09 0.0442356
2.62999999999996e-09 0.0442334
2.64000000000003e-09 0.0442313
2.64000000000003e-09 0.0442293
2.64999999999988e-09 0.0442272
2.64999999999988e-09 0.0442251
2.65999999999995e-09 0.0442231
2.65999999999995e-09 0.044221
2.67000000000001e-09 0.044219
2.67000000000001e-09 0.044217
2.67999999999986e-09 0.044215
2.67999999999986e-09 0.044213
2.68999999999993e-09 0.044211
2.68999999999993e-09 0.044209
2.69999999999999e-09 0.0442071
2.69999999999999e-09 0.0442052
2.71000000000006e-09 0.0442032
2.71000000000006e-09 0.0442013
2.71999999999991e-09 0.0441994
2.71999999999991e-09 0.0441975
2.72999999999997e-09 0.0441956
2.72999999999997e-09 0.0441938
2.74000000000004e-09 0.0441919
2.74000000000004e-09 0.0441901
2.74999999999989e-09 0.0441882
2.74999999999989e-09 0.0441864
2.75999999999995e-09 0.0441846
2.75999999999995e-09 0.0441828
2.77000000000002e-09 0.044181
2.77000000000002e-09 0.0441792
2.77999999999987e-09 0.0441774
2.77999999999987e-09 0.0441757
2.78999999999993e-09 0.0441739
2.78999999999993e-09 0.0441722
2.8e-09 0.0441705
2.8e-09 0.0441688
2.81000000000006e-09 0.0441671
2.81000000000006e-09 0.0441654
2.81999999999992e-09 0.0441637
2.81999999999992e-09 0.044162
2.82999999999998e-09 0.0441603
2.82999999999998e-09 0.0441587
2.84000000000004e-09 0.044157
2.84000000000004e-09 0.0441554
2.8499999999999e-09 0.0441538
2.8499999999999e-09 0.0441522
2.85999999999996e-09 0.0441506
2.85999999999996e-09 0.044149
2.87000000000003e-09 0.0441474
2.87000000000003e-09 0.0441458
2.87999999999988e-09 0.0441442
2.87999999999988e-09 0.0441427
2.88999999999994e-09 0.0441411
2.88999999999994e-09 0.0441396
2.90000000000001e-09 0.0441381
2.90000000000001e-09 0.0441365
2.91000000000007e-09 0.044135
2.91000000000007e-09 0.0441335
2.91999999999992e-09 0.044132
2.91999999999992e-09 0.0441305
2.92999999999999e-09 0.0441291
2.92999999999999e-09 0.0441276
2.94000000000005e-09 0.0441261
2.94000000000005e-09 0.0441247
2.9499999999999e-09 0.0441232
2.9499999999999e-09 0.0441218
2.95999999999997e-09 0.0441204
2.95999999999997e-09 0.044119
2.97000000000003e-09 0.0441176
2.97000000000003e-09 0.0441162
2.97999999999989e-09 0.0441148
2.97999999999989e-09 0.0441134
2.98999999999995e-09 0.044112
2.98999999999995e-09 0.0441106
3.00000000000001e-09 0.0441093
3.00000000000001e-09 0.0441079
3.00999999999987e-09 0.0441066
3.00999999999987e-09 0.0441053
3.01999999999993e-09 0.0441039
3.01999999999993e-09 0.0441026
3.02999999999999e-09 0.0441013
3.02999999999999e-09 0.0441
3.04000000000006e-09 0.0440987
3.04000000000006e-09 0.0440974
3.04999999999991e-09 0.0440961
3.04999999999991e-09 0.0440949
3.05999999999998e-09 0.0440936
3.05999999999998e-09 0.0440923
3.07000000000004e-09 0.0440911
3.07000000000004e-09 0.0440898
3.07999999999989e-09 0.0440886
3.07999999999989e-09 0.0440874
3.08999999999996e-09 0.0440861
3.08999999999996e-09 0.0440849
3.10000000000002e-09 0.0440837
3.10000000000002e-09 0.0440825
3.10999999999987e-09 0.0440813
3.10999999999987e-09 0.0440801
3.11999999999994e-09 0.0440789
3.11999999999994e-09 0.0440778
3.13e-09 0.0440766
3.13e-09 0.0440754
3.14000000000007e-09 0.0440743
3.14000000000007e-09 0.0440731
3.14999999999992e-09 0.044072
3.14999999999992e-09 0.0440708
3.15999999999998e-09 0.0440697
3.15999999999998e-09 0.0440686
3.17000000000005e-09 0.0440675
3.17000000000005e-09 0.0440663
3.1799999999999e-09 0.0440652
3.1799999999999e-09 0.0440641
3.18999999999996e-09 0.0440631
3.18999999999996e-09 0.044062
3.20000000000003e-09 0.0440609
3.20000000000003e-09 0.0440598
3.20999999999988e-09 0.0440587
3.20999999999988e-09 0.0440577
3.21999999999995e-09 0.0440566
3.21999999999995e-09 0.0440556
3.23000000000001e-09 0.0440545
3.23000000000001e-09 0.0440535
3.23999999999986e-09 0.0440524
3.23999999999986e-09 0.0440514
3.24999999999993e-09 0.0440504
3.24999999999993e-09 0.0440494
3.25999999999999e-09 0.0440484
3.25999999999999e-09 0.0440474
3.27000000000006e-09 0.0440464
3.27000000000006e-09 0.0440454
3.27999999999991e-09 0.0440444
3.27999999999991e-09 0.0440434
3.28999999999997e-09 0.0440424
3.28999999999997e-09 0.0440414
3.30000000000004e-09 0.0440405
3.30000000000004e-09 0.0440395
3.30999999999989e-09 0.0440386
3.30999999999989e-09 0.0440376
3.31999999999995e-09 0.0440367
3.31999999999995e-09 0.0440357
3.33000000000002e-09 0.0440348
3.33000000000002e-09 0.0440338
3.33999999999987e-09 0.0440329
3.33999999999987e-09 0.044032
3.34999999999993e-09 0.0440311
3.34999999999993e-09 0.0440302
3.36e-09 0.0440293
3.36e-09 0.0440284
3.37000000000006e-09 0.0440275
3.37000000000006e-09 0.0440266
3.37999999999992e-09 0.0440257
3.37999999999992e-09 0.0440248
3.38999999999998e-09 0.0440239
3.38999999999998e-09 0.0440231
3.40000000000004e-09 0.0440222
3.40000000000004e-09 0.0440213
3.4099999999999e-09 0.0440205
3.4099999999999e-09 0.0440196
3.41999999999996e-09 0.0440188
3.41999999999996e-09 0.0440179
3.43000000000002e-09 0.0440171
3.43000000000002e-09 0.0440162
3.43999999999988e-09 0.0440154
3.43999999999988e-09 0.0440146
3.44999999999994e-09 0.0440137
3.44999999999994e-09 0.0440129
3.46000000000001e-09 0.0440121
3.46000000000001e-09 0.0440113
3.47000000000007e-09 0.0440105
3.47000000000007e-09 0.0440097
3.47999999999992e-09 0.0440089
3.47999999999992e-09 0.0440081
3.48999999999999e-09 0.0440073
3.48999999999999e-09 0.0440065
3.50000000000005e-09 0.0440057
3.50000000000005e-09 0.044005
3.5099999999999e-09 0.0440042
3.5099999999999e-09 0.0440034
3.51999999999997e-09 0.0440026
3.51999999999997e-09 0.0440019
3.53000000000003e-09 0.0440011
3.53000000000003e-09 0.0440004
3.53999999999988e-09 0.0439996
3.53999999999988e-09 0.0439989
3.54999999999995e-09 0.0439981
3.54999999999995e-09 0.0439974
3.56000000000001e-09 0.0439967
3.56000000000001e-09 0.0439959
3.56999999999987e-09 0.0439952
3.56999999999987e-09 0.0439945
3.57999999999993e-09 0.0439937
3.57999999999993e-09 0.043993
3.58999999999999e-09 0.0439923
3.58999999999999e-09 0.0439916
3.60000000000006e-09 0.0439909
3.60000000000006e-09 0.0439902
3.60999999999991e-09 0.0439895
3.60999999999991e-09 0.0439888
3.61999999999998e-09 0.0439881
3.61999999999998e-09 0.0439874
3.63000000000004e-09 0.0439867
3.63000000000004e-09 0.0439861
3.63999999999989e-09 0.0439854
3.63999999999989e-09 0.0439847
3.64999999999996e-09 0.043984
3.64999999999996e-09 0.0439834
3.66000000000002e-09 0.0439827
3.66000000000002e-09 0.043982
3.66999999999987e-09 0.0439814
3.66999999999987e-09 0.0439807
3.67999999999994e-09 0.0439801
3.67999999999994e-09 0.0439794
3.69e-09 0.0439788
3.69e-09 0.0439781
3.70000000000007e-09 0.0439775
3.70000000000007e-09 0.0439769
3.70999999999992e-09 0.0439762
3.70999999999992e-09 0.0439756
3.71999999999998e-09 0.043975
3.71999999999998e-09 0.0439743
3.73000000000005e-09 0.0439737
3.73000000000005e-09 0.0439731
3.7399999999999e-09 0.0439725
3.7399999999999e-09 0.0439719
3.74999999999996e-09 0.0439713
3.74999999999996e-09 0.0439707
3.76000000000003e-09 0.0439701
3.76000000000003e-09 0.0439695
3.76999999999988e-09 0.0439689
3.76999999999988e-09 0.0439683
3.77999999999995e-09 0.0439677
3.77999999999995e-09 0.0439671
3.79000000000001e-09 0.0439665
3.79000000000001e-09 0.0439659
3.79999999999986e-09 0.0439653
3.79999999999986e-09 0.0439648
3.80999999999993e-09 0.0439642
3.80999999999993e-09 0.0439636
3.81999999999999e-09 0.043963
3.81999999999999e-09 0.0439625
3.83000000000005e-09 0.0439619
3.83000000000005e-09 0.0439613
3.83999999999991e-09 0.0439608
3.83999999999991e-09 0.0439602
3.84999999999997e-09 0.0439597
3.84999999999997e-09 0.0439591
3.86000000000004e-09 0.0439586
3.86000000000004e-09 0.043958
3.86999999999989e-09 0.0439575
3.86999999999989e-09 0.0439569
3.87999999999995e-09 0.0439564
3.87999999999995e-09 0.0439559
3.89000000000002e-09 0.0439553
3.89000000000002e-09 0.0439548
3.89999999999987e-09 0.0439543
3.89999999999987e-09 0.0439538
3.90999999999993e-09 0.0439532
3.90999999999993e-09 0.0439527
3.92e-09 0.0439522
3.92e-09 0.0439517
3.93000000000006e-09 0.0439512
3.93000000000006e-09 0.0439506
3.93999999999991e-09 0.0439501
3.93999999999991e-09 0.0439496
3.94999999999998e-09 0.0439491
3.94999999999998e-09 0.0439486
3.96000000000004e-09 0.0439481
3.96000000000004e-09 0.0439476
3.9699999999999e-09 0.0439471
3.9699999999999e-09 0.0439466
3.97999999999996e-09 0.0439461
3.97999999999996e-09 0.0439457
3.99000000000002e-09 0.0439452
3.99000000000002e-09 0.0439447
3.99999999999988e-09 0.0439442
3.99999999999988e-09 0.0439437
4.00999999999994e-09 0.0439432
4.00999999999994e-09 0.0439428
4.02000000000001e-09 0.0439423
4.02000000000001e-09 0.0439418
4.03000000000007e-09 0.0439414
4.03000000000007e-09 0.0439409
4.03999999999992e-09 0.0439404
4.03999999999992e-09 0.04394
4.04999999999999e-09 0.0439395
4.04999999999999e-09 0.043939
4.06000000000005e-09 0.0439386
4.06000000000005e-09 0.0439381
4.0699999999999e-09 0.0439377
4.0699999999999e-09 0.0439372
4.07999999999997e-09 0.0439368
4.07999999999997e-09 0.0439363
4.09000000000003e-09 0.0439359
4.09000000000003e-09 0.0439354
4.09999999999988e-09 0.043935
4.09999999999988e-09 0.0439346
4.10999999999995e-09 0.0439341
4.10999999999995e-09 0.0439337
4.12000000000001e-09 0.0439332
4.12000000000001e-09 0.0439328
4.12999999999987e-09 0.0439324
4.12999999999987e-09 0.043932
4.13999999999993e-09 0.0439315
4.13999999999993e-09 0.0439311
4.14999999999999e-09 0.0439307
4.14999999999999e-09 0.0439303
4.16000000000006e-09 0.0439298
4.16000000000006e-09 0.0439294
4.16999999999991e-09 0.043929
4.16999999999991e-09 0.0439286
4.17999999999998e-09 0.0439282
4.17999999999998e-09 0.0439278
4.19000000000004e-09 0.0439274
4.19000000000004e-09 0.043927
4.19999999999989e-09 0.0439266
4.19999999999989e-09 0.0439262
4.20999999999996e-09 0.0439258
4.20999999999996e-09 0.0439254
4.22000000000002e-09 0.043925
4.22000000000002e-09 0.0439246
4.22999999999987e-09 0.0439242
4.22999999999987e-09 0.0439238
4.23999999999994e-09 0.0439234
4.23999999999994e-09 0.043923
4.25e-09 0.0439226
4.25e-09 0.0439222
4.26000000000007e-09 0.0439218
4.26000000000007e-09 0.0439214
4.26999999999992e-09 0.0439211
4.26999999999992e-09 0.0439207
4.27999999999998e-09 0.0439203
4.27999999999998e-09 0.0439199
4.29000000000005e-09 0.0439196
4.29000000000005e-09 0.0439192
4.2999999999999e-09 0.0439188
4.2999999999999e-09 0.0439184
4.30999999999996e-09 0.0439181
4.30999999999996e-09 0.0439177
4.32000000000003e-09 0.0439173
4.32000000000003e-09 0.043917
4.32999999999988e-09 0.0439166
4.32999999999988e-09 0.0439162
4.33999999999994e-09 0.0439159
4.33999999999994e-09 0.0439155
4.35000000000001e-09 0.0439152
4.35000000000001e-09 0.0439148
4.36000000000007e-09 0.0439145
4.36000000000007e-09 0.0439141
4.36999999999993e-09 0.0439138
4.36999999999993e-09 0.0439134
4.37999999999999e-09 0.0439131
4.37999999999999e-09 0.0439127
4.39000000000005e-09 0.0439124
4.39000000000005e-09 0.043912
4.39999999999991e-09 0.0439117
4.39999999999991e-09 0.0439113
4.40999999999997e-09 0.043911
4.40999999999997e-09 0.0439107
4.42000000000004e-09 0.0439103
4.42000000000004e-09 0.04391
4.42999999999989e-09 0.0439097
4.42999999999989e-09 0.0439093
4.43999999999995e-09 0.043909
4.43999999999995e-09 0.0439087
4.45000000000002e-09 0.0439083
4.45000000000002e-09 0.043908
4.45999999999987e-09 0.0439077
4.45999999999987e-09 0.0439073
4.46999999999993e-09 0.043907
4.46999999999993e-09 0.0439067
4.48e-09 0.0439064
4.48e-09 0.0439061
4.49000000000006e-09 0.0439057
4.49000000000006e-09 0.0439054
4.49999999999991e-09 0.0439051
4.49999999999991e-09 0.0439048
4.50999999999998e-09 0.0439045
4.50999999999998e-09 0.0439042
4.52000000000004e-09 0.0439039
4.52000000000004e-09 0.0439035
4.5299999999999e-09 0.0439032
4.5299999999999e-09 0.0439029
4.53999999999996e-09 0.0439026
4.53999999999996e-09 0.0439023
4.55000000000002e-09 0.043902
4.55000000000002e-09 0.0439017
4.55999999999988e-09 0.0439014
4.55999999999988e-09 0.0439011
4.56999999999994e-09 0.0439008
4.56999999999994e-09 0.0439005
4.58000000000001e-09 0.0439002
4.58000000000001e-09 0.0438999
4.59000000000007e-09 0.0438996
4.59000000000007e-09 0.0438993
4.59999999999992e-09 0.043899
4.59999999999992e-09 0.0438987
4.60999999999999e-09 0.0438984
4.60999999999999e-09 0.0438982
4.62000000000005e-09 0.0438979
4.62000000000005e-09 0.0438976
4.6299999999999e-09 0.0438973
4.6299999999999e-09 0.043897
4.63999999999997e-09 0.0438967
4.63999999999997e-09 0.0438964
4.65000000000003e-09 0.0438962
4.65000000000003e-09 0.0438959
4.65999999999988e-09 0.0438956
4.65999999999988e-09 0.0438953
4.66999999999995e-09 0.043895
4.66999999999995e-09 0.0438948
4.68000000000001e-09 0.0438945
4.68000000000001e-09 0.0438942
4.68999999999987e-09 0.0438939
4.68999999999987e-09 0.0438937
4.69999999999993e-09 0.0438934
4.69999999999993e-09 0.0438931
4.70999999999999e-09 0.0438929
4.70999999999999e-09 0.0438926
4.72000000000006e-09 0.0438923
4.72000000000006e-09 0.0438921
4.72999999999991e-09 0.0438918
4.72999999999991e-09 0.0438915
4.73999999999997e-09 0.0438913
4.73999999999997e-09 0.043891
4.75000000000004e-09 0.0438907
4.75000000000004e-09 0.0438905
4.75999999999989e-09 0.0438902
4.75999999999989e-09 0.04389
4.76999999999996e-09 0.0438897
4.76999999999996e-09 0.0438895
4.78000000000002e-09 0.0438892
4.78000000000002e-09 0.0438889
4.78999999999987e-09 0.0438887
4.78999999999987e-09 0.0438884
4.79999999999994e-09 0.0438882
4.79999999999994e-09 0.0438879
4.81e-09 0.0438877
4.81e-09 0.0438874
4.82000000000007e-09 0.0438872
4.82000000000007e-09 0.0438869
4.82999999999992e-09 0.0438867
4.82999999999992e-09 0.0438864
4.83999999999998e-09 0.0438862
4.83999999999998e-09 0.043886
4.85000000000005e-09 0.0438857
4.85000000000005e-09 0.0438855
4.8599999999999e-09 0.0438852
4.8599999999999e-09 0.043885
4.86999999999996e-09 0.0438848
4.86999999999996e-09 0.0438845
4.88000000000003e-09 0.0438843
4.88000000000003e-09 0.043884
4.88999999999988e-09 0.0438838
4.88999999999988e-09 0.0438836
4.89999999999994e-09 0.0438833
4.89999999999994e-09 0.0438831
4.91000000000001e-09 0.0438829
4.91000000000001e-09 0.0438826
4.92000000000007e-09 0.0438824
4.92000000000007e-09 0.0438822
4.92999999999993e-09 0.043882
4.92999999999993e-09 0.0438817
4.93999999999999e-09 0.0438815
4.93999999999999e-09 0.0438813
4.95000000000005e-09 0.043881
4.95000000000005e-09 0.0438808
4.95999999999991e-09 0.0438806
4.95999999999991e-09 0.0438804
4.96999999999997e-09 0.0438801
4.96999999999997e-09 0.0438799
4.98000000000004e-09 0.0438797
4.98000000000004e-09 0.0438795
4.98999999999989e-09 0.0438793
4.98999999999989e-09 0.043879
4.99999999999995e-09 0.0438788
4.99999999999995e-09 0.0438786
5.01000000000002e-09 0.0438784
5.01000000000002e-09 0.0438782
5.01999999999987e-09 0.043878
5.01999999999987e-09 0.0438777
5.02999999999993e-09 0.0438775
5.02999999999993e-09 0.0438773
5.04e-09 0.0438771
5.04e-09 0.0438769
5.05000000000006e-09 0.0438767
5.05000000000006e-09 0.0438765
5.05999999999991e-09 0.0438763
5.05999999999991e-09 0.0438761
5.06999999999998e-09 0.0438759
5.06999999999998e-09 0.0438756
5.08000000000004e-09 0.0438754
5.08000000000004e-09 0.0438752
5.0899999999999e-09 0.043875
5.0899999999999e-09 0.0438748
5.09999999999996e-09 0.0438746
5.09999999999996e-09 0.0438744
5.11000000000002e-09 0.0438742
5.11000000000002e-09 0.043874
5.11999999999988e-09 0.0438738
5.11999999999988e-09 0.0438736
5.12999999999994e-09 0.0438734
5.12999999999994e-09 0.0438732
5.14e-09 0.043873
5.14e-09 0.0438728
5.15000000000007e-09 0.0438726
5.15000000000007e-09 0.0438724
5.15999999999992e-09 0.0438722
5.15999999999992e-09 0.043872
5.16999999999999e-09 0.0438719
5.16999999999999e-09 0.0438717
5.18000000000005e-09 0.0438715
5.18000000000005e-09 0.0438713
5.1899999999999e-09 0.0438711
5.1899999999999e-09 0.0438709
5.19999999999997e-09 0.0438707
5.19999999999997e-09 0.0438705
5.21000000000003e-09 0.0438703
5.21000000000003e-09 0.0438701
5.21999999999988e-09 0.0438699
5.21999999999988e-09 0.0438698
5.22999999999995e-09 0.0438696
5.22999999999995e-09 0.0438694
5.24000000000001e-09 0.0438692
5.24000000000001e-09 0.043869
5.24999999999987e-09 0.0438688
5.24999999999987e-09 0.0438687
5.25999999999993e-09 0.0438685
5.25999999999993e-09 0.0438683
5.26999999999999e-09 0.0438681
5.26999999999999e-09 0.0438679
5.28000000000006e-09 0.0438678
5.28000000000006e-09 0.0438676
5.28999999999991e-09 0.0438674
5.28999999999991e-09 0.0438672
5.29999999999997e-09 0.043867
5.29999999999997e-09 0.0438669
5.31000000000004e-09 0.0438667
5.31000000000004e-09 0.0438665
5.31999999999989e-09 0.0438663
5.31999999999989e-09 0.0438662
5.32999999999996e-09 0.043866
5.32999999999996e-09 0.0438658
5.34000000000002e-09 0.0438656
5.34000000000002e-09 0.0438655
5.34999999999987e-09 0.0438653
5.34999999999987e-09 0.0438651
5.35999999999994e-09 0.043865
5.35999999999994e-09 0.0438648
5.37e-09 0.0438646
5.37e-09 0.0438644
5.38000000000007e-09 0.0438643
5.38000000000007e-09 0.0438641
5.38999999999992e-09 0.0438639
5.38999999999992e-09 0.0438638
5.39999999999998e-09 0.0438636
5.39999999999998e-09 0.0438634
5.41000000000005e-09 0.0438633
5.41000000000005e-09 0.0438631
5.4199999999999e-09 0.043863
5.4199999999999e-09 0.0438628
5.42999999999996e-09 0.0438626
5.42999999999996e-09 0.0438625
5.44000000000003e-09 0.0438623
5.44000000000003e-09 0.0438621
5.44999999999988e-09 0.043862
5.44999999999988e-09 0.0438618
5.45999999999994e-09 0.0438617
5.45999999999994e-09 0.0438615
5.47000000000001e-09 0.0438613
5.47000000000001e-09 0.0438612
5.48000000000007e-09 0.043861
5.48000000000007e-09 0.0438609
5.48999999999993e-09 0.0438607
5.48999999999993e-09 0.0438606
5.49999999999999e-09 0.0438604
5.49999999999999e-09 0.0438602
5.51000000000005e-09 0.0438601
5.51000000000005e-09 0.0438599
5.51999999999991e-09 0.0438598
5.51999999999991e-09 0.0438596
5.52999999999997e-09 0.0438595
5.52999999999997e-09 0.0438593
5.54000000000004e-09 0.0438592
5.54000000000004e-09 0.043859
5.54999999999989e-09 0.0438589
5.54999999999989e-09 0.0438587
5.55999999999995e-09 0.0438586
5.55999999999995e-09 0.0438584
5.57000000000002e-09 0.0438583
5.57000000000002e-09 0.0438581
5.57999999999987e-09 0.043858
5.57999999999987e-09 0.0438578
5.58999999999993e-09 0.0438577
5.58999999999993e-09 0.0438575
5.6e-09 0.0438574
5.6e-09 0.0438572
5.61000000000006e-09 0.0438571
5.61000000000006e-09 0.043857
5.61999999999991e-09 0.0438568
5.61999999999991e-09 0.0438567
5.62999999999998e-09 0.0438565
5.62999999999998e-09 0.0438564
5.64000000000004e-09 0.0438562
5.64000000000004e-09 0.0438561
5.6499999999999e-09 0.043856
5.6499999999999e-09 0.0438558
5.65999999999996e-09 0.0438557
5.65999999999996e-09 0.0438555
5.67000000000002e-09 0.0438554
5.67000000000002e-09 0.0438553
5.67999999999988e-09 0.0438551
5.67999999999988e-09 0.043855
5.68999999999994e-09 0.0438548
5.68999999999994e-09 0.0438547
5.7e-09 0.0438546
5.7e-09 0.0438544
5.71000000000007e-09 0.0438543
5.71000000000007e-09 0.0438542
5.71999999999992e-09 0.043854
5.71999999999992e-09 0.0438539
5.72999999999999e-09 0.0438538
5.72999999999999e-09 0.0438536
5.74000000000005e-09 0.0438535
5.74000000000005e-09 0.0438534
5.7499999999999e-09 0.0438532
5.7499999999999e-09 0.0438531
5.75999999999997e-09 0.043853
5.75999999999997e-09 0.0438528
5.77000000000003e-09 0.0438527
5.77000000000003e-09 0.0438526
5.77999999999988e-09 0.0438524
5.77999999999988e-09 0.0438523
5.78999999999995e-09 0.0438522
5.78999999999995e-09 0.043852
5.80000000000001e-09 0.0438519
5.80000000000001e-09 0.0438518
5.80999999999986e-09 0.0438517
5.80999999999986e-09 0.0438515
5.81999999999993e-09 0.0438514
5.81999999999993e-09 0.0438513
5.82999999999999e-09 0.0438512
5.82999999999999e-09 0.043851
5.84000000000006e-09 0.0438509
5.84000000000006e-09 0.0438508
5.84999999999991e-09 0.0438507
5.84999999999991e-09 0.0438505
5.85999999999997e-09 0.0438504
5.85999999999997e-09 0.0438503
5.87000000000004e-09 0.0438502
5.87000000000004e-09 0.04385
5.87999999999989e-09 0.0438499
5.87999999999989e-09 0.0438498
5.88999999999996e-09 0.0438497
5.88999999999996e-09 0.0438495
5.90000000000002e-09 0.0438494
5.90000000000002e-09 0.0438493
5.90999999999987e-09 0.0438492
5.90999999999987e-09 0.0438491
5.91999999999994e-09 0.0438489
5.91999999999994e-09 0.0438488
5.93e-09 0.0438487
5.93e-09 0.0438486
5.94000000000007e-09 0.0438485
5.94000000000007e-09 0.0438484
5.94999999999992e-09 0.0438482
5.94999999999992e-09 0.0438481
5.95999999999998e-09 0.043848
5.95999999999998e-09 0.0438479
5.97000000000005e-09 0.0438478
5.97000000000005e-09 0.0438477
5.9799999999999e-09 0.0438475
5.9799999999999e-09 0.0438474
5.98999999999996e-09 0.0438473
5.98999999999996e-09 0.0438472
6.00000000000003e-09 0.0438471
6.00000000000003e-09 0.043847
6.00999999999988e-09 0.0438469
6.00999999999988e-09 0.0438467
6.01999999999994e-09 0.0438466
6.01999999999994e-09 0.0438465
6.03000000000001e-09 0.0438464
6.03000000000001e-09 0.0438463
6.04000000000007e-09 0.0438462
6.04000000000007e-09 0.0438461
6.04999999999993e-09 0.043846
6.04999999999993e-09 0.0438459
6.05999999999999e-09 0.0438457
6.05999999999999e-09 0.0438456
6.07000000000005e-09 0.0438455
6.07000000000005e-09 0.0438454
6.07999999999991e-09 0.0438453
6.07999999999991e-09 0.0438452
6.08999999999997e-09 0.0438451
6.08999999999997e-09 0.043845
6.10000000000003e-09 0.0438449
6.10000000000003e-09 0.0438448
6.10999999999989e-09 0.0438447
6.10999999999989e-09 0.0438446
6.11999999999995e-09 0.0438445
6.11999999999995e-09 0.0438443
6.13000000000002e-09 0.0438442
6.13000000000002e-09 0.0438441
6.13999999999987e-09 0.043844
6.13999999999987e-09 0.0438439
6.14999999999993e-09 0.0438438
6.14999999999993e-09 0.0438437
6.16e-09 0.0438436
6.16e-09 0.0438435
6.17000000000006e-09 0.0438434
6.17000000000006e-09 0.0438433
6.17999999999991e-09 0.0438432
6.17999999999991e-09 0.0438431
6.18999999999998e-09 0.043843
6.18999999999998e-09 0.0438429
6.20000000000004e-09 0.0438428
6.20000000000004e-09 0.0438427
6.20999999999989e-09 0.0438426
6.20999999999989e-09 0.0438425
6.21999999999996e-09 0.0438424
6.21999999999996e-09 0.0438423
6.23000000000002e-09 0.0438422
6.23000000000002e-09 0.0438421
6.23999999999988e-09 0.043842
6.23999999999988e-09 0.0438419
6.24999999999994e-09 0.0438418
6.24999999999994e-09 0.0438417
6.26e-09 0.0438416
6.26e-09 0.0438415
6.27000000000007e-09 0.0438414
6.27000000000007e-09 0.0438413
6.27999999999992e-09 0.0438412
6.27999999999992e-09 0.0438411
6.28999999999999e-09 0.043841
6.28999999999999e-09 0.0438409
6.30000000000005e-09 0.0438408
6.30000000000005e-09 0.0438407
6.3099999999999e-09 0.0438407
6.3099999999999e-09 0.0438406
6.31999999999997e-09 0.0438405
6.31999999999997e-09 0.0438404
6.33000000000003e-09 0.0438403
6.33000000000003e-09 0.0438402
6.33999999999988e-09 0.0438401
6.33999999999988e-09 0.04384
6.34999999999995e-09 0.0438399
6.34999999999995e-09 0.0438398
6.36000000000001e-09 0.0438397
6.36000000000001e-09 0.0438396
6.36999999999986e-09 0.0438395
6.36999999999986e-09 0.0438394
6.37999999999993e-09 0.0438394
6.37999999999993e-09 0.0438393
6.38999999999999e-09 0.0438392
6.38999999999999e-09 0.0438391
6.40000000000006e-09 0.043839
6.40000000000006e-09 0.0438389
6.40999999999991e-09 0.0438388
6.40999999999991e-09 0.0438387
6.41999999999997e-09 0.0438386
6.41999999999997e-09 0.0438386
6.43000000000004e-09 0.0438385
6.43000000000004e-09 0.0438384
6.43999999999989e-09 0.0438383
6.43999999999989e-09 0.0438382
6.44999999999996e-09 0.0438381
6.44999999999996e-09 0.043838
6.46000000000002e-09 0.0438379
6.46000000000002e-09 0.0438379
6.46999999999987e-09 0.0438378
6.46999999999987e-09 0.0438377
6.47999999999994e-09 0.0438376
6.47999999999994e-09 0.0438375
6.49e-09 0.0438374
6.49e-09 0.0438373
6.50000000000006e-09 0.0438373
6.50000000000006e-09 0.0438372
6.50999999999992e-09 0.0438371
6.50999999999992e-09 0.043837
6.51999999999998e-09 0.0438369
6.51999999999998e-09 0.0438368
6.53000000000005e-09 0.0438368
6.53000000000005e-09 0.0438367
6.5399999999999e-09 0.0438366
6.5399999999999e-09 0.0438365
6.54999999999996e-09 0.0438364
6.54999999999996e-09 0.0438363
6.56000000000003e-09 0.0438363
6.56000000000003e-09 0.0438362
6.56999999999988e-09 0.0438361
6.56999999999988e-09 0.043836
6.57999999999994e-09 0.0438359
6.57999999999994e-09 0.0438359
6.59000000000001e-09 0.0438358
6.59000000000001e-09 0.0438357
6.60000000000007e-09 0.0438356
6.60000000000007e-09 0.0438355
6.60999999999992e-09 0.0438355
6.60999999999992e-09 0.0438354
6.61999999999999e-09 0.0438353
6.61999999999999e-09 0.0438352
6.63000000000005e-09 0.0438351
6.63000000000005e-09 0.0438351
6.63999999999991e-09 0.043835
6.63999999999991e-09 0.0438349
6.64999999999997e-09 0.0438348
6.64999999999997e-09 0.0438348
6.66000000000003e-09 0.0438347
6.66000000000003e-09 0.0438346
6.66999999999989e-09 0.0438345
6.66999999999989e-09 0.0438344
6.67999999999995e-09 0.0438344
6.67999999999995e-09 0.0438343
6.69000000000002e-09 0.0438342
6.69000000000002e-09 0.0438341
6.69999999999987e-09 0.0438341
6.69999999999987e-09 0.043834
6.70999999999993e-09 0.0438339
6.70999999999993e-09 0.0438338
6.72e-09 0.0438338
6.72e-09 0.0438337
6.73000000000006e-09 0.0438336
6.73000000000006e-09 0.0438335
6.73999999999991e-09 0.0438335
6.73999999999991e-09 0.0438334
6.74999999999998e-09 0.0438333
6.74999999999998e-09 0.0438332
6.76000000000004e-09 0.0438332
6.76000000000004e-09 0.0438331
6.76999999999989e-09 0.043833
6.76999999999989e-09 0.043833
6.77999999999996e-09 0.0438329
6.77999999999996e-09 0.0438328
6.79000000000002e-09 0.0438327
6.79000000000002e-09 0.0438327
6.79999999999988e-09 0.0438326
6.79999999999988e-09 0.0438325
6.80999999999994e-09 0.0438325
6.80999999999994e-09 0.0438324
6.82e-09 0.0438323
6.82e-09 0.0438322
6.83000000000007e-09 0.0438322
6.83000000000007e-09 0.0438321
6.83999999999992e-09 0.043832
6.83999999999992e-09 0.043832
6.84999999999999e-09 0.0438319
6.84999999999999e-09 0.0438318
6.86000000000005e-09 0.0438318
6.86000000000005e-09 0.0438317
6.8699999999999e-09 0.0438316
6.8699999999999e-09 0.0438316
6.87999999999997e-09 0.0438315
6.87999999999997e-09 0.0438314
6.89000000000003e-09 0.0438314
6.89000000000003e-09 0.0438313
6.89999999999988e-09 0.0438312
6.89999999999988e-09 0.0438312
6.90999999999995e-09 0.0438311
6.90999999999995e-09 0.043831
6.92000000000001e-09 0.0438309
6.92000000000001e-09 0.0438309
6.92999999999986e-09 0.0438308
6.92999999999986e-09 0.0438308
6.93999999999993e-09 0.0438307
6.93999999999993e-09 0.0438306
6.94999999999999e-09 0.0438306
6.94999999999999e-09 0.0438305
6.96000000000006e-09 0.0438304
6.96000000000006e-09 0.0438304
6.96999999999991e-09 0.0438303
6.96999999999991e-09 0.0438302
6.97999999999997e-09 0.0438302
6.97999999999997e-09 0.0438301
6.99000000000004e-09 0.04383
6.99000000000004e-09 0.04383
6.99999999999989e-09 0.0438299
6.99999999999989e-09 0.0438298
7.00999999999995e-09 0.0438298
7.00999999999995e-09 0.0438297
7.02000000000002e-09 0.0438297
7.02000000000002e-09 0.0438296
7.02999999999987e-09 0.0438295
7.02999999999987e-09 0.0438295
7.03999999999994e-09 0.0438294
7.03999999999994e-09 0.0438293
7.05e-09 0.0438293
7.05e-09 0.0438292
7.06000000000006e-09 0.0438292
7.06000000000006e-09 0.0438291
7.06999999999992e-09 0.043829
7.06999999999992e-09 0.043829
7.07999999999998e-09 0.0438289
7.07999999999998e-09 0.0438289
7.09000000000005e-09 0.0438288
7.09000000000005e-09 0.0438287
7.0999999999999e-09 0.0438287
7.0999999999999e-09 0.0438286
7.10999999999996e-09 0.0438286
7.10999999999996e-09 0.0438285
7.12000000000003e-09 0.0438284
7.12000000000003e-09 0.0438284
7.12999999999988e-09 0.0438283
7.12999999999988e-09 0.0438283
7.13999999999994e-09 0.0438282
7.13999999999994e-09 0.0438281
7.15000000000001e-09 0.0438281
7.15000000000001e-09 0.043828
7.16000000000007e-09 0.043828
7.16000000000007e-09 0.0438279
7.16999999999992e-09 0.0438278
7.16999999999992e-09 0.0438278
7.17999999999999e-09 0.0438277
7.17999999999999e-09 0.0438277
7.19000000000005e-09 0.0438276
7.19000000000005e-09 0.0438276
7.19999999999991e-09 0.0438275
7.19999999999991e-09 0.0438274
7.20999999999997e-09 0.0438274
7.20999999999997e-09 0.0438273
7.22000000000003e-09 0.0438273
7.22000000000003e-09 0.0438272
7.22999999999989e-09 0.0438272
7.22999999999989e-09 0.0438271
7.23999999999995e-09 0.0438271
7.23999999999995e-09 0.043827
7.25000000000002e-09 0.0438269
7.25000000000002e-09 0.0438269
7.25999999999987e-09 0.0438268
7.25999999999987e-09 0.0438268
7.26999999999993e-09 0.0438267
7.26999999999993e-09 0.0438267
7.28e-09 0.0438266
7.28e-09 0.0438266
7.29000000000006e-09 0.0438265
7.29000000000006e-09 0.0438265
7.29999999999991e-09 0.0438264
7.29999999999991e-09 0.0438263
7.30999999999998e-09 0.0438263
7.30999999999998e-09 0.0438262
7.32000000000004e-09 0.0438262
7.32000000000004e-09 0.0438261
7.32999999999989e-09 0.0438261
7.32999999999989e-09 0.043826
7.33999999999996e-09 0.043826
7.33999999999996e-09 0.0438259
7.35000000000002e-09 0.0438259
7.35000000000002e-09 0.0438258
7.35999999999988e-09 0.0438258
7.35999999999988e-09 0.0438257
7.36999999999994e-09 0.0438257
7.36999999999994e-09 0.0438256
7.38e-09 0.0438256
7.38e-09 0.0438255
7.39000000000007e-09 0.0438255
7.39000000000007e-09 0.0438254
7.39999999999992e-09 0.0438254
7.39999999999992e-09 0.0438253
7.40999999999998e-09 0.0438252
7.40999999999998e-09 0.0438252
7.42000000000005e-09 0.0438251
7.42000000000005e-09 0.0438251
7.4299999999999e-09 0.043825
7.4299999999999e-09 0.043825
7.43999999999997e-09 0.0438249
7.43999999999997e-09 0.0438249
7.45000000000003e-09 0.0438248
7.45000000000003e-09 0.0438248
7.45999999999988e-09 0.0438247
7.45999999999988e-09 0.0438247
7.46999999999995e-09 0.0438247
7.46999999999995e-09 0.0438246
7.48000000000001e-09 0.0438246
7.48000000000001e-09 0.0438245
7.48999999999986e-09 0.0438245
7.48999999999986e-09 0.0438244
7.49999999999993e-09 0.0438244
7.49999999999993e-09 0.0438243
7.50999999999999e-09 0.0438243
7.50999999999999e-09 0.0438242
7.52000000000006e-09 0.0438242
7.52000000000006e-09 0.0438241
7.52999999999991e-09 0.0438241
7.52999999999991e-09 0.043824
7.53999999999997e-09 0.043824
7.53999999999997e-09 0.0438239
7.55000000000004e-09 0.0438239
7.55000000000004e-09 0.0438238
7.55999999999989e-09 0.0438238
7.55999999999989e-09 0.0438237
7.56999999999995e-09 0.0438237
7.56999999999995e-09 0.0438237
7.58000000000002e-09 0.0438236
7.58000000000002e-09 0.0438236
7.58999999999987e-09 0.0438235
7.58999999999987e-09 0.0438235
7.59999999999994e-09 0.0438234
7.59999999999994e-09 0.0438234
7.61e-09 0.0438233
7.61e-09 0.0438233
7.62000000000006e-09 0.0438232
7.62000000000006e-09 0.0438232
7.62999999999992e-09 0.0438231
7.62999999999992e-09 0.0438231
7.63999999999998e-09 0.0438231
7.63999999999998e-09 0.043823
7.65000000000005e-09 0.043823
7.65000000000005e-09 0.0438229
7.6599999999999e-09 0.0438229
7.6599999999999e-09 0.0438228
7.66999999999996e-09 0.0438228
7.66999999999996e-09 0.0438228
7.68000000000003e-09 0.0438227
7.68000000000003e-09 0.0438227
7.68999999999988e-09 0.0438226
7.68999999999988e-09 0.0438226
7.69999999999994e-09 0.0438225
7.69999999999994e-09 0.0438225
7.71000000000001e-09 0.0438224
7.71000000000001e-09 0.0438224
7.72000000000007e-09 0.0438224
7.72000000000007e-09 0.0438223
7.72999999999992e-09 0.0438223
7.72999999999992e-09 0.0438222
7.73999999999999e-09 0.0438222
7.73999999999999e-09 0.0438221
7.75000000000005e-09 0.0438221
7.75000000000005e-09 0.0438221
7.75999999999991e-09 0.043822
7.75999999999991e-09 0.043822
7.76999999999997e-09 0.0438219
7.76999999999997e-09 0.0438219
7.78000000000003e-09 0.0438219
7.78000000000003e-09 0.0438218
7.78999999999989e-09 0.0438218
7.78999999999989e-09 0.0438217
7.79999999999995e-09 0.0438217
7.79999999999995e-09 0.0438217
7.81000000000002e-09 0.0438216
7.81000000000002e-09 0.0438216
7.81999999999987e-09 0.0438215
7.81999999999987e-09 0.0438215
7.82999999999993e-09 0.0438214
7.82999999999993e-09 0.0438214
7.84e-09 0.0438214
7.84e-09 0.0438213
7.85000000000006e-09 0.0438213
7.85000000000006e-09 0.0438212
7.85999999999991e-09 0.0438212
7.85999999999991e-09 0.0438212
7.86999999999998e-09 0.0438211
7.86999999999998e-09 0.0438211
7.88000000000004e-09 0.0438211
7.88000000000004e-09 0.043821
7.88999999999989e-09 0.043821
7.88999999999989e-09 0.0438209
7.89999999999996e-09 0.0438209
7.89999999999996e-09 0.0438209
7.91000000000002e-09 0.0438208
7.91000000000002e-09 0.0438208
7.91999999999988e-09 0.0438207
7.91999999999988e-09 0.0438207
7.92999999999994e-09 0.0438207
7.92999999999994e-09 0.0438206
7.94e-09 0.0438206
7.94e-09 0.0438205
7.95000000000007e-09 0.0438205
7.95000000000007e-09 0.0438205
7.95999999999992e-09 0.0438204
7.95999999999992e-09 0.0438204
7.96999999999998e-09 0.0438204
7.96999999999998e-09 0.0438203
7.98000000000005e-09 0.0438203
7.98000000000005e-09 0.0438203
7.9899999999999e-09 0.0438202
7.9899999999999e-09 0.0438202
7.99999999999997e-09 0.0438201
7.99999999999997e-09 0.0438201
8.01000000000003e-09 0.0438201
8.01000000000003e-09 0.04382
8.01999999999988e-09 0.04382
8.01999999999988e-09 0.04382
8.02999999999995e-09 0.0438199
8.02999999999995e-09 0.0438199
8.04000000000001e-09 0.0438198
8.04000000000001e-09 0.0438198
8.04999999999986e-09 0.0438198
8.04999999999986e-09 0.0438197
8.05999999999993e-09 0.0438197
8.05999999999993e-09 0.0438197
8.06999999999999e-09 0.0438196
8.06999999999999e-09 0.0438196
8.08000000000006e-09 0.0438196
8.08000000000006e-09 0.0438195
8.08999999999991e-09 0.0438195
8.08999999999991e-09 0.0438195
8.09999999999997e-09 0.0438194
8.09999999999997e-09 0.0438194
8.11000000000004e-09 0.0438194
8.11000000000004e-09 0.0438193
8.11999999999989e-09 0.0438193
8.11999999999989e-09 0.0438193
8.12999999999995e-09 0.0438192
8.12999999999995e-09 0.0438192
8.14000000000002e-09 0.0438191
8.14000000000002e-09 0.0438191
8.14999999999987e-09 0.0438191
8.14999999999987e-09 0.043819
8.15999999999994e-09 0.043819
8.15999999999994e-09 0.043819
8.17e-09 0.0438189
8.17e-09 0.0438189
8.18000000000006e-09 0.0438189
8.18000000000006e-09 0.0438188
8.18999999999992e-09 0.0438188
8.18999999999992e-09 0.0438188
8.19999999999998e-09 0.0438187
8.19999999999998e-09 0.0438187
8.21000000000005e-09 0.0438187
8.21000000000005e-09 0.0438186
8.2199999999999e-09 0.0438186
8.2199999999999e-09 0.0438186
8.22999999999996e-09 0.0438185
8.22999999999996e-09 0.0438185
8.24000000000003e-09 0.0438185
8.24000000000003e-09 0.0438185
8.24999999999988e-09 0.0438184
8.24999999999988e-09 0.0438184
8.25999999999994e-09 0.0438184
8.25999999999994e-09 0.0438183
8.27000000000001e-09 0.0438183
8.27000000000001e-09 0.0438183
8.28000000000007e-09 0.0438182
8.28000000000007e-09 0.0438182
8.28999999999992e-09 0.0438182
8.28999999999992e-09 0.0438181
8.29999999999999e-09 0.0438181
8.29999999999999e-09 0.0438181
8.31000000000005e-09 0.043818
8.31000000000005e-09 0.043818
8.31999999999991e-09 0.043818
8.31999999999991e-09 0.0438179
8.32999999999997e-09 0.0438179
8.32999999999997e-09 0.0438179
8.34000000000003e-09 0.0438179
8.34000000000003e-09 0.0438178
8.34999999999989e-09 0.0438178
8.34999999999989e-09 0.0438178
8.35999999999995e-09 0.0438177
8.35999999999995e-09 0.0438177
8.37000000000001e-09 0.0438177
8.37000000000001e-09 0.0438176
8.37999999999987e-09 0.0438176
8.37999999999987e-09 0.0438176
8.38999999999993e-09 0.0438176
8.38999999999993e-09 0.0438175
8.4e-09 0.0438175
8.4e-09 0.0438175
8.41000000000006e-09 0.0438174
8.41000000000006e-09 0.0438174
8.41999999999991e-09 0.0438174
8.41999999999991e-09 0.0438173
8.42999999999998e-09 0.0438173
8.42999999999998e-09 0.0438173
8.44000000000004e-09 0.0438173
8.44000000000004e-09 0.0438172
8.44999999999989e-09 0.0438172
8.44999999999989e-09 0.0438172
8.45999999999996e-09 0.0438171
8.45999999999996e-09 0.0438171
8.47000000000002e-09 0.0438171
8.47000000000002e-09 0.0438171
8.47999999999987e-09 0.043817
8.47999999999987e-09 0.043817
8.48999999999994e-09 0.043817
8.48999999999994e-09 0.0438169
8.5e-09 0.0438169
8.5e-09 0.0438169
8.51000000000007e-09 0.0438169
8.51000000000007e-09 0.0438168
8.51999999999992e-09 0.0438168
8.51999999999992e-09 0.0438168
8.52999999999998e-09 0.0438167
8.52999999999998e-09 0.0438167
8.54000000000005e-09 0.0438167
8.54000000000005e-09 0.0438167
8.5499999999999e-09 0.0438166
8.5499999999999e-09 0.0438166
8.55999999999997e-09 0.0438166
8.55999999999997e-09 0.0438166
8.57000000000003e-09 0.0438165
8.57000000000003e-09 0.0438165
8.57999999999988e-09 0.0438165
8.57999999999988e-09 0.0438164
8.58999999999995e-09 0.0438164
8.58999999999995e-09 0.0438164
8.60000000000001e-09 0.0438164
8.60000000000001e-09 0.0438163
8.60999999999986e-09 0.0438163
8.60999999999986e-09 0.0438163
8.61999999999993e-09 0.0438163
8.61999999999993e-09 0.0438162
8.62999999999999e-09 0.0438162
8.62999999999999e-09 0.0438162
8.64000000000006e-09 0.0438162
8.64000000000006e-09 0.0438161
8.64999999999991e-09 0.0438161
8.64999999999991e-09 0.0438161
8.65999999999997e-09 0.0438161
8.65999999999997e-09 0.043816
8.67000000000004e-09 0.043816
8.67000000000004e-09 0.043816
8.67999999999989e-09 0.0438159
8.67999999999989e-09 0.0438159
8.68999999999995e-09 0.0438159
8.68999999999995e-09 0.0438159
8.70000000000002e-09 0.0438158
8.70000000000002e-09 0.0438158
8.70999999999987e-09 0.0438158
8.70999999999987e-09 0.0438158
8.71999999999994e-09 0.0438157
8.71999999999994e-09 0.0438157
8.73e-09 0.0438157
8.73e-09 0.0438157
8.74000000000006e-09 0.0438156
8.74000000000006e-09 0.0438156
8.74999999999992e-09 0.0438156
8.74999999999992e-09 0.0438156
8.75999999999998e-09 0.0438155
8.75999999999998e-09 0.0438155
8.77000000000004e-09 0.0438155
8.77000000000004e-09 0.0438155
8.7799999999999e-09 0.0438155
8.7799999999999e-09 0.0438154
8.78999999999996e-09 0.0438154
8.78999999999996e-09 0.0438154
8.80000000000003e-09 0.0438154
8.80000000000003e-09 0.0438153
8.80999999999988e-09 0.0438153
8.80999999999988e-09 0.0438153
8.81999999999994e-09 0.0438153
8.81999999999994e-09 0.0438152
8.83000000000001e-09 0.0438152
8.83000000000001e-09 0.0438152
8.84000000000007e-09 0.0438152
8.84000000000007e-09 0.0438151
8.84999999999992e-09 0.0438151
8.84999999999992e-09 0.0438151
8.85999999999999e-09 0.0438151
8.85999999999999e-09 0.043815
8.87000000000005e-09 0.043815
8.87000000000005e-09 0.043815
8.8799999999999e-09 0.043815
8.8799999999999e-09 0.043815
8.88999999999997e-09 0.0438149
8.88999999999997e-09 0.0438149
8.90000000000003e-09 0.0438149
8.90000000000003e-09 0.0438149
8.90999999999989e-09 0.0438148
8.90999999999989e-09 0.0438148
8.91999999999995e-09 0.0438148
8.91999999999995e-09 0.0438148
8.93000000000001e-09 0.0438148
8.93000000000001e-09 0.0438147
8.93999999999987e-09 0.0438147
8.93999999999987e-09 0.0438147
8.94999999999993e-09 0.0438147
8.94999999999993e-09 0.0438146
8.96e-09 0.0438146
8.96e-09 0.0438146
8.97000000000006e-09 0.0438146
8.97000000000006e-09 0.0438146
8.97999999999991e-09 0.0438145
8.97999999999991e-09 0.0438145
8.98999999999998e-09 0.0438145
8.98999999999998e-09 0.0438145
9.00000000000004e-09 0.0438144
9.00000000000004e-09 0.0438144
9.00999999999989e-09 0.0438144
9.00999999999989e-09 0.0438144
9.01999999999996e-09 0.0438144
9.01999999999996e-09 0.0438143
9.03000000000002e-09 0.0438143
9.03000000000002e-09 0.0438143
9.03999999999987e-09 0.0438143
9.03999999999987e-09 0.0438143
9.04999999999994e-09 0.0438142
9.04999999999994e-09 0.0438142
9.06e-09 0.0438142
9.06e-09 0.0438142
9.07000000000007e-09 0.0438141
9.07000000000007e-09 0.0438141
9.07999999999992e-09 0.0438141
9.07999999999992e-09 0.0438141
9.08999999999998e-09 0.0438141
9.08999999999998e-09 0.043814
9.10000000000005e-09 0.043814
9.10000000000005e-09 0.043814
9.1099999999999e-09 0.043814
9.1099999999999e-09 0.043814
9.11999999999997e-09 0.0438139
9.11999999999997e-09 0.0438139
9.13000000000003e-09 0.0438139
9.13000000000003e-09 0.0438139
9.13999999999988e-09 0.0438139
9.13999999999988e-09 0.0438138
9.14999999999995e-09 0.0438138
9.14999999999995e-09 0.0438138
9.16000000000001e-09 0.0438138
9.16000000000001e-09 0.0438138
9.16999999999986e-09 0.0438137
9.16999999999986e-09 0.0438137
9.17999999999993e-09 0.0438137
9.17999999999993e-09 0.0438137
9.18999999999999e-09 0.0438137
9.18999999999999e-09 0.0438136
9.20000000000006e-09 0.0438136
9.20000000000006e-09 0.0438136
9.20999999999991e-09 0.0438136
9.20999999999991e-09 0.0438136
9.21999999999997e-09 0.0438135
9.21999999999997e-09 0.0438135
9.23000000000004e-09 0.0438135
9.23000000000004e-09 0.0438135
9.23999999999989e-09 0.0438135
9.23999999999989e-09 0.0438135
9.24999999999995e-09 0.0438134
9.24999999999995e-09 0.0438134
9.26000000000002e-09 0.0438134
9.26000000000002e-09 0.0438134
9.26999999999987e-09 0.0438134
9.26999999999987e-09 0.0438133
9.27999999999993e-09 0.0438133
9.27999999999993e-09 0.0438133
9.29e-09 0.0438133
9.29e-09 0.0438133
9.30000000000006e-09 0.0438132
9.30000000000006e-09 0.0438132
9.30999999999992e-09 0.0438132
9.30999999999992e-09 0.0438132
9.31999999999998e-09 0.0438132
9.31999999999998e-09 0.0438132
9.33000000000004e-09 0.0438131
9.33000000000004e-09 0.0438131
9.3399999999999e-09 0.0438131
9.3399999999999e-09 0.0438131
9.34999999999996e-09 0.0438131
9.34999999999996e-09 0.043813
9.36000000000003e-09 0.043813
9.36000000000003e-09 0.043813
9.36999999999988e-09 0.043813
9.36999999999988e-09 0.043813
9.37999999999994e-09 0.043813
9.37999999999994e-09 0.0438129
9.39000000000001e-09 0.0438129
9.39000000000001e-09 0.0438129
9.40000000000007e-09 0.0438129
9.40000000000007e-09 0.0438129
9.40999999999992e-09 0.0438128
9.40999999999992e-09 0.0438128
9.41999999999999e-09 0.0438128
9.41999999999999e-09 0.0438128
9.43000000000005e-09 0.0438128
9.43000000000005e-09 0.0438128
9.4399999999999e-09 0.0438127
9.4399999999999e-09 0.0438127
9.44999999999997e-09 0.0438127
9.44999999999997e-09 0.0438127
9.46000000000003e-09 0.0438127
9.46000000000003e-09 0.0438127
9.46999999999989e-09 0.0438126
9.46999999999989e-09 0.0438126
9.47999999999995e-09 0.0438126
9.47999999999995e-09 0.0438126
9.49000000000001e-09 0.0438126
9.49000000000001e-09 0.0438126
9.49999999999987e-09 0.0438125
9.49999999999987e-09 0.0438125
9.50999999999993e-09 0.0438125
9.50999999999993e-09 0.0438125
9.52e-09 0.0438125
9.52e-09 0.0438125
9.53000000000006e-09 0.0438124
9.53000000000006e-09 0.0438124
9.53999999999991e-09 0.0438124
9.53999999999991e-09 0.0438124
9.54999999999998e-09 0.0438124
9.54999999999998e-09 0.0438124
9.56000000000004e-09 0.0438123
9.56000000000004e-09 0.0438123
9.56999999999989e-09 0.0438123
9.56999999999989e-09 0.0438123
9.57999999999996e-09 0.0438123
9.57999999999996e-09 0.0438123
9.59000000000002e-09 0.0438123
9.59000000000002e-09 0.0438122
9.59999999999987e-09 0.0438122
9.59999999999987e-09 0.0438122
9.60999999999994e-09 0.0438122
9.60999999999994e-09 0.0438122
9.62e-09 0.0438122
9.62e-09 0.0438121
9.63000000000007e-09 0.0438121
9.63000000000007e-09 0.0438121
9.63999999999992e-09 0.0438121
9.63999999999992e-09 0.0438121
9.64999999999998e-09 0.0438121
9.64999999999998e-09 0.043812
9.66000000000005e-09 0.043812
9.66000000000005e-09 0.043812
9.6699999999999e-09 0.043812
9.6699999999999e-09 0.043812
9.67999999999996e-09 0.043812
9.67999999999996e-09 0.043812
9.69000000000003e-09 0.0438119
9.69000000000003e-09 0.0438119
9.69999999999988e-09 0.0438119
9.69999999999988e-09 0.0438119
9.70999999999995e-09 0.0438119
9.70999999999995e-09 0.0438119
9.72000000000001e-09 0.0438119
9.72000000000001e-09 0.0438118
9.72999999999986e-09 0.0438118
9.72999999999986e-09 0.0438118
9.73999999999993e-09 0.0438118
9.73999999999993e-09 0.0438118
9.74999999999999e-09 0.0438118
9.74999999999999e-09 0.0438117
9.76000000000006e-09 0.0438117
9.76000000000006e-09 0.0438117
9.76999999999991e-09 0.0438117
9.76999999999991e-09 0.0438117
9.77999999999997e-09 0.0438117
9.77999999999997e-09 0.0438117
9.79000000000004e-09 0.0438116
9.79000000000004e-09 0.0438116
9.79999999999989e-09 0.0438116
9.79999999999989e-09 0.0438116
9.80999999999995e-09 0.0438116
9.80999999999995e-09 0.0438116
9.82000000000002e-09 0.0438116
9.82000000000002e-09 0.0438115
9.82999999999987e-09 0.0438115
9.82999999999987e-09 0.0438115
9.83999999999993e-09 0.0438115
9.83999999999993e-09 0.0438115
9.85e-09 0.0438115
9.85e-09 0.0438115
9.86000000000006e-09 0.0438115
9.86000000000006e-09 0.0438114
9.86999999999992e-09 0.0438114
9.86999999999992e-09 0.0438114
9.87999999999998e-09 0.0438114
9.87999999999998e-09 0.0438114
9.89000000000004e-09 0.0438114
9.89000000000004e-09 0.0438114
9.8999999999999e-09 0.0438113
9.8999999999999e-09 0.0438113
9.90999999999996e-09 0.0438113
9.90999999999996e-09 0.0438113
9.92000000000003e-09 0.0438113
9.92000000000003e-09 0.0438113
9.92999999999988e-09 0.0438113
9.92999999999988e-09 0.0438112
9.93999999999994e-09 0.0438112
9.93999999999994e-09 0.0438112
9.95000000000001e-09 0.0438112
9.95000000000001e-09 0.0438112
9.96000000000007e-09 0.0438112
9.96000000000007e-09 0.0438112
9.96999999999992e-09 0.0438112
9.96999999999992e-09 0.0438111
9.97999999999999e-09 0.0438111
9.97999999999999e-09 0.0438111
9.99000000000005e-09 0.0438111
9.99000000000005e-09 0.0438025
9.99000000000005e-09 0.0438055


==> figures/Transitiondatamos/group_02_segment_226.txt <==
time vOut
0 0.0705265
0 0.0708911
9.99999999985252e-12 0.0713016
9.99999999985252e-12 0.0716293
2.00000000001286e-11 0.0718635
2.00000000001286e-11 0.0719999
2.99999999999811e-11 0.0720407
2.99999999999811e-11 0.071993
3.99999999998336e-11 0.0718663
3.99999999998336e-11 0.0716706
5.00000000001096e-11 0.071416
5.00000000001096e-11 0.0711122
5.99999999999622e-11 0.0707677
5.99999999999622e-11 0.0703904
7.00000000002382e-11 0.0699871
7.00000000002382e-11 0.0695637
8.00000000000907e-11 0.0691253
8.00000000000907e-11 0.0686763
8.99999999999432e-11 0.0682205
8.99999999999432e-11 0.0677608
1.00000000000219e-10 0.0673
1.00000000000219e-10 0.0668402
1.10000000000072e-10 0.0663832
1.10000000000072e-10 0.0659305
1.19999999999924e-10 0.0654833
1.19999999999924e-10 0.0650425
1.300000000002e-10 0.0646088
1.300000000002e-10 0.0641829
1.40000000000053e-10 0.0637653
1.40000000000053e-10 0.0633562
1.49999999999905e-10 0.0629558
1.49999999999905e-10 0.0625644
1.60000000000181e-10 0.062182
1.60000000000181e-10 0.0618086
1.70000000000034e-10 0.0614442
1.70000000000034e-10 0.0610887
1.79999999999886e-10 0.0607421
1.79999999999886e-10 0.0604041
1.90000000000163e-10 0.0600748
1.90000000000163e-10 0.0597539
2.00000000000015e-10 0.0594412
2.00000000000015e-10 0.0591366
2.09999999999868e-10 0.05884
2.09999999999868e-10 0.058551
2.20000000000144e-10 0.0582695
2.20000000000144e-10 0.0579954
2.29999999999996e-10 0.0577284
2.29999999999996e-10 0.0574684
2.39999999999849e-10 0.0572152
2.39999999999849e-10 0.0569685
2.50000000000125e-10 0.0567282
2.50000000000125e-10 0.0564942
2.59999999999977e-10 0.0562662
2.59999999999977e-10 0.0560441
2.6999999999983e-10 0.0558277
2.6999999999983e-10 0.0556169
2.80000000000106e-10 0.0554114
2.80000000000106e-10 0.0552112
2.89999999999958e-10 0.0550161
2.89999999999958e-10 0.0548259
3.00000000000234e-10 0.0546405
3.00000000000234e-10 0.0544598
3.10000000000087e-10 0.0542836
3.10000000000087e-10 0.0541118
3.19999999999939e-10 0.0539443
3.19999999999939e-10 0.0537809
3.30000000000215e-10 0.0536216
3.30000000000215e-10 0.0534662
3.40000000000068e-10 0.0533146
3.40000000000068e-10 0.0531667
3.4999999999992e-10 0.0530224
3.4999999999992e-10 0.0528816
3.60000000000196e-10 0.0527442
3.60000000000196e-10 0.05261
3.70000000000049e-10 0.0524791
3.70000000000049e-10 0.0523513
3.79999999999901e-10 0.0522266
3.79999999999901e-10 0.0521048
3.90000000000178e-10 0.0519858
3.90000000000178e-10 0.0518696
4.0000000000003e-10 0.0517562
4.0000000000003e-10 0.0516453
4.09999999999883e-10 0.0515371
4.09999999999883e-10 0.0514313
4.20000000000159e-10 0.0513279
4.20000000000159e-10 0.0512269
4.30000000000011e-10 0.0511282
4.30000000000011e-10 0.0510317
4.39999999999864e-10 0.0509374
4.39999999999864e-10 0.0508451
4.5000000000014e-10 0.050755
4.5000000000014e-10 0.0506668
4.59999999999992e-10 0.0505805
4.59999999999992e-10 0.0504962
4.69999999999845e-10 0.0504137
4.69999999999845e-10 0.050333
4.80000000000121e-10 0.050254
4.80000000000121e-10 0.0501767
4.89999999999973e-10 0.050101
4.89999999999973e-10 0.050027
5.00000000000249e-10 0.0499545
5.00000000000249e-10 0.0498835
5.10000000000102e-10 0.049814
5.10000000000102e-10 0.049746
5.19999999999954e-10 0.0496793
5.19999999999954e-10 0.049614
5.3000000000023e-10 0.0495501
5.3000000000023e-10 0.0494874
5.40000000000083e-10 0.049426
5.40000000000083e-10 0.0493658
5.49999999999935e-10 0.0493068
5.49999999999935e-10 0.049249
5.60000000000211e-10 0.0491923
5.60000000000211e-10 0.0491367
5.70000000000064e-10 0.0490822
5.70000000000064e-10 0.0490287
5.79999999999917e-10 0.0489762
5.79999999999917e-10 0.0489247
5.90000000000193e-10 0.0488742
5.90000000000193e-10 0.0488247
6.00000000000045e-10 0.048776
6.00000000000045e-10 0.0487283
6.09999999999898e-10 0.0486814
6.09999999999898e-10 0.0486353
6.20000000000174e-10 0.0485901
6.20000000000174e-10 0.0485457
6.30000000000026e-10 0.048502
6.30000000000026e-10 0.0484592
6.39999999999879e-10 0.048417
6.39999999999879e-10 0.0483756
6.50000000000155e-10 0.0483349
6.50000000000155e-10 0.0482949
6.60000000000007e-10 0.0482556
6.60000000000007e-10 0.0482169
6.6999999999986e-10 0.0481789
6.6999999999986e-10 0.0481414
6.80000000000136e-10 0.0481046
6.80000000000136e-10 0.0480684
6.89999999999988e-10 0.0480327
6.89999999999988e-10 0.0479976
6.99999999999841e-10 0.0479631
6.99999999999841e-10 0.0479291
7.10000000000117e-10 0.0478956
7.10000000000117e-10 0.0478626
7.19999999999969e-10 0.0478301
7.19999999999969e-10 0.0477981
7.30000000000245e-10 0.0477666
7.30000000000245e-10 0.0477355
7.40000000000098e-10 0.0477049
7.40000000000098e-10 0.0476747
7.4999999999995e-10 0.0476449
7.4999999999995e-10 0.0476156
7.60000000000227e-10 0.0475866
7.60000000000227e-10 0.0475581
7.70000000000079e-10 0.04753
7.70000000000079e-10 0.0475022
7.79999999999932e-10 0.0474748
7.79999999999932e-10 0.0474477
7.90000000000208e-10 0.047421
7.90000000000208e-10 0.0473947
8.0000000000006e-10 0.0473687
8.0000000000006e-10 0.047343
8.09999999999913e-10 0.0473177
8.09999999999913e-10 0.0472926
8.20000000000189e-10 0.0472679
8.20000000000189e-10 0.0472434
8.30000000000041e-10 0.0472193
8.30000000000041e-10 0.0471954
8.39999999999894e-10 0.0471718
8.39999999999894e-10 0.0471485
8.5000000000017e-10 0.0471255
8.5000000000017e-10 0.0471027
8.60000000000022e-10 0.0470802
8.60000000000022e-10 0.0470579
8.69999999999875e-10 0.0470359
8.69999999999875e-10 0.0470141
8.80000000000151e-10 0.0469925
8.80000000000151e-10 0.0469712
8.90000000000003e-10 0.0469501
8.90000000000003e-10 0.0469292
8.99999999999856e-10 0.0469085
8.99999999999856e-10 0.0468881
9.10000000000132e-10 0.0468678
9.10000000000132e-10 0.0468478
9.19999999999984e-10 0.0468279
9.19999999999984e-10 0.0468083
9.29999999999837e-10 0.0467888
9.29999999999837e-10 0.0467695
9.40000000000113e-10 0.0467505
9.40000000000113e-10 0.0467315
9.49999999999965e-10 0.0467128
9.49999999999965e-10 0.0466942
9.60000000000242e-10 0.0466758
9.60000000000242e-10 0.0466576
9.70000000000094e-10 0.0466395
9.70000000000094e-10 0.0466216
9.79999999999947e-10 0.0466039
9.79999999999947e-10 0.0465863
9.90000000000223e-10 0.0465688
9.90000000000223e-10 0.0465515
1.00000000000008e-09 0.0465344
1.00000000000008e-09 0.0465174
1.00999999999993e-09 0.0465005
1.00999999999993e-09 0.0464838
1.0200000000002e-09 0.0464672
1.0200000000002e-09 0.0464507
1.03000000000006e-09 0.0464344
1.03000000000006e-09 0.0464182
1.03999999999991e-09 0.0464022
1.03999999999991e-09 0.0463862
1.05000000000018e-09 0.0463704
1.05000000000018e-09 0.0463547
1.06000000000004e-09 0.0463391
1.06000000000004e-09 0.0463237
1.06999999999989e-09 0.0463083
1.06999999999989e-09 0.0462931
1.08000000000017e-09 0.046278
1.08000000000017e-09 0.046263
1.09000000000002e-09 0.0462481
1.09000000000002e-09 0.0462333
1.09999999999987e-09 0.0462187
1.09999999999987e-09 0.0462041
1.11000000000015e-09 0.0461896
1.11000000000015e-09 0.0461753
1.12e-09 0.046161
1.12e-09 0.0461468
1.12999999999985e-09 0.0461328
1.12999999999985e-09 0.0461188
1.14000000000013e-09 0.0461049
1.14000000000013e-09 0.0460911
1.14999999999998e-09 0.0460775
1.14999999999998e-09 0.0460639
1.15999999999983e-09 0.0460504
1.15999999999983e-09 0.046037
1.17000000000011e-09 0.0460237
1.17000000000011e-09 0.0460104
1.17999999999996e-09 0.0459973
1.17999999999996e-09 0.0459842
1.19000000000024e-09 0.0459713
1.19000000000024e-09 0.0459584
1.20000000000009e-09 0.0459456
1.20000000000009e-09 0.0459328
1.20999999999994e-09 0.0459202
1.20999999999994e-09 0.0459077
1.22000000000022e-09 0.0458952
1.22000000000022e-09 0.0458828
1.23000000000007e-09 0.0458705
1.23000000000007e-09 0.0458582
1.23999999999992e-09 0.0458461
1.23999999999992e-09 0.045834
1.2500000000002e-09 0.045822
1.2500000000002e-09 0.04581
1.26000000000005e-09 0.0457982
1.26000000000005e-09 0.0457864
1.2699999999999e-09 0.0457747
1.2699999999999e-09 0.045763
1.28000000000018e-09 0.0457515
1.28000000000018e-09 0.04574
1.29000000000003e-09 0.0457285
1.29000000000003e-09 0.0457172
1.29999999999989e-09 0.0457059
1.29999999999989e-09 0.0456947
1.31000000000016e-09 0.0456835
1.31000000000016e-09 0.0456725
1.32000000000001e-09 0.0456614
1.32000000000001e-09 0.0456505
1.32999999999987e-09 0.0456396
1.32999999999987e-09 0.0456288
1.34000000000014e-09 0.045618
1.34000000000014e-09 0.0456074
1.35e-09 0.0455967
1.35e-09 0.0455862
1.35999999999985e-09 0.0455757
1.35999999999985e-09 0.0455653
1.37000000000012e-09 0.0455549
1.37000000000012e-09 0.0455446
1.37999999999998e-09 0.0455344
1.37999999999998e-09 0.0455242
1.38999999999983e-09 0.0455141
1.38999999999983e-09 0.045504
1.40000000000011e-09 0.045494
1.40000000000011e-09 0.0454841
1.40999999999996e-09 0.0454742
1.40999999999996e-09 0.0454644
1.42000000000023e-09 0.0454546
1.42000000000023e-09 0.0454449
1.43000000000009e-09 0.0454353
1.43000000000009e-09 0.0454257
1.43999999999994e-09 0.0454162
1.43999999999994e-09 0.0454067
1.45000000000021e-09 0.0453973
1.45000000000021e-09 0.0453879
1.46000000000007e-09 0.0453786
1.46000000000007e-09 0.0453694
1.46999999999992e-09 0.0453602
1.46999999999992e-09 0.045351
1.4800000000002e-09 0.045342
1.4800000000002e-09 0.0453329
1.49000000000005e-09 0.045324
1.49000000000005e-09 0.045315
1.4999999999999e-09 0.0453062
1.4999999999999e-09 0.0452974
1.51000000000018e-09 0.0452886
1.51000000000018e-09 0.0452799
1.52000000000003e-09 0.0452712
1.52000000000003e-09 0.0452626
1.52999999999988e-09 0.0452541
1.52999999999988e-09 0.0452456
1.54000000000016e-09 0.0452371
1.54000000000016e-09 0.0452287
1.55000000000001e-09 0.0452204
1.55000000000001e-09 0.0452121
1.55999999999986e-09 0.0452038
1.55999999999986e-09 0.0451956
1.57000000000014e-09 0.0451875
1.57000000000014e-09 0.0451794
1.57999999999999e-09 0.0451714
1.57999999999999e-09 0.0451634
1.58999999999984e-09 0.0451554
1.58999999999984e-09 0.0451475
1.60000000000012e-09 0.0451396
1.60000000000012e-09 0.0451318
1.60999999999997e-09 0.0451241
1.60999999999997e-09 0.0451164
1.62000000000025e-09 0.0451087
1.62000000000025e-09 0.0451011
1.6300000000001e-09 0.0450935
1.6300000000001e-09 0.045086
1.63999999999995e-09 0.0450785
1.63999999999995e-09 0.045071
1.65000000000023e-09 0.0450636
1.65000000000023e-09 0.0450563
1.66000000000008e-09 0.045049
1.66000000000008e-09 0.0450417
1.66999999999993e-09 0.0450345
1.66999999999993e-09 0.0450274
1.68000000000021e-09 0.0450202
1.68000000000021e-09 0.0450132
1.69000000000006e-09 0.0450061
1.69000000000006e-09 0.0449991
1.69999999999992e-09 0.0449922
1.69999999999992e-09 0.0449853
1.71000000000019e-09 0.0449784
1.71000000000019e-09 0.0449716
1.72000000000004e-09 0.0449648
1.72000000000004e-09 0.0449581
1.7299999999999e-09 0.0449514
1.7299999999999e-09 0.0449447
1.74000000000017e-09 0.0449381
1.74000000000017e-09 0.0449315
1.75000000000003e-09 0.044925
1.75000000000003e-09 0.0449185
1.75999999999988e-09 0.044912
1.75999999999988e-09 0.0449056
1.77000000000015e-09 0.0448992
1.77000000000015e-09 0.0448929
1.78000000000001e-09 0.0448866
1.78000000000001e-09 0.0448804
1.78999999999986e-09 0.0448741
1.78999999999986e-09 0.044868
1.80000000000014e-09 0.0448618
1.80000000000014e-09 0.0448557
1.80999999999999e-09 0.0448497
1.80999999999999e-09 0.0448436
1.81999999999984e-09 0.0448377
1.81999999999984e-09 0.0448317
1.83000000000012e-09 0.0448258
1.83000000000012e-09 0.0448199
1.83999999999997e-09 0.0448141
1.83999999999997e-09 0.0448083
1.85000000000024e-09 0.0448025
1.85000000000024e-09 0.0447968
1.8600000000001e-09 0.0447911
1.8600000000001e-09 0.0447854
1.86999999999995e-09 0.0447798
1.86999999999995e-09 0.0447742
1.88000000000023e-09 0.0447687
1.88000000000023e-09 0.0447632
1.89000000000008e-09 0.0447577
1.89000000000008e-09 0.0447522
1.89999999999993e-09 0.0447468
1.89999999999993e-09 0.0447414
1.91000000000021e-09 0.0447361
1.91000000000021e-09 0.0447308
1.92000000000006e-09 0.0447255
1.92000000000006e-09 0.0447203
1.92999999999991e-09 0.0447151
1.92999999999991e-09 0.0447099
1.94000000000019e-09 0.0447047
1.94000000000019e-09 0.0446996
1.95000000000004e-09 0.0446946
1.95000000000004e-09 0.0446895
1.95999999999989e-09 0.0446845
1.95999999999989e-09 0.0446795
1.97000000000017e-09 0.0446746
1.97000000000017e-09 0.0446696
1.98000000000002e-09 0.0446648
1.98000000000002e-09 0.0446599
1.98999999999987e-09 0.0446551
1.98999999999987e-09 0.0446503
2.00000000000015e-09 0.0446455
2.00000000000015e-09 0.0446408
2.01e-09 0.0446361
2.01e-09 0.0446314
2.01999999999986e-09 0.0446268
2.01999999999986e-09 0.0446221
2.03000000000013e-09 0.0446176
2.03000000000013e-09 0.044613
2.03999999999998e-09 0.0446085
2.03999999999998e-09 0.044604
2.04999999999984e-09 0.0445995
2.04999999999984e-09 0.0445951
2.06000000000011e-09 0.0445907
2.06000000000011e-09 0.0445863
2.06999999999996e-09 0.0445819
2.06999999999996e-09 0.0445776
2.08000000000024e-09 0.0445733
2.08000000000024e-09 0.044569
2.09000000000009e-09 0.0445648
2.09000000000009e-09 0.0445606
2.09999999999995e-09 0.0445564
2.09999999999995e-09 0.0445522
2.11000000000022e-09 0.0445481
2.11000000000022e-09 0.044544
2.12000000000007e-09 0.0445399
2.12000000000007e-09 0.0445358
2.12999999999993e-09 0.0445318
2.12999999999993e-09 0.0445278
2.1400000000002e-09 0.0445238
2.1400000000002e-09 0.0445199
2.15000000000006e-09 0.0445159
2.15000000000006e-09 0.044512
2.15999999999991e-09 0.0445081
2.15999999999991e-09 0.0445043
2.17000000000018e-09 0.0445005
2.17000000000018e-09 0.0444967
2.18000000000004e-09 0.0444929
2.18000000000004e-09 0.0444891
2.18999999999989e-09 0.0444854
2.18999999999989e-09 0.0444817
2.20000000000017e-09 0.044478
2.20000000000017e-09 0.0444743
2.21000000000002e-09 0.0444707
2.21000000000002e-09 0.0444671
2.21999999999987e-09 0.0444635
2.21999999999987e-09 0.0444599
2.23000000000015e-09 0.0444564
2.23000000000015e-09 0.0444529
2.24e-09 0.0444494
2.24e-09 0.0444459
2.24999999999985e-09 0.0444424
2.24999999999985e-09 0.044439
2.26000000000013e-09 0.0444356
2.26000000000013e-09 0.0444322
2.26999999999998e-09 0.0444288
2.26999999999998e-09 0.0444255
2.27999999999983e-09 0.0444222
2.27999999999983e-09 0.0444189
2.29000000000011e-09 0.0444156
2.29000000000011e-09 0.0444123
2.29999999999996e-09 0.0444091
2.29999999999996e-09 0.0444059
2.31000000000024e-09 0.0444027
2.31000000000024e-09 0.0443995
2.32000000000009e-09 0.0443964
2.32000000000009e-09 0.0443932
2.32999999999994e-09 0.0443901
2.32999999999994e-09 0.044387
2.34000000000022e-09 0.0443839
2.34000000000022e-09 0.0443809
2.35000000000007e-09 0.0443778
2.35000000000007e-09 0.0443748
2.35999999999992e-09 0.0443718
2.35999999999992e-09 0.0443688
2.3700000000002e-09 0.0443659
2.3700000000002e-09 0.0443629
2.38000000000005e-09 0.04436
2.38000000000005e-09 0.0443571
2.3899999999999e-09 0.0443542
2.3899999999999e-09 0.0443514
2.40000000000018e-09 0.0443485
2.40000000000018e-09 0.0443457
2.41000000000003e-09 0.0443429
2.41000000000003e-09 0.0443401
2.41999999999989e-09 0.0443373
2.41999999999989e-09 0.0443345
2.43000000000016e-09 0.0443318
2.43000000000016e-09 0.0443291
2.44000000000001e-09 0.0443264
2.44000000000001e-09 0.0443237
2.44999999999987e-09 0.044321
2.44999999999987e-09 0.0443184
2.46000000000014e-09 0.0443157
2.46000000000014e-09 0.0443131
2.46999999999999e-09 0.0443105
2.46999999999999e-09 0.0443079
2.47999999999985e-09 0.0443053
2.47999999999985e-09 0.0443028
2.49000000000012e-09 0.0443002
2.49000000000012e-09 0.0442977
2.49999999999998e-09 0.0442952
2.49999999999998e-09 0.0442927
2.50999999999983e-09 0.0442902
2.50999999999983e-09 0.0442878
2.5200000000001e-09 0.0442853
2.5200000000001e-09 0.0442829
2.52999999999996e-09 0.0442805
2.52999999999996e-09 0.0442781
2.54000000000023e-09 0.0442757
2.54000000000023e-09 0.0442734
2.55000000000009e-09 0.044271
2.55000000000009e-09 0.0442687
2.55999999999994e-09 0.0442663
2.55999999999994e-09 0.044264
2.57000000000021e-09 0.0442617
2.57000000000021e-09 0.0442595
2.58000000000007e-09 0.0442572
2.58000000000007e-09 0.0442549
2.58999999999992e-09 0.0442527
2.58999999999992e-09 0.0442505
2.6000000000002e-09 0.0442483
2.6000000000002e-09 0.0442461
2.61000000000005e-09 0.0442439
2.61000000000005e-09 0.0442417
2.6199999999999e-09 0.0442396
2.6199999999999e-09 0.0442374
2.63000000000018e-09 0.0442353
2.63000000000018e-09 0.0442332
2.64000000000003e-09 0.0442311
2.64000000000003e-09 0.044229
2.64999999999988e-09 0.0442269
2.64999999999988e-09 0.0442249
2.66000000000016e-09 0.0442228
2.66000000000016e-09 0.0442208
2.67000000000001e-09 0.0442187
2.67000000000001e-09 0.0442167
2.67999999999986e-09 0.0442147
2.67999999999986e-09 0.0442127
2.69000000000014e-09 0.0442108
2.69000000000014e-09 0.0442088
2.69999999999999e-09 0.0442069
2.69999999999999e-09 0.0442049
2.70999999999984e-09 0.044203
2.70999999999984e-09 0.0442011
2.72000000000012e-09 0.0441992
2.72000000000012e-09 0.0441973
2.72999999999997e-09 0.0441954
2.72999999999997e-09 0.0441935
2.74000000000025e-09 0.0441917
2.74000000000025e-09 0.0441898
2.7500000000001e-09 0.044188
2.7500000000001e-09 0.0441862
2.75999999999995e-09 0.0441844
2.75999999999995e-09 0.0441826
2.77000000000023e-09 0.0441808
2.77000000000023e-09 0.044179
2.78000000000008e-09 0.0441772
2.78000000000008e-09 0.0441755
2.78999999999993e-09 0.0441737
2.78999999999993e-09 0.044172
2.80000000000021e-09 0.0441703
2.80000000000021e-09 0.0441685
2.81000000000006e-09 0.0441668
2.81000000000006e-09 0.0441652
2.81999999999992e-09 0.0441635
2.81999999999992e-09 0.0441618
2.83000000000019e-09 0.0441601
2.83000000000019e-09 0.0441585
2.84000000000004e-09 0.0441568
2.84000000000004e-09 0.0441552
2.8499999999999e-09 0.0441536
2.8499999999999e-09 0.044152
2.86000000000017e-09 0.0441504
2.86000000000017e-09 0.0441488
2.87000000000003e-09 0.0441472
2.87000000000003e-09 0.0441456
2.87999999999988e-09 0.044144
2.87999999999988e-09 0.0441425
2.89000000000015e-09 0.0441409
2.89000000000015e-09 0.0441394
2.90000000000001e-09 0.0441379
2.90000000000001e-09 0.0441363
2.90999999999986e-09 0.0441348
2.90999999999986e-09 0.0441333
2.92000000000013e-09 0.0441318
2.92000000000013e-09 0.0441304
2.92999999999999e-09 0.0441289
2.92999999999999e-09 0.0441274
2.93999999999984e-09 0.044126
2.93999999999984e-09 0.0441245
2.95000000000012e-09 0.0441231
2.95000000000012e-09 0.0441216
2.95999999999997e-09 0.0441202
2.95999999999997e-09 0.0441188
2.97000000000024e-09 0.0441174
2.97000000000024e-09 0.044116
2.9800000000001e-09 0.0441146
2.9800000000001e-09 0.0441132
2.98999999999995e-09 0.0441118
2.98999999999995e-09 0.0441105
3.00000000000023e-09 0.0441091
3.00000000000023e-09 0.0441078
3.01000000000008e-09 0.0441064
3.01000000000008e-09 0.0441051
3.01999999999993e-09 0.0441038
3.01999999999993e-09 0.0441024
3.03000000000021e-09 0.0441011
3.03000000000021e-09 0.0440998
3.04000000000006e-09 0.0440985
3.04000000000006e-09 0.0440972
3.04999999999991e-09 0.044096
3.04999999999991e-09 0.0440947
3.06000000000019e-09 0.0440934
3.06000000000019e-09 0.0440922
3.07000000000004e-09 0.0440909
3.07000000000004e-09 0.0440897
3.07999999999989e-09 0.0440884
3.07999999999989e-09 0.0440872
3.09000000000017e-09 0.044086
3.09000000000017e-09 0.0440848
3.10000000000002e-09 0.0440836
3.10000000000002e-09 0.0440823
3.10999999999987e-09 0.0440812
3.10999999999987e-09 0.04408
3.12000000000015e-09 0.0440788
3.12000000000015e-09 0.0440776
3.13e-09 0.0440764
3.13e-09 0.0440753
3.13999999999985e-09 0.0440741
3.13999999999985e-09 0.044073
3.15000000000013e-09 0.0440718
3.15000000000013e-09 0.0440707
3.15999999999998e-09 0.0440696
3.15999999999998e-09 0.0440684
3.16999999999984e-09 0.0440673
3.16999999999984e-09 0.0440662
3.18000000000011e-09 0.0440651
3.18000000000011e-09 0.044064
3.18999999999996e-09 0.0440629
3.18999999999996e-09 0.0440618
3.20000000000024e-09 0.0440607
3.20000000000024e-09 0.0440597
3.21000000000009e-09 0.0440586
3.21000000000009e-09 0.0440575
3.21999999999995e-09 0.0440565
3.21999999999995e-09 0.0440554
3.23000000000022e-09 0.0440544
3.23000000000022e-09 0.0440534
3.24000000000007e-09 0.0440523
3.24000000000007e-09 0.0440513
3.24999999999993e-09 0.0440503
3.24999999999993e-09 0.0440493
3.2600000000002e-09 0.0440482
3.2600000000002e-09 0.0440472
3.27000000000006e-09 0.0440462
3.27000000000006e-09 0.0440452
3.27999999999991e-09 0.0440443
3.27999999999991e-09 0.0440433
3.29000000000018e-09 0.0440423
3.29000000000018e-09 0.0440413
3.30000000000004e-09 0.0440404
3.30000000000004e-09 0.0440394
3.30999999999989e-09 0.0440384
3.30999999999989e-09 0.0440375
3.32000000000016e-09 0.0440365
3.32000000000016e-09 0.0440356
3.33000000000002e-09 0.0440347
3.33000000000002e-09 0.0440337
3.33999999999987e-09 0.0440328
3.33999999999987e-09 0.0440319
3.35000000000015e-09 0.044031
3.35000000000015e-09 0.0440301
3.36e-09 0.0440292
3.36e-09 0.0440283
3.36999999999985e-09 0.0440274
3.36999999999985e-09 0.0440265
3.38000000000013e-09 0.0440256
3.38000000000013e-09 0.0440247
3.38999999999998e-09 0.0440238
3.38999999999998e-09 0.0440229
3.39999999999983e-09 0.0440221
3.39999999999983e-09 0.0440212
3.41000000000011e-09 0.0440204
3.41000000000011e-09 0.0440195
3.41999999999996e-09 0.0440186
3.41999999999996e-09 0.0440178
3.43000000000024e-09 0.044017
3.43000000000024e-09 0.0440161
3.44000000000009e-09 0.0440153
3.44000000000009e-09 0.0440145
3.44999999999994e-09 0.0440136
3.44999999999994e-09 0.0440128
3.46000000000022e-09 0.044012
3.46000000000022e-09 0.0440112
3.47000000000007e-09 0.0440104
3.47000000000007e-09 0.0440096
3.47999999999992e-09 0.0440088
3.47999999999992e-09 0.044008
3.4900000000002e-09 0.0440072
3.4900000000002e-09 0.0440064
3.50000000000005e-09 0.0440056
3.50000000000005e-09 0.0440049
3.5099999999999e-09 0.0440041
3.5099999999999e-09 0.0440033
3.52000000000018e-09 0.0440025
3.52000000000018e-09 0.0440018
3.53000000000003e-09 0.044001
3.53000000000003e-09 0.0440003
3.53999999999988e-09 0.0439995
3.53999999999988e-09 0.0439988
3.55000000000016e-09 0.043998
3.55000000000016e-09 0.0439973
3.56000000000001e-09 0.0439966
3.56000000000001e-09 0.0439958
3.56999999999987e-09 0.0439951
3.56999999999987e-09 0.0439944
3.58000000000014e-09 0.0439937
3.58000000000014e-09 0.0439929
3.58999999999999e-09 0.0439922
3.58999999999999e-09 0.0439915
3.59999999999985e-09 0.0439908
3.59999999999985e-09 0.0439901
3.61000000000012e-09 0.0439894
3.61000000000012e-09 0.0439887
3.61999999999998e-09 0.043988
3.61999999999998e-09 0.0439873
3.62999999999983e-09 0.0439867
3.62999999999983e-09 0.043986
3.6400000000001e-09 0.0439853
3.6400000000001e-09 0.0439846
3.64999999999996e-09 0.0439839
3.64999999999996e-09 0.0439833
3.66000000000023e-09 0.0439826
3.66000000000023e-09 0.043982
3.67000000000009e-09 0.0439813
3.67000000000009e-09 0.0439806
3.67999999999994e-09 0.04398
3.67999999999994e-09 0.0439793
3.69000000000021e-09 0.0439787
3.69000000000021e-09 0.043978
3.70000000000007e-09 0.0439774
3.70000000000007e-09 0.0439768
3.70999999999992e-09 0.0439761
3.70999999999992e-09 0.0439755
3.72000000000019e-09 0.0439749
3.72000000000019e-09 0.0439743
3.73000000000005e-09 0.0439736
3.73000000000005e-09 0.043973
3.7399999999999e-09 0.0439724
3.7399999999999e-09 0.0439718
3.75000000000018e-09 0.0439712
3.75000000000018e-09 0.0439706
3.76000000000003e-09 0.04397
3.76000000000003e-09 0.0439694
3.76999999999988e-09 0.0439688
3.76999999999988e-09 0.0439682
3.78000000000016e-09 0.0439676
3.78000000000016e-09 0.043967
3.79000000000001e-09 0.0439664
3.79000000000001e-09 0.0439658
3.79999999999986e-09 0.0439653
3.79999999999986e-09 0.0439647
3.81000000000014e-09 0.0439641
3.81000000000014e-09 0.0439635
3.81999999999999e-09 0.043963
3.81999999999999e-09 0.0439624
3.82999999999984e-09 0.0439618
3.82999999999984e-09 0.0439613
3.84000000000012e-09 0.0439607
3.84000000000012e-09 0.0439602
3.84999999999997e-09 0.0439596
3.84999999999997e-09 0.0439591
3.86000000000025e-09 0.0439585
3.86000000000025e-09 0.043958
3.8700000000001e-09 0.0439574
3.8700000000001e-09 0.0439569
3.87999999999995e-09 0.0439563
3.87999999999995e-09 0.0439558
3.89000000000023e-09 0.0439553
3.89000000000023e-09 0.0439547
3.90000000000008e-09 0.0439542
3.90000000000008e-09 0.0439537
3.90999999999993e-09 0.0439532
3.90999999999993e-09 0.0439526
3.92000000000021e-09 0.0439521
3.92000000000021e-09 0.0439516
3.93000000000006e-09 0.0439511
3.93000000000006e-09 0.0439506
3.93999999999991e-09 0.0439501
3.93999999999991e-09 0.0439496
3.95000000000019e-09 0.0439491
3.95000000000019e-09 0.0439486
3.96000000000004e-09 0.0439481
3.96000000000004e-09 0.0439476
3.9699999999999e-09 0.0439471
3.9699999999999e-09 0.0439466
3.98000000000017e-09 0.0439461
3.98000000000017e-09 0.0439456
3.99000000000002e-09 0.0439451
3.99000000000002e-09 0.0439446
3.99999999999988e-09 0.0439441
3.99999999999988e-09 0.0439437
4.01000000000015e-09 0.0439432
4.01000000000015e-09 0.0439427
4.02000000000001e-09 0.0439422
4.02000000000001e-09 0.0439418
4.02999999999986e-09 0.0439413
4.02999999999986e-09 0.0439408
4.04000000000013e-09 0.0439404
4.04000000000013e-09 0.0439399
4.04999999999999e-09 0.0439394
4.04999999999999e-09 0.043939
4.05999999999984e-09 0.0439385
4.05999999999984e-09 0.0439381
4.07000000000012e-09 0.0439376
4.07000000000012e-09 0.0439372
4.07999999999997e-09 0.0439367
4.07999999999997e-09 0.0439363
4.09000000000024e-09 0.0439358
4.09000000000024e-09 0.0439354
4.1000000000001e-09 0.0439349
4.1000000000001e-09 0.0439345
4.10999999999995e-09 0.0439341
4.10999999999995e-09 0.0439336
4.12000000000022e-09 0.0439332
4.12000000000022e-09 0.0439328
4.13000000000008e-09 0.0439323
4.13000000000008e-09 0.0439319
4.13999999999993e-09 0.0439315
4.13999999999993e-09 0.0439311
4.15000000000021e-09 0.0439306
4.15000000000021e-09 0.0439302
4.16000000000006e-09 0.0439298
4.16000000000006e-09 0.0439294
4.16999999999991e-09 0.043929
4.16999999999991e-09 0.0439285
4.18000000000019e-09 0.0439281
4.18000000000019e-09 0.0439277
4.19000000000004e-09 0.0439273
4.19000000000004e-09 0.0439269
4.19999999999989e-09 0.0439265
4.19999999999989e-09 0.0439261
4.21000000000017e-09 0.0439257
4.21000000000017e-09 0.0439253
4.22000000000002e-09 0.0439249
4.22000000000002e-09 0.0439245
4.22999999999987e-09 0.0439241
4.22999999999987e-09 0.0439237
4.24000000000015e-09 0.0439233
4.24000000000015e-09 0.0439229
4.25e-09 0.0439226
4.25e-09 0.0439222
4.25999999999985e-09 0.0439218
4.25999999999985e-09 0.0439214
4.27000000000013e-09 0.043921
4.27000000000013e-09 0.0439206
4.27999999999998e-09 0.0439203
4.27999999999998e-09 0.0439199
4.28999999999984e-09 0.0439195
4.28999999999984e-09 0.0439191
4.30000000000011e-09 0.0439188
4.30000000000011e-09 0.0439184
4.30999999999996e-09 0.043918
4.30999999999996e-09 0.0439177
4.32000000000024e-09 0.0439173
4.32000000000024e-09 0.0439169
4.33000000000009e-09 0.0439166
4.33000000000009e-09 0.0439162
4.33999999999994e-09 0.0439158
4.33999999999994e-09 0.0439155
4.35000000000022e-09 0.0439151
4.35000000000022e-09 0.0439148
4.36000000000007e-09 0.0439144
4.36000000000007e-09 0.0439141
4.36999999999993e-09 0.0439137
4.36999999999993e-09 0.0439134
4.3800000000002e-09 0.043913
4.3800000000002e-09 0.0439127
4.39000000000005e-09 0.0439123
4.39000000000005e-09 0.043912
4.39999999999991e-09 0.0439116
4.39999999999991e-09 0.0439113
4.41000000000018e-09 0.043911
4.41000000000018e-09 0.0439106
4.42000000000004e-09 0.0439103
4.42000000000004e-09 0.0439099
4.42999999999989e-09 0.0439096
4.42999999999989e-09 0.0439093
4.44000000000016e-09 0.0439089
4.44000000000016e-09 0.0439086
4.45000000000002e-09 0.0439083
4.45000000000002e-09 0.043908
4.45999999999987e-09 0.0439076
4.45999999999987e-09 0.0439073
4.47000000000015e-09 0.043907
4.47000000000015e-09 0.0439067
4.48e-09 0.0439063
4.48e-09 0.043906
4.48999999999985e-09 0.0439057
4.48999999999985e-09 0.0439054
4.50000000000013e-09 0.0439051
4.50000000000013e-09 0.0439048
4.50999999999998e-09 0.0439044
4.50999999999998e-09 0.0439041
4.51999999999983e-09 0.0439038
4.51999999999983e-09 0.0439035
4.53000000000011e-09 0.0439032
4.53000000000011e-09 0.0439029
4.53999999999996e-09 0.0439026
4.53999999999996e-09 0.0439023
4.55000000000024e-09 0.043902
4.55000000000024e-09 0.0439017
4.56000000000009e-09 0.0439014
4.56000000000009e-09 0.0439011
4.56999999999994e-09 0.0439008
4.56999999999994e-09 0.0439005
4.58000000000022e-09 0.0439002
4.58000000000022e-09 0.0438999
4.59000000000007e-09 0.0438996
4.59000000000007e-09 0.0438993
4.59999999999992e-09 0.043899
4.59999999999992e-09 0.0438987
4.6100000000002e-09 0.0438984
4.6100000000002e-09 0.0438981
4.62000000000005e-09 0.0438978
4.62000000000005e-09 0.0438975
4.6299999999999e-09 0.0438973
4.6299999999999e-09 0.043897
4.64000000000018e-09 0.0438967
4.64000000000018e-09 0.0438964
4.65000000000003e-09 0.0438961
4.65000000000003e-09 0.0438958
4.65999999999988e-09 0.0438956
4.65999999999988e-09 0.0438953
4.67000000000016e-09 0.043895
4.67000000000016e-09 0.0438947
4.68000000000001e-09 0.0438945
4.68000000000001e-09 0.0438942
4.68999999999987e-09 0.0438939
4.68999999999987e-09 0.0438936
4.70000000000014e-09 0.0438934
4.70000000000014e-09 0.0438931
4.70999999999999e-09 0.0438928
4.70999999999999e-09 0.0438926
4.71999999999985e-09 0.0438923
4.71999999999985e-09 0.043892
4.73000000000012e-09 0.0438918
4.73000000000012e-09 0.0438915
4.73999999999997e-09 0.0438912
4.73999999999997e-09 0.043891
4.74999999999983e-09 0.0438907
4.74999999999983e-09 0.0438905
4.7600000000001e-09 0.0438902
4.7600000000001e-09 0.0438899
4.76999999999996e-09 0.0438897
4.76999999999996e-09 0.0438894
4.78000000000023e-09 0.0438892
4.78000000000023e-09 0.0438889
4.79000000000008e-09 0.0438887
4.79000000000008e-09 0.0438884
4.79999999999994e-09 0.0438882
4.79999999999994e-09 0.0438879
4.81000000000021e-09 0.0438877
4.81000000000021e-09 0.0438874
4.82000000000007e-09 0.0438872
4.82000000000007e-09 0.0438869
4.82999999999992e-09 0.0438867
4.82999999999992e-09 0.0438864
4.84000000000019e-09 0.0438862
4.84000000000019e-09 0.0438859
4.85000000000005e-09 0.0438857
4.85000000000005e-09 0.0438854
4.8599999999999e-09 0.0438852
4.8599999999999e-09 0.043885
4.87000000000018e-09 0.0438847
4.87000000000018e-09 0.0438845
4.88000000000003e-09 0.0438843
4.88000000000003e-09 0.043884
4.88999999999988e-09 0.0438838
4.88999999999988e-09 0.0438835
4.90000000000016e-09 0.0438833
4.90000000000016e-09 0.0438831
4.91000000000001e-09 0.0438828
4.91000000000001e-09 0.0438826
4.91999999999986e-09 0.0438824
4.91999999999986e-09 0.0438822
4.93000000000014e-09 0.0438819
4.93000000000014e-09 0.0438817
4.93999999999999e-09 0.0438815
4.93999999999999e-09 0.0438812
4.94999999999984e-09 0.043881
4.94999999999984e-09 0.0438808
4.96000000000012e-09 0.0438806
4.96000000000012e-09 0.0438803
4.96999999999997e-09 0.0438801
4.96999999999997e-09 0.0438799
4.98000000000025e-09 0.0438797
4.98000000000025e-09 0.0438795
4.9900000000001e-09 0.0438792
4.9900000000001e-09 0.043879
4.99999999999995e-09 0.0438788
4.99999999999995e-09 0.0438786
5.01000000000023e-09 0.0438784
5.01000000000023e-09 0.0438782
5.02000000000008e-09 0.0438779
5.02000000000008e-09 0.0438777
5.02999999999993e-09 0.0438775
5.02999999999993e-09 0.0438773
5.04000000000021e-09 0.0438771
5.04000000000021e-09 0.0438769
5.05000000000006e-09 0.0438767
5.05000000000006e-09 0.0438765
5.05999999999991e-09 0.0438762
5.05999999999991e-09 0.043876
5.07000000000019e-09 0.0438758
5.07000000000019e-09 0.0438756
5.08000000000004e-09 0.0438754
5.08000000000004e-09 0.0438752
5.0899999999999e-09 0.043875
5.0899999999999e-09 0.0438748
5.10000000000017e-09 0.0438746
5.10000000000017e-09 0.0438744
5.11000000000002e-09 0.0438742
5.11000000000002e-09 0.043874
5.11999999999988e-09 0.0438738
5.11999999999988e-09 0.0438736
5.13000000000015e-09 0.0438734
5.13000000000015e-09 0.0438732
5.14e-09 0.043873
5.14e-09 0.0438728
5.14999999999986e-09 0.0438726
5.14999999999986e-09 0.0438724
5.16000000000013e-09 0.0438722
5.16000000000013e-09 0.043872
5.16999999999999e-09 0.0438718
5.16999999999999e-09 0.0438716
5.17999999999984e-09 0.0438714
5.17999999999984e-09 0.0438712
5.19000000000011e-09 0.0438711
5.19000000000011e-09 0.0438709
5.19999999999997e-09 0.0438707
5.19999999999997e-09 0.0438705
5.21000000000024e-09 0.0438703
5.21000000000024e-09 0.0438701
5.2200000000001e-09 0.0438699
5.2200000000001e-09 0.0438697
5.22999999999995e-09 0.0438696
5.22999999999995e-09 0.0438694
5.24000000000022e-09 0.0438692
5.24000000000022e-09 0.043869
5.25000000000008e-09 0.0438688
5.25000000000008e-09 0.0438686
5.25999999999993e-09 0.0438685
5.25999999999993e-09 0.0438683
5.27000000000021e-09 0.0438681
5.27000000000021e-09 0.0438679
5.28000000000006e-09 0.0438677
5.28000000000006e-09 0.0438675
5.28999999999991e-09 0.0438674
5.28999999999991e-09 0.0438672
5.30000000000019e-09 0.043867
5.30000000000019e-09 0.0438668
5.31000000000004e-09 0.0438667
5.31000000000004e-09 0.0438665
5.31999999999989e-09 0.0438663
5.31999999999989e-09 0.0438661
5.33000000000017e-09 0.043866
5.33000000000017e-09 0.0438658
5.34000000000002e-09 0.0438656
5.34000000000002e-09 0.0438654
5.34999999999987e-09 0.0438653
5.34999999999987e-09 0.0438651
5.36000000000015e-09 0.0438649
5.36000000000015e-09 0.0438648
5.37e-09 0.0438646
5.37e-09 0.0438644
5.37999999999985e-09 0.0438643
5.37999999999985e-09 0.0438641
5.39000000000013e-09 0.0438639
5.39000000000013e-09 0.0438638
5.39999999999998e-09 0.0438636
5.39999999999998e-09 0.0438634
5.40999999999983e-09 0.0438633
5.40999999999983e-09 0.0438631
5.42000000000011e-09 0.0438629
5.42000000000011e-09 0.0438628
5.42999999999996e-09 0.0438626
5.42999999999996e-09 0.0438624
5.44000000000024e-09 0.0438623
5.44000000000024e-09 0.0438621
5.45000000000009e-09 0.043862
5.45000000000009e-09 0.0438618
5.45999999999994e-09 0.0438616
5.45999999999994e-09 0.0438615
5.47000000000022e-09 0.0438613
5.47000000000022e-09 0.0438612
5.48000000000007e-09 0.043861
5.48000000000007e-09 0.0438608
5.48999999999993e-09 0.0438607
5.48999999999993e-09 0.0438605
5.5000000000002e-09 0.0438604
5.5000000000002e-09 0.0438602
5.51000000000005e-09 0.0438601
5.51000000000005e-09 0.0438599
5.51999999999991e-09 0.0438598
5.51999999999991e-09 0.0438596
5.53000000000018e-09 0.0438595
5.53000000000018e-09 0.0438593
5.54000000000004e-09 0.0438592
5.54000000000004e-09 0.043859
5.54999999999989e-09 0.0438589
5.54999999999989e-09 0.0438587
5.56000000000016e-09 0.0438586
5.56000000000016e-09 0.0438584
5.57000000000002e-09 0.0438583
5.57000000000002e-09 0.0438581
5.57999999999987e-09 0.043858
5.57999999999987e-09 0.0438578
5.59000000000014e-09 0.0438577
5.59000000000014e-09 0.0438575
5.6e-09 0.0438574
5.6e-09 0.0438572
5.60999999999985e-09 0.0438571
5.60999999999985e-09 0.0438569
5.62000000000013e-09 0.0438568
5.62000000000013e-09 0.0438566
5.62999999999998e-09 0.0438565
5.62999999999998e-09 0.0438564
5.63999999999983e-09 0.0438562
5.63999999999983e-09 0.0438561
5.65000000000011e-09 0.0438559
5.65000000000011e-09 0.0438558
5.65999999999996e-09 0.0438557
5.65999999999996e-09 0.0438555
5.67000000000024e-09 0.0438554
5.67000000000024e-09 0.0438552
5.68000000000009e-09 0.0438551
5.68000000000009e-09 0.043855
5.68999999999994e-09 0.0438548
5.68999999999994e-09 0.0438547
5.70000000000022e-09 0.0438545
5.70000000000022e-09 0.0438544
5.71000000000007e-09 0.0438543
5.71000000000007e-09 0.0438541
5.71999999999992e-09 0.043854
5.71999999999992e-09 0.0438539
5.7300000000002e-09 0.0438537
5.7300000000002e-09 0.0438536
5.74000000000005e-09 0.0438535
5.74000000000005e-09 0.0438533
5.7499999999999e-09 0.0438532
5.7499999999999e-09 0.0438531
5.76000000000018e-09 0.0438529
5.76000000000018e-09 0.0438528
5.77000000000003e-09 0.0438527
5.77000000000003e-09 0.0438525
5.77999999999988e-09 0.0438524
5.77999999999988e-09 0.0438523
5.79000000000016e-09 0.0438522
5.79000000000016e-09 0.043852
5.80000000000001e-09 0.0438519
5.80000000000001e-09 0.0438518
5.80999999999986e-09 0.0438516
5.80999999999986e-09 0.0438515
5.82000000000014e-09 0.0438514
5.82000000000014e-09 0.0438513
5.82999999999999e-09 0.0438511
5.82999999999999e-09 0.043851
5.83999999999985e-09 0.0438509
5.83999999999985e-09 0.0438508
5.85000000000012e-09 0.0438506
5.85000000000012e-09 0.0438505
5.85999999999997e-09 0.0438504
5.85999999999997e-09 0.0438503
5.87000000000025e-09 0.0438501
5.87000000000025e-09 0.04385
5.8800000000001e-09 0.0438499
5.8800000000001e-09 0.0438498
5.88999999999996e-09 0.0438497
5.88999999999996e-09 0.0438495
5.90000000000023e-09 0.0438494
5.90000000000023e-09 0.0438493
5.91000000000008e-09 0.0438492
5.91000000000008e-09 0.043849
5.91999999999994e-09 0.0438489
5.91999999999994e-09 0.0438488
5.93000000000021e-09 0.0438487
5.93000000000021e-09 0.0438486
5.94000000000007e-09 0.0438485
5.94000000000007e-09 0.0438483
5.94999999999992e-09 0.0438482
5.94999999999992e-09 0.0438481
5.96000000000019e-09 0.043848
5.96000000000019e-09 0.0438479
5.97000000000005e-09 0.0438478
5.97000000000005e-09 0.0438476
5.9799999999999e-09 0.0438475
5.9799999999999e-09 0.0438474
5.99000000000017e-09 0.0438473
5.99000000000017e-09 0.0438472
6.00000000000003e-09 0.0438471
6.00000000000003e-09 0.043847
6.00999999999988e-09 0.0438468
6.00999999999988e-09 0.0438467
6.02000000000016e-09 0.0438466
6.02000000000016e-09 0.0438465
6.03000000000001e-09 0.0438464
6.03000000000001e-09 0.0438463
6.03999999999986e-09 0.0438462
6.03999999999986e-09 0.0438461
6.05000000000014e-09 0.0438459
6.05000000000014e-09 0.0438458
6.05999999999999e-09 0.0438457
6.05999999999999e-09 0.0438456
6.06999999999984e-09 0.0438455
6.06999999999984e-09 0.0438454
6.08000000000012e-09 0.0438453
6.08000000000012e-09 0.0438452
6.08999999999997e-09 0.0438451
6.08999999999997e-09 0.043845
6.10000000000025e-09 0.0438449
6.10000000000025e-09 0.0438448
6.1100000000001e-09 0.0438446
6.1100000000001e-09 0.0438445
6.11999999999995e-09 0.0438444
6.11999999999995e-09 0.0438443
6.13000000000023e-09 0.0438442
6.13000000000023e-09 0.0438441
6.14000000000008e-09 0.043844
6.14000000000008e-09 0.0438439
6.14999999999993e-09 0.0438438
6.14999999999993e-09 0.0438437
6.16000000000021e-09 0.0438436
6.16000000000021e-09 0.0438435
6.17000000000006e-09 0.0438434
6.17000000000006e-09 0.0438433
6.17999999999991e-09 0.0438432
6.17999999999991e-09 0.0438431
6.19000000000019e-09 0.043843
6.19000000000019e-09 0.0438429
6.20000000000004e-09 0.0438428
6.20000000000004e-09 0.0438427
6.20999999999989e-09 0.0438426
6.20999999999989e-09 0.0438425
6.22000000000017e-09 0.0438424
6.22000000000017e-09 0.0438423
6.23000000000002e-09 0.0438422
6.23000000000002e-09 0.0438421
6.23999999999988e-09 0.043842
6.23999999999988e-09 0.0438419
6.25000000000015e-09 0.0438418
6.25000000000015e-09 0.0438417
6.26e-09 0.0438416
6.26e-09 0.0438415
6.26999999999986e-09 0.0438414
6.26999999999986e-09 0.0438413
6.28000000000013e-09 0.0438412
6.28000000000013e-09 0.0438411
6.28999999999999e-09 0.043841
6.28999999999999e-09 0.0438409
6.29999999999984e-09 0.0438408
6.29999999999984e-09 0.0438407
6.31000000000011e-09 0.0438406
6.31000000000011e-09 0.0438405
6.31999999999997e-09 0.0438405
6.31999999999997e-09 0.0438404
6.33000000000024e-09 0.0438403
6.33000000000024e-09 0.0438402
6.3400000000001e-09 0.0438401
6.3400000000001e-09 0.04384
6.34999999999995e-09 0.0438399
6.34999999999995e-09 0.0438398
6.36000000000022e-09 0.0438397
6.36000000000022e-09 0.0438396
6.37000000000008e-09 0.0438395
6.37000000000008e-09 0.0438394
6.37999999999993e-09 0.0438393
6.37999999999993e-09 0.0438393
6.3900000000002e-09 0.0438392
6.3900000000002e-09 0.0438391
6.40000000000006e-09 0.043839
6.40000000000006e-09 0.0438389
6.40999999999991e-09 0.0438388
6.40999999999991e-09 0.0438387
6.42000000000019e-09 0.0438386
6.42000000000019e-09 0.0438385
6.43000000000004e-09 0.0438385
6.43000000000004e-09 0.0438384
6.43999999999989e-09 0.0438383
6.43999999999989e-09 0.0438382
6.45000000000017e-09 0.0438381
6.45000000000017e-09 0.043838
6.46000000000002e-09 0.0438379
6.46000000000002e-09 0.0438378
6.46999999999987e-09 0.0438378
6.46999999999987e-09 0.0438377
6.48000000000015e-09 0.0438376
6.48000000000015e-09 0.0438375
6.49e-09 0.0438374
6.49e-09 0.0438373
6.49999999999985e-09 0.0438372
6.49999999999985e-09 0.0438372
6.51000000000013e-09 0.0438371
6.51000000000013e-09 0.043837
6.51999999999998e-09 0.0438369
6.51999999999998e-09 0.0438368
6.52999999999983e-09 0.0438367
6.52999999999983e-09 0.0438367
6.54000000000011e-09 0.0438366
6.54000000000011e-09 0.0438365
6.54999999999996e-09 0.0438364
6.54999999999996e-09 0.0438363
6.56000000000024e-09 0.0438363
6.56000000000024e-09 0.0438362
6.57000000000009e-09 0.0438361
6.57000000000009e-09 0.043836
6.57999999999994e-09 0.0438359
6.57999999999994e-09 0.0438358
6.59000000000022e-09 0.0438358
6.59000000000022e-09 0.0438357
6.60000000000007e-09 0.0438356
6.60000000000007e-09 0.0438355
6.60999999999992e-09 0.0438354
6.60999999999992e-09 0.0438354
6.6200000000002e-09 0.0438353
6.6200000000002e-09 0.0438352
6.63000000000005e-09 0.0438351
6.63000000000005e-09 0.0438351
6.63999999999991e-09 0.043835
6.63999999999991e-09 0.0438349
6.65000000000018e-09 0.0438348
6.65000000000018e-09 0.0438347
6.66000000000003e-09 0.0438347
6.66000000000003e-09 0.0438346
6.66999999999989e-09 0.0438345
6.66999999999989e-09 0.0438344
6.68000000000016e-09 0.0438344
6.68000000000016e-09 0.0438343
6.69000000000002e-09 0.0438342
6.69000000000002e-09 0.0438341
6.69999999999987e-09 0.0438341
6.69999999999987e-09 0.043834
6.71000000000014e-09 0.0438339
6.71000000000014e-09 0.0438338
6.72e-09 0.0438338
6.72e-09 0.0438337
6.72999999999985e-09 0.0438336
6.72999999999985e-09 0.0438335
6.74000000000013e-09 0.0438335
6.74000000000013e-09 0.0438334
6.74999999999998e-09 0.0438333
6.74999999999998e-09 0.0438332
6.75999999999983e-09 0.0438332
6.75999999999983e-09 0.0438331
6.77000000000011e-09 0.043833
6.77000000000011e-09 0.043833
6.77999999999996e-09 0.0438329
6.77999999999996e-09 0.0438328
6.79000000000023e-09 0.0438327
6.79000000000023e-09 0.0438327
6.80000000000009e-09 0.0438326
6.80000000000009e-09 0.0438325
6.80999999999994e-09 0.0438325
6.80999999999994e-09 0.0438324
6.82000000000022e-09 0.0438323
6.82000000000022e-09 0.0438322
6.83000000000007e-09 0.0438322
6.83000000000007e-09 0.0438321
6.83999999999992e-09 0.043832
6.83999999999992e-09 0.043832
6.8500000000002e-09 0.0438319
6.8500000000002e-09 0.0438318
6.86000000000005e-09 0.0438318
6.86000000000005e-09 0.0438317
6.8699999999999e-09 0.0438316
6.8699999999999e-09 0.0438315
6.88000000000018e-09 0.0438315
6.88000000000018e-09 0.0438314
6.89000000000003e-09 0.0438313
6.89000000000003e-09 0.0438313
6.89999999999988e-09 0.0438312
6.89999999999988e-09 0.0438311
6.91000000000016e-09 0.0438311
6.91000000000016e-09 0.043831
6.92000000000001e-09 0.0438309
6.92000000000001e-09 0.0438309
6.92999999999986e-09 0.0438308
6.92999999999986e-09 0.0438307
6.94000000000014e-09 0.0438307
6.94000000000014e-09 0.0438306
6.94999999999999e-09 0.0438305
6.94999999999999e-09 0.0438305
6.95999999999985e-09 0.0438304
6.95999999999985e-09 0.0438304
6.97000000000012e-09 0.0438303
6.97000000000012e-09 0.0438302
6.97999999999997e-09 0.0438302
6.97999999999997e-09 0.0438301
6.99000000000025e-09 0.04383
6.99000000000025e-09 0.04383
7.0000000000001e-09 0.0438299
7.0000000000001e-09 0.0438298
7.00999999999995e-09 0.0438298
7.00999999999995e-09 0.0438297
7.02000000000023e-09 0.0438296
7.02000000000023e-09 0.0438296
7.03000000000008e-09 0.0438295
7.03000000000008e-09 0.0438295
7.03999999999994e-09 0.0438294
7.03999999999994e-09 0.0438293
7.05000000000021e-09 0.0438293
7.05000000000021e-09 0.0438292
7.06000000000006e-09 0.0438292
7.06000000000006e-09 0.0438291
7.06999999999992e-09 0.043829
7.06999999999992e-09 0.043829
7.08000000000019e-09 0.0438289
7.08000000000019e-09 0.0438288
7.09000000000005e-09 0.0438288
7.09000000000005e-09 0.0438287
7.0999999999999e-09 0.0438287
7.0999999999999e-09 0.0438286
7.11000000000017e-09 0.0438285
7.11000000000017e-09 0.0438285
7.12000000000003e-09 0.0438284
7.12000000000003e-09 0.0438284
7.12999999999988e-09 0.0438283
7.12999999999988e-09 0.0438282
7.14000000000016e-09 0.0438282
7.14000000000016e-09 0.0438281
7.15000000000001e-09 0.0438281
7.15000000000001e-09 0.043828
7.15999999999986e-09 0.043828
7.15999999999986e-09 0.0438279
7.17000000000014e-09 0.0438278
7.17000000000014e-09 0.0438278
7.17999999999999e-09 0.0438277
7.17999999999999e-09 0.0438277
7.18999999999984e-09 0.0438276
7.18999999999984e-09 0.0438276
7.20000000000012e-09 0.0438275
7.20000000000012e-09 0.0438274
7.20999999999997e-09 0.0438274
7.20999999999997e-09 0.0438273
7.22000000000025e-09 0.0438273
7.22000000000025e-09 0.0438272
7.2300000000001e-09 0.0438272
7.2300000000001e-09 0.0438271
7.23999999999995e-09 0.043827
7.23999999999995e-09 0.043827
7.25000000000023e-09 0.0438269
7.25000000000023e-09 0.0438269
7.26000000000008e-09 0.0438268
7.26000000000008e-09 0.0438268
7.26999999999993e-09 0.0438267
7.26999999999993e-09 0.0438267
7.28000000000021e-09 0.0438266
7.28000000000021e-09 0.0438266
7.29000000000006e-09 0.0438265
7.29000000000006e-09 0.0438264
7.29999999999991e-09 0.0438264
7.29999999999991e-09 0.0438263
7.31000000000019e-09 0.0438263
7.31000000000019e-09 0.0438262
7.32000000000004e-09 0.0438262
7.32000000000004e-09 0.0438261
7.32999999999989e-09 0.0438261
7.32999999999989e-09 0.043826
7.34000000000017e-09 0.043826
7.34000000000017e-09 0.0438259
7.35000000000002e-09 0.0438259
7.35000000000002e-09 0.0438258
7.35999999999988e-09 0.0438258
7.35999999999988e-09 0.0438257
7.37000000000015e-09 0.0438257
7.37000000000015e-09 0.0438256
7.38e-09 0.0438255
7.38e-09 0.0438255
7.38999999999986e-09 0.0438254
7.38999999999986e-09 0.0438254
7.40000000000013e-09 0.0438253
7.40000000000013e-09 0.0438253
7.40999999999998e-09 0.0438252
7.40999999999998e-09 0.0438252
7.41999999999984e-09 0.0438251
7.41999999999984e-09 0.0438251
7.43000000000011e-09 0.043825
7.43000000000011e-09 0.043825
7.43999999999997e-09 0.0438249
7.43999999999997e-09 0.0438249
7.45000000000024e-09 0.0438248
7.45000000000024e-09 0.0438248
7.46000000000009e-09 0.0438247
7.46000000000009e-09 0.0438247
7.46999999999995e-09 0.0438246
7.46999999999995e-09 0.0438246
7.48000000000022e-09 0.0438245
7.48000000000022e-09 0.0438245
7.49000000000008e-09 0.0438245
7.49000000000008e-09 0.0438244
7.49999999999993e-09 0.0438244
7.49999999999993e-09 0.0438243
7.5100000000002e-09 0.0438243
7.5100000000002e-09 0.0438242
7.52000000000006e-09 0.0438242
7.52000000000006e-09 0.0438241
7.52999999999991e-09 0.0438241
7.52999999999991e-09 0.043824
7.54000000000019e-09 0.043824
7.54000000000019e-09 0.0438239
7.55000000000004e-09 0.0438239
7.55000000000004e-09 0.0438238
7.55999999999989e-09 0.0438238
7.55999999999989e-09 0.0438237
7.57000000000017e-09 0.0438237
7.57000000000017e-09 0.0438236
7.58000000000002e-09 0.0438236
7.58000000000002e-09 0.0438236
7.58999999999987e-09 0.0438235
7.58999999999987e-09 0.0438235
7.60000000000015e-09 0.0438234
7.60000000000015e-09 0.0438234
7.61e-09 0.0438233
7.61e-09 0.0438233
7.61999999999985e-09 0.0438232
7.61999999999985e-09 0.0438232
7.63000000000013e-09 0.0438231
7.63000000000013e-09 0.0438231
7.63999999999998e-09 0.0438231
7.63999999999998e-09 0.043823
7.64999999999983e-09 0.043823
7.64999999999983e-09 0.0438229
7.66000000000011e-09 0.0438229
7.66000000000011e-09 0.0438228
7.66999999999996e-09 0.0438228
7.66999999999996e-09 0.0438227
7.68000000000024e-09 0.0438227
7.68000000000024e-09 0.0438227
7.69000000000009e-09 0.0438226
7.69000000000009e-09 0.0438226
7.69999999999994e-09 0.0438225
7.69999999999994e-09 0.0438225
7.71000000000022e-09 0.0438224
7.71000000000022e-09 0.0438224
7.72000000000007e-09 0.0438224
7.72000000000007e-09 0.0438223
7.72999999999992e-09 0.0438223
7.72999999999992e-09 0.0438222
7.7400000000002e-09 0.0438222
7.7400000000002e-09 0.0438221
7.75000000000005e-09 0.0438221
7.75000000000005e-09 0.0438221
7.75999999999991e-09 0.043822
7.75999999999991e-09 0.043822
7.77000000000018e-09 0.0438219
7.77000000000018e-09 0.0438219
7.78000000000003e-09 0.0438219
7.78000000000003e-09 0.0438218
7.78999999999989e-09 0.0438218
7.78999999999989e-09 0.0438217
7.80000000000016e-09 0.0438217
7.80000000000016e-09 0.0438216
7.81000000000002e-09 0.0438216
7.81000000000002e-09 0.0438216
7.81999999999987e-09 0.0438215
7.81999999999987e-09 0.0438215
7.83000000000014e-09 0.0438214
7.83000000000014e-09 0.0438214
7.84e-09 0.0438214
7.84e-09 0.0438213
7.84999999999985e-09 0.0438213
7.84999999999985e-09 0.0438212
7.86000000000012e-09 0.0438212
7.86000000000012e-09 0.0438212
7.86999999999998e-09 0.0438211
7.86999999999998e-09 0.0438211
7.87999999999983e-09 0.043821
7.87999999999983e-09 0.043821
7.89000000000011e-09 0.043821
7.89000000000011e-09 0.0438209
7.89999999999996e-09 0.0438209
7.89999999999996e-09 0.0438209
7.91000000000023e-09 0.0438208
7.91000000000023e-09 0.0438208
7.92000000000009e-09 0.0438207
7.92000000000009e-09 0.0438207
7.92999999999994e-09 0.0438207
7.92999999999994e-09 0.0438206
7.94000000000022e-09 0.0438206
7.94000000000022e-09 0.0438205
7.95000000000007e-09 0.0438205
7.95000000000007e-09 0.0438205
7.95999999999992e-09 0.0438204
7.95999999999992e-09 0.0438204
7.9700000000002e-09 0.0438204
7.9700000000002e-09 0.0438203
7.98000000000005e-09 0.0438203
7.98000000000005e-09 0.0438202
7.9899999999999e-09 0.0438202
7.9899999999999e-09 0.0438202
8.00000000000018e-09 0.0438201
8.00000000000018e-09 0.0438201
8.01000000000003e-09 0.0438201
8.01000000000003e-09 0.04382
8.01999999999988e-09 0.04382
8.01999999999988e-09 0.04382
8.03000000000016e-09 0.0438199
8.03000000000016e-09 0.0438199
8.04000000000001e-09 0.0438198
8.04000000000001e-09 0.0438198
8.04999999999986e-09 0.0438198
8.04999999999986e-09 0.0438197
8.06000000000014e-09 0.0438197
8.06000000000014e-09 0.0438197
8.06999999999999e-09 0.0438196
8.06999999999999e-09 0.0438196
8.07999999999984e-09 0.0438196
8.07999999999984e-09 0.0438195
8.09000000000012e-09 0.0438195
8.09000000000012e-09 0.0438195
8.09999999999997e-09 0.0438194
8.09999999999997e-09 0.0438194
8.11000000000025e-09 0.0438194
8.11000000000025e-09 0.0438193
8.1200000000001e-09 0.0438193
8.1200000000001e-09 0.0438192
8.12999999999995e-09 0.0438192
8.12999999999995e-09 0.0438192
8.14000000000023e-09 0.0438191
8.14000000000023e-09 0.0438191
8.15000000000008e-09 0.0438191
8.15000000000008e-09 0.043819
8.15999999999994e-09 0.043819
8.15999999999994e-09 0.043819
8.17000000000021e-09 0.0438189
8.17000000000021e-09 0.0438189
8.18000000000006e-09 0.0438189
8.18000000000006e-09 0.0438188
8.18999999999992e-09 0.0438188
8.18999999999992e-09 0.0438188
8.20000000000019e-09 0.0438187
8.20000000000019e-09 0.0438187
8.21000000000005e-09 0.0438187
8.21000000000005e-09 0.0438186
8.2199999999999e-09 0.0438186
8.2199999999999e-09 0.0438186
8.23000000000017e-09 0.0438185
8.23000000000017e-09 0.0438185
8.24000000000003e-09 0.0438185
8.24000000000003e-09 0.0438184
8.24999999999988e-09 0.0438184
8.24999999999988e-09 0.0438184
8.26000000000015e-09 0.0438184
8.26000000000015e-09 0.0438183
8.27000000000001e-09 0.0438183
8.27000000000001e-09 0.0438183
8.27999999999986e-09 0.0438182
8.27999999999986e-09 0.0438182
8.29000000000014e-09 0.0438182
8.29000000000014e-09 0.0438181
8.29999999999999e-09 0.0438181
8.29999999999999e-09 0.0438181
8.30999999999984e-09 0.043818
8.30999999999984e-09 0.043818
8.32000000000012e-09 0.043818
8.32000000000012e-09 0.0438179
8.32999999999997e-09 0.0438179
8.32999999999997e-09 0.0438179
8.34000000000025e-09 0.0438179
8.34000000000025e-09 0.0438178
8.3500000000001e-09 0.0438178
8.3500000000001e-09 0.0438178
8.35999999999995e-09 0.0438177
8.35999999999995e-09 0.0438177
8.37000000000023e-09 0.0438177
8.37000000000023e-09 0.0438176
8.38000000000008e-09 0.0438176
8.38000000000008e-09 0.0438176
8.38999999999993e-09 0.0438175
8.38999999999993e-09 0.0438175
8.40000000000021e-09 0.0438175
8.40000000000021e-09 0.0438175
8.41000000000006e-09 0.0438174
8.41000000000006e-09 0.0438174
8.41999999999991e-09 0.0438174
8.41999999999991e-09 0.0438173
8.43000000000019e-09 0.0438173
8.43000000000019e-09 0.0438173
8.44000000000004e-09 0.0438173
8.44000000000004e-09 0.0438172
8.44999999999989e-09 0.0438172
8.44999999999989e-09 0.0438172
8.46000000000017e-09 0.0438171
8.46000000000017e-09 0.0438171
8.47000000000002e-09 0.0438171
8.47000000000002e-09 0.0438171
8.47999999999987e-09 0.043817
8.47999999999987e-09 0.043817
8.49000000000015e-09 0.043817
8.49000000000015e-09 0.0438169
8.5e-09 0.0438169
8.5e-09 0.0438169
8.50999999999986e-09 0.0438169
8.50999999999986e-09 0.0438168
8.52000000000013e-09 0.0438168
8.52000000000013e-09 0.0438168
8.52999999999998e-09 0.0438167
8.52999999999998e-09 0.0438167
8.53999999999984e-09 0.0438167
8.53999999999984e-09 0.0438167
8.55000000000011e-09 0.0438166
8.55000000000011e-09 0.0438166
8.55999999999997e-09 0.0438166
8.55999999999997e-09 0.0438166
8.57000000000024e-09 0.0438165
8.57000000000024e-09 0.0438165
8.58000000000009e-09 0.0438165
8.58000000000009e-09 0.0438164
8.58999999999995e-09 0.0438164
8.58999999999995e-09 0.0438164
8.60000000000022e-09 0.0438164
8.60000000000022e-09 0.0438163
8.61000000000008e-09 0.0438163
8.61000000000008e-09 0.0438163
8.61999999999993e-09 0.0438163
8.61999999999993e-09 0.0438162
8.6300000000002e-09 0.0438162
8.6300000000002e-09 0.0438162
8.64000000000006e-09 0.0438162
8.64000000000006e-09 0.0438161
8.64999999999991e-09 0.0438161
8.64999999999991e-09 0.0438161
8.66000000000018e-09 0.043816
8.66000000000018e-09 0.043816
8.67000000000004e-09 0.043816
8.67000000000004e-09 0.043816
8.67999999999989e-09 0.0438159
8.67999999999989e-09 0.0438159
8.69000000000017e-09 0.0438159
8.69000000000017e-09 0.0438159
8.70000000000002e-09 0.0438158
8.70000000000002e-09 0.0438158
8.70999999999987e-09 0.0438158
8.70999999999987e-09 0.0438158
8.72000000000015e-09 0.0438157
8.72000000000015e-09 0.0438157
8.73e-09 0.0438157
8.73e-09 0.0438157
8.73999999999985e-09 0.0438156
8.73999999999985e-09 0.0438156
8.75000000000013e-09 0.0438156
8.75000000000013e-09 0.0438156
8.75999999999998e-09 0.0438155
8.75999999999998e-09 0.0438155
8.76999999999983e-09 0.0438155
8.76999999999983e-09 0.0438155
8.78000000000011e-09 0.0438154
8.78000000000011e-09 0.0438154
8.78999999999996e-09 0.0438154
8.78999999999996e-09 0.0438154
8.80000000000024e-09 0.0438154
8.80000000000024e-09 0.0438153
8.81000000000009e-09 0.0438153
8.81000000000009e-09 0.0438153
8.81999999999994e-09 0.0438153
8.81999999999994e-09 0.0438152
8.83000000000022e-09 0.0438152
8.83000000000022e-09 0.0438152
8.84000000000007e-09 0.0438152
8.84000000000007e-09 0.0438151
8.84999999999992e-09 0.0438151
8.84999999999992e-09 0.0438151
8.8600000000002e-09 0.0438151
8.8600000000002e-09 0.043815
8.87000000000005e-09 0.043815
8.87000000000005e-09 0.043815
8.8799999999999e-09 0.043815
8.8799999999999e-09 0.043815
8.89000000000018e-09 0.0438149
8.89000000000018e-09 0.0438149
8.90000000000003e-09 0.0438149
8.90000000000003e-09 0.0438149
8.90999999999989e-09 0.0438148
8.90999999999989e-09 0.0438148
8.92000000000016e-09 0.0438148
8.92000000000016e-09 0.0438148
8.93000000000001e-09 0.0438147
8.93000000000001e-09 0.0438147
8.93999999999987e-09 0.0438147
8.93999999999987e-09 0.0438147
8.95000000000014e-09 0.0438147
8.95000000000014e-09 0.0438146
8.96e-09 0.0438146
8.96e-09 0.0438146
8.96999999999985e-09 0.0438146
8.96999999999985e-09 0.0438145
8.98000000000012e-09 0.0438145
8.98000000000012e-09 0.0438145
8.98999999999998e-09 0.0438145
8.98999999999998e-09 0.0438145
8.99999999999983e-09 0.0438144
8.99999999999983e-09 0.0438144
9.01000000000011e-09 0.0438144
9.01000000000011e-09 0.0438144
9.01999999999996e-09 0.0438144
9.01999999999996e-09 0.0438143
9.03000000000023e-09 0.0438143
9.03000000000023e-09 0.0438143
9.04000000000009e-09 0.0438143
9.04000000000009e-09 0.0438142
9.04999999999994e-09 0.0438142
9.04999999999994e-09 0.0438142
9.06000000000021e-09 0.0438142
9.06000000000021e-09 0.0438142
9.07000000000007e-09 0.0438141
9.07000000000007e-09 0.0438141
9.07999999999992e-09 0.0438141
9.07999999999992e-09 0.0438141
9.0900000000002e-09 0.0438141
9.0900000000002e-09 0.043814
9.10000000000005e-09 0.043814
9.10000000000005e-09 0.043814
9.1099999999999e-09 0.043814
9.1099999999999e-09 0.043814
9.12000000000018e-09 0.0438139
9.12000000000018e-09 0.0438139
9.13000000000003e-09 0.0438139
9.13000000000003e-09 0.0438139
9.13999999999988e-09 0.0438139
9.13999999999988e-09 0.0438138
9.15000000000016e-09 0.0438138
9.15000000000016e-09 0.0438138
9.16000000000001e-09 0.0438138
9.16000000000001e-09 0.0438138
9.16999999999986e-09 0.0438137
9.16999999999986e-09 0.0438137
9.18000000000014e-09 0.0438137
9.18000000000014e-09 0.0438137
9.18999999999999e-09 0.0438137
9.18999999999999e-09 0.0438136
9.19999999999984e-09 0.0438136
9.19999999999984e-09 0.0438136
9.21000000000012e-09 0.0438136
9.21000000000012e-09 0.0438136
9.21999999999997e-09 0.0438135
9.21999999999997e-09 0.0438135
9.23000000000025e-09 0.0438135
9.23000000000025e-09 0.0438135
9.2400000000001e-09 0.0438135
9.2400000000001e-09 0.0438134
9.24999999999995e-09 0.0438134
9.24999999999995e-09 0.0438134
9.26000000000023e-09 0.0438134
9.26000000000023e-09 0.0438134
9.27000000000008e-09 0.0438134
9.27000000000008e-09 0.0438133
9.27999999999993e-09 0.0438133
9.27999999999993e-09 0.0438133
9.29000000000021e-09 0.0438133
9.29000000000021e-09 0.0438133
9.30000000000006e-09 0.0438132
9.30000000000006e-09 0.0438132
9.30999999999992e-09 0.0438132
9.30999999999992e-09 0.0438132
9.32000000000019e-09 0.0438132
9.32000000000019e-09 0.0438132
9.33000000000004e-09 0.0438131
9.33000000000004e-09 0.0438131
9.3399999999999e-09 0.0438131
9.3399999999999e-09 0.0438131
9.35000000000017e-09 0.0438131
9.35000000000017e-09 0.043813
9.36000000000003e-09 0.043813
9.36000000000003e-09 0.043813
9.36999999999988e-09 0.043813
9.36999999999988e-09 0.043813
9.38000000000015e-09 0.043813
9.38000000000015e-09 0.0438129
9.39000000000001e-09 0.0438129
9.39000000000001e-09 0.0438129
9.39999999999986e-09 0.0438129
9.39999999999986e-09 0.0438129
9.41000000000014e-09 0.0438128
9.41000000000014e-09 0.0438128
9.41999999999999e-09 0.0438128
9.41999999999999e-09 0.0438128
9.42999999999984e-09 0.0438128
9.42999999999984e-09 0.0438128
9.44000000000012e-09 0.0438127
9.44000000000012e-09 0.0438127
9.44999999999997e-09 0.0438127
9.44999999999997e-09 0.0438127
9.46000000000024e-09 0.0438127
9.46000000000024e-09 0.0438127
9.4700000000001e-09 0.0438126
9.4700000000001e-09 0.0438126
9.47999999999995e-09 0.0438126
9.47999999999995e-09 0.0438126
9.49000000000023e-09 0.0438126
9.49000000000023e-09 0.0438126
9.50000000000008e-09 0.0438125
9.50000000000008e-09 0.0438125
9.50999999999993e-09 0.0438125
9.50999999999993e-09 0.0438125
9.52000000000021e-09 0.0438125
9.52000000000021e-09 0.0438125
9.53000000000006e-09 0.0438124
9.53000000000006e-09 0.0438124
9.53999999999991e-09 0.0438124
9.53999999999991e-09 0.0438124
9.55000000000019e-09 0.0438124
9.55000000000019e-09 0.0438124
9.56000000000004e-09 0.0438123
9.56000000000004e-09 0.0438123
9.56999999999989e-09 0.0438123
9.56999999999989e-09 0.0438123
9.58000000000017e-09 0.0438123
9.58000000000017e-09 0.0438123
9.59000000000002e-09 0.0438122
9.59000000000002e-09 0.0438122
9.59999999999987e-09 0.0438122
9.59999999999987e-09 0.0438122
9.61000000000015e-09 0.0438122
9.61000000000015e-09 0.0438122
9.62e-09 0.0438122
9.62e-09 0.0438121
9.62999999999986e-09 0.0438121
9.62999999999986e-09 0.0438121
9.64000000000013e-09 0.0438121
9.64000000000013e-09 0.0438121
9.64999999999998e-09 0.0438121
9.64999999999998e-09 0.043812
9.65999999999984e-09 0.043812
9.65999999999984e-09 0.043812
9.67000000000011e-09 0.043812
9.67000000000011e-09 0.043812
9.67999999999996e-09 0.043812
9.67999999999996e-09 0.043812
9.69000000000024e-09 0.0438119
9.69000000000024e-09 0.0438119
9.70000000000009e-09 0.0438119
9.70000000000009e-09 0.0438119
9.70999999999995e-09 0.0438119
9.70999999999995e-09 0.0438119
9.72000000000022e-09 0.0438119
9.72000000000022e-09 0.0438118
9.73000000000007e-09 0.0438118
9.73000000000007e-09 0.0438118
9.73999999999993e-09 0.0438118
9.73999999999993e-09 0.0438118
9.7500000000002e-09 0.0438118
9.7500000000002e-09 0.0438117
9.76000000000006e-09 0.0438117
9.76000000000006e-09 0.0438117
9.76999999999991e-09 0.0438117
9.76999999999991e-09 0.0438117
9.78000000000018e-09 0.0438117
9.78000000000018e-09 0.0438117
9.79000000000004e-09 0.0438116
9.79000000000004e-09 0.0438116
9.79999999999989e-09 0.0438116
9.79999999999989e-09 0.0438116
9.81000000000017e-09 0.0438116
9.81000000000017e-09 0.0438116
9.82000000000002e-09 0.0438116
9.82000000000002e-09 0.0438115
9.82999999999987e-09 0.0438115
9.82999999999987e-09 0.0438115
9.84000000000015e-09 0.0438115
9.84000000000015e-09 0.0438115
9.85e-09 0.0438115
9.85e-09 0.0438115
9.85999999999985e-09 0.0438115
9.85999999999985e-09 0.0438114
9.87000000000013e-09 0.0438114
9.87000000000013e-09 0.0438114
9.87999999999998e-09 0.0438114
9.87999999999998e-09 0.0438114
9.88999999999983e-09 0.0438114
9.88999999999983e-09 0.0438114
9.90000000000011e-09 0.0438113
9.90000000000011e-09 0.0438113
9.90999999999996e-09 0.0438113
9.90999999999996e-09 0.0438113
9.92000000000024e-09 0.0438113
9.92000000000024e-09 0.0438113
9.93000000000009e-09 0.0438113
9.93000000000009e-09 0.0438112
9.93999999999994e-09 0.0438112
9.93999999999994e-09 0.0438112
9.95000000000022e-09 0.0438112
9.95000000000022e-09 0.0438112
9.96000000000007e-09 0.0438112
9.96000000000007e-09 0.0438112
9.96999999999992e-09 0.0438112
9.96999999999992e-09 0.0438111
9.9800000000002e-09 0.0438111
9.9800000000002e-09 0.0438111
9.99000000000005e-09 0.0438111
9.99000000000005e-09 0.0438156


==> figures/Transitiondatamos/group_56_segment_143.txt <==
time vOut
0 -0.0436577
0 -0.0436672
9.99999999985252e-12 -0.0436515
9.99999999985252e-12 -0.0436341
1.99999999999168e-11 -0.0436146
1.99999999999168e-11 -0.0435935
2.99999999999811e-11 -0.0435739
2.99999999999811e-11 -0.0435549
3.99999999998336e-11 -0.0435391
3.99999999998336e-11 -0.0435257
4.99999999998979e-11 -0.0435167
4.99999999998979e-11 -0.0435113
5.99999999999622e-11 -0.0435109
5.99999999999622e-11 -0.0435147
7.00000000000264e-11 -0.0435238
7.00000000000264e-11 -0.0435375
7.9999999999879e-11 -0.0435564
7.9999999999879e-11 -0.04358
8.99999999999432e-11 -0.0436087
8.99999999999432e-11 -0.0436421
1.00000000000008e-10 -0.0436803
1.00000000000008e-10 -0.0437231
1.0999999999986e-10 -0.0437705
1.0999999999986e-10 -0.0438222
1.19999999999924e-10 -0.0438783
1.19999999999924e-10 -0.0439385
1.29999999999989e-10 -0.0440028
1.29999999999989e-10 -0.0440708
1.39999999999841e-10 -0.0441427
1.39999999999841e-10 -0.0442182
1.49999999999905e-10 -0.0442972
1.49999999999905e-10 -0.0443795
1.5999999999997e-10 -0.0444651
1.5999999999997e-10 -0.0445537
1.69999999999822e-10 -0.0446454
1.69999999999822e-10 -0.0447398
1.79999999999886e-10 -0.0448371
1.79999999999886e-10 -0.0449369
1.89999999999951e-10 -0.0450393
1.89999999999951e-10 -0.0451441
2.00000000000015e-10 -0.0452512
2.00000000000015e-10 -0.0453605
2.09999999999868e-10 -0.0454719
2.09999999999868e-10 -0.0455853
2.19999999999932e-10 -0.0457005
2.19999999999932e-10 -0.0458177
2.29999999999996e-10 -0.0459365
2.29999999999996e-10 -0.046057
2.39999999999849e-10 -0.046179
2.39999999999849e-10 -0.0463025
2.49999999999913e-10 -0.0464274
2.49999999999913e-10 -0.0465536
2.59999999999977e-10 -0.046681
2.59999999999977e-10 -0.0468097
2.6999999999983e-10 -0.0469394
2.6999999999983e-10 -0.0470701
2.79999999999894e-10 -0.0472019
2.79999999999894e-10 -0.0473345
2.89999999999958e-10 -0.0474679
2.89999999999958e-10 -0.0476022
3.00000000000023e-10 -0.0477371
3.00000000000023e-10 -0.0478728
3.09999999999875e-10 -0.048009
3.09999999999875e-10 -0.0481458
3.19999999999939e-10 -0.048283
3.19999999999939e-10 -0.0484208
3.30000000000004e-10 -0.0485589
3.30000000000004e-10 -0.0486974
3.39999999999856e-10 -0.0488361
3.39999999999856e-10 -0.0489752
3.4999999999992e-10 -0.0491144
3.4999999999992e-10 -0.0492538
3.59999999999985e-10 -0.0493934
3.59999999999985e-10 -0.049533
3.69999999999837e-10 -0.0496727
3.69999999999837e-10 -0.0498124
3.79999999999901e-10 -0.0499521
3.79999999999901e-10 -0.0500918
3.89999999999966e-10 -0.0502313
3.89999999999966e-10 -0.0503707
4.0000000000003e-10 -0.0505099
4.0000000000003e-10 -0.050649
4.09999999999883e-10 -0.0507879
4.09999999999883e-10 -0.0509265
4.19999999999947e-10 -0.0510648
4.19999999999947e-10 -0.0512028
4.30000000000011e-10 -0.0513405
4.30000000000011e-10 -0.0514779
4.39999999999864e-10 -0.0516148
4.39999999999864e-10 -0.0517514
4.49999999999928e-10 -0.0518875
4.49999999999928e-10 -0.0520232
4.59999999999992e-10 -0.0521584
4.59999999999992e-10 -0.0522932
4.69999999999845e-10 -0.0524274
4.69999999999845e-10 -0.0525611
4.79999999999909e-10 -0.0526942
4.79999999999909e-10 -0.0528268
4.89999999999973e-10 -0.0529588
4.89999999999973e-10 -0.0530903
4.99999999999826e-10 -0.0532211
4.99999999999826e-10 -0.0533513
5.0999999999989e-10 -0.0534808
5.0999999999989e-10 -0.0536097
5.19999999999954e-10 -0.053738
5.19999999999954e-10 -0.0538655
5.30000000000019e-10 -0.0539924
5.30000000000019e-10 -0.0541186
5.39999999999871e-10 -0.0542441
5.39999999999871e-10 -0.0543688
5.49999999999935e-10 -0.0544929
5.49999999999935e-10 -0.0546162
5.6e-10 -0.0547387
5.6e-10 -0.0548605
5.69999999999852e-10 -0.0549816
5.69999999999852e-10 -0.0551019
5.79999999999917e-10 -0.0552214
5.79999999999917e-10 -0.0553402
5.89999999999981e-10 -0.0554581
5.89999999999981e-10 -0.0555753
5.99999999999833e-10 -0.0556917
5.99999999999833e-10 -0.0558073
6.09999999999898e-10 -0.0559221
6.09999999999898e-10 -0.0560362
6.19999999999962e-10 -0.0561494
6.19999999999962e-10 -0.0562618
6.30000000000026e-10 -0.0563734
6.30000000000026e-10 -0.0564842
6.39999999999879e-10 -0.0565942
6.39999999999879e-10 -0.0567034
6.49999999999943e-10 -0.0568118
6.49999999999943e-10 -0.0569194
6.60000000000007e-10 -0.0570262
6.60000000000007e-10 -0.0571321
6.6999999999986e-10 -0.0572373
6.6999999999986e-10 -0.0573417
6.79999999999924e-10 -0.0574452
6.79999999999924e-10 -0.057548
6.89999999999988e-10 -0.0576499
6.89999999999988e-10 -0.0577511
6.99999999999841e-10 -0.0578515
6.99999999999841e-10 -0.057951
7.09999999999905e-10 -0.0580498
7.09999999999905e-10 -0.0581478
7.19999999999969e-10 -0.058245
7.19999999999969e-10 -0.0583415
7.29999999999822e-10 -0.0584371
7.29999999999822e-10 -0.058532
7.39999999999886e-10 -0.0586261
7.39999999999886e-10 -0.0587195
7.4999999999995e-10 -0.0588121
7.4999999999995e-10 -0.0589039
7.60000000000015e-10 -0.058995
7.60000000000015e-10 -0.0590854
7.69999999999867e-10 -0.059175
7.69999999999867e-10 -0.0592639
7.79999999999932e-10 -0.059352
7.79999999999932e-10 -0.0594394
7.89999999999996e-10 -0.0595261
7.89999999999996e-10 -0.0596121
7.99999999999848e-10 -0.0596974
7.99999999999848e-10 -0.059782
8.09999999999913e-10 -0.0598659
8.09999999999913e-10 -0.0599491
8.19999999999977e-10 -0.0600316
8.19999999999977e-10 -0.0601134
8.29999999999829e-10 -0.0601945
8.29999999999829e-10 -0.060275
8.39999999999894e-10 -0.0603549
8.39999999999894e-10 -0.0604341
8.49999999999958e-10 -0.0605126
8.49999999999958e-10 -0.0605905
8.60000000000022e-10 -0.0606677
8.60000000000022e-10 -0.0607444
8.69999999999875e-10 -0.0608204
8.69999999999875e-10 -0.0608958
8.79999999999939e-10 -0.0609705
8.79999999999939e-10 -0.0610447
8.90000000000003e-10 -0.0611183
8.90000000000003e-10 -0.0611913
8.99999999999856e-10 -0.0612637
8.99999999999856e-10 -0.0613355
9.0999999999992e-10 -0.0614068
9.0999999999992e-10 -0.0614775
9.19999999999984e-10 -0.0615476
9.19999999999984e-10 -0.0616172
9.29999999999837e-10 -0.0616863
9.29999999999837e-10 -0.0617548
9.39999999999901e-10 -0.0618227
9.39999999999901e-10 -0.0618902
9.49999999999965e-10 -0.0619571
9.49999999999965e-10 -0.0620235
9.6000000000003e-10 -0.0620894
9.6000000000003e-10 -0.0621549
9.69999999999882e-10 -0.0622198
9.69999999999882e-10 -0.0622842
9.79999999999947e-10 -0.0623481
9.79999999999947e-10 -0.0624116
9.90000000000011e-10 -0.0624746
9.90000000000011e-10 -0.0625371
9.99999999999863e-10 -0.0625992
9.99999999999863e-10 -0.0626608
1.00999999999993e-09 -0.062722
1.00999999999993e-09 -0.0627827
1.01999999999999e-09 -0.062843
1.01999999999999e-09 -0.0629028
1.02999999999984e-09 -0.0629623
1.02999999999984e-09 -0.0630213
1.03999999999991e-09 -0.0630799
1.03999999999991e-09 -0.0631381
1.04999999999997e-09 -0.0631959
1.04999999999997e-09 -0.0632533
1.05999999999983e-09 -0.0633102
1.05999999999983e-09 -0.0633668
1.06999999999989e-09 -0.0634231
1.06999999999989e-09 -0.0634789
1.07999999999995e-09 -0.0635344
1.07999999999995e-09 -0.0635894
1.09000000000002e-09 -0.0636442
1.09000000000002e-09 -0.0636985
1.09999999999987e-09 -0.0637525
1.09999999999987e-09 -0.0638062
1.10999999999994e-09 -0.0638595
1.10999999999994e-09 -0.0639125
1.12e-09 -0.0639651
1.12e-09 -0.0640174
1.12999999999985e-09 -0.0640693
1.12999999999985e-09 -0.064121
1.13999999999992e-09 -0.0641723
1.13999999999992e-09 -0.0642233
1.14999999999998e-09 -0.0642739
1.14999999999998e-09 -0.0643243
1.15999999999983e-09 -0.0643743
1.15999999999983e-09 -0.0644241
1.1699999999999e-09 -0.0644735
1.1699999999999e-09 -0.0645227
1.17999999999996e-09 -0.0645715
1.17999999999996e-09 -0.0646201
1.19000000000003e-09 -0.0646683
1.19000000000003e-09 -0.0647163
1.19999999999988e-09 -0.064764
1.19999999999988e-09 -0.0648114
1.20999999999994e-09 -0.0648586
1.20999999999994e-09 -0.0649054
1.22000000000001e-09 -0.064952
1.22000000000001e-09 -0.0649983
1.22999999999986e-09 -0.0650444
1.22999999999986e-09 -0.0650902
1.23999999999992e-09 -0.0651357
1.23999999999992e-09 -0.065181
1.24999999999999e-09 -0.065226
1.24999999999999e-09 -0.0652708
1.25999999999984e-09 -0.0653153
1.25999999999984e-09 -0.0653595
1.2699999999999e-09 -0.0654035
1.2699999999999e-09 -0.0654473
1.27999999999997e-09 -0.0654908
1.27999999999997e-09 -0.0655341
1.28999999999982e-09 -0.0655771
1.28999999999982e-09 -0.0656199
1.29999999999989e-09 -0.0656625
1.29999999999989e-09 -0.0657048
1.30999999999995e-09 -0.0657469
1.30999999999995e-09 -0.0657888
1.32000000000001e-09 -0.0658304
1.32000000000001e-09 -0.0658718
1.32999999999987e-09 -0.065913
1.32999999999987e-09 -0.0659539
1.33999999999993e-09 -0.0659947
1.33999999999993e-09 -0.0660352
1.35e-09 -0.0660754
1.35e-09 -0.0661155
1.35999999999985e-09 -0.0661553
1.35999999999985e-09 -0.066195
1.36999999999991e-09 -0.0662344
1.36999999999991e-09 -0.0662736
1.37999999999998e-09 -0.0663125
1.37999999999998e-09 -0.0663513
1.38999999999983e-09 -0.0663899
1.38999999999983e-09 -0.0664282
1.39999999999989e-09 -0.0664663
1.39999999999989e-09 -0.0665042
1.40999999999996e-09 -0.0665419
1.40999999999996e-09 -0.0665794
1.42000000000002e-09 -0.0666167
1.42000000000002e-09 -0.0666538
1.42999999999987e-09 -0.0666907
1.42999999999987e-09 -0.0667274
1.43999999999994e-09 -0.0667638
1.43999999999994e-09 -0.0668001
1.45e-09 -0.0668362
1.45e-09 -0.066872
1.45999999999986e-09 -0.0669077
1.45999999999986e-09 -0.0669432
1.46999999999992e-09 -0.0669784
1.46999999999992e-09 -0.0670135
1.47999999999998e-09 -0.0670483
1.47999999999998e-09 -0.067083
1.48999999999984e-09 -0.0671175
1.48999999999984e-09 -0.0671517
1.4999999999999e-09 -0.0671858
1.4999999999999e-09 -0.0672197
1.50999999999997e-09 -0.0672533
1.50999999999997e-09 -0.0672868
1.52000000000003e-09 -0.0673201
1.52000000000003e-09 -0.0673532
1.52999999999988e-09 -0.0673861
1.52999999999988e-09 -0.0674188
1.53999999999995e-09 -0.0674513
1.53999999999995e-09 -0.0674836
1.55000000000001e-09 -0.0675157
1.55000000000001e-09 -0.0675477
1.55999999999986e-09 -0.0675794
1.55999999999986e-09 -0.067611
1.56999999999993e-09 -0.0676423
1.56999999999993e-09 -0.0676735
1.57999999999999e-09 -0.0677044
1.57999999999999e-09 -0.0677352
1.58999999999984e-09 -0.0677658
1.58999999999984e-09 -0.0677962
1.59999999999991e-09 -0.0678264
1.59999999999991e-09 -0.0678565
1.60999999999997e-09 -0.0678863
1.60999999999997e-09 -0.067916
1.61999999999983e-09 -0.0679454
1.61999999999983e-09 -0.0679747
1.62999999999989e-09 -0.0680038
1.62999999999989e-09 -0.0680327
1.63999999999995e-09 -0.0680614
1.63999999999995e-09 -0.06809
1.65000000000002e-09 -0.0681183
1.65000000000002e-09 -0.0681465
1.65999999999987e-09 -0.0681745
1.65999999999987e-09 -0.0682023
1.66999999999993e-09 -0.0682299
1.66999999999993e-09 -0.0682573
1.68e-09 -0.0682845
1.68e-09 -0.0683116
1.68999999999985e-09 -0.0683385
1.68999999999985e-09 -0.0683652
1.69999999999992e-09 -0.0683917
1.69999999999992e-09 -0.068418
1.70999999999998e-09 -0.0684442
1.70999999999998e-09 -0.0684702
1.71999999999983e-09 -0.068496
1.71999999999983e-09 -0.0685216
1.7299999999999e-09 -0.0685471
1.7299999999999e-09 -0.0685723
1.73999999999996e-09 -0.0685974
1.73999999999996e-09 -0.0686223
1.75000000000003e-09 -0.0686471
1.75000000000003e-09 -0.0686716
1.75999999999988e-09 -0.068696
1.75999999999988e-09 -0.0687202
1.76999999999994e-09 -0.0687442
1.76999999999994e-09 -0.0687681
1.78000000000001e-09 -0.0687918
1.78000000000001e-09 -0.0688153
1.78999999999986e-09 -0.0688386
1.78999999999986e-09 -0.0688618
1.79999999999992e-09 -0.0688848
1.79999999999992e-09 -0.0689076
1.80999999999999e-09 -0.0689303
1.80999999999999e-09 -0.0689528
1.81999999999984e-09 -0.0689751
1.81999999999984e-09 -0.0689973
1.8299999999999e-09 -0.0690192
1.8299999999999e-09 -0.0690411
1.83999999999997e-09 -0.0690627
1.83999999999997e-09 -0.0690842
1.84999999999982e-09 -0.0691055
1.84999999999982e-09 -0.0691267
1.85999999999989e-09 -0.0691477
1.85999999999989e-09 -0.0691685
1.86999999999995e-09 -0.0691892
1.86999999999995e-09 -0.0692097
1.88000000000001e-09 -0.06923
1.88000000000001e-09 -0.0692502
1.88999999999987e-09 -0.0692702
1.88999999999987e-09 -0.0692901
1.89999999999993e-09 -0.0693098
1.89999999999993e-09 -0.0693293
1.91e-09 -0.0693487
1.91e-09 -0.0693679
1.91999999999985e-09 -0.069387
1.91999999999985e-09 -0.0694059
1.92999999999991e-09 -0.0694247
1.92999999999991e-09 -0.0694433
1.93999999999998e-09 -0.0694618
1.93999999999998e-09 -0.0694801
1.94999999999983e-09 -0.0694982
1.94999999999983e-09 -0.0695162
1.95999999999989e-09 -0.0695341
1.95999999999989e-09 -0.0695518
1.96999999999996e-09 -0.0695694
1.96999999999996e-09 -0.0695868
1.98000000000002e-09 -0.069604
1.98000000000002e-09 -0.0696212
1.98999999999987e-09 -0.0696381
1.98999999999987e-09 -0.069655
1.99999999999994e-09 -0.0696717
1.99999999999994e-09 -0.0696882
2.01e-09 -0.0697046
2.01e-09 -0.0697209
2.01999999999986e-09 -0.069737
2.01999999999986e-09 -0.069753
2.02999999999992e-09 -0.0697688
2.02999999999992e-09 -0.0697845
2.03999999999998e-09 -0.0698001
2.03999999999998e-09 -0.0698155
2.04999999999984e-09 -0.0698308
2.04999999999984e-09 -0.0698459
2.0599999999999e-09 -0.069861
2.0599999999999e-09 -0.0698758
2.06999999999996e-09 -0.0698906
2.06999999999996e-09 -0.0699052
2.08000000000003e-09 -0.0699197
2.08000000000003e-09 -0.0699341
2.08999999999988e-09 -0.0699483
2.08999999999988e-09 -0.0699624
2.09999999999995e-09 -0.0699764
2.09999999999995e-09 -0.0699903
2.11000000000001e-09 -0.070004
2.11000000000001e-09 -0.0700176
2.11999999999986e-09 -0.0700311
2.11999999999986e-09 -0.0700444
2.12999999999993e-09 -0.0700576
2.12999999999993e-09 -0.0700708
2.13999999999999e-09 -0.0700837
2.13999999999999e-09 -0.0700966
2.14999999999984e-09 -0.0701094
2.14999999999984e-09 -0.070122
2.15999999999991e-09 -0.0701345
2.15999999999991e-09 -0.0701469
2.16999999999997e-09 -0.0701592
2.16999999999997e-09 -0.0701713
2.17999999999982e-09 -0.0701834
2.17999999999982e-09 -0.0701953
2.18999999999989e-09 -0.0702072
2.18999999999989e-09 -0.0702189
2.19999999999995e-09 -0.0702305
2.19999999999995e-09 -0.070242
2.21000000000002e-09 -0.0702533
2.21000000000002e-09 -0.0702646
2.21999999999987e-09 -0.0702758
2.21999999999987e-09 -0.0702868
2.22999999999993e-09 -0.0702978
2.22999999999993e-09 -0.0703086
2.24e-09 -0.0703194
2.24e-09 -0.07033
2.24999999999985e-09 -0.0703406
2.24999999999985e-09 -0.070351
2.25999999999992e-09 -0.0703613
2.25999999999992e-09 -0.0703716
2.26999999999998e-09 -0.0703817
2.26999999999998e-09 -0.0703917
2.27999999999983e-09 -0.0704017
2.27999999999983e-09 -0.0704115
2.2899999999999e-09 -0.0704212
2.2899999999999e-09 -0.0704309
2.29999999999996e-09 -0.0704404
2.29999999999996e-09 -0.0704499
2.31000000000003e-09 -0.0704592
2.31000000000003e-09 -0.0704685
2.31999999999988e-09 -0.0704777
2.31999999999988e-09 -0.0704868
2.32999999999994e-09 -0.0704958
2.32999999999994e-09 -0.0705047
2.34000000000001e-09 -0.0705135
2.34000000000001e-09 -0.0705222
2.34999999999986e-09 -0.0705308
2.34999999999986e-09 -0.0705394
2.35999999999992e-09 -0.0705479
2.35999999999992e-09 -0.0705562
2.36999999999999e-09 -0.0705645
2.36999999999999e-09 -0.0705728
2.37999999999984e-09 -0.0705809
2.37999999999984e-09 -0.0705889
2.3899999999999e-09 -0.0705969
2.3899999999999e-09 -0.0706048
2.39999999999997e-09 -0.0706126
2.39999999999997e-09 -0.0706203
2.41000000000003e-09 -0.070628
2.41000000000003e-09 -0.0706355
2.41999999999989e-09 -0.070643
2.41999999999989e-09 -0.0706504
2.42999999999995e-09 -0.0706578
2.42999999999995e-09 -0.070665
2.44000000000001e-09 -0.0706722
2.44000000000001e-09 -0.0706793
2.44999999999987e-09 -0.0706864
2.44999999999987e-09 -0.0706933
2.45999999999993e-09 -0.0707002
2.45999999999993e-09 -0.070707
2.46999999999999e-09 -0.0707138
2.46999999999999e-09 -0.0707205
2.47999999999985e-09 -0.0707271
2.47999999999985e-09 -0.0707336
2.48999999999991e-09 -0.0707401
2.48999999999991e-09 -0.0707465
2.49999999999998e-09 -0.0707528
2.49999999999998e-09 -0.0707591
2.50999999999983e-09 -0.0707653
2.50999999999983e-09 -0.0707715
2.51999999999989e-09 -0.0707775
2.51999999999989e-09 -0.0707835
2.52999999999996e-09 -0.0707895
2.52999999999996e-09 -0.0707954
2.54000000000002e-09 -0.0708012
2.54000000000002e-09 -0.070807
2.54999999999987e-09 -0.0708127
2.54999999999987e-09 -0.0708183
2.55999999999994e-09 -0.0708239
2.55999999999994e-09 -0.0708294
2.57e-09 -0.0708349
2.57e-09 -0.0708403
2.57999999999986e-09 -0.0708456
2.57999999999986e-09 -0.0708509
2.58999999999992e-09 -0.0708561
2.58999999999992e-09 -0.0708613
2.59999999999998e-09 -0.0708664
2.59999999999998e-09 -0.0708715
2.60999999999984e-09 -0.0708765
2.60999999999984e-09 -0.0708815
2.6199999999999e-09 -0.0708864
2.6199999999999e-09 -0.0708912
2.62999999999996e-09 -0.070896
2.62999999999996e-09 -0.0709008
2.64000000000003e-09 -0.0709055
2.64000000000003e-09 -0.0709101
2.64999999999988e-09 -0.0709147
2.64999999999988e-09 -0.0709193
2.65999999999995e-09 -0.0709238
2.65999999999995e-09 -0.0709282
2.67000000000001e-09 -0.0709326
2.67000000000001e-09 -0.070937
2.67999999999986e-09 -0.0709413
2.67999999999986e-09 -0.0709455
2.68999999999993e-09 -0.0709497
2.68999999999993e-09 -0.0709539
2.69999999999999e-09 -0.070958
2.69999999999999e-09 -0.0709621
2.70999999999984e-09 -0.0709661
2.70999999999984e-09 -0.0709701
2.71999999999991e-09 -0.0709741
2.71999999999991e-09 -0.070978
2.72999999999997e-09 -0.0709818
2.72999999999997e-09 -0.0709856
2.73999999999982e-09 -0.0709894
2.73999999999982e-09 -0.0709931
2.74999999999989e-09 -0.0709968
2.74999999999989e-09 -0.0710005
2.75999999999995e-09 -0.0710041
2.75999999999995e-09 -0.0710077
2.77000000000002e-09 -0.0710112
2.77000000000002e-09 -0.0710147
2.77999999999987e-09 -0.0710181
2.77999999999987e-09 -0.0710215
2.78999999999993e-09 -0.0710249
2.78999999999993e-09 -0.0710283
2.8e-09 -0.0710316
2.8e-09 -0.0710348
2.80999999999985e-09 -0.0710381
2.80999999999985e-09 -0.0710412
2.81999999999992e-09 -0.0710444
2.81999999999992e-09 -0.0710475
2.82999999999998e-09 -0.0710506
2.82999999999998e-09 -0.0710537
2.83999999999983e-09 -0.0710567
2.83999999999983e-09 -0.0710597
2.8499999999999e-09 -0.0710626
2.8499999999999e-09 -0.0710655
2.85999999999996e-09 -0.0710684
2.85999999999996e-09 -0.0710713
2.87000000000003e-09 -0.0710741
2.87000000000003e-09 -0.0710769
2.87999999999988e-09 -0.0710797
2.87999999999988e-09 -0.0710824
2.88999999999994e-09 -0.0710851
2.88999999999994e-09 -0.0710877
2.90000000000001e-09 -0.0710904
2.90000000000001e-09 -0.071093
2.90999999999986e-09 -0.0710956
2.90999999999986e-09 -0.0710981
2.91999999999992e-09 -0.0711006
2.91999999999992e-09 -0.0711031
2.92999999999999e-09 -0.0711056
2.92999999999999e-09 -0.071108
2.93999999999984e-09 -0.0711104
2.93999999999984e-09 -0.0711128
2.9499999999999e-09 -0.0711152
2.9499999999999e-09 -0.0711175
2.95999999999997e-09 -0.0711198
2.95999999999997e-09 -0.0711221
2.97000000000003e-09 -0.0711243
2.97000000000003e-09 -0.0711265
2.97999999999989e-09 -0.0711287
2.97999999999989e-09 -0.0711309
2.98999999999995e-09 -0.0711331
2.98999999999995e-09 -0.0711352
3.00000000000001e-09 -0.0711373
3.00000000000001e-09 -0.0711394
3.00999999999987e-09 -0.0711414
3.00999999999987e-09 -0.0711434
3.01999999999993e-09 -0.0711455
3.01999999999993e-09 -0.0711474
3.02999999999999e-09 -0.0711494
3.02999999999999e-09 -0.0711513
3.03999999999985e-09 -0.0711532
3.03999999999985e-09 -0.0711551
3.04999999999991e-09 -0.071157
3.04999999999991e-09 -0.0711589
3.05999999999998e-09 -0.0711607
3.05999999999998e-09 -0.0711625
3.06999999999983e-09 -0.0711643
3.06999999999983e-09 -0.0711661
3.07999999999989e-09 -0.0711678
3.07999999999989e-09 -0.0711695
3.08999999999996e-09 -0.0711712
3.08999999999996e-09 -0.0711729
3.10000000000002e-09 -0.0711746
3.10000000000002e-09 -0.0711762
3.10999999999987e-09 -0.0711779
3.10999999999987e-09 -0.0711795
3.11999999999994e-09 -0.0711811
3.11999999999994e-09 -0.0711826
3.13e-09 -0.0711842
3.13e-09 -0.0711857
3.13999999999985e-09 -0.0711873
3.13999999999985e-09 -0.0711888
3.14999999999992e-09 -0.0711902
3.14999999999992e-09 -0.0711917
3.15999999999998e-09 -0.0711932
3.15999999999998e-09 -0.0711946
3.16999999999984e-09 -0.071196
3.16999999999984e-09 -0.0711974
3.1799999999999e-09 -0.0711988
3.1799999999999e-09 -0.0712002
3.18999999999996e-09 -0.0712015
3.18999999999996e-09 -0.0712029
3.20000000000003e-09 -0.0712042
3.20000000000003e-09 -0.0712055
3.20999999999988e-09 -0.0712068
3.20999999999988e-09 -0.0712081
3.21999999999995e-09 -0.0712093
3.21999999999995e-09 -0.0712106
3.23000000000001e-09 -0.0712118
3.23000000000001e-09 -0.071213
3.23999999999986e-09 -0.0712142
3.23999999999986e-09 -0.0712154
3.24999999999993e-09 -0.0712166
3.24999999999993e-09 -0.0712177
3.25999999999999e-09 -0.0712189
3.25999999999999e-09 -0.07122
3.26999999999984e-09 -0.0712211
3.26999999999984e-09 -0.0712222
3.27999999999991e-09 -0.0712233
3.27999999999991e-09 -0.0712244
3.28999999999997e-09 -0.0712255
3.28999999999997e-09 -0.0712266
3.29999999999982e-09 -0.0712276
3.29999999999982e-09 -0.0712286
3.30999999999989e-09 -0.0712296
3.30999999999989e-09 -0.0712307
3.31999999999995e-09 -0.0712317
3.31999999999995e-09 -0.0712326
3.33000000000002e-09 -0.0712336
3.33000000000002e-09 -0.0712346
3.33999999999987e-09 -0.0712355
3.33999999999987e-09 -0.0712365
3.34999999999993e-09 -0.0712374
3.34999999999993e-09 -0.0712383
3.36e-09 -0.0712392
3.36e-09 -0.0712401
3.36999999999985e-09 -0.071241
3.36999999999985e-09 -0.0712419
3.37999999999992e-09 -0.0712427
3.37999999999992e-09 -0.0712436
3.38999999999998e-09 -0.0712444
3.38999999999998e-09 -0.0712453
3.39999999999983e-09 -0.0712461
3.39999999999983e-09 -0.0712469
3.4099999999999e-09 -0.0712477
3.4099999999999e-09 -0.0712485
3.41999999999996e-09 -0.0712493
3.41999999999996e-09 -0.0712501
3.43000000000002e-09 -0.0712508
3.43000000000002e-09 -0.0712516
3.43999999999988e-09 -0.0712523
3.43999999999988e-09 -0.0712531
3.44999999999994e-09 -0.0712538
3.44999999999994e-09 -0.0712545
3.46000000000001e-09 -0.0712552
3.46000000000001e-09 -0.0712559
3.46999999999986e-09 -0.0712566
3.46999999999986e-09 -0.0712573
3.47999999999992e-09 -0.071258
3.47999999999992e-09 -0.0712587
3.48999999999999e-09 -0.0712593
3.48999999999999e-09 -0.07126
3.49999999999984e-09 -0.0712607
3.49999999999984e-09 -0.0712613
3.5099999999999e-09 -0.0712619
3.5099999999999e-09 -0.0712626
3.51999999999997e-09 -0.0712632
3.51999999999997e-09 -0.0712638
3.53000000000003e-09 -0.0712644
3.53000000000003e-09 -0.071265
3.53999999999988e-09 -0.0712656
3.53999999999988e-09 -0.0712662
3.54999999999995e-09 -0.0712667
3.54999999999995e-09 -0.0712673
3.56000000000001e-09 -0.0712679
3.56000000000001e-09 -0.0712684
3.56999999999987e-09 -0.071269
3.56999999999987e-09 -0.0712695
3.57999999999993e-09 -0.07127
3.57999999999993e-09 -0.0712706
3.58999999999999e-09 -0.0712711
3.58999999999999e-09 -0.0712716
3.59999999999985e-09 -0.0712721
3.59999999999985e-09 -0.0712726
3.60999999999991e-09 -0.0712731
3.60999999999991e-09 -0.0712736
3.61999999999998e-09 -0.0712741
3.61999999999998e-09 -0.0712746
3.62999999999983e-09 -0.071275
3.62999999999983e-09 -0.0712755
3.63999999999989e-09 -0.071276
3.63999999999989e-09 -0.0712764
3.64999999999996e-09 -0.0712769
3.64999999999996e-09 -0.0712773
3.66000000000002e-09 -0.0712778
3.66000000000002e-09 -0.0712782
3.66999999999987e-09 -0.0712786
3.66999999999987e-09 -0.071279
3.67999999999994e-09 -0.0712795
3.67999999999994e-09 -0.0712799
3.69e-09 -0.0712803
3.69e-09 -0.0712807
3.69999999999985e-09 -0.0712811
3.69999999999985e-09 -0.0712815
3.70999999999992e-09 -0.0712819
3.70999999999992e-09 -0.0712823
3.71999999999998e-09 -0.0712826
3.71999999999998e-09 -0.071283
3.72999999999984e-09 -0.0712834
3.72999999999984e-09 -0.0712837
3.7399999999999e-09 -0.0712841
3.7399999999999e-09 -0.0712845
3.74999999999996e-09 -0.0712848
3.74999999999996e-09 -0.0712852
3.76000000000003e-09 -0.0712855
3.76000000000003e-09 -0.0712859
3.76999999999988e-09 -0.0712862
3.76999999999988e-09 -0.0712865
3.77999999999995e-09 -0.0712868
3.77999999999995e-09 -0.0712872
3.79000000000001e-09 -0.0712875
3.79000000000001e-09 -0.0712878
3.79999999999986e-09 -0.0712881
3.79999999999986e-09 -0.0712884
3.80999999999993e-09 -0.0712887
3.80999999999993e-09 -0.071289
3.81999999999999e-09 -0.0712893
3.81999999999999e-09 -0.0712896
3.82999999999984e-09 -0.0712899
3.82999999999984e-09 -0.0712902
3.83999999999991e-09 -0.0712905
3.83999999999991e-09 -0.0712908
3.84999999999997e-09 -0.071291
3.84999999999997e-09 -0.0712913
3.85999999999982e-09 -0.0712916
3.85999999999982e-09 -0.0712918
3.86999999999989e-09 -0.0712921
3.86999999999989e-09 -0.0712924
3.87999999999995e-09 -0.0712926
3.87999999999995e-09 -0.0712929
3.89000000000002e-09 -0.0712931
3.89000000000002e-09 -0.0712934
3.89999999999987e-09 -0.0712936
3.89999999999987e-09 -0.0712938
3.90999999999993e-09 -0.0712941
3.90999999999993e-09 -0.0712943
3.92e-09 -0.0712945
3.92e-09 -0.0712948
3.92999999999985e-09 -0.071295
3.92999999999985e-09 -0.0712952
3.93999999999991e-09 -0.0712954
3.93999999999991e-09 -0.0712957
3.94999999999998e-09 -0.0712959
3.94999999999998e-09 -0.0712961
3.95999999999983e-09 -0.0712963
3.95999999999983e-09 -0.0712965
3.9699999999999e-09 -0.0712967
3.9699999999999e-09 -0.0712969
3.97999999999996e-09 -0.0712971
3.97999999999996e-09 -0.0712973
3.99000000000002e-09 -0.0712975
3.99000000000002e-09 -0.0712977
3.99999999999988e-09 -0.0712979
3.99999999999988e-09 -0.0712981
4.00999999999994e-09 -0.0712982
4.00999999999994e-09 -0.0712984
4.02000000000001e-09 -0.0712986
4.02000000000001e-09 -0.0712988
4.02999999999986e-09 -0.071299
4.02999999999986e-09 -0.0712991
4.03999999999992e-09 -0.0712993
4.03999999999992e-09 -0.0712995
4.04999999999999e-09 -0.0712996
4.04999999999999e-09 -0.0712998
4.05999999999984e-09 -0.0713
4.05999999999984e-09 -0.0713001
4.0699999999999e-09 -0.0713003
4.0699999999999e-09 -0.0713004
4.07999999999997e-09 -0.0713006
4.07999999999997e-09 -0.0713007
4.09000000000003e-09 -0.0713009
4.09000000000003e-09 -0.071301
4.09999999999988e-09 -0.0713012
4.09999999999988e-09 -0.0713013
4.10999999999995e-09 -0.0713015
4.10999999999995e-09 -0.0713016
4.12000000000001e-09 -0.0713018
4.12000000000001e-09 -0.0713019
4.12999999999987e-09 -0.071302
4.12999999999987e-09 -0.0713022
4.13999999999993e-09 -0.0713023
4.13999999999993e-09 -0.0713024
4.14999999999999e-09 -0.0713026
4.14999999999999e-09 -0.0713027
4.15999999999985e-09 -0.0713028
4.15999999999985e-09 -0.0713029
4.16999999999991e-09 -0.0713031
4.16999999999991e-09 -0.0713032
4.17999999999998e-09 -0.0713033
4.17999999999998e-09 -0.0713034
4.18999999999983e-09 -0.0713035
4.18999999999983e-09 -0.0713036
4.19999999999989e-09 -0.0713038
4.19999999999989e-09 -0.0713039
4.20999999999996e-09 -0.071304
4.20999999999996e-09 -0.0713041
4.22000000000002e-09 -0.0713042
4.22000000000002e-09 -0.0713043
4.22999999999987e-09 -0.0713044
4.22999999999987e-09 -0.0713045
4.23999999999994e-09 -0.0713046
4.23999999999994e-09 -0.0713047
4.25e-09 -0.0713048
4.25e-09 -0.0713049
4.25999999999985e-09 -0.071305
4.25999999999985e-09 -0.0713051
4.26999999999992e-09 -0.0713052
4.26999999999992e-09 -0.0713053
4.27999999999998e-09 -0.0713054
4.27999999999998e-09 -0.0713055
4.28999999999984e-09 -0.0713056
4.28999999999984e-09 -0.0713057
4.2999999999999e-09 -0.0713057
4.2999999999999e-09 -0.0713058
4.30999999999996e-09 -0.0713059
4.30999999999996e-09 -0.071306
4.32000000000003e-09 -0.0713061
4.32000000000003e-09 -0.0713062
4.32999999999988e-09 -0.0713062
4.32999999999988e-09 -0.0713063
4.33999999999994e-09 -0.0713064
4.33999999999994e-09 -0.0713065
4.35000000000001e-09 -0.0713065
4.35000000000001e-09 -0.0713066
4.35999999999986e-09 -0.0713067
4.35999999999986e-09 -0.0713068
4.36999999999993e-09 -0.0713068
4.36999999999993e-09 -0.0713069
4.37999999999999e-09 -0.071307
4.37999999999999e-09 -0.0713071
4.38999999999984e-09 -0.0713071
4.38999999999984e-09 -0.0713072
4.39999999999991e-09 -0.0713073
4.39999999999991e-09 -0.0713073
4.40999999999997e-09 -0.0713074
4.40999999999997e-09 -0.0713075
4.41999999999982e-09 -0.0713075
4.41999999999982e-09 -0.0713076
4.42999999999989e-09 -0.0713076
4.42999999999989e-09 -0.0713077
4.43999999999995e-09 -0.0713078
4.43999999999995e-09 -0.0713078
4.45000000000002e-09 -0.0713079
4.45000000000002e-09 -0.0713079
4.45999999999987e-09 -0.071308
4.45999999999987e-09 -0.071308
4.46999999999993e-09 -0.0713081
4.46999999999993e-09 -0.0713082
4.48e-09 -0.0713082
4.48e-09 -0.0713083
4.48999999999985e-09 -0.0713083
4.48999999999985e-09 -0.0713084
4.49999999999991e-09 -0.0713084
4.49999999999991e-09 -0.0713085
4.50999999999998e-09 -0.0713085
4.50999999999998e-09 -0.0713086
4.51999999999983e-09 -0.0713086
4.51999999999983e-09 -0.0713087
4.5299999999999e-09 -0.0713087
4.5299999999999e-09 -0.0713088
4.53999999999996e-09 -0.0713088
4.53999999999996e-09 -0.0713088
4.55000000000002e-09 -0.0713089
4.55000000000002e-09 -0.0713089
4.55999999999988e-09 -0.071309
4.55999999999988e-09 -0.071309
4.56999999999994e-09 -0.0713091
4.56999999999994e-09 -0.0713091
4.58000000000001e-09 -0.0713091
4.58000000000001e-09 -0.0713092
4.58999999999986e-09 -0.0713092
4.58999999999986e-09 -0.0713093
4.59999999999992e-09 -0.0713093
4.59999999999992e-09 -0.0713093
4.60999999999999e-09 -0.0713094
4.60999999999999e-09 -0.0713094
4.61999999999984e-09 -0.0713094
4.61999999999984e-09 -0.0713095
4.6299999999999e-09 -0.0713095
4.6299999999999e-09 -0.0713096
4.63999999999997e-09 -0.0713096
4.63999999999997e-09 -0.0713096
4.65000000000003e-09 -0.0713097
4.65000000000003e-09 -0.0713097
4.65999999999988e-09 -0.0713097
4.65999999999988e-09 -0.0713098
4.66999999999995e-09 -0.0713098
4.66999999999995e-09 -0.0713098
4.68000000000001e-09 -0.0713098
4.68000000000001e-09 -0.0713099
4.68999999999987e-09 -0.0713099
4.68999999999987e-09 -0.0713099
4.69999999999993e-09 -0.07131
4.69999999999993e-09 -0.07131
4.70999999999999e-09 -0.07131
4.70999999999999e-09 -0.0713101
4.71999999999985e-09 -0.0713101
4.71999999999985e-09 -0.0713101
4.72999999999991e-09 -0.0713101
4.72999999999991e-09 -0.0713102
4.73999999999997e-09 -0.0713102
4.73999999999997e-09 -0.0713102
4.74999999999983e-09 -0.0713102
4.74999999999983e-09 -0.0713103
4.75999999999989e-09 -0.0713103
4.75999999999989e-09 -0.0713103
4.76999999999996e-09 -0.0713103
4.76999999999996e-09 -0.0713104
4.78000000000002e-09 -0.0713104
4.78000000000002e-09 -0.0713104
4.78999999999987e-09 -0.0713104
4.78999999999987e-09 -0.0713104
4.79999999999994e-09 -0.0713105
4.79999999999994e-09 -0.0713105
4.81e-09 -0.0713105
4.81e-09 -0.0713105
4.81999999999985e-09 -0.0713105
4.81999999999985e-09 -0.0713106
4.82999999999992e-09 -0.0713106
4.82999999999992e-09 -0.0713106
4.83999999999998e-09 -0.0713106
4.83999999999998e-09 -0.0713106
4.84999999999983e-09 -0.0713107
4.84999999999983e-09 -0.0713107
4.8599999999999e-09 -0.0713107
4.8599999999999e-09 -0.0713107
4.86999999999996e-09 -0.0713107
4.86999999999996e-09 -0.0713108
4.88000000000003e-09 -0.0713108
4.88000000000003e-09 -0.0713108
4.88999999999988e-09 -0.0713108
4.88999999999988e-09 -0.0713108
4.89999999999994e-09 -0.0713108
4.89999999999994e-09 -0.0713109
4.91000000000001e-09 -0.0713109
4.91000000000001e-09 -0.0713109
4.91999999999986e-09 -0.0713109
4.91999999999986e-09 -0.0713109
4.92999999999993e-09 -0.0713109
4.92999999999993e-09 -0.0713109
4.93999999999999e-09 -0.071311
4.93999999999999e-09 -0.071311
4.94999999999984e-09 -0.071311
4.94999999999984e-09 -0.071311
4.95999999999991e-09 -0.071311
4.95999999999991e-09 -0.071311
4.96999999999997e-09 -0.071311
4.96999999999997e-09 -0.071311
4.97999999999982e-09 -0.0713111
4.97999999999982e-09 -0.0713111
4.98999999999989e-09 -0.0713111
4.98999999999989e-09 -0.0713111
4.99999999999995e-09 -0.0713111
4.99999999999995e-09 -0.0713111
5.01000000000002e-09 -0.0713111
5.01000000000002e-09 -0.0713111
5.01999999999987e-09 -0.0713112
5.01999999999987e-09 -0.0713112
5.02999999999993e-09 -0.0713112
5.02999999999993e-09 -0.0713112
5.04e-09 -0.0713112
5.04e-09 -0.0713112
5.04999999999985e-09 -0.0713112
5.04999999999985e-09 -0.0713112
5.05999999999991e-09 -0.0713112
5.05999999999991e-09 -0.0713112
5.06999999999998e-09 -0.0713113
5.06999999999998e-09 -0.0713113
5.07999999999983e-09 -0.0713113
5.07999999999983e-09 -0.0713113
5.0899999999999e-09 -0.0713113
5.0899999999999e-09 -0.0713113
5.09999999999996e-09 -0.0713113
5.09999999999996e-09 -0.0713113
5.11000000000002e-09 -0.0713113
5.11000000000002e-09 -0.0713113
5.11999999999988e-09 -0.0713113
5.11999999999988e-09 -0.0713113
5.12999999999994e-09 -0.0713114
5.12999999999994e-09 -0.0713114
5.14e-09 -0.0713114
5.14e-09 -0.0713114
5.14999999999986e-09 -0.0713114
5.14999999999986e-09 -0.0713114
5.15999999999992e-09 -0.0713114
5.15999999999992e-09 -0.0713114
5.16999999999999e-09 -0.0713114
5.16999999999999e-09 -0.0713114
5.17999999999984e-09 -0.0713114
5.17999999999984e-09 -0.0713114
5.1899999999999e-09 -0.0713114
5.1899999999999e-09 -0.0713114
5.19999999999997e-09 -0.0713114
5.19999999999997e-09 -0.0713115
5.21000000000003e-09 -0.0713115
5.21000000000003e-09 -0.0713115
5.21999999999988e-09 -0.0713115
5.21999999999988e-09 -0.0713115
5.22999999999995e-09 -0.0713115
5.22999999999995e-09 -0.0713115
5.24000000000001e-09 -0.0713115
5.24000000000001e-09 -0.0713115
5.24999999999987e-09 -0.0713115
5.24999999999987e-09 -0.0713115
5.25999999999993e-09 -0.0713115
5.25999999999993e-09 -0.0713115
5.26999999999999e-09 -0.0713115
5.26999999999999e-09 -0.0713115
5.27999999999985e-09 -0.0713115
5.27999999999985e-09 -0.0713115
5.28999999999991e-09 -0.0713115
5.28999999999991e-09 -0.0713115
5.29999999999997e-09 -0.0713115
5.29999999999997e-09 -0.0713115
5.30999999999983e-09 -0.0713116
5.30999999999983e-09 -0.0713116
5.31999999999989e-09 -0.0713116
5.31999999999989e-09 -0.0713116
5.32999999999996e-09 -0.0713116
5.32999999999996e-09 -0.0713116
5.34000000000002e-09 -0.0713116
5.34000000000002e-09 -0.0713116
5.34999999999987e-09 -0.0713116
5.34999999999987e-09 -0.0713116
5.35999999999994e-09 -0.0713116
5.35999999999994e-09 -0.0713116
5.37e-09 -0.0713116
5.37e-09 -0.0713116
5.37999999999985e-09 -0.0713116
5.37999999999985e-09 -0.0713116
5.38999999999992e-09 -0.0713116
5.38999999999992e-09 -0.0713116
5.39999999999998e-09 -0.0713116
5.39999999999998e-09 -0.0713116
5.40999999999983e-09 -0.0713116
5.40999999999983e-09 -0.0713116
5.4199999999999e-09 -0.0713116
5.4199999999999e-09 -0.0713116
5.42999999999996e-09 -0.0713116
5.42999999999996e-09 -0.0713116
5.44000000000003e-09 -0.0713116
5.44000000000003e-09 -0.0713116
5.44999999999988e-09 -0.0713116
5.44999999999988e-09 -0.0713116
5.45999999999994e-09 -0.0713116
5.45999999999994e-09 -0.0713116
5.47000000000001e-09 -0.0713116
5.47000000000001e-09 -0.0713116
5.47999999999986e-09 -0.0713116
5.47999999999986e-09 -0.0713116
5.48999999999993e-09 -0.0713116
5.48999999999993e-09 -0.0713117
5.49999999999999e-09 -0.0713117
5.49999999999999e-09 -0.0713117
5.50999999999984e-09 -0.0713117
5.50999999999984e-09 -0.0713117
5.51999999999991e-09 -0.0713117
5.51999999999991e-09 -0.0713117
5.52999999999997e-09 -0.0713117
5.52999999999997e-09 -0.0713117
5.53999999999982e-09 -0.0713117
5.53999999999982e-09 -0.0713117
5.54999999999989e-09 -0.0713117
5.54999999999989e-09 -0.0713117
5.55999999999995e-09 -0.0713117
5.55999999999995e-09 -0.0713117
5.57000000000002e-09 -0.0713117
5.57000000000002e-09 -0.0713117
5.57999999999987e-09 -0.0713117
5.57999999999987e-09 -0.0713117
5.58999999999993e-09 -0.0713117
5.58999999999993e-09 -0.0713117
5.6e-09 -0.0713117
5.6e-09 -0.0713117
5.60999999999985e-09 -0.0713117
5.60999999999985e-09 -0.0713117
5.61999999999991e-09 -0.0713117
5.61999999999991e-09 -0.0713117
5.62999999999998e-09 -0.0713117
5.62999999999998e-09 -0.0713117
5.63999999999983e-09 -0.0713117
5.63999999999983e-09 -0.0713117
5.6499999999999e-09 -0.0713117
5.6499999999999e-09 -0.0713117
5.65999999999996e-09 -0.0713117
5.65999999999996e-09 -0.0713117
5.67000000000002e-09 -0.0713117
5.67000000000002e-09 -0.0713117
5.67999999999988e-09 -0.0713117
5.67999999999988e-09 -0.0713117
5.68999999999994e-09 -0.0713117
5.68999999999994e-09 -0.0713117
5.7e-09 -0.0713117
5.7e-09 -0.0713117
5.70999999999986e-09 -0.0713117
5.70999999999986e-09 -0.0713117
5.71999999999992e-09 -0.0713117
5.71999999999992e-09 -0.0713117
5.72999999999999e-09 -0.0713117
5.72999999999999e-09 -0.0713117
5.73999999999984e-09 -0.0713117
5.73999999999984e-09 -0.0713117
5.7499999999999e-09 -0.0713117
5.7499999999999e-09 -0.0713117
5.75999999999997e-09 -0.0713117
5.75999999999997e-09 -0.0713117
5.77000000000003e-09 -0.0713117
5.77000000000003e-09 -0.0713117
5.77999999999988e-09 -0.0713117
5.77999999999988e-09 -0.0713117
5.78999999999995e-09 -0.0713117
5.78999999999995e-09 -0.0713117
5.80000000000001e-09 -0.0713117
5.80000000000001e-09 -0.0713117
5.80999999999986e-09 -0.0713117
5.80999999999986e-09 -0.0713117
5.81999999999993e-09 -0.0713117
5.81999999999993e-09 -0.0713117
5.82999999999999e-09 -0.0713117
5.82999999999999e-09 -0.0713117
5.83999999999985e-09 -0.0713117
5.83999999999985e-09 -0.0713117
5.84999999999991e-09 -0.0713117
5.84999999999991e-09 -0.0713117
5.85999999999997e-09 -0.0713117
5.85999999999997e-09 -0.0713117
5.86999999999983e-09 -0.0713117
5.86999999999983e-09 -0.0713117
5.87999999999989e-09 -0.0713117
5.87999999999989e-09 -0.0713117
5.88999999999996e-09 -0.0713117
5.88999999999996e-09 -0.0713117
5.90000000000002e-09 -0.0713117
5.90000000000002e-09 -0.0713117
5.90999999999987e-09 -0.0713117
5.90999999999987e-09 -0.0713117
5.91999999999994e-09 -0.0713117
5.91999999999994e-09 -0.0713117
5.93e-09 -0.0713117
5.93e-09 -0.0713117
5.93999999999985e-09 -0.0713117
5.93999999999985e-09 -0.0713117
5.94999999999992e-09 -0.0713117
5.94999999999992e-09 -0.0713117
5.95999999999998e-09 -0.0713117
5.95999999999998e-09 -0.0713117
5.96999999999983e-09 -0.0713117
5.96999999999983e-09 -0.0713117
5.9799999999999e-09 -0.0713117
5.9799999999999e-09 -0.0713117
5.98999999999996e-09 -0.0713117
5.98999999999996e-09 -0.0713117
6.00000000000003e-09 -0.0713117
6.00000000000003e-09 -0.0713117
6.00999999999988e-09 -0.0713117
6.00999999999988e-09 -0.0713117
6.01999999999994e-09 -0.0713117
6.01999999999994e-09 -0.0713117
6.03000000000001e-09 -0.0713117
6.03000000000001e-09 -0.0713117
6.03999999999986e-09 -0.0713117
6.03999999999986e-09 -0.0713117
6.04999999999993e-09 -0.0713117
6.04999999999993e-09 -0.0713117
6.05999999999999e-09 -0.0713117
6.05999999999999e-09 -0.0713117
6.06999999999984e-09 -0.0713117
6.06999999999984e-09 -0.0713117
6.07999999999991e-09 -0.0713117
6.07999999999991e-09 -0.0713117
6.08999999999997e-09 -0.0713117
6.08999999999997e-09 -0.0713117
6.09999999999982e-09 -0.0713117
6.09999999999982e-09 -0.0713117
6.10999999999989e-09 -0.0713117
6.10999999999989e-09 -0.0713117
6.11999999999995e-09 -0.0713117
6.11999999999995e-09 -0.0713117
6.13000000000002e-09 -0.0713117
6.13000000000002e-09 -0.0713117
6.13999999999987e-09 -0.0713117
6.13999999999987e-09 -0.0713117
6.14999999999993e-09 -0.0713117
6.14999999999993e-09 -0.0713117
6.16e-09 -0.0713117
6.16e-09 -0.0713117
6.16999999999985e-09 -0.0713117
6.16999999999985e-09 -0.0713117
6.17999999999991e-09 -0.0713117
6.17999999999991e-09 -0.0713117
6.18999999999998e-09 -0.0713117
6.18999999999998e-09 -0.0713117
6.19999999999983e-09 -0.0713117
6.19999999999983e-09 -0.0713117
6.20999999999989e-09 -0.0713117
6.20999999999989e-09 -0.0713117
6.21999999999996e-09 -0.0713117
6.21999999999996e-09 -0.0713117
6.23000000000002e-09 -0.0713117
6.23000000000002e-09 -0.0713117
6.23999999999988e-09 -0.0713117
6.23999999999988e-09 -0.0713117
6.24999999999994e-09 -0.0713117
6.24999999999994e-09 -0.0713117
6.26e-09 -0.0713117
6.26e-09 -0.0713117
6.26999999999986e-09 -0.0713117
6.26999999999986e-09 -0.0713117
6.27999999999992e-09 -0.0713117
6.27999999999992e-09 -0.0713117
6.28999999999999e-09 -0.0713117
6.28999999999999e-09 -0.0713117
6.29999999999984e-09 -0.0713117
6.29999999999984e-09 -0.0713116
6.3099999999999e-09 -0.0713116
6.3099999999999e-09 -0.0713116
6.31999999999997e-09 -0.0713116
6.31999999999997e-09 -0.0713116
6.33000000000003e-09 -0.0713116
6.33000000000003e-09 -0.0713116
6.33999999999988e-09 -0.0713116
6.33999999999988e-09 -0.0713116
6.34999999999995e-09 -0.0713116
6.34999999999995e-09 -0.0713116
6.36000000000001e-09 -0.0713116
6.36000000000001e-09 -0.0713116
6.36999999999986e-09 -0.0713116
6.36999999999986e-09 -0.0713116
6.37999999999993e-09 -0.0713116
6.37999999999993e-09 -0.0713116
6.38999999999999e-09 -0.0713116
6.38999999999999e-09 -0.0713116
6.39999999999985e-09 -0.0713116
6.39999999999985e-09 -0.0713116
6.40999999999991e-09 -0.0713116
6.40999999999991e-09 -0.0713116
6.41999999999997e-09 -0.0713116
6.41999999999997e-09 -0.0713116
6.42999999999983e-09 -0.0713116
6.42999999999983e-09 -0.0713116
6.43999999999989e-09 -0.0713116
6.43999999999989e-09 -0.0713116
6.44999999999996e-09 -0.0713116
6.44999999999996e-09 -0.0713116
6.46000000000002e-09 -0.0713116
6.46000000000002e-09 -0.0713116
6.46999999999987e-09 -0.0713116
6.46999999999987e-09 -0.0713116
6.47999999999994e-09 -0.0713116
6.47999999999994e-09 -0.0713116
6.49e-09 -0.0713116
6.49e-09 -0.0713116
6.49999999999985e-09 -0.0713116
6.49999999999985e-09 -0.0713116
6.50999999999992e-09 -0.0713116
6.50999999999992e-09 -0.0713116
6.51999999999998e-09 -0.0713116
6.51999999999998e-09 -0.0713116
6.52999999999983e-09 -0.0713116
6.52999999999983e-09 -0.0713116
6.5399999999999e-09 -0.0713116
6.5399999999999e-09 -0.0713116
6.54999999999996e-09 -0.0713116
6.54999999999996e-09 -0.0713116
6.56000000000003e-09 -0.0713116
6.56000000000003e-09 -0.0713116
6.56999999999988e-09 -0.0713116
6.56999999999988e-09 -0.0713116
6.57999999999994e-09 -0.0713116
6.57999999999994e-09 -0.0713116
6.59000000000001e-09 -0.0713116
6.59000000000001e-09 -0.0713116
6.59999999999986e-09 -0.0713116
6.59999999999986e-09 -0.0713116
6.60999999999992e-09 -0.0713116
6.60999999999992e-09 -0.0713116
6.61999999999999e-09 -0.0713116
6.61999999999999e-09 -0.0713116
6.62999999999984e-09 -0.0713116
6.62999999999984e-09 -0.0713116
6.63999999999991e-09 -0.0713116
6.63999999999991e-09 -0.0713116
6.64999999999997e-09 -0.0713116
6.64999999999997e-09 -0.0713116
6.65999999999982e-09 -0.0713116
6.65999999999982e-09 -0.0713116
6.66999999999989e-09 -0.0713116
6.66999999999989e-09 -0.0713116
6.67999999999995e-09 -0.0713116
6.67999999999995e-09 -0.0713116
6.69000000000002e-09 -0.0713116
6.69000000000002e-09 -0.0713116
6.69999999999987e-09 -0.0713116
6.69999999999987e-09 -0.0713116
6.70999999999993e-09 -0.0713116
6.70999999999993e-09 -0.0713116
6.72e-09 -0.0713116
6.72e-09 -0.0713116
6.72999999999985e-09 -0.0713116
6.72999999999985e-09 -0.0713116
6.73999999999991e-09 -0.0713116
6.73999999999991e-09 -0.0713116
6.74999999999998e-09 -0.0713116
6.74999999999998e-09 -0.0713116
6.75999999999983e-09 -0.0713116
6.75999999999983e-09 -0.0713116
6.76999999999989e-09 -0.0713116
6.76999999999989e-09 -0.0713116
6.77999999999996e-09 -0.0713116
6.77999999999996e-09 -0.0713116
6.79000000000002e-09 -0.0713116
6.79000000000002e-09 -0.0713116
6.79999999999988e-09 -0.0713116
6.79999999999988e-09 -0.0713116
6.80999999999994e-09 -0.0713116
6.80999999999994e-09 -0.0713116
6.82e-09 -0.0713116
6.82e-09 -0.0713116
6.82999999999986e-09 -0.0713116
6.82999999999986e-09 -0.0713116
6.83999999999992e-09 -0.0713116
6.83999999999992e-09 -0.0713116
6.84999999999999e-09 -0.0713116
6.84999999999999e-09 -0.0713116
6.85999999999984e-09 -0.0713116
6.85999999999984e-09 -0.0713116
6.8699999999999e-09 -0.0713116
6.8699999999999e-09 -0.0713116
6.87999999999997e-09 -0.0713116
6.87999999999997e-09 -0.0713116
6.89000000000003e-09 -0.0713116
6.89000000000003e-09 -0.0713116
6.89999999999988e-09 -0.0713116
6.89999999999988e-09 -0.0713116
6.90999999999995e-09 -0.0713116
6.90999999999995e-09 -0.0713116
6.92000000000001e-09 -0.0713116
6.92000000000001e-09 -0.0713116
6.92999999999986e-09 -0.0713116
6.92999999999986e-09 -0.0713116
6.93999999999993e-09 -0.0713116
6.93999999999993e-09 -0.0713116
6.94999999999999e-09 -0.0713116
6.94999999999999e-09 -0.0713116
6.95999999999985e-09 -0.0713116
6.95999999999985e-09 -0.0713116
6.96999999999991e-09 -0.0713116
6.96999999999991e-09 -0.0713116
6.97999999999997e-09 -0.0713116
6.97999999999997e-09 -0.0713116
6.98999999999983e-09 -0.0713116
6.98999999999983e-09 -0.0713116
6.99999999999989e-09 -0.0713116
6.99999999999989e-09 -0.0713116
7.00999999999995e-09 -0.0713116
7.00999999999995e-09 -0.0713116
7.02000000000002e-09 -0.0713116
7.02000000000002e-09 -0.0713116
7.02999999999987e-09 -0.0713116
7.02999999999987e-09 -0.0713116
7.03999999999994e-09 -0.0713116
7.03999999999994e-09 -0.0713116
7.05e-09 -0.0713116
7.05e-09 -0.0713116
7.05999999999985e-09 -0.0713116
7.05999999999985e-09 -0.0713116
7.06999999999992e-09 -0.0713116
7.06999999999992e-09 -0.0713116
7.07999999999998e-09 -0.0713116
7.07999999999998e-09 -0.0713116
7.08999999999983e-09 -0.0713116
7.08999999999983e-09 -0.0713116
7.0999999999999e-09 -0.0713116
7.0999999999999e-09 -0.0713116
7.10999999999996e-09 -0.0713116
7.10999999999996e-09 -0.0713116
7.12000000000003e-09 -0.0713116
7.12000000000003e-09 -0.0713116
7.12999999999988e-09 -0.0713116
7.12999999999988e-09 -0.0713116
7.13999999999994e-09 -0.0713116
7.13999999999994e-09 -0.0713116
7.15000000000001e-09 -0.0713116
7.15000000000001e-09 -0.0713116
7.15999999999986e-09 -0.0713116
7.15999999999986e-09 -0.0713116
7.16999999999992e-09 -0.0713116
7.16999999999992e-09 -0.0713116
7.17999999999999e-09 -0.0713116
7.17999999999999e-09 -0.0713116
7.18999999999984e-09 -0.0713116
7.18999999999984e-09 -0.0713116
7.19999999999991e-09 -0.0713116
7.19999999999991e-09 -0.0713116
7.20999999999997e-09 -0.0713116
7.20999999999997e-09 -0.0713116
7.21999999999982e-09 -0.0713116
7.21999999999982e-09 -0.0713116
7.22999999999989e-09 -0.0713116
7.22999999999989e-09 -0.0713116
7.23999999999995e-09 -0.0713116
7.23999999999995e-09 -0.0713116
7.25000000000002e-09 -0.0713116
7.25000000000002e-09 -0.0713116
7.25999999999987e-09 -0.0713116
7.25999999999987e-09 -0.0713116
7.26999999999993e-09 -0.0713116
7.26999999999993e-09 -0.0713116
7.28e-09 -0.0713116
7.28e-09 -0.0713116
7.28999999999985e-09 -0.0713116
7.28999999999985e-09 -0.0713116
7.29999999999991e-09 -0.0713116
7.29999999999991e-09 -0.0713116
7.30999999999998e-09 -0.0713116
7.30999999999998e-09 -0.0713116
7.31999999999983e-09 -0.0713116
7.31999999999983e-09 -0.0713116
7.32999999999989e-09 -0.0713116
7.32999999999989e-09 -0.0713116
7.33999999999996e-09 -0.0713116
7.33999999999996e-09 -0.0713116
7.35000000000002e-09 -0.0713116
7.35000000000002e-09 -0.0713116
7.35999999999988e-09 -0.0713116
7.35999999999988e-09 -0.0713116
7.36999999999994e-09 -0.0713116
7.36999999999994e-09 -0.0713116
7.38e-09 -0.0713116
7.38e-09 -0.0713116
7.38999999999986e-09 -0.0713116
7.38999999999986e-09 -0.0713116
7.39999999999992e-09 -0.0713116
7.39999999999992e-09 -0.0713116
7.40999999999998e-09 -0.0713116
7.40999999999998e-09 -0.0713116
7.41999999999984e-09 -0.0713116
7.41999999999984e-09 -0.0713116
7.4299999999999e-09 -0.0713116
7.4299999999999e-09 -0.0713116
7.43999999999997e-09 -0.0713116
7.43999999999997e-09 -0.0713116
7.45000000000003e-09 -0.0713116
7.45000000000003e-09 -0.0713116
7.45999999999988e-09 -0.0713116
7.45999999999988e-09 -0.0713116
7.46999999999995e-09 -0.0713116
7.46999999999995e-09 -0.0713116
7.48000000000001e-09 -0.0713116
7.48000000000001e-09 -0.0713116
7.48999999999986e-09 -0.0713116
7.48999999999986e-09 -0.0713116
7.49999999999993e-09 -0.0713116
7.49999999999993e-09 -0.0713116
7.50999999999999e-09 -0.0713116
7.50999999999999e-09 -0.0713116
7.51999999999984e-09 -0.0713116
7.51999999999984e-09 -0.0713116
7.52999999999991e-09 -0.0713116
7.52999999999991e-09 -0.0713116
7.53999999999997e-09 -0.0713116
7.53999999999997e-09 -0.0713116
7.54999999999983e-09 -0.0713116
7.54999999999983e-09 -0.0713116
7.55999999999989e-09 -0.0713116
7.55999999999989e-09 -0.0713116
7.56999999999995e-09 -0.0713116
7.56999999999995e-09 -0.0713116
7.58000000000002e-09 -0.0713116
7.58000000000002e-09 -0.0713116
7.58999999999987e-09 -0.0713116
7.58999999999987e-09 -0.0713116
7.59999999999994e-09 -0.0713116
7.59999999999994e-09 -0.0713116
7.61e-09 -0.0713116
7.61e-09 -0.0713116
7.61999999999985e-09 -0.0713116
7.61999999999985e-09 -0.0713116
7.62999999999992e-09 -0.0713116
7.62999999999992e-09 -0.0713116
7.63999999999998e-09 -0.0713116
7.63999999999998e-09 -0.0713116
7.64999999999983e-09 -0.0713115
7.64999999999983e-09 -0.0713115
7.6599999999999e-09 -0.0713115
7.6599999999999e-09 -0.0713115
7.66999999999996e-09 -0.0713115
7.66999999999996e-09 -0.0713115
7.68000000000003e-09 -0.0713115
7.68000000000003e-09 -0.0713115
7.68999999999988e-09 -0.0713115
7.68999999999988e-09 -0.0713115
7.69999999999994e-09 -0.0713115
7.69999999999994e-09 -0.0713115
7.71000000000001e-09 -0.0713115
7.71000000000001e-09 -0.0713115
7.71999999999986e-09 -0.0713115
7.71999999999986e-09 -0.0713115
7.72999999999992e-09 -0.0713115
7.72999999999992e-09 -0.0713115
7.73999999999999e-09 -0.0713115
7.73999999999999e-09 -0.0713115
7.74999999999984e-09 -0.0713115
7.74999999999984e-09 -0.0713115
7.75999999999991e-09 -0.0713115
7.75999999999991e-09 -0.0713115
7.76999999999997e-09 -0.0713115
7.76999999999997e-09 -0.0713115
7.77999999999982e-09 -0.0713115
7.77999999999982e-09 -0.0713115
7.78999999999989e-09 -0.0713115
7.78999999999989e-09 -0.0713115
7.79999999999995e-09 -0.0713115
7.79999999999995e-09 -0.0713115
7.81000000000002e-09 -0.0713115
7.81000000000002e-09 -0.0713115
7.81999999999987e-09 -0.0713115
7.81999999999987e-09 -0.0713115
7.82999999999993e-09 -0.0713115
7.82999999999993e-09 -0.0713115
7.84e-09 -0.0713115
7.84e-09 -0.0713115
7.84999999999985e-09 -0.0713115
7.84999999999985e-09 -0.0713115
7.85999999999991e-09 -0.0713115
7.85999999999991e-09 -0.0713115
7.86999999999998e-09 -0.0713115
7.86999999999998e-09 -0.0713115
7.87999999999983e-09 -0.0713115
7.87999999999983e-09 -0.0713115
7.88999999999989e-09 -0.0713115
7.88999999999989e-09 -0.0713115
7.89999999999996e-09 -0.0713115
7.89999999999996e-09 -0.0713115
7.91000000000002e-09 -0.0713115
7.91000000000002e-09 -0.0713115
7.91999999999988e-09 -0.0713115
7.91999999999988e-09 -0.0713115
7.92999999999994e-09 -0.0713115
7.92999999999994e-09 -0.0713115
7.94e-09 -0.0713115
7.94e-09 -0.0713115
7.94999999999986e-09 -0.0713115
7.94999999999986e-09 -0.0713115
7.95999999999992e-09 -0.0713115
7.95999999999992e-09 -0.0713115
7.96999999999998e-09 -0.0713115
7.96999999999998e-09 -0.0713115
7.97999999999984e-09 -0.0713115
7.97999999999984e-09 -0.0713115
7.9899999999999e-09 -0.0713115
7.9899999999999e-09 -0.0713115
7.99999999999997e-09 -0.0713115
7.99999999999997e-09 -0.0713115
8.01000000000003e-09 -0.0713115
8.01000000000003e-09 -0.0713115
8.01999999999988e-09 -0.0713115
8.01999999999988e-09 -0.0713115
8.02999999999995e-09 -0.0713115
8.02999999999995e-09 -0.0713115
8.04000000000001e-09 -0.0713115
8.04000000000001e-09 -0.0713115
8.04999999999986e-09 -0.0713115
8.04999999999986e-09 -0.0713115
8.05999999999993e-09 -0.0713115
8.05999999999993e-09 -0.0713115
8.06999999999999e-09 -0.0713115
8.06999999999999e-09 -0.0713115
8.07999999999984e-09 -0.0713115
8.07999999999984e-09 -0.0713115
8.08999999999991e-09 -0.0713115
8.08999999999991e-09 -0.0713115
8.09999999999997e-09 -0.0713115
8.09999999999997e-09 -0.0713115
8.10999999999983e-09 -0.0713115
8.10999999999983e-09 -0.0713115
8.11999999999989e-09 -0.0713115
8.11999999999989e-09 -0.0713115
8.12999999999995e-09 -0.0713115
8.12999999999995e-09 -0.0713115
8.14000000000002e-09 -0.0713115
8.14000000000002e-09 -0.0713115
8.14999999999987e-09 -0.0713115
8.14999999999987e-09 -0.0713115
8.15999999999994e-09 -0.0713115
8.15999999999994e-09 -0.0713115
8.17e-09 -0.0713115
8.17e-09 -0.0713115
8.17999999999985e-09 -0.0713115
8.17999999999985e-09 -0.0713115
8.18999999999992e-09 -0.0713115
8.18999999999992e-09 -0.0713115
8.19999999999998e-09 -0.0713115
8.19999999999998e-09 -0.0713115
8.20999999999983e-09 -0.0713115
8.20999999999983e-09 -0.0713115
8.2199999999999e-09 -0.0713115
8.2199999999999e-09 -0.0713115
8.22999999999996e-09 -0.0713115
8.22999999999996e-09 -0.0713115
8.24000000000003e-09 -0.0713115
8.24000000000003e-09 -0.0713115
8.24999999999988e-09 -0.0713115
8.24999999999988e-09 -0.0713115
8.25999999999994e-09 -0.0713115
8.25999999999994e-09 -0.0713115
8.27000000000001e-09 -0.0713115
8.27000000000001e-09 -0.0713115
8.27999999999986e-09 -0.0713115
8.27999999999986e-09 -0.0713115
8.28999999999992e-09 -0.0713115
8.28999999999992e-09 -0.0713115
8.29999999999999e-09 -0.0713115
8.29999999999999e-09 -0.0713115
8.30999999999984e-09 -0.0713115
8.30999999999984e-09 -0.0713115
8.31999999999991e-09 -0.0713115
8.31999999999991e-09 -0.0713115
8.32999999999997e-09 -0.0713115
8.32999999999997e-09 -0.0713115
8.33999999999982e-09 -0.0713115
8.33999999999982e-09 -0.0713115
8.34999999999989e-09 -0.0713115
8.34999999999989e-09 -0.0713115
8.35999999999995e-09 -0.0713115
8.35999999999995e-09 -0.0713115
8.37000000000001e-09 -0.0713115
8.37000000000001e-09 -0.0713115
8.37999999999987e-09 -0.0713115
8.37999999999987e-09 -0.0713115
8.38999999999993e-09 -0.0713115
8.38999999999993e-09 -0.0713115
8.4e-09 -0.0713115
8.4e-09 -0.0713115
8.40999999999985e-09 -0.0713115
8.40999999999985e-09 -0.0713115
8.41999999999991e-09 -0.0713115
8.41999999999991e-09 -0.0713115
8.42999999999998e-09 -0.0713115
8.42999999999998e-09 -0.0713115
8.43999999999983e-09 -0.0713115
8.43999999999983e-09 -0.0713115
8.44999999999989e-09 -0.0713115
8.44999999999989e-09 -0.0713115
8.45999999999996e-09 -0.0713115
8.45999999999996e-09 -0.0713115
8.47000000000002e-09 -0.0713115
8.47000000000002e-09 -0.0713115
8.47999999999987e-09 -0.0713115
8.47999999999987e-09 -0.0713115
8.48999999999994e-09 -0.0713115
8.48999999999994e-09 -0.0713115
8.5e-09 -0.0713115
8.5e-09 -0.0713115
8.50999999999986e-09 -0.0713115
8.50999999999986e-09 -0.0713115
8.51999999999992e-09 -0.0713115
8.51999999999992e-09 -0.0713115
8.52999999999998e-09 -0.0713115
8.52999999999998e-09 -0.0713115
8.53999999999984e-09 -0.0713115
8.53999999999984e-09 -0.0713115
8.5499999999999e-09 -0.0713115
8.5499999999999e-09 -0.0713115
8.55999999999997e-09 -0.0713115
8.55999999999997e-09 -0.0713115
8.57000000000003e-09 -0.0713115
8.57000000000003e-09 -0.0713115
8.57999999999988e-09 -0.0713115
8.57999999999988e-09 -0.0713115
8.58999999999995e-09 -0.0713115
8.58999999999995e-09 -0.0713115
8.60000000000001e-09 -0.0713115
8.60000000000001e-09 -0.0713115
8.60999999999986e-09 -0.0713115
8.60999999999986e-09 -0.0713115
8.61999999999993e-09 -0.0713115
8.61999999999993e-09 -0.0713115
8.62999999999999e-09 -0.0713115
8.62999999999999e-09 -0.0713115
8.63999999999984e-09 -0.0713115
8.63999999999984e-09 -0.0713115
8.64999999999991e-09 -0.0713115
8.64999999999991e-09 -0.0713115
8.65999999999997e-09 -0.0713115
8.65999999999997e-09 -0.0713115
8.66999999999983e-09 -0.0713115
8.66999999999983e-09 -0.0713115
8.67999999999989e-09 -0.0713115
8.67999999999989e-09 -0.0713115
8.68999999999995e-09 -0.0713115
8.68999999999995e-09 -0.0713115
8.70000000000002e-09 -0.0713115
8.70000000000002e-09 -0.0713115
8.70999999999987e-09 -0.0713115
8.70999999999987e-09 -0.0713115
8.71999999999994e-09 -0.0713115
8.71999999999994e-09 -0.0713115
8.73e-09 -0.0713115
8.73e-09 -0.0713115
8.73999999999985e-09 -0.0713115
8.73999999999985e-09 -0.0713115
8.74999999999992e-09 -0.0713115
8.74999999999992e-09 -0.0713115
8.75999999999998e-09 -0.0713115
8.75999999999998e-09 -0.0713115
8.76999999999983e-09 -0.0713115
8.76999999999983e-09 -0.0713115
8.7799999999999e-09 -0.0713115
8.7799999999999e-09 -0.0713115
8.78999999999996e-09 -0.0713115
8.78999999999996e-09 -0.0713115
8.80000000000003e-09 -0.0713115
8.80000000000003e-09 -0.0713115
8.80999999999988e-09 -0.0713115
8.80999999999988e-09 -0.0713115
8.81999999999994e-09 -0.0713115
8.81999999999994e-09 -0.0713115
8.83000000000001e-09 -0.0713115
8.83000000000001e-09 -0.0713115
8.83999999999986e-09 -0.0713115
8.83999999999986e-09 -0.0713115
8.84999999999992e-09 -0.0713115
8.84999999999992e-09 -0.0713115
8.85999999999999e-09 -0.0713115
8.85999999999999e-09 -0.0713115
8.86999999999984e-09 -0.0713115
8.86999999999984e-09 -0.0713115
8.8799999999999e-09 -0.0713115
8.8799999999999e-09 -0.0713115
8.88999999999997e-09 -0.0713115
8.88999999999997e-09 -0.0713115
8.89999999999982e-09 -0.0713115
8.89999999999982e-09 -0.0713115
8.90999999999989e-09 -0.0713115
8.90999999999989e-09 -0.0713115
8.91999999999995e-09 -0.0713115
8.91999999999995e-09 -0.0713115
8.93000000000001e-09 -0.0713115
8.93000000000001e-09 -0.0713115
8.93999999999987e-09 -0.0713115
8.93999999999987e-09 -0.0713115
8.94999999999993e-09 -0.0713115
8.94999999999993e-09 -0.0713115
8.96e-09 -0.0713115
8.96e-09 -0.0713115
8.96999999999985e-09 -0.0713115
8.96999999999985e-09 -0.0713115
8.97999999999991e-09 -0.0713115
8.97999999999991e-09 -0.0713115
8.98999999999998e-09 -0.0713115
8.98999999999998e-09 -0.0713115
8.99999999999983e-09 -0.0713115
8.99999999999983e-09 -0.0713115
9.00999999999989e-09 -0.0713115
9.00999999999989e-09 -0.0713115
9.01999999999996e-09 -0.0713115
9.01999999999996e-09 -0.0713115
9.03000000000002e-09 -0.0713115
9.03000000000002e-09 -0.0713115
9.03999999999987e-09 -0.0713115
9.03999999999987e-09 -0.0713115
9.04999999999994e-09 -0.0713115
9.04999999999994e-09 -0.0713115
9.06e-09 -0.0713115
9.06e-09 -0.0713115
9.06999999999986e-09 -0.0713115
9.06999999999986e-09 -0.0713115
9.07999999999992e-09 -0.0713115
9.07999999999992e-09 -0.0713115
9.08999999999998e-09 -0.0713115
9.08999999999998e-09 -0.0713115
9.09999999999984e-09 -0.0713115
9.09999999999984e-09 -0.0713115
9.1099999999999e-09 -0.0713115
9.1099999999999e-09 -0.0713115
9.11999999999997e-09 -0.0713115
9.11999999999997e-09 -0.0713115
9.13000000000003e-09 -0.0713115
9.13000000000003e-09 -0.0713115
9.13999999999988e-09 -0.0713115
9.13999999999988e-09 -0.0713115
9.14999999999995e-09 -0.0713115
9.14999999999995e-09 -0.0713115
9.16000000000001e-09 -0.0713115
9.16000000000001e-09 -0.0713115
9.16999999999986e-09 -0.0713115
9.16999999999986e-09 -0.0713115
9.17999999999993e-09 -0.0713115
9.17999999999993e-09 -0.0713115
9.18999999999999e-09 -0.0713115
9.18999999999999e-09 -0.0713115
9.19999999999984e-09 -0.0713115
9.19999999999984e-09 -0.0713115
9.20999999999991e-09 -0.0713115
9.20999999999991e-09 -0.0713115
9.21999999999997e-09 -0.0713115
9.21999999999997e-09 -0.0713115
9.22999999999983e-09 -0.0713115
9.22999999999983e-09 -0.0713115
9.23999999999989e-09 -0.0713115
9.23999999999989e-09 -0.0713115
9.24999999999995e-09 -0.0713115
9.24999999999995e-09 -0.0713115
9.26000000000002e-09 -0.0713115
9.26000000000002e-09 -0.0713115
9.26999999999987e-09 -0.0713115
9.26999999999987e-09 -0.0713115
9.27999999999993e-09 -0.0713115
9.27999999999993e-09 -0.0713115
9.29e-09 -0.0713115
9.29e-09 -0.0713115
9.29999999999985e-09 -0.0713115
9.29999999999985e-09 -0.0713115
9.30999999999992e-09 -0.0713115
9.30999999999992e-09 -0.0713115
9.31999999999998e-09 -0.0713115
9.31999999999998e-09 -0.0713115
9.32999999999983e-09 -0.0713115
9.32999999999983e-09 -0.0713115
9.3399999999999e-09 -0.0713115
9.3399999999999e-09 -0.0713115
9.34999999999996e-09 -0.0713115
9.34999999999996e-09 -0.0713115
9.36000000000003e-09 -0.0713115
9.36000000000003e-09 -0.0713115
9.36999999999988e-09 -0.0713115
9.36999999999988e-09 -0.0713115
9.37999999999994e-09 -0.0713115
9.37999999999994e-09 -0.0713115
9.39000000000001e-09 -0.0713115
9.39000000000001e-09 -0.0713115
9.39999999999986e-09 -0.0713115
9.39999999999986e-09 -0.0713115
9.40999999999992e-09 -0.0713115
9.40999999999992e-09 -0.0713115
9.41999999999999e-09 -0.0713115
9.41999999999999e-09 -0.0713115
9.42999999999984e-09 -0.0713115
9.42999999999984e-09 -0.0713115
9.4399999999999e-09 -0.0713115
9.4399999999999e-09 -0.0713115
9.44999999999997e-09 -0.0713115
9.44999999999997e-09 -0.0713115
9.45999999999982e-09 -0.0713115
9.45999999999982e-09 -0.0713115
9.46999999999989e-09 -0.0713115
9.46999999999989e-09 -0.0713115
9.47999999999995e-09 -0.0713115
9.47999999999995e-09 -0.0713115
9.49000000000001e-09 -0.0713115
9.49000000000001e-09 -0.0713115
9.49999999999987e-09 -0.0713115
9.49999999999987e-09 -0.0713115
9.50999999999993e-09 -0.0713115
9.50999999999993e-09 -0.0713115
9.52e-09 -0.0713115
9.52e-09 -0.0713115
9.52999999999985e-09 -0.0713115
9.52999999999985e-09 -0.0713115
9.53999999999991e-09 -0.0713115
9.53999999999991e-09 -0.0713115
9.54999999999998e-09 -0.0713115
9.54999999999998e-09 -0.0713115
9.55999999999983e-09 -0.0713115
9.55999999999983e-09 -0.0713115
9.56999999999989e-09 -0.0713115
9.56999999999989e-09 -0.0713115
9.57999999999996e-09 -0.0713115
9.57999999999996e-09 -0.0713115
9.59000000000002e-09 -0.0713115
9.59000000000002e-09 -0.0713115
9.59999999999987e-09 -0.0713115
9.59999999999987e-09 -0.0713115
9.60999999999994e-09 -0.0713115
9.60999999999994e-09 -0.0713115
9.62e-09 -0.0713115
9.62e-09 -0.0713115
9.62999999999986e-09 -0.0713115
9.62999999999986e-09 -0.0713115
9.63999999999992e-09 -0.0713115
9.63999999999992e-09 -0.0713115
9.64999999999998e-09 -0.0713115
9.64999999999998e-09 -0.0713115
9.65999999999984e-09 -0.0713115
9.65999999999984e-09 -0.0713115
9.6699999999999e-09 -0.0713115
9.6699999999999e-09 -0.0713115
9.67999999999996e-09 -0.0713115
9.67999999999996e-09 -0.0713115
9.69000000000003e-09 -0.0713115
9.69000000000003e-09 -0.0713115
9.69999999999988e-09 -0.0713115
9.69999999999988e-09 -0.0713115
9.70999999999995e-09 -0.0713115
9.70999999999995e-09 -0.0713115
9.72000000000001e-09 -0.0713115
9.72000000000001e-09 -0.0713115
9.72999999999986e-09 -0.0713115
9.72999999999986e-09 -0.0713115
9.73999999999993e-09 -0.0713115
9.73999999999993e-09 -0.0713115
9.74999999999999e-09 -0.0713115
9.74999999999999e-09 -0.0713115
9.75999999999984e-09 -0.0713115
9.75999999999984e-09 -0.0713115
9.76999999999991e-09 -0.0713115
9.76999999999991e-09 -0.0713115
9.77999999999997e-09 -0.0713115
9.77999999999997e-09 -0.0713115
9.78999999999982e-09 -0.0713115
9.78999999999982e-09 -0.0713115
9.79999999999989e-09 -0.0713115
9.79999999999989e-09 -0.0713115
9.80999999999995e-09 -0.0713115
9.80999999999995e-09 -0.0713115
9.82000000000002e-09 -0.0713115
9.82000000000002e-09 -0.0713115
9.82999999999987e-09 -0.0713115
9.82999999999987e-09 -0.0713115
9.83999999999993e-09 -0.0713115
9.83999999999993e-09 -0.0713115
9.85e-09 -0.0713115
9.85e-09 -0.0713115
9.85999999999985e-09 -0.0713115
9.85999999999985e-09 -0.0713115
9.86999999999992e-09 -0.0713115
9.86999999999992e-09 -0.0713115
9.87999999999998e-09 -0.0713115
9.87999999999998e-09 -0.0713115
9.88999999999983e-09 -0.0713115
9.88999999999983e-09 -0.0713115
9.8999999999999e-09 -0.0713115
9.8999999999999e-09 -0.0713115
9.90999999999996e-09 -0.0713115
9.90999999999996e-09 -0.0713115
9.92000000000003e-09 -0.0713115
9.92000000000003e-09 -0.0713115
9.92999999999988e-09 -0.0713115
9.92999999999988e-09 -0.0713115
9.93999999999994e-09 -0.0713115
9.93999999999994e-09 -0.0713115
9.95000000000001e-09 -0.0713115
9.95000000000001e-09 -0.0713115
9.95999999999986e-09 -0.0713115
9.95999999999986e-09 -0.0713115
9.96999999999992e-09 -0.0713115
9.96999999999992e-09 -0.0713115
9.97999999999999e-09 -0.0713115
9.97999999999999e-09 -0.0713115
9.98999999999984e-09 -0.0713115
9.98999999999984e-09 -0.0713115


==> figures/Transitiondatamos/group_56_segment_18.txt <==
time vOut
2.00000000000227e-12 -0.0436669
5.00000000000567e-12 -0.0436531
9.00000000001021e-12 -0.0436373
1.40000000000159e-11 -0.0436175
1.89999999999951e-11 -0.0435968
2.40000000000007e-11 -0.0435767
2.90000000000064e-11 -0.0435577
3.40000000000121e-11 -0.043541
3.89999999999913e-11 -0.0435272
4.3999999999997e-11 -0.0435171
4.90000000000026e-11 -0.043511
5.40000000000083e-11 -0.0435094
5.9000000000014e-11 -0.0435124
6.39999999999932e-11 -0.0435202
6.89999999999988e-11 -0.0435329
7.40000000000045e-11 -0.0435507
7.90000000000102e-11 -0.0435733
8.40000000000158e-11 -0.0436008
8.8999999999995e-11 -0.0436332
9.40000000000007e-11 -0.0436704
9.90000000000064e-11 -0.0437122
1.04000000000012e-10 -0.0437586
1.08999999999991e-10 -0.0438094
1.13999999999997e-10 -0.0438645
1.19000000000003e-10 -0.0439238
1.24000000000008e-10 -0.0439871
1.29000000000014e-10 -0.0440544
1.33999999999993e-10 -0.0441255
1.38999999999999e-10 -0.0442001
1.44000000000004e-10 -0.0442783
1.4900000000001e-10 -0.0443599
1.54000000000016e-10 -0.0444448
1.58999999999995e-10 -0.0445327
1.64000000000001e-10 -0.0446237
1.69000000000006e-10 -0.0447176
1.74000000000012e-10 -0.0448142
1.78999999999991e-10 -0.0449135
1.83999999999997e-10 -0.0450153
1.89000000000003e-10 -0.0451196
1.94000000000008e-10 -0.0452262
1.99000000000014e-10 -0.045335
2.03999999999993e-10 -0.0454459
2.08999999999999e-10 -0.0455588
2.14000000000004e-10 -0.0456737
2.1900000000001e-10 -0.0457904
2.24000000000016e-10 -0.0459088
2.28999999999995e-10 -0.0460289
2.34000000000001e-10 -0.0461506
2.39000000000006e-10 -0.0462737
2.44000000000012e-10 -0.0463983
2.48999999999991e-10 -0.0465242
2.53999999999997e-10 -0.0466514
2.59000000000003e-10 -0.0467797
2.64000000000008e-10 -0.0469092
2.69000000000014e-10 -0.0470397
2.73999999999993e-10 -0.0471712
2.78999999999999e-10 -0.0473036
2.84000000000004e-10 -0.0474369
2.8900000000001e-10 -0.0475709
2.94000000000016e-10 -0.0477057
2.98999999999995e-10 -0.0478412
3.04000000000001e-10 -0.0479772
3.09000000000006e-10 -0.0481139
3.14000000000012e-10 -0.048251
3.18999999999991e-10 -0.0483886
3.23999999999997e-10 -0.0485266
3.29000000000002e-10 -0.048665
3.34000000000008e-10 -0.0488036
3.39000000000014e-10 -0.0489426
3.43999999999993e-10 -0.0490818
3.48999999999999e-10 -0.0492211
3.54000000000004e-10 -0.0493606
3.5900000000001e-10 -0.0495002
3.64000000000016e-10 -0.0496398
3.68999999999995e-10 -0.0497795
3.74000000000001e-10 -0.0499192
3.79000000000006e-10 -0.0500588
3.84000000000012e-10 -0.0501983
3.88999999999991e-10 -0.0503377
3.93999999999997e-10 -0.0504769
3.99000000000002e-10 -0.050616
4.04000000000008e-10 -0.0507549
4.09000000000014e-10 -0.0508935
4.13999999999993e-10 -0.0510318
4.18999999999999e-10 -0.0511699
4.24000000000004e-10 -0.0513076
4.2900000000001e-10 -0.051445
4.34000000000016e-10 -0.051582
4.38999999999995e-10 -0.0517186
4.44000000000001e-10 -0.0518547
4.49000000000006e-10 -0.0519905
4.54000000000012e-10 -0.0521257
4.58999999999991e-10 -0.0522605
4.63999999999997e-10 -0.0523948
4.69000000000002e-10 -0.0525286
4.74000000000008e-10 -0.0526618
4.79000000000014e-10 -0.0527945
4.83999999999993e-10 -0.0529265
4.88999999999999e-10 -0.053058
4.94000000000004e-10 -0.0531889
4.9900000000001e-10 -0.0533192
5.04000000000016e-10 -0.0534488
5.08999999999995e-10 -0.0535778
5.14e-10 -0.0537061
5.19000000000006e-10 -0.0538338
5.24000000000012e-10 -0.0539607
5.28999999999991e-10 -0.054087
5.33999999999997e-10 -0.0542126
5.39000000000002e-10 -0.0543374
5.44000000000008e-10 -0.0544615
5.49000000000014e-10 -0.0545849
5.53999999999993e-10 -0.0547076
5.58999999999999e-10 -0.0548295
5.64000000000004e-10 -0.0549506
5.6900000000001e-10 -0.055071
5.74000000000016e-10 -0.0551906
5.78999999999995e-10 -0.0553094
5.84e-10 -0.0554275
5.89000000000006e-10 -0.0555448
5.94000000000012e-10 -0.0556613
5.98999999999991e-10 -0.055777
6.03999999999997e-10 -0.0558919
6.09000000000002e-10 -0.056006
6.14000000000008e-10 -0.0561193
6.19000000000014e-10 -0.0562318
6.23999999999993e-10 -0.0563435
6.28999999999999e-10 -0.0564544
6.34000000000004e-10 -0.0565645
6.3900000000001e-10 -0.0566737
6.44000000000016e-10 -0.0567822
6.48999999999995e-10 -0.0568899
6.54e-10 -0.0569967
6.59000000000006e-10 -0.0571028
6.64000000000012e-10 -0.057208
6.68999999999991e-10 -0.0573124
6.73999999999997e-10 -0.0574161
6.79000000000002e-10 -0.0575189
6.84000000000008e-10 -0.0576209
6.89000000000014e-10 -0.0577221
6.93999999999993e-10 -0.0578226
6.98999999999999e-10 -0.0579222
7.04000000000004e-10 -0.058021
7.0900000000001e-10 -0.0581191
7.14000000000016e-10 -0.0582163
7.18999999999995e-10 -0.0583128
7.24e-10 -0.0584085
7.29000000000006e-10 -0.0585035
7.34000000000012e-10 -0.0585976
7.38999999999991e-10 -0.0586911
7.43999999999997e-10 -0.0587837
7.49000000000002e-10 -0.0588756
7.54000000000008e-10 -0.0589667
7.59000000000014e-10 -0.0590571
7.63999999999993e-10 -0.0591467
7.68999999999998e-10 -0.0592356
7.74000000000004e-10 -0.0593238
7.7900000000001e-10 -0.0594113
7.84000000000015e-10 -0.059498
7.88999999999995e-10 -0.059584
7.94e-10 -0.0596693
7.99000000000006e-10 -0.0597539
8.04000000000012e-10 -0.0598378
8.08999999999991e-10 -0.059921
8.13999999999997e-10 -0.0600035
8.19000000000002e-10 -0.0600853
8.24000000000008e-10 -0.0601665
8.29000000000014e-10 -0.060247
8.33999999999993e-10 -0.0603268
8.38999999999998e-10 -0.060406
8.44000000000004e-10 -0.0604845
8.4900000000001e-10 -0.0605624
8.54000000000015e-10 -0.0606397
8.58999999999995e-10 -0.0607163
8.64e-10 -0.0607923
8.69000000000006e-10 -0.0608676
8.74000000000012e-10 -0.0609424
8.78999999999991e-10 -0.0610166
8.83999999999997e-10 -0.0610901
8.89000000000002e-10 -0.0611631
8.94000000000008e-10 -0.0612355
8.99000000000014e-10 -0.0613073
9.03999999999993e-10 -0.0613785
9.08999999999998e-10 -0.0614492
9.14000000000004e-10 -0.0615193
9.1900000000001e-10 -0.0615889
9.24000000000015e-10 -0.0616579
9.28999999999995e-10 -0.0617263
9.34e-10 -0.0617943
9.39000000000006e-10 -0.0618617
9.44000000000012e-10 -0.0619286
9.48999999999991e-10 -0.0619949
9.53999999999996e-10 -0.0620608
9.59000000000002e-10 -0.0621262
9.64000000000008e-10 -0.062191
9.69000000000014e-10 -0.0622554
9.73999999999993e-10 -0.0623193
9.78999999999998e-10 -0.0623827
9.84000000000004e-10 -0.0624456
9.8900000000001e-10 -0.0625081
9.94000000000015e-10 -0.0625701
9.98999999999995e-10 -0.0626317
1.004e-09 -0.0626928
1.00900000000001e-09 -0.0627535
1.01400000000001e-09 -0.0628137
1.01899999999999e-09 -0.0628735
1.024e-09 -0.0629329
1.029e-09 -0.0629918
1.03400000000001e-09 -0.0630504
1.03900000000001e-09 -0.0631085
1.04399999999999e-09 -0.0631662
1.049e-09 -0.0632235
1.054e-09 -0.0632805
1.05900000000001e-09 -0.063337
1.06400000000002e-09 -0.0633931
1.06899999999999e-09 -0.0634489
1.074e-09 -0.0635043
1.07900000000001e-09 -0.0635593
1.08400000000001e-09 -0.063614
1.08899999999999e-09 -0.0636683
1.094e-09 -0.0637223
1.099e-09 -0.0637758
1.10400000000001e-09 -0.0638291
1.10900000000001e-09 -0.063882
1.11399999999999e-09 -0.0639346
1.119e-09 -0.0639868
1.124e-09 -0.0640387
1.12900000000001e-09 -0.0640902
1.13400000000002e-09 -0.0641415
1.13899999999999e-09 -0.0641924
1.144e-09 -0.064243
1.14900000000001e-09 -0.0642933
1.15400000000001e-09 -0.0643433
1.15899999999999e-09 -0.064393
1.164e-09 -0.0644424
1.169e-09 -0.0644915
1.17400000000001e-09 -0.0645403
1.17900000000001e-09 -0.0645888
1.18399999999999e-09 -0.064637
1.189e-09 -0.0646849
1.194e-09 -0.0647326
1.19900000000001e-09 -0.0647799
1.20400000000002e-09 -0.064827
1.20899999999999e-09 -0.0648738
1.214e-09 -0.0649204
1.21900000000001e-09 -0.0649667
1.22400000000001e-09 -0.0650127
1.22899999999999e-09 -0.0650584
1.234e-09 -0.0651039
1.239e-09 -0.0651491
1.24400000000001e-09 -0.0651941
1.24900000000001e-09 -0.0652388
1.25399999999999e-09 -0.0652833
1.259e-09 -0.0653275
1.264e-09 -0.0653715
1.26900000000001e-09 -0.0654153
1.27400000000002e-09 -0.0654588
1.27899999999999e-09 -0.065502
1.284e-09 -0.065545
1.28900000000001e-09 -0.0655878
1.29400000000001e-09 -0.0656303
1.29899999999999e-09 -0.0656727
1.304e-09 -0.0657147
1.309e-09 -0.0657566
1.31400000000001e-09 -0.0657982
1.31900000000001e-09 -0.0658396
1.32399999999999e-09 -0.0658808
1.329e-09 -0.0659217
1.334e-09 -0.0659624
1.33900000000001e-09 -0.0660029
1.34400000000002e-09 -0.0660432
1.34899999999999e-09 -0.0660833
1.354e-09 -0.0661231
1.35900000000001e-09 -0.0661627
1.36400000000001e-09 -0.0662022
1.36899999999999e-09 -0.0662414
1.374e-09 -0.0662803
1.379e-09 -0.0663191
1.38400000000001e-09 -0.0663577
1.38900000000001e-09 -0.066396
1.39399999999999e-09 -0.0664342
1.399e-09 -0.0664721
1.404e-09 -0.0665099
1.40900000000001e-09 -0.0665474
1.41400000000002e-09 -0.0665847
1.41899999999999e-09 -0.0666218
1.424e-09 -0.0666587
1.42900000000001e-09 -0.0666955
1.43400000000001e-09 -0.066732
1.43899999999999e-09 -0.0667683
1.444e-09 -0.0668044
1.449e-09 -0.0668403
1.45400000000001e-09 -0.066876
1.45900000000001e-09 -0.0669115
1.46399999999999e-09 -0.0669468
1.469e-09 -0.0669819
1.474e-09 -0.0670168
1.47900000000001e-09 -0.0670515
1.48400000000002e-09 -0.0670861
1.48899999999999e-09 -0.0671204
1.494e-09 -0.0671545
1.49900000000001e-09 -0.0671885
1.50400000000001e-09 -0.0672222
1.50899999999999e-09 -0.0672557
1.514e-09 -0.0672891
1.519e-09 -0.0673223
1.52400000000001e-09 -0.0673552
1.52900000000001e-09 -0.067388
1.53399999999999e-09 -0.0674206
1.539e-09 -0.067453
1.544e-09 -0.0674852
1.54900000000001e-09 -0.0675172
1.55400000000002e-09 -0.067549
1.55899999999999e-09 -0.0675806
1.564e-09 -0.0676121
1.56900000000001e-09 -0.0676433
1.57400000000001e-09 -0.0676744
1.57899999999999e-09 -0.0677053
1.584e-09 -0.067736
1.589e-09 -0.0677665
1.59400000000001e-09 -0.0677968
1.59900000000001e-09 -0.0678269
1.60399999999999e-09 -0.0678569
1.609e-09 -0.0678866
1.614e-09 -0.0679162
1.61900000000001e-09 -0.0679456
1.62400000000002e-09 -0.0679748
1.62899999999999e-09 -0.0680038
1.634e-09 -0.0680326
1.63900000000001e-09 -0.0680612
1.64400000000001e-09 -0.0680897
1.64899999999999e-09 -0.068118
1.654e-09 -0.0681461
1.659e-09 -0.068174
1.66400000000001e-09 -0.0682017
1.66900000000001e-09 -0.0682293
1.67399999999999e-09 -0.0682566
1.679e-09 -0.0682838
1.684e-09 -0.0683108
1.68900000000001e-09 -0.0683376
1.69400000000002e-09 -0.0683643
1.69899999999999e-09 -0.0683907
1.704e-09 -0.068417
1.70900000000001e-09 -0.0684431
1.71400000000001e-09 -0.0684691
1.71899999999999e-09 -0.0684948
1.724e-09 -0.0685204
1.729e-09 -0.0685458
1.73400000000001e-09 -0.068571
1.73900000000001e-09 -0.068596
1.74399999999999e-09 -0.0686209
1.749e-09 -0.0686456
1.754e-09 -0.0686701
1.75900000000001e-09 -0.0686944
1.76400000000002e-09 -0.0687186
1.76899999999999e-09 -0.0687426
1.774e-09 -0.0687664
1.77900000000001e-09 -0.0687901
1.78400000000001e-09 -0.0688136
1.78899999999999e-09 -0.0688369
1.794e-09 -0.06886
1.799e-09 -0.068883
1.80400000000001e-09 -0.0689058
1.80900000000001e-09 -0.0689284
1.81399999999999e-09 -0.0689509
1.819e-09 -0.0689731
1.824e-09 -0.0689953
1.82900000000001e-09 -0.0690172
1.83400000000001e-09 -0.069039
1.83899999999999e-09 -0.0690606
1.844e-09 -0.0690821
1.84900000000001e-09 -0.0691034
1.85400000000001e-09 -0.0691245
1.85899999999999e-09 -0.0691455
1.864e-09 -0.0691663
1.869e-09 -0.069187
1.87400000000001e-09 -0.0692074
1.87900000000001e-09 -0.0692278
1.88399999999999e-09 -0.0692479
1.889e-09 -0.0692679
1.894e-09 -0.0692878
1.89900000000001e-09 -0.0693075
1.90400000000001e-09 -0.069327
1.90899999999999e-09 -0.0693464
1.914e-09 -0.0693656
1.91900000000001e-09 -0.0693847
1.92400000000001e-09 -0.0694036
1.92899999999999e-09 -0.0694223
1.934e-09 -0.0694409
1.939e-09 -0.0694594
1.94400000000001e-09 -0.0694777
1.94900000000001e-09 -0.0694958
1.95399999999999e-09 -0.0695138
1.959e-09 -0.0695317
1.964e-09 -0.0695494
1.96900000000001e-09 -0.0695669
1.97400000000001e-09 -0.0695843
1.97899999999999e-09 -0.0696016
1.984e-09 -0.0696187
1.98900000000001e-09 -0.0696357
1.99400000000001e-09 -0.0696525
1.99899999999999e-09 -0.0696692
2.004e-09 -0.0696857
2.009e-09 -0.0697021
2.01400000000001e-09 -0.0697184
2.01900000000001e-09 -0.0697345
2.02399999999999e-09 -0.0697505
2.029e-09 -0.0697663
2.034e-09 -0.069782
2.03900000000001e-09 -0.0697976
2.04400000000001e-09 -0.069813
2.04899999999999e-09 -0.0698283
2.054e-09 -0.0698435
2.05900000000001e-09 -0.0698585
2.06400000000001e-09 -0.0698734
2.06899999999999e-09 -0.0698881
2.074e-09 -0.0699028
2.079e-09 -0.0699172
2.08400000000001e-09 -0.0699316
2.08900000000001e-09 -0.0699459
2.09399999999999e-09 -0.06996
2.099e-09 -0.0699739
2.104e-09 -0.0699878
2.10900000000001e-09 -0.0700015
2.11400000000001e-09 -0.0700151
2.11899999999999e-09 -0.0700286
2.124e-09 -0.070042
2.12900000000001e-09 -0.0700552
2.13400000000001e-09 -0.0700683
2.13899999999999e-09 -0.0700813
2.144e-09 -0.0700942
2.149e-09 -0.070107
2.15400000000001e-09 -0.0701196
2.15900000000001e-09 -0.0701321
2.16399999999999e-09 -0.0701445
2.169e-09 -0.0701568
2.174e-09 -0.070169
2.17900000000001e-09 -0.070181
2.18400000000001e-09 -0.070193
2.18899999999999e-09 -0.0702048
2.194e-09 -0.0702165
2.19900000000001e-09 -0.0702281
2.20400000000001e-09 -0.0702396
2.20899999999999e-09 -0.070251
2.214e-09 -0.0702623
2.219e-09 -0.0702735
2.22400000000001e-09 -0.0702846
2.22900000000001e-09 -0.0702955
2.23399999999999e-09 -0.0703064
2.239e-09 -0.0703171
2.244e-09 -0.0703278
2.24900000000001e-09 -0.0703383
2.25400000000001e-09 -0.0703488
2.25899999999999e-09 -0.0703591
2.264e-09 -0.0703693
2.26900000000001e-09 -0.0703795
2.27400000000001e-09 -0.0703895
2.27899999999999e-09 -0.0703995
2.284e-09 -0.0704093
2.289e-09 -0.0704191
2.29400000000001e-09 -0.0704287
2.29900000000001e-09 -0.0704383
2.30399999999999e-09 -0.0704478
2.309e-09 -0.0704571
2.314e-09 -0.0704664
2.31900000000001e-09 -0.0704756
2.32400000000001e-09 -0.0704847
2.32899999999999e-09 -0.0704937
2.334e-09 -0.0705026
2.33900000000001e-09 -0.0705114
2.34400000000001e-09 -0.0705202
2.34899999999999e-09 -0.0705288
2.354e-09 -0.0705374
2.359e-09 -0.0705459
2.36400000000001e-09 -0.0705543
2.36900000000001e-09 -0.0705626
2.37399999999999e-09 -0.0705708
2.379e-09 -0.0705789
2.384e-09 -0.070587
2.38900000000001e-09 -0.070595
2.39400000000001e-09 -0.0706029
2.39899999999999e-09 -0.0706107
2.404e-09 -0.0706184
2.40900000000001e-09 -0.0706261
2.41400000000001e-09 -0.0706336
2.41899999999999e-09 -0.0706411
2.424e-09 -0.0706486
2.429e-09 -0.0706559
2.43400000000001e-09 -0.0706632
2.43900000000001e-09 -0.0706704
2.44399999999999e-09 -0.0706775
2.449e-09 -0.0706846
2.454e-09 -0.0706915
2.45900000000001e-09 -0.0706984
2.46400000000001e-09 -0.0707053
2.46899999999999e-09 -0.070712
2.474e-09 -0.0707187
2.47900000000001e-09 -0.0707253
2.48400000000001e-09 -0.0707319
2.48899999999999e-09 -0.0707384
2.494e-09 -0.0707448
2.499e-09 -0.0707511
2.50400000000001e-09 -0.0707574
2.50900000000001e-09 -0.0707636
2.51399999999999e-09 -0.0707698
2.519e-09 -0.0707759
2.524e-09 -0.0707819
2.52900000000001e-09 -0.0707879
2.53400000000001e-09 -0.0707938
2.53899999999999e-09 -0.0707996
2.544e-09 -0.0708054
2.54900000000001e-09 -0.0708111
2.55400000000001e-09 -0.0708167
2.55899999999999e-09 -0.0708223
2.564e-09 -0.0708279
2.569e-09 -0.0708333
2.57400000000001e-09 -0.0708388
2.57900000000001e-09 -0.0708441
2.58399999999999e-09 -0.0708494
2.589e-09 -0.0708547
2.594e-09 -0.0708598
2.59900000000001e-09 -0.070865
2.60400000000001e-09 -0.0708701
2.60899999999999e-09 -0.0708751
2.614e-09 -0.07088
2.61900000000001e-09 -0.070885
2.62400000000001e-09 -0.0708898
2.62899999999999e-09 -0.0708946
2.634e-09 -0.0708994
2.639e-09 -0.0709041
2.64400000000001e-09 -0.0709088
2.64900000000001e-09 -0.0709134
2.65399999999999e-09 -0.0709179
2.659e-09 -0.0709224
2.664e-09 -0.0709269
2.66900000000001e-09 -0.0709313
2.67400000000001e-09 -0.0709357
2.67899999999999e-09 -0.07094
2.684e-09 -0.0709442
2.68900000000001e-09 -0.0709485
2.69400000000001e-09 -0.0709526
2.69899999999999e-09 -0.0709568
2.704e-09 -0.0709609
2.709e-09 -0.0709649
2.71400000000001e-09 -0.0709689
2.71900000000001e-09 -0.0709728
2.72399999999999e-09 -0.0709767
2.729e-09 -0.0709806
2.734e-09 -0.0709844
2.73900000000001e-09 -0.0709882
2.74400000000001e-09 -0.070992
2.74899999999999e-09 -0.0709957
2.754e-09 -0.0709993
2.75900000000001e-09 -0.0710029
2.76400000000001e-09 -0.0710065
2.76899999999999e-09 -0.0710101
2.774e-09 -0.0710136
2.779e-09 -0.071017
2.78400000000001e-09 -0.0710204
2.78900000000001e-09 -0.0710238
2.79399999999999e-09 -0.0710272
2.799e-09 -0.0710305
2.804e-09 -0.0710338
2.80900000000001e-09 -0.071037
2.81400000000001e-09 -0.0710402
2.81899999999999e-09 -0.0710434
2.824e-09 -0.0710465
2.82900000000001e-09 -0.0710496
2.83400000000001e-09 -0.0710526
2.83899999999999e-09 -0.0710557
2.844e-09 -0.0710587
2.849e-09 -0.0710616
2.85400000000001e-09 -0.0710646
2.85900000000001e-09 -0.0710674
2.86399999999999e-09 -0.0710703
2.869e-09 -0.0710731
2.874e-09 -0.0710759
2.87900000000001e-09 -0.0710787
2.88400000000001e-09 -0.0710814
2.88899999999999e-09 -0.0710841
2.894e-09 -0.0710868
2.899e-09 -0.0710895
2.90400000000001e-09 -0.0710921
2.90899999999999e-09 -0.0710947
2.914e-09 -0.0710972
2.919e-09 -0.0710997
2.92400000000001e-09 -0.0711022
2.92900000000001e-09 -0.0711047
2.93399999999999e-09 -0.0711072
2.939e-09 -0.0711096
2.944e-09 -0.071112
2.94900000000001e-09 -0.0711143
2.95400000000001e-09 -0.0711167
2.95899999999999e-09 -0.071119
2.964e-09 -0.0711212
2.969e-09 -0.0711235
2.97400000000001e-09 -0.0711257
2.97899999999999e-09 -0.0711279
2.984e-09 -0.0711301
2.989e-09 -0.0711323
2.99400000000001e-09 -0.0711344
2.99900000000001e-09 -0.0711365
3.00399999999999e-09 -0.0711386
3.009e-09 -0.0711407
3.014e-09 -0.0711427
3.01900000000001e-09 -0.0711447
3.02400000000001e-09 -0.0711467
3.02899999999999e-09 -0.0711487
3.034e-09 -0.0711506
3.039e-09 -0.0711525
3.04400000000001e-09 -0.0711544
3.04899999999999e-09 -0.0711563
3.054e-09 -0.0711582
3.059e-09 -0.07116
3.06400000000001e-09 -0.0711618
3.06900000000001e-09 -0.0711636
3.07399999999999e-09 -0.0711654
3.079e-09 -0.0711671
3.084e-09 -0.0711689
3.08900000000001e-09 -0.0711706
3.09400000000001e-09 -0.0711723
3.09899999999999e-09 -0.0711739
3.104e-09 -0.0711756
3.109e-09 -0.0711772
3.11400000000001e-09 -0.0711788
3.11899999999999e-09 -0.0711804
3.124e-09 -0.071182
3.129e-09 -0.0711836
3.13400000000001e-09 -0.0711851
3.13900000000001e-09 -0.0711866
3.14399999999999e-09 -0.0711882
3.149e-09 -0.0711896
3.154e-09 -0.0711911
3.15900000000001e-09 -0.0711926
3.16400000000001e-09 -0.071194
3.16899999999999e-09 -0.0711954
3.174e-09 -0.0711968
3.179e-09 -0.0711982
3.18400000000001e-09 -0.0711996
3.18899999999999e-09 -0.071201
3.194e-09 -0.0712023
3.199e-09 -0.0712036
3.20400000000001e-09 -0.0712049
3.20900000000001e-09 -0.0712062
3.21399999999999e-09 -0.0712075
3.219e-09 -0.0712088
3.224e-09 -0.07121
3.22900000000001e-09 -0.0712113
3.23400000000001e-09 -0.0712125
3.23899999999999e-09 -0.0712137
3.244e-09 -0.0712149
3.249e-09 -0.0712161
3.25400000000001e-09 -0.0712172
3.25899999999999e-09 -0.0712184
3.264e-09 -0.0712195
3.269e-09 -0.0712207
3.27400000000001e-09 -0.0712218
3.27900000000001e-09 -0.0712229
3.28399999999999e-09 -0.071224
3.289e-09 -0.071225
3.294e-09 -0.0712261
3.29900000000001e-09 -0.0712271
3.30400000000001e-09 -0.0712282
3.30899999999999e-09 -0.0712292
3.314e-09 -0.0712302
3.319e-09 -0.0712312
3.32400000000001e-09 -0.0712322
3.32899999999999e-09 -0.0712332
3.334e-09 -0.0712341
3.339e-09 -0.0712351
3.34400000000001e-09 -0.071236
3.34900000000001e-09 -0.071237
3.35399999999999e-09 -0.0712379
3.359e-09 -0.0712388
3.364e-09 -0.0712397
3.36900000000001e-09 -0.0712406
3.37400000000001e-09 -0.0712415
3.37899999999999e-09 -0.0712423
3.384e-09 -0.0712432
3.389e-09 -0.071244
3.39400000000001e-09 -0.0712449
3.39900000000002e-09 -0.0712457
3.404e-09 -0.0712465
3.409e-09 -0.0712473
3.41400000000001e-09 -0.0712481
3.41900000000001e-09 -0.0712489
3.42399999999999e-09 -0.0712497
3.429e-09 -0.0712505
3.434e-09 -0.0712512
3.43900000000001e-09 -0.071252
3.44400000000001e-09 -0.0712527
3.44899999999999e-09 -0.0712535
3.454e-09 -0.0712542
3.459e-09 -0.0712549
3.46400000000001e-09 -0.0712556
3.46900000000002e-09 -0.0712563
3.474e-09 -0.071257
3.479e-09 -0.0712577
3.48400000000001e-09 -0.0712584
3.48900000000001e-09 -0.071259
3.49399999999999e-09 -0.0712597
3.499e-09 -0.0712603
3.504e-09 -0.071261
3.50900000000001e-09 -0.0712616
3.51400000000001e-09 -0.0712622
3.51899999999999e-09 -0.0712629
3.524e-09 -0.0712635
3.529e-09 -0.0712641
3.53400000000001e-09 -0.0712647
3.53900000000002e-09 -0.0712653
3.544e-09 -0.0712659
3.549e-09 -0.0712664
3.55400000000001e-09 -0.071267
3.55900000000001e-09 -0.0712676
3.56399999999999e-09 -0.0712681
3.569e-09 -0.0712687
3.574e-09 -0.0712692
3.57900000000001e-09 -0.0712698
3.58400000000001e-09 -0.0712703
3.58899999999999e-09 -0.0712708
3.594e-09 -0.0712713
3.599e-09 -0.0712718
3.60400000000001e-09 -0.0712723
3.60900000000002e-09 -0.0712728
3.614e-09 -0.0712733
3.619e-09 -0.0712738
3.62400000000001e-09 -0.0712743
3.62900000000001e-09 -0.0712748
3.63399999999999e-09 -0.0712752
3.639e-09 -0.0712757
3.644e-09 -0.0712762
3.64900000000001e-09 -0.0712766
3.65400000000001e-09 -0.0712771
3.65899999999999e-09 -0.0712775
3.664e-09 -0.071278
3.669e-09 -0.0712784
3.67400000000001e-09 -0.0712788
3.67900000000002e-09 -0.0712792
3.684e-09 -0.0712796
3.689e-09 -0.0712801
3.69400000000001e-09 -0.0712805
3.69900000000001e-09 -0.0712809
3.70399999999999e-09 -0.0712813
3.709e-09 -0.0712817
3.714e-09 -0.071282
3.71900000000001e-09 -0.0712824
3.72400000000001e-09 -0.0712828
3.72899999999999e-09 -0.0712832
3.734e-09 -0.0712835
3.739e-09 -0.0712839
3.74400000000001e-09 -0.0712843
3.74900000000002e-09 -0.0712846
3.754e-09 -0.071285
3.759e-09 -0.0712853
3.76400000000001e-09 -0.0712857
3.76900000000001e-09 -0.071286
3.77399999999999e-09 -0.0712863
3.779e-09 -0.0712867
3.784e-09 -0.071287
3.78900000000001e-09 -0.0712873
3.79400000000001e-09 -0.0712876
3.79899999999999e-09 -0.0712879
3.804e-09 -0.0712882
3.809e-09 -0.0712885
3.81400000000001e-09 -0.0712888
3.81900000000002e-09 -0.0712891
3.824e-09 -0.0712894
3.829e-09 -0.0712897
3.83400000000001e-09 -0.07129
3.83900000000001e-09 -0.0712903
3.84399999999999e-09 -0.0712906
3.849e-09 -0.0712909
3.854e-09 -0.0712911
3.85900000000001e-09 -0.0712914
3.86400000000001e-09 -0.0712917
3.86899999999999e-09 -0.0712919
3.874e-09 -0.0712922
3.879e-09 -0.0712925
3.88400000000001e-09 -0.0712927
3.88900000000002e-09 -0.071293
3.894e-09 -0.0712932
3.899e-09 -0.0712934
3.90400000000001e-09 -0.0712937
3.90900000000001e-09 -0.0712939
3.91399999999999e-09 -0.0712942
3.919e-09 -0.0712944
3.924e-09 -0.0712946
3.92900000000001e-09 -0.0712949
3.93400000000001e-09 -0.0712951
3.93899999999999e-09 -0.0712953
3.944e-09 -0.0712955
3.949e-09 -0.0712957
3.95400000000001e-09 -0.0712959
3.95900000000002e-09 -0.0712962
3.96399999999999e-09 -0.0712964
3.969e-09 -0.0712966
3.97400000000001e-09 -0.0712968
3.97900000000001e-09 -0.071297
3.98399999999999e-09 -0.0712972
3.989e-09 -0.0712974
3.994e-09 -0.0712976
3.99900000000001e-09 -0.0712977
4.00400000000001e-09 -0.0712979
4.00899999999999e-09 -0.0712981
4.014e-09 -0.0712983
4.019e-09 -0.0712985
4.02400000000001e-09 -0.0712987
4.02900000000002e-09 -0.0712988
4.03399999999999e-09 -0.071299
4.039e-09 -0.0712992
4.04400000000001e-09 -0.0712994
4.04900000000001e-09 -0.0712995
4.05399999999999e-09 -0.0712997
4.059e-09 -0.0712999
4.064e-09 -0.0713
4.06900000000001e-09 -0.0713002
4.07400000000001e-09 -0.0713003
4.07899999999999e-09 -0.0713005
4.084e-09 -0.0713006
4.089e-09 -0.0713008
4.09400000000001e-09 -0.0713009
4.09900000000002e-09 -0.0713011
4.10399999999999e-09 -0.0713012
4.109e-09 -0.0713014
4.11400000000001e-09 -0.0713015
4.11900000000001e-09 -0.0713017
4.12399999999999e-09 -0.0713018
4.129e-09 -0.0713019
4.134e-09 -0.0713021
4.13900000000001e-09 -0.0713022
4.14400000000001e-09 -0.0713023
4.14899999999999e-09 -0.0713025
4.154e-09 -0.0713026
4.159e-09 -0.0713027
4.16400000000001e-09 -0.0713028
4.16900000000002e-09 -0.071303
4.17399999999999e-09 -0.0713031
4.179e-09 -0.0713032
4.18400000000001e-09 -0.0713033
4.18900000000001e-09 -0.0713034
4.19399999999999e-09 -0.0713036
4.199e-09 -0.0713037
4.204e-09 -0.0713038
4.20900000000001e-09 -0.0713039
4.21400000000001e-09 -0.071304
4.21899999999999e-09 -0.0713041
4.224e-09 -0.0713042
4.229e-09 -0.0713043
4.23400000000001e-09 -0.0713044
4.23900000000002e-09 -0.0713045
4.24399999999999e-09 -0.0713046
4.249e-09 -0.0713047
4.25400000000001e-09 -0.0713048
4.25900000000001e-09 -0.0713049
4.26399999999999e-09 -0.071305
4.269e-09 -0.0713051
4.274e-09 -0.0713052
4.27900000000001e-09 -0.0713053
4.28400000000001e-09 -0.0713054
4.28899999999999e-09 -0.0713055
4.294e-09 -0.0713056
4.299e-09 -0.0713057
4.30400000000001e-09 -0.0713057
4.30900000000002e-09 -0.0713058
4.31399999999999e-09 -0.0713059
4.319e-09 -0.071306
4.32400000000001e-09 -0.0713061
4.32900000000001e-09 -0.0713062
4.33399999999999e-09 -0.0713062
4.339e-09 -0.0713063
4.344e-09 -0.0713064
4.34900000000001e-09 -0.0713065
4.35400000000001e-09 -0.0713066
4.35899999999999e-09 -0.0713066
4.364e-09 -0.0713067
4.369e-09 -0.0713068
4.37400000000001e-09 -0.0713068
4.37900000000002e-09 -0.0713069
4.38399999999999e-09 -0.071307
4.389e-09 -0.0713071
4.39400000000001e-09 -0.0713071
4.39900000000001e-09 -0.0713072
4.40399999999999e-09 -0.0713073
4.409e-09 -0.0713073
4.414e-09 -0.0713074
4.41900000000001e-09 -0.0713075
4.42400000000001e-09 -0.0713075
4.42899999999999e-09 -0.0713076
4.434e-09 -0.0713076
4.439e-09 -0.0713077
4.44400000000001e-09 -0.0713078
4.44900000000002e-09 -0.0713078
4.45399999999999e-09 -0.0713079
4.459e-09 -0.0713079
4.46400000000001e-09 -0.071308
4.46900000000001e-09 -0.071308
4.47399999999999e-09 -0.0713081
4.479e-09 -0.0713082
4.484e-09 -0.0713082
4.48900000000001e-09 -0.0713083
4.49400000000001e-09 -0.0713083
4.49899999999999e-09 -0.0713084
4.504e-09 -0.0713084
4.509e-09 -0.0713085
4.51400000000001e-09 -0.0713085
4.51900000000002e-09 -0.0713086
4.52399999999999e-09 -0.0713086
4.529e-09 -0.0713087
4.53400000000001e-09 -0.0713087
4.53900000000001e-09 -0.0713088
4.54399999999999e-09 -0.0713088
4.549e-09 -0.0713088
4.554e-09 -0.0713089
4.55900000000001e-09 -0.0713089
4.56400000000001e-09 -0.071309
4.56899999999999e-09 -0.071309
4.574e-09 -0.0713091
4.579e-09 -0.0713091
4.58400000000001e-09 -0.0713091
4.58900000000002e-09 -0.0713092
4.59399999999999e-09 -0.0713092
4.599e-09 -0.0713093
4.60400000000001e-09 -0.0713093
4.60900000000001e-09 -0.0713093
4.61399999999999e-09 -0.0713094
4.619e-09 -0.0713094
4.624e-09 -0.0713094
4.62900000000001e-09 -0.0713095
4.63400000000001e-09 -0.0713095
4.63899999999999e-09 -0.0713095
4.644e-09 -0.0713096
4.649e-09 -0.0713096
4.65400000000001e-09 -0.0713097
4.65900000000002e-09 -0.0713097
4.66399999999999e-09 -0.0713097
4.669e-09 -0.0713097
4.67400000000001e-09 -0.0713098
4.67900000000001e-09 -0.0713098
4.68399999999999e-09 -0.0713098
4.689e-09 -0.0713099
4.694e-09 -0.0713099
4.69900000000001e-09 -0.0713099
4.70400000000001e-09 -0.07131
4.70899999999999e-09 -0.07131
4.714e-09 -0.07131
4.719e-09 -0.07131
4.72400000000001e-09 -0.0713101
4.72900000000002e-09 -0.0713101
4.73399999999999e-09 -0.0713101
4.739e-09 -0.0713102
4.74400000000001e-09 -0.0713102
4.74900000000001e-09 -0.0713102
4.75399999999999e-09 -0.0713102
4.759e-09 -0.0713103
4.764e-09 -0.0713103
4.76900000000001e-09 -0.0713103
4.77400000000001e-09 -0.0713103
4.77899999999999e-09 -0.0713103
4.784e-09 -0.0713104
4.789e-09 -0.0713104
4.79400000000001e-09 -0.0713104
4.79900000000002e-09 -0.0713104
4.80399999999999e-09 -0.0713105
4.809e-09 -0.0713105
4.81400000000001e-09 -0.0713105
4.81900000000001e-09 -0.0713105
4.82399999999999e-09 -0.0713105
4.829e-09 -0.0713106
4.834e-09 -0.0713106
4.83900000000001e-09 -0.0713106
4.84400000000001e-09 -0.0713106
4.84899999999999e-09 -0.0713106
4.854e-09 -0.0713107
4.859e-09 -0.0713107
4.86400000000001e-09 -0.0713107
4.86900000000002e-09 -0.0713107
4.87399999999999e-09 -0.0713107
4.879e-09 -0.0713107
4.88400000000001e-09 -0.0713108
4.88900000000001e-09 -0.0713108
4.89399999999999e-09 -0.0713108
4.899e-09 -0.0713108
4.904e-09 -0.0713108
4.90900000000001e-09 -0.0713108
4.91400000000001e-09 -0.0713109
4.91899999999999e-09 -0.0713109
4.924e-09 -0.0713109
4.929e-09 -0.0713109
4.93400000000001e-09 -0.0713109
4.93900000000002e-09 -0.0713109
4.94399999999999e-09 -0.0713109
4.949e-09 -0.071311
4.95400000000001e-09 -0.071311
4.95900000000001e-09 -0.071311
4.96399999999999e-09 -0.071311
4.969e-09 -0.071311
4.974e-09 -0.071311
4.97900000000001e-09 -0.071311
4.98400000000001e-09 -0.0713111
4.98899999999999e-09 -0.0713111
4.994e-09 -0.0713111
4.999e-09 -0.0713111
5.00400000000001e-09 -0.0713111
5.00900000000002e-09 -0.0713111
5.01399999999999e-09 -0.0713111
5.019e-09 -0.0713111
5.02400000000001e-09 -0.0713111
5.02900000000001e-09 -0.0713112
5.03399999999999e-09 -0.0713112
5.039e-09 -0.0713112
5.044e-09 -0.0713112
5.04900000000001e-09 -0.0713112
5.05400000000001e-09 -0.0713112
5.05899999999999e-09 -0.0713112
5.064e-09 -0.0713112
5.069e-09 -0.0713112
5.07400000000001e-09 -0.0713112
5.07900000000002e-09 -0.0713113
5.08399999999999e-09 -0.0713113
5.089e-09 -0.0713113
5.09400000000001e-09 -0.0713113
5.09900000000001e-09 -0.0713113
5.10399999999999e-09 -0.0713113
5.109e-09 -0.0713113
5.114e-09 -0.0713113
5.11900000000001e-09 -0.0713113
5.12400000000001e-09 -0.0713113
5.12899999999999e-09 -0.0713113
5.134e-09 -0.0713113
5.139e-09 -0.0713114
5.14400000000001e-09 -0.0713114
5.14900000000002e-09 -0.0713114
5.15399999999999e-09 -0.0713114
5.159e-09 -0.0713114
5.16400000000001e-09 -0.0713114
5.16900000000001e-09 -0.0713114
5.17399999999999e-09 -0.0713114
5.179e-09 -0.0713114
5.184e-09 -0.0713114
5.18900000000001e-09 -0.0713114
5.19400000000001e-09 -0.0713114
5.19899999999999e-09 -0.0713114
5.204e-09 -0.0713114
5.209e-09 -0.0713114
5.21400000000001e-09 -0.0713115
5.21900000000002e-09 -0.0713115
5.22399999999999e-09 -0.0713115
5.229e-09 -0.0713115
5.23400000000001e-09 -0.0713115
5.23900000000001e-09 -0.0713115
5.24399999999999e-09 -0.0713115
5.249e-09 -0.0713115
5.254e-09 -0.0713115
5.25900000000001e-09 -0.0713115
5.26400000000001e-09 -0.0713115
5.26899999999999e-09 -0.0713115
5.274e-09 -0.0713115
5.279e-09 -0.0713115
5.28400000000001e-09 -0.0713115
5.28900000000002e-09 -0.0713115
5.29399999999999e-09 -0.0713115
5.299e-09 -0.0713115
5.30400000000001e-09 -0.0713115
5.30900000000001e-09 -0.0713115
5.31399999999999e-09 -0.0713115
5.319e-09 -0.0713115
5.324e-09 -0.0713116
5.32900000000001e-09 -0.0713116
5.33400000000001e-09 -0.0713116
5.33899999999999e-09 -0.0713116
5.344e-09 -0.0713116
5.349e-09 -0.0713116
5.35400000000001e-09 -0.0713116
5.35900000000002e-09 -0.0713116
5.36399999999999e-09 -0.0713116
5.369e-09 -0.0713116
5.37400000000001e-09 -0.0713116
5.37900000000001e-09 -0.0713116
5.38399999999999e-09 -0.0713116
5.389e-09 -0.0713116
5.394e-09 -0.0713116
5.39900000000001e-09 -0.0713116
5.40400000000001e-09 -0.0713116
5.40899999999999e-09 -0.0713116
5.414e-09 -0.0713116
5.419e-09 -0.0713116
5.42400000000001e-09 -0.0713116
5.42900000000002e-09 -0.0713116
5.43399999999999e-09 -0.0713116
5.439e-09 -0.0713116
5.44400000000001e-09 -0.0713116
5.44900000000001e-09 -0.0713116
5.45399999999999e-09 -0.0713116
5.459e-09 -0.0713116
5.464e-09 -0.0713116
5.46900000000001e-09 -0.0713116
5.47400000000001e-09 -0.0713116
5.47899999999999e-09 -0.0713116
5.484e-09 -0.0713116
5.489e-09 -0.0713116
5.49400000000001e-09 -0.0713116
5.49900000000002e-09 -0.0713116
5.50399999999999e-09 -0.0713116
5.509e-09 -0.0713116
5.51400000000001e-09 -0.0713116
5.51900000000001e-09 -0.0713117
5.52399999999999e-09 -0.0713117
5.529e-09 -0.0713117
5.534e-09 -0.0713117
5.53900000000001e-09 -0.0713117
5.54400000000001e-09 -0.0713117
5.54899999999999e-09 -0.0713117
5.554e-09 -0.0713117
5.559e-09 -0.0713117
5.56400000000001e-09 -0.0713117
5.56900000000001e-09 -0.0713117
5.57399999999999e-09 -0.0713117
5.579e-09 -0.0713117
5.58400000000001e-09 -0.0713117
5.58900000000001e-09 -0.0713117
5.59399999999999e-09 -0.0713117
5.599e-09 -0.0713117
5.604e-09 -0.0713117
5.60900000000001e-09 -0.0713117
5.61400000000001e-09 -0.0713117
5.61899999999999e-09 -0.0713117
5.624e-09 -0.0713117
5.629e-09 -0.0713117
5.63400000000001e-09 -0.0713117
5.63900000000001e-09 -0.0713117
5.64399999999999e-09 -0.0713117
5.649e-09 -0.0713117
5.65400000000001e-09 -0.0713117
5.65900000000001e-09 -0.0713117
5.66399999999999e-09 -0.0713117
5.669e-09 -0.0713117
5.674e-09 -0.0713117
5.67900000000001e-09 -0.0713117
5.68400000000001e-09 -0.0713117
5.68899999999999e-09 -0.0713117
5.694e-09 -0.0713117
5.699e-09 -0.0713117
5.70400000000001e-09 -0.0713117
5.70900000000001e-09 -0.0713117
5.71399999999999e-09 -0.0713117
5.719e-09 -0.0713117
5.72400000000001e-09 -0.0713117
5.72900000000001e-09 -0.0713117
5.73399999999999e-09 -0.0713117
5.739e-09 -0.0713117
5.744e-09 -0.0713117
5.74900000000001e-09 -0.0713117
5.75400000000001e-09 -0.0713117
5.75899999999999e-09 -0.0713117
5.764e-09 -0.0713117
5.769e-09 -0.0713117
5.77400000000001e-09 -0.0713117
5.77900000000001e-09 -0.0713117
5.78399999999999e-09 -0.0713117
5.789e-09 -0.0713117
5.79400000000001e-09 -0.0713117
5.79900000000001e-09 -0.0713117
5.80399999999999e-09 -0.0713117
5.809e-09 -0.0713117
5.814e-09 -0.0713117
5.81900000000001e-09 -0.0713117
5.82400000000001e-09 -0.0713117
5.82899999999999e-09 -0.0713117
5.834e-09 -0.0713117
5.839e-09 -0.0713117
5.84400000000001e-09 -0.0713117
5.84900000000001e-09 -0.0713117
5.85399999999999e-09 -0.0713117
5.859e-09 -0.0713117
5.86400000000001e-09 -0.0713117
5.86900000000001e-09 -0.0713117
5.87399999999999e-09 -0.0713117
5.879e-09 -0.0713117
5.884e-09 -0.0713117
5.88900000000001e-09 -0.0713117
5.89400000000001e-09 -0.0713117
5.89899999999999e-09 -0.0713117
5.904e-09 -0.0713117
5.909e-09 -0.0713117
5.91400000000001e-09 -0.0713117
5.91900000000001e-09 -0.0713117
5.92399999999999e-09 -0.0713117
5.929e-09 -0.0713117
5.93400000000001e-09 -0.0713117
5.93900000000001e-09 -0.0713117
5.94399999999999e-09 -0.0713117
5.949e-09 -0.0713117
5.954e-09 -0.0713117
5.95900000000001e-09 -0.0713117
5.96400000000001e-09 -0.0713117
5.96899999999999e-09 -0.0713117
5.974e-09 -0.0713117
5.979e-09 -0.0713117
5.98400000000001e-09 -0.0713117
5.98900000000001e-09 -0.0713117
5.99399999999999e-09 -0.0713117
5.999e-09 -0.0713117
6.00400000000001e-09 -0.0713117
6.00900000000001e-09 -0.0713117
6.01399999999999e-09 -0.0713117
6.019e-09 -0.0713117
6.024e-09 -0.0713117
6.02900000000001e-09 -0.0713117
6.03400000000001e-09 -0.0713117
6.03899999999999e-09 -0.0713117
6.044e-09 -0.0713117
6.049e-09 -0.0713117
6.05400000000001e-09 -0.0713117
6.05900000000001e-09 -0.0713117
6.06399999999999e-09 -0.0713117
6.069e-09 -0.0713117
6.07400000000001e-09 -0.0713117
6.07900000000001e-09 -0.0713117
6.08399999999999e-09 -0.0713117
6.089e-09 -0.0713117
6.094e-09 -0.0713117
6.09900000000001e-09 -0.0713117
6.10400000000001e-09 -0.0713117
6.10899999999999e-09 -0.0713117
6.114e-09 -0.0713117
6.119e-09 -0.0713117
6.12400000000001e-09 -0.0713117
6.12900000000001e-09 -0.0713117
6.13399999999999e-09 -0.0713117
6.139e-09 -0.0713117
6.14400000000001e-09 -0.0713117
6.14900000000001e-09 -0.0713117
6.15399999999999e-09 -0.0713117
6.159e-09 -0.0713117
6.164e-09 -0.0713117
6.16900000000001e-09 -0.0713117
6.17400000000001e-09 -0.0713117
6.17899999999999e-09 -0.0713117
6.184e-09 -0.0713117
6.189e-09 -0.0713117
6.19400000000001e-09 -0.0713117
6.19900000000001e-09 -0.0713117
6.20399999999999e-09 -0.0713117
6.209e-09 -0.0713117
6.21400000000001e-09 -0.0713117
6.21900000000001e-09 -0.0713117
6.22399999999999e-09 -0.0713117
6.229e-09 -0.0713117
6.234e-09 -0.0713117
6.23900000000001e-09 -0.0713117
6.24400000000001e-09 -0.0713117
6.24899999999999e-09 -0.0713117
6.254e-09 -0.0713117
6.259e-09 -0.0713117
6.26400000000001e-09 -0.0713117
6.26900000000001e-09 -0.0713117
6.27399999999999e-09 -0.0713117
6.279e-09 -0.0713117
6.28400000000001e-09 -0.0713117
6.28900000000001e-09 -0.0713116
6.29399999999999e-09 -0.0713116
6.299e-09 -0.0713116
6.304e-09 -0.0713116
6.30900000000001e-09 -0.0713116
6.31400000000001e-09 -0.0713116
6.31899999999999e-09 -0.0713116
6.324e-09 -0.0713116
6.329e-09 -0.0713116
6.33400000000001e-09 -0.0713116
6.33900000000001e-09 -0.0713116
6.34399999999999e-09 -0.0713116
6.349e-09 -0.0713116
6.35400000000001e-09 -0.0713116
6.35900000000001e-09 -0.0713116
6.36399999999999e-09 -0.0713116
6.369e-09 -0.0713116
6.374e-09 -0.0713116
6.37900000000001e-09 -0.0713116
6.38400000000001e-09 -0.0713116
6.38899999999999e-09 -0.0713116
6.394e-09 -0.0713116
6.399e-09 -0.0713116
6.40400000000001e-09 -0.0713116
6.40900000000001e-09 -0.0713116
6.41399999999999e-09 -0.0713116
6.419e-09 -0.0713116
6.42400000000001e-09 -0.0713116
6.42900000000001e-09 -0.0713116
6.43399999999999e-09 -0.0713116
6.439e-09 -0.0713116
6.444e-09 -0.0713116
6.44900000000001e-09 -0.0713116
6.45400000000001e-09 -0.0713116
6.45899999999999e-09 -0.0713116
6.464e-09 -0.0713116
6.469e-09 -0.0713116
6.47400000000001e-09 -0.0713116
6.47900000000001e-09 -0.0713116
6.48399999999999e-09 -0.0713116
6.489e-09 -0.0713116
6.49400000000001e-09 -0.0713116
6.49900000000001e-09 -0.0713116
6.50399999999999e-09 -0.0713116
6.509e-09 -0.0713116
6.514e-09 -0.0713116
6.51900000000001e-09 -0.0713116
6.52400000000001e-09 -0.0713116
6.52899999999999e-09 -0.0713116
6.534e-09 -0.0713116
6.539e-09 -0.0713116
6.54400000000001e-09 -0.0713116
6.54900000000001e-09 -0.0713116
6.55399999999999e-09 -0.0713116
6.559e-09 -0.0713116
6.56400000000001e-09 -0.0713116
6.56900000000001e-09 -0.0713116
6.57399999999999e-09 -0.0713116
6.579e-09 -0.0713116
6.584e-09 -0.0713116
6.58900000000001e-09 -0.0713116
6.59400000000001e-09 -0.0713116
6.59899999999999e-09 -0.0713116
6.604e-09 -0.0713116
6.609e-09 -0.0713116
6.61400000000001e-09 -0.0713116
6.61900000000001e-09 -0.0713116
6.62399999999999e-09 -0.0713116
6.629e-09 -0.0713116
6.63400000000001e-09 -0.0713116
6.63900000000001e-09 -0.0713116
6.64399999999999e-09 -0.0713116
6.649e-09 -0.0713116
6.654e-09 -0.0713116
6.65900000000001e-09 -0.0713116
6.66400000000001e-09 -0.0713116
6.66899999999999e-09 -0.0713116
6.674e-09 -0.0713116
6.679e-09 -0.0713116
6.68400000000001e-09 -0.0713116
6.68900000000001e-09 -0.0713116
6.69399999999999e-09 -0.0713116
6.699e-09 -0.0713116
6.704e-09 -0.0713116
6.70900000000001e-09 -0.0713116
6.71399999999999e-09 -0.0713116
6.719e-09 -0.0713116
6.724e-09 -0.0713116
6.72900000000001e-09 -0.0713116
6.73400000000001e-09 -0.0713116
6.73899999999999e-09 -0.0713116
6.744e-09 -0.0713116
6.749e-09 -0.0713116
6.75400000000001e-09 -0.0713116
6.75900000000001e-09 -0.0713116
6.76399999999999e-09 -0.0713116
6.769e-09 -0.0713116
6.774e-09 -0.0713116
6.77900000000001e-09 -0.0713116
6.78399999999999e-09 -0.0713116
6.789e-09 -0.0713116
6.794e-09 -0.0713116
6.79900000000001e-09 -0.0713116
6.80400000000001e-09 -0.0713116
6.80899999999999e-09 -0.0713116
6.814e-09 -0.0713116
6.819e-09 -0.0713116
6.82400000000001e-09 -0.0713116
6.82900000000001e-09 -0.0713116
6.83399999999999e-09 -0.0713116
6.839e-09 -0.0713116
6.844e-09 -0.0713116
6.84900000000001e-09 -0.0713116
6.85399999999999e-09 -0.0713116
6.859e-09 -0.0713116
6.864e-09 -0.0713116
6.86900000000001e-09 -0.0713116
6.87400000000001e-09 -0.0713116
6.87899999999999e-09 -0.0713116
6.884e-09 -0.0713116
6.889e-09 -0.0713116
6.89400000000001e-09 -0.0713116
6.89900000000001e-09 -0.0713116
6.90399999999999e-09 -0.0713116
6.909e-09 -0.0713116
6.914e-09 -0.0713116
6.91900000000001e-09 -0.0713116
6.92399999999999e-09 -0.0713116
6.929e-09 -0.0713116
6.934e-09 -0.0713116
6.93900000000001e-09 -0.0713116
6.94400000000001e-09 -0.0713116
6.94899999999999e-09 -0.0713116
6.954e-09 -0.0713116
6.959e-09 -0.0713116
6.96400000000001e-09 -0.0713116
6.96900000000001e-09 -0.0713116
6.97399999999999e-09 -0.0713116
6.979e-09 -0.0713116
6.984e-09 -0.0713116
6.98900000000001e-09 -0.0713116
6.99399999999999e-09 -0.0713116
6.999e-09 -0.0713116
7.004e-09 -0.0713116
7.00900000000001e-09 -0.0713116
7.01400000000001e-09 -0.0713116
7.01899999999999e-09 -0.0713116
7.024e-09 -0.0713116
7.029e-09 -0.0713116
7.03400000000001e-09 -0.0713116
7.03900000000001e-09 -0.0713116
7.04399999999999e-09 -0.0713116
7.049e-09 -0.0713116
7.054e-09 -0.0713116
7.05900000000001e-09 -0.0713116
7.06399999999999e-09 -0.0713116
7.069e-09 -0.0713116
7.074e-09 -0.0713116
7.07900000000001e-09 -0.0713116
7.08400000000001e-09 -0.0713116
7.08899999999999e-09 -0.0713116
7.094e-09 -0.0713116
7.099e-09 -0.0713116
7.10400000000001e-09 -0.0713116
7.10900000000001e-09 -0.0713116
7.11399999999999e-09 -0.0713116
7.119e-09 -0.0713116
7.124e-09 -0.0713116
7.12900000000001e-09 -0.0713116
7.13399999999999e-09 -0.0713116
7.139e-09 -0.0713116
7.144e-09 -0.0713116
7.14900000000001e-09 -0.0713116
7.15400000000001e-09 -0.0713116
7.15899999999999e-09 -0.0713116
7.164e-09 -0.0713116
7.169e-09 -0.0713116
7.17400000000001e-09 -0.0713116
7.17900000000001e-09 -0.0713116
7.18399999999999e-09 -0.0713116
7.189e-09 -0.0713116
7.194e-09 -0.0713116
7.19900000000001e-09 -0.0713116
7.20400000000002e-09 -0.0713116
7.209e-09 -0.0713116
7.214e-09 -0.0713116
7.21900000000001e-09 -0.0713116
7.22400000000001e-09 -0.0713116
7.22899999999999e-09 -0.0713116
7.234e-09 -0.0713116
7.239e-09 -0.0713116
7.24400000000001e-09 -0.0713116
7.24900000000001e-09 -0.0713116
7.25399999999999e-09 -0.0713116
7.259e-09 -0.0713116
7.264e-09 -0.0713116
7.26900000000001e-09 -0.0713116
7.27400000000002e-09 -0.0713116
7.279e-09 -0.0713116
7.284e-09 -0.0713116
7.28900000000001e-09 -0.0713116
7.29400000000001e-09 -0.0713116
7.29899999999999e-09 -0.0713116
7.304e-09 -0.0713116
7.309e-09 -0.0713116
7.31400000000001e-09 -0.0713116
7.31900000000001e-09 -0.0713116
7.32399999999999e-09 -0.0713116
7.329e-09 -0.0713116
7.334e-09 -0.0713116
7.33900000000001e-09 -0.0713116
7.34400000000002e-09 -0.0713116
7.349e-09 -0.0713116
7.354e-09 -0.0713116
7.35900000000001e-09 -0.0713116
7.36400000000001e-09 -0.0713116
7.36899999999999e-09 -0.0713116
7.374e-09 -0.0713116
7.379e-09 -0.0713116
7.38400000000001e-09 -0.0713116
7.38900000000001e-09 -0.0713116
7.39399999999999e-09 -0.0713116
7.399e-09 -0.0713116
7.404e-09 -0.0713116
7.40900000000001e-09 -0.0713116
7.41400000000002e-09 -0.0713116
7.419e-09 -0.0713116
7.424e-09 -0.0713116
7.42900000000001e-09 -0.0713116
7.43400000000001e-09 -0.0713116
7.43899999999999e-09 -0.0713116
7.444e-09 -0.0713116
7.449e-09 -0.0713116
7.45400000000001e-09 -0.0713116
7.45900000000001e-09 -0.0713116
7.46399999999999e-09 -0.0713116
7.469e-09 -0.0713116
7.474e-09 -0.0713116
7.47900000000001e-09 -0.0713116
7.48400000000002e-09 -0.0713116
7.489e-09 -0.0713116
7.494e-09 -0.0713116
7.49900000000001e-09 -0.0713116
7.50400000000001e-09 -0.0713116
7.50899999999999e-09 -0.0713116
7.514e-09 -0.0713116
7.519e-09 -0.0713116
7.52400000000001e-09 -0.0713116
7.52900000000001e-09 -0.0713116
7.53399999999999e-09 -0.0713116
7.539e-09 -0.0713116
7.544e-09 -0.0713116
7.54900000000001e-09 -0.0713116
7.55400000000002e-09 -0.0713116
7.559e-09 -0.0713116
7.564e-09 -0.0713116
7.56900000000001e-09 -0.0713116
7.57400000000001e-09 -0.0713116
7.57899999999999e-09 -0.0713116
7.584e-09 -0.0713116
7.589e-09 -0.0713116
7.59400000000001e-09 -0.0713116
7.59900000000001e-09 -0.0713116
7.60399999999999e-09 -0.0713116
7.609e-09 -0.0713116
7.614e-09 -0.0713116
7.61900000000001e-09 -0.0713116
7.62400000000002e-09 -0.0713116
7.629e-09 -0.0713116
7.634e-09 -0.0713116
7.63900000000001e-09 -0.0713116
7.64400000000001e-09 -0.0713115
7.64899999999999e-09 -0.0713115
7.654e-09 -0.0713115
7.659e-09 -0.0713115
7.66400000000001e-09 -0.0713115
7.66900000000001e-09 -0.0713115
7.67399999999999e-09 -0.0713115
7.679e-09 -0.0713115
7.684e-09 -0.0713115
7.68900000000001e-09 -0.0713115
7.69400000000002e-09 -0.0713115
7.699e-09 -0.0713115
7.704e-09 -0.0713115
7.70900000000001e-09 -0.0713115
7.71400000000001e-09 -0.0713115
7.71899999999999e-09 -0.0713115
7.724e-09 -0.0713115
7.729e-09 -0.0713115
7.73400000000001e-09 -0.0713115
7.73900000000001e-09 -0.0713115
7.74399999999999e-09 -0.0713115
7.749e-09 -0.0713115
7.754e-09 -0.0713115
7.75900000000001e-09 -0.0713115
7.76400000000002e-09 -0.0713115
7.76899999999999e-09 -0.0713115
7.774e-09 -0.0713115
7.77900000000001e-09 -0.0713115
7.78400000000001e-09 -0.0713115
7.78899999999999e-09 -0.0713115
7.794e-09 -0.0713115
7.799e-09 -0.0713115
7.80400000000001e-09 -0.0713115
7.80900000000001e-09 -0.0713115
7.81399999999999e-09 -0.0713115
7.819e-09 -0.0713115
7.824e-09 -0.0713115
7.82900000000001e-09 -0.0713115
7.83400000000002e-09 -0.0713115
7.83899999999999e-09 -0.0713115
7.844e-09 -0.0713115
7.84900000000001e-09 -0.0713115
7.85400000000001e-09 -0.0713115
7.85899999999999e-09 -0.0713115
7.864e-09 -0.0713115
7.869e-09 -0.0713115
7.87400000000001e-09 -0.0713115
7.87900000000001e-09 -0.0713115
7.88399999999999e-09 -0.0713115
7.889e-09 -0.0713115
7.894e-09 -0.0713115
7.89900000000001e-09 -0.0713115
7.90400000000002e-09 -0.0713115
7.90899999999999e-09 -0.0713115
7.914e-09 -0.0713115
7.91900000000001e-09 -0.0713115
7.92400000000001e-09 -0.0713115
7.92899999999999e-09 -0.0713115
7.934e-09 -0.0713115
7.939e-09 -0.0713115
7.94400000000001e-09 -0.0713115
7.94900000000001e-09 -0.0713115
7.95399999999999e-09 -0.0713115
7.959e-09 -0.0713115
7.964e-09 -0.0713115
7.96900000000001e-09 -0.0713115
7.97400000000002e-09 -0.0713115
7.97899999999999e-09 -0.0713115
7.984e-09 -0.0713115
7.98900000000001e-09 -0.0713115
7.99400000000001e-09 -0.0713115
7.99899999999999e-09 -0.0713115
8.004e-09 -0.0713115
8.009e-09 -0.0713115
8.01400000000001e-09 -0.0713115
8.01900000000001e-09 -0.0713115
8.02399999999999e-09 -0.0713115
8.029e-09 -0.0713115
8.034e-09 -0.0713115
8.03900000000001e-09 -0.0713115
8.04400000000002e-09 -0.0713115
8.04899999999999e-09 -0.0713115
8.054e-09 -0.0713115
8.05900000000001e-09 -0.0713115
8.06400000000001e-09 -0.0713115
8.06899999999999e-09 -0.0713115
8.074e-09 -0.0713115
8.079e-09 -0.0713115
8.08400000000001e-09 -0.0713115
8.08900000000001e-09 -0.0713115
8.09399999999999e-09 -0.0713115
8.099e-09 -0.0713115
8.104e-09 -0.0713115
8.10900000000001e-09 -0.0713115
8.11400000000002e-09 -0.0713115
8.11899999999999e-09 -0.0713115
8.124e-09 -0.0713115
8.12900000000001e-09 -0.0713115
8.13400000000001e-09 -0.0713115
8.13899999999999e-09 -0.0713115
8.144e-09 -0.0713115
8.149e-09 -0.0713115
8.15400000000001e-09 -0.0713115
8.15900000000001e-09 -0.0713115
8.16399999999999e-09 -0.0713115
8.169e-09 -0.0713115
8.174e-09 -0.0713115
8.17900000000001e-09 -0.0713115
8.18400000000002e-09 -0.0713115
8.18899999999999e-09 -0.0713115
8.194e-09 -0.0713115
8.19900000000001e-09 -0.0713115
8.20400000000001e-09 -0.0713115
8.20899999999999e-09 -0.0713115
8.214e-09 -0.0713115
8.219e-09 -0.0713115
8.22400000000001e-09 -0.0713115
8.22900000000001e-09 -0.0713115
8.23399999999999e-09 -0.0713115
8.239e-09 -0.0713115
8.244e-09 -0.0713115
8.24900000000001e-09 -0.0713115
8.25400000000002e-09 -0.0713115
8.25899999999999e-09 -0.0713115
8.264e-09 -0.0713115
8.26900000000001e-09 -0.0713115
8.27400000000001e-09 -0.0713115
8.27899999999999e-09 -0.0713115
8.284e-09 -0.0713115
8.289e-09 -0.0713115
8.29400000000001e-09 -0.0713115
8.29900000000001e-09 -0.0713115
8.30399999999999e-09 -0.0713115
8.309e-09 -0.0713115
8.314e-09 -0.0713115
8.31900000000001e-09 -0.0713115
8.32400000000002e-09 -0.0713115
8.32899999999999e-09 -0.0713115
8.334e-09 -0.0713115
8.33900000000001e-09 -0.0713115
8.34400000000001e-09 -0.0713115
8.34899999999999e-09 -0.0713115
8.354e-09 -0.0713115
8.359e-09 -0.0713115
8.36400000000001e-09 -0.0713115
8.36900000000001e-09 -0.0713115
8.37399999999999e-09 -0.0713115
8.379e-09 -0.0713115
8.384e-09 -0.0713115
8.38900000000001e-09 -0.0713115
8.39400000000002e-09 -0.0713115
8.39899999999999e-09 -0.0713115
8.404e-09 -0.0713115
8.40900000000001e-09 -0.0713115
8.41400000000001e-09 -0.0713115
8.41899999999999e-09 -0.0713115
8.424e-09 -0.0713115
8.429e-09 -0.0713115
8.43400000000001e-09 -0.0713115
8.43900000000001e-09 -0.0713115
8.44399999999999e-09 -0.0713115
8.449e-09 -0.0713115
8.454e-09 -0.0713115
8.45900000000001e-09 -0.0713115
8.46400000000002e-09 -0.0713115
8.46899999999999e-09 -0.0713115
8.474e-09 -0.0713115
8.47900000000001e-09 -0.0713115
8.48400000000001e-09 -0.0713115
8.48899999999999e-09 -0.0713115
8.494e-09 -0.0713115
8.499e-09 -0.0713115
8.50400000000001e-09 -0.0713115
8.50900000000001e-09 -0.0713115
8.51399999999999e-09 -0.0713115
8.519e-09 -0.0713115
8.524e-09 -0.0713115
8.52900000000001e-09 -0.0713115
8.53400000000002e-09 -0.0713115
8.53899999999999e-09 -0.0713115
8.544e-09 -0.0713115
8.54900000000001e-09 -0.0713115
8.55400000000001e-09 -0.0713115
8.55899999999999e-09 -0.0713115
8.564e-09 -0.0713115
8.569e-09 -0.0713115
8.57400000000001e-09 -0.0713115
8.57900000000001e-09 -0.0713115
8.58399999999999e-09 -0.0713115
8.589e-09 -0.0713115
8.594e-09 -0.0713115
8.59900000000001e-09 -0.0713115
8.60400000000002e-09 -0.0713115
8.60899999999999e-09 -0.0713115
8.614e-09 -0.0713115
8.61900000000001e-09 -0.0713115
8.62400000000001e-09 -0.0713115
8.62899999999999e-09 -0.0713115
8.634e-09 -0.0713115
8.639e-09 -0.0713115
8.64400000000001e-09 -0.0713115
8.64900000000001e-09 -0.0713115
8.65399999999999e-09 -0.0713115
8.659e-09 -0.0713115
8.664e-09 -0.0713115
8.66900000000001e-09 -0.0713115
8.67400000000002e-09 -0.0713115
8.67899999999999e-09 -0.0713115
8.684e-09 -0.0713115
8.68900000000001e-09 -0.0713115
8.69400000000001e-09 -0.0713115
8.69899999999999e-09 -0.0713115
8.704e-09 -0.0713115
8.709e-09 -0.0713115
8.71400000000001e-09 -0.0713115
8.71900000000001e-09 -0.0713115
8.72399999999999e-09 -0.0713115
8.729e-09 -0.0713115
8.734e-09 -0.0713115
8.73900000000001e-09 -0.0713115
8.74400000000002e-09 -0.0713115
8.74899999999999e-09 -0.0713115
8.754e-09 -0.0713115
8.75900000000001e-09 -0.0713115
8.76400000000001e-09 -0.0713115
8.76899999999999e-09 -0.0713115
8.774e-09 -0.0713115
8.779e-09 -0.0713115
8.78400000000001e-09 -0.0713115
8.78900000000001e-09 -0.0713115
8.79399999999999e-09 -0.0713115
8.799e-09 -0.0713115
8.804e-09 -0.0713115
8.80900000000001e-09 -0.0713115
8.81400000000002e-09 -0.0713115
8.81899999999999e-09 -0.0713115
8.824e-09 -0.0713115
8.82900000000001e-09 -0.0713115
8.83400000000001e-09 -0.0713115
8.83899999999999e-09 -0.0713115
8.844e-09 -0.0713115
8.849e-09 -0.0713115
8.85400000000001e-09 -0.0713115
8.85900000000001e-09 -0.0713115
8.86399999999999e-09 -0.0713115
8.869e-09 -0.0713115
8.874e-09 -0.0713115
8.87900000000001e-09 -0.0713115
8.88400000000002e-09 -0.0713115
8.88899999999999e-09 -0.0713115
8.894e-09 -0.0713115
8.89900000000001e-09 -0.0713115
8.90400000000001e-09 -0.0713115
8.90899999999999e-09 -0.0713115
8.914e-09 -0.0713115
8.919e-09 -0.0713115
8.92400000000001e-09 -0.0713115
8.92900000000001e-09 -0.0713115
8.93399999999999e-09 -0.0713115
8.939e-09 -0.0713115
8.944e-09 -0.0713115
8.94900000000001e-09 -0.0713115
8.95400000000002e-09 -0.0713115
8.95899999999999e-09 -0.0713115
8.964e-09 -0.0713115
8.96900000000001e-09 -0.0713115
8.97400000000001e-09 -0.0713115
8.97899999999999e-09 -0.0713115
8.984e-09 -0.0713115
8.989e-09 -0.0713115
8.99400000000001e-09 -0.0713115
8.99900000000001e-09 -0.0713115
9.00399999999999e-09 -0.0713115
9.009e-09 -0.0713115
9.014e-09 -0.0713115
9.01900000000001e-09 -0.0713115
9.02400000000002e-09 -0.0713115
9.02899999999999e-09 -0.0713115
9.034e-09 -0.0713115
9.03900000000001e-09 -0.0713115
9.04400000000001e-09 -0.0713115
9.04899999999999e-09 -0.0713115
9.054e-09 -0.0713115
9.059e-09 -0.0713115
9.06400000000001e-09 -0.0713115
9.06900000000001e-09 -0.0713115
9.07399999999999e-09 -0.0713115
9.079e-09 -0.0713115
9.084e-09 -0.0713115
9.08900000000001e-09 -0.0713115
9.09400000000002e-09 -0.0713115
9.09899999999999e-09 -0.0713115
9.104e-09 -0.0713115
9.10900000000001e-09 -0.0713115
9.11400000000001e-09 -0.0713115
9.11899999999999e-09 -0.0713115
9.124e-09 -0.0713115
9.129e-09 -0.0713115
9.13400000000001e-09 -0.0713115
9.13900000000001e-09 -0.0713115
9.14399999999999e-09 -0.0713115
9.149e-09 -0.0713115
9.154e-09 -0.0713115
9.15900000000001e-09 -0.0713115
9.16400000000002e-09 -0.0713115
9.16899999999999e-09 -0.0713115
9.174e-09 -0.0713115
9.17900000000001e-09 -0.0713115
9.18400000000001e-09 -0.0713115
9.18899999999999e-09 -0.0713115
9.194e-09 -0.0713115
9.199e-09 -0.0713115
9.20400000000001e-09 -0.0713115
9.20900000000001e-09 -0.0713115
9.21399999999999e-09 -0.0713115
9.219e-09 -0.0713115
9.224e-09 -0.0713115
9.22900000000001e-09 -0.0713115
9.23400000000002e-09 -0.0713115
9.23899999999999e-09 -0.0713115
9.244e-09 -0.0713115
9.24900000000001e-09 -0.0713115
9.25400000000001e-09 -0.0713115
9.25899999999999e-09 -0.0713115
9.264e-09 -0.0713115
9.269e-09 -0.0713115
9.27400000000001e-09 -0.0713115
9.27900000000001e-09 -0.0713115
9.28399999999999e-09 -0.0713115
9.289e-09 -0.0713115
9.294e-09 -0.0713115
9.29900000000001e-09 -0.0713115
9.30400000000002e-09 -0.0713115
9.30899999999999e-09 -0.0713115
9.314e-09 -0.0713115
9.31900000000001e-09 -0.0713115
9.32400000000001e-09 -0.0713115
9.32899999999999e-09 -0.0713115
9.334e-09 -0.0713115
9.339e-09 -0.0713115
9.34400000000001e-09 -0.0713115
9.34900000000001e-09 -0.0713115
9.35399999999999e-09 -0.0713115
9.359e-09 -0.0713115
9.364e-09 -0.0713115
9.36900000000001e-09 -0.0713115
9.37400000000001e-09 -0.0713115
9.37899999999999e-09 -0.0713115
9.384e-09 -0.0713115
9.38900000000001e-09 -0.0713115
9.39400000000001e-09 -0.0713115
9.39899999999999e-09 -0.0713115
9.404e-09 -0.0713115
9.409e-09 -0.0713115
9.41400000000001e-09 -0.0713115
9.41900000000001e-09 -0.0713115
9.42399999999999e-09 -0.0713115
9.429e-09 -0.0713115
9.434e-09 -0.0713115
9.43900000000001e-09 -0.0713115
9.44400000000001e-09 -0.0713115
9.44899999999999e-09 -0.0713115
9.454e-09 -0.0713115
9.45900000000001e-09 -0.0713115
9.46400000000001e-09 -0.0713115
9.46899999999999e-09 -0.0713115
9.474e-09 -0.0713115
9.479e-09 -0.0713115
9.48400000000001e-09 -0.0713115
9.48900000000001e-09 -0.0713115
9.49399999999999e-09 -0.0713115
9.499e-09 -0.0713115
9.504e-09 -0.0713115
9.50900000000001e-09 -0.0713115
9.51400000000001e-09 -0.0713115
9.51899999999999e-09 -0.0713115
9.524e-09 -0.0713115
9.52900000000001e-09 -0.0713115
9.53400000000001e-09 -0.0713115
9.53899999999999e-09 -0.0713115
9.544e-09 -0.0713115
9.549e-09 -0.0713115
9.55400000000001e-09 -0.0713115
9.55900000000001e-09 -0.0713115
9.56399999999999e-09 -0.0713115
9.569e-09 -0.0713115
9.574e-09 -0.0713115
9.57900000000001e-09 -0.0713115
9.58400000000001e-09 -0.0713115
9.58899999999999e-09 -0.0713115
9.594e-09 -0.0713115
9.59900000000001e-09 -0.0713115
9.60400000000001e-09 -0.0713115
9.60899999999999e-09 -0.0713115
9.614e-09 -0.0713115
9.619e-09 -0.0713115
9.62400000000001e-09 -0.0713115
9.62900000000001e-09 -0.0713115
9.63399999999999e-09 -0.0713115
9.639e-09 -0.0713115
9.644e-09 -0.0713115
9.64900000000001e-09 -0.0713115
9.65400000000001e-09 -0.0713115
9.65899999999999e-09 -0.0713115
9.664e-09 -0.0713115
9.66900000000001e-09 -0.0713115
9.67400000000001e-09 -0.0713115
9.67899999999999e-09 -0.0713115
9.684e-09 -0.0713115
9.689e-09 -0.0713115
9.69400000000001e-09 -0.0713115
9.69900000000001e-09 -0.0713115
9.70399999999999e-09 -0.0713115
9.709e-09 -0.0713115
9.714e-09 -0.0713115
9.71900000000001e-09 -0.0713115
9.72400000000001e-09 -0.0713115
9.72899999999999e-09 -0.0713115
9.734e-09 -0.0713115
9.73900000000001e-09 -0.0713115
9.74400000000001e-09 -0.0713115
9.74899999999999e-09 -0.0713115
9.754e-09 -0.0713115
9.759e-09 -0.0713115
9.76400000000001e-09 -0.0713115
9.76900000000001e-09 -0.0713115
9.77399999999999e-09 -0.0713115
9.779e-09 -0.0713115
9.784e-09 -0.0713115
9.78900000000001e-09 -0.0713115
9.79400000000001e-09 -0.0713115
9.79899999999999e-09 -0.0713115
9.804e-09 -0.0713115
9.80900000000001e-09 -0.0713115
9.81400000000001e-09 -0.0713115
9.81899999999999e-09 -0.0713115
9.824e-09 -0.0713115
9.829e-09 -0.0713115
9.83400000000001e-09 -0.0713115
9.83900000000001e-09 -0.0713115
9.84399999999999e-09 -0.0713115
9.849e-09 -0.0713115
9.854e-09 -0.0713115
9.85900000000001e-09 -0.0713115
9.86400000000001e-09 -0.0713115
9.86899999999999e-09 -0.0713115
9.874e-09 -0.0713115
9.87900000000001e-09 -0.0713115
9.88400000000001e-09 -0.0713115
9.88899999999999e-09 -0.0713115
9.894e-09 -0.0713115
9.899e-09 -0.0713115
9.90400000000001e-09 -0.0713115
9.90900000000001e-09 -0.0713115
9.91399999999999e-09 -0.0713115
9.919e-09 -0.0713115
9.924e-09 -0.0713115
9.92900000000001e-09 -0.0713115
9.93400000000001e-09 -0.0713115
9.93899999999999e-09 -0.0713115
9.944e-09 -0.0713115
9.94900000000001e-09 -0.0713115
9.95400000000001e-09 -0.0713115
9.95899999999999e-09 -0.0713115
9.964e-09 -0.0713115
9.969e-09 -0.0713115
9.97400000000001e-09 -0.0713115
9.97900000000001e-09 -0.0713115
9.98399999999999e-09 -0.0713115
9.989e-09 -0.0713115
9.994e-09 -0.0713115
9.99900000000001e-09 -0.0713115


==> figures/Transitiondatamos/group_56_segment_26.txt <==
time vOut
2.00000000000227e-12 -0.0436801
6.0000000000068e-12 -0.0436658
1.00000000000113e-11 -0.0436499
1.49999999999905e-11 -0.04363
2.00000000000227e-11 -0.0436093
2.50000000000019e-11 -0.0435892
2.99999999999811e-11 -0.0435702
3.50000000000132e-11 -0.0435536
3.99999999999924e-11 -0.0435399
4.50000000000246e-11 -0.04353
5.00000000000038e-11 -0.0435241
5.4999999999983e-11 -0.0435227
6.00000000000151e-11 -0.0435259
6.49999999999943e-11 -0.043534
7.00000000000264e-11 -0.0435469
7.50000000000056e-11 -0.0435649
7.99999999999848e-11 -0.0435877
8.5000000000017e-11 -0.0436155
8.99999999999962e-11 -0.0436481
9.49999999999754e-11 -0.0436855
1.00000000000008e-10 -0.0437276
1.04999999999987e-10 -0.0437742
1.10000000000019e-10 -0.0438252
1.14999999999998e-10 -0.0438806
1.19999999999977e-10 -0.0439401
1.25000000000009e-10 -0.0440037
1.29999999999989e-10 -0.0440712
1.35000000000021e-10 -0.0441425
1.4e-10 -0.0442174
1.44999999999979e-10 -0.0442959
1.50000000000011e-10 -0.0443777
1.5499999999999e-10 -0.0444628
1.60000000000023e-10 -0.044551
1.65000000000002e-10 -0.0446423
1.69999999999981e-10 -0.0447363
1.75000000000013e-10 -0.0448332
1.79999999999992e-10 -0.0449327
1.85000000000024e-10 -0.0450348
1.90000000000004e-10 -0.0451393
1.94999999999983e-10 -0.0452461
2.00000000000015e-10 -0.0453551
2.04999999999994e-10 -0.0454663
2.10000000000026e-10 -0.0455795
2.15000000000006e-10 -0.0456946
2.19999999999985e-10 -0.0458115
2.25000000000017e-10 -0.0459302
2.29999999999996e-10 -0.0460506
2.34999999999975e-10 -0.0461725
2.40000000000007e-10 -0.0462959
2.44999999999987e-10 -0.0464207
2.50000000000019e-10 -0.0465469
2.54999999999998e-10 -0.0466743
2.59999999999977e-10 -0.0468029
2.65000000000009e-10 -0.0469326
2.69999999999989e-10 -0.0470634
2.75000000000021e-10 -0.0471952
2.8e-10 -0.0473278
2.84999999999979e-10 -0.0474614
2.90000000000011e-10 -0.0475957
2.9499999999999e-10 -0.0477308
3.00000000000023e-10 -0.0478665
3.05000000000002e-10 -0.0480029
3.09999999999981e-10 -0.0481398
3.15000000000013e-10 -0.0482772
3.19999999999992e-10 -0.0484151
3.25000000000024e-10 -0.0485534
3.30000000000004e-10 -0.0486921
3.34999999999983e-10 -0.0488311
3.40000000000015e-10 -0.0489704
3.44999999999994e-10 -0.0491099
3.50000000000026e-10 -0.0492496
3.55000000000005e-10 -0.0493894
3.59999999999985e-10 -0.0495293
3.65000000000017e-10 -0.0496693
3.69999999999996e-10 -0.0498093
3.74999999999975e-10 -0.0499494
3.80000000000007e-10 -0.0500893
3.84999999999987e-10 -0.0502292
3.90000000000019e-10 -0.050369
3.94999999999998e-10 -0.0505086
3.99999999999977e-10 -0.0506481
4.05000000000009e-10 -0.0507874
4.09999999999988e-10 -0.0509264
4.15000000000021e-10 -0.0510651
4.2e-10 -0.0512036
4.24999999999979e-10 -0.0513418
4.30000000000011e-10 -0.0514796
4.3499999999999e-10 -0.051617
4.40000000000022e-10 -0.0517541
4.45000000000002e-10 -0.0518907
4.49999999999981e-10 -0.0520269
4.55000000000013e-10 -0.0521627
4.59999999999992e-10 -0.0522979
4.65000000000024e-10 -0.0524327
4.70000000000004e-10 -0.052567
4.74999999999983e-10 -0.0527007
4.80000000000015e-10 -0.0528339
4.84999999999994e-10 -0.0529665
4.90000000000026e-10 -0.0530985
4.95000000000005e-10 -0.05323
4.99999999999985e-10 -0.0533608
5.05000000000017e-10 -0.053491
5.09999999999996e-10 -0.0536206
5.14999999999975e-10 -0.0537495
5.20000000000007e-10 -0.0538777
5.24999999999987e-10 -0.0540053
5.30000000000019e-10 -0.0541322
5.34999999999998e-10 -0.0542584
5.39999999999977e-10 -0.0543839
5.45000000000009e-10 -0.0545086
5.49999999999988e-10 -0.0546327
5.55000000000021e-10 -0.054756
5.6e-10 -0.0548786
5.64999999999979e-10 -0.0550004
5.70000000000011e-10 -0.0551215
5.7499999999999e-10 -0.0552418
5.80000000000022e-10 -0.0553614
5.85000000000002e-10 -0.0554802
5.89999999999981e-10 -0.0555983
5.95000000000013e-10 -0.0557155
5.99999999999992e-10 -0.055832
6.05000000000024e-10 -0.0559477
6.10000000000003e-10 -0.0560626
6.14999999999983e-10 -0.0561767
6.20000000000015e-10 -0.05629
6.24999999999994e-10 -0.0564026
6.30000000000026e-10 -0.0565143
6.35000000000005e-10 -0.0566252
6.39999999999985e-10 -0.0567354
6.45000000000017e-10 -0.0568447
6.49999999999996e-10 -0.0569533
6.54999999999975e-10 -0.057061
6.60000000000007e-10 -0.057168
6.64999999999986e-10 -0.0572742
6.70000000000019e-10 -0.0573796
6.74999999999998e-10 -0.0574841
6.79999999999977e-10 -0.0575879
6.85000000000009e-10 -0.0576909
6.89999999999988e-10 -0.0577931
6.9500000000002e-10 -0.0578946
7e-10 -0.0579952
7.04999999999979e-10 -0.0580951
7.10000000000011e-10 -0.0581942
7.1499999999999e-10 -0.0582925
7.20000000000022e-10 -0.05839
7.25000000000002e-10 -0.0584868
7.29999999999981e-10 -0.0585828
7.35000000000013e-10 -0.0586781
7.39999999999992e-10 -0.0587726
7.45000000000024e-10 -0.0588664
7.50000000000003e-10 -0.0589594
7.54999999999983e-10 -0.0590516
7.60000000000015e-10 -0.0591432
7.64999999999994e-10 -0.059234
7.70000000000026e-10 -0.0593241
7.75000000000005e-10 -0.0594134
7.79999999999984e-10 -0.059502
7.85000000000017e-10 -0.05959
7.89999999999996e-10 -0.0596772
7.94999999999975e-10 -0.0597637
8.00000000000007e-10 -0.0598495
8.04999999999986e-10 -0.0599346
8.10000000000019e-10 -0.0600191
8.14999999999998e-10 -0.0601029
8.19999999999977e-10 -0.060186
8.25000000000009e-10 -0.0602684
8.29999999999988e-10 -0.0603502
8.3500000000002e-10 -0.0604313
8.4e-10 -0.0605117
8.44999999999979e-10 -0.0605916
8.50000000000011e-10 -0.0606708
8.5499999999999e-10 -0.0607493
8.60000000000022e-10 -0.0608272
8.65000000000001e-10 -0.0609046
8.69999999999981e-10 -0.0609813
8.75000000000013e-10 -0.0610574
8.79999999999992e-10 -0.0611328
8.85000000000024e-10 -0.0612077
8.90000000000003e-10 -0.0612821
8.94999999999983e-10 -0.0613558
9.00000000000015e-10 -0.061429
9.04999999999994e-10 -0.0615015
9.10000000000026e-10 -0.0615736
9.15000000000005e-10 -0.061645
9.19999999999984e-10 -0.061716
9.25000000000017e-10 -0.0617863
9.29999999999996e-10 -0.0618562
9.34999999999975e-10 -0.0619255
9.40000000000007e-10 -0.0619942
9.44999999999986e-10 -0.0620625
9.50000000000018e-10 -0.0621302
9.54999999999998e-10 -0.0621975
9.59999999999977e-10 -0.0622642
9.65000000000009e-10 -0.0623304
9.69999999999988e-10 -0.0623962
9.7500000000002e-10 -0.0624614
9.8e-10 -0.0625262
9.84999999999979e-10 -0.0625905
9.90000000000011e-10 -0.0626543
9.9499999999999e-10 -0.0627177
1.00000000000002e-09 -0.0627806
1.005e-09 -0.062843
1.00999999999998e-09 -0.062905
1.01500000000001e-09 -0.0629666
1.01999999999999e-09 -0.0630277
1.02500000000002e-09 -0.0630884
1.03e-09 -0.0631487
1.03499999999998e-09 -0.0632085
1.04000000000001e-09 -0.063268
1.04499999999999e-09 -0.063327
1.05000000000003e-09 -0.0633856
1.05500000000001e-09 -0.0634438
1.05999999999998e-09 -0.0635016
1.06500000000002e-09 -0.063559
1.07e-09 -0.063616
1.07499999999997e-09 -0.0636727
1.08000000000001e-09 -0.0637289
1.08499999999999e-09 -0.0637848
1.09000000000002e-09 -0.0638403
1.095e-09 -0.0638955
1.09999999999998e-09 -0.0639503
1.10500000000001e-09 -0.0640047
1.10999999999999e-09 -0.0640588
1.11500000000002e-09 -0.0641125
1.12e-09 -0.0641658
1.12499999999998e-09 -0.0642189
1.13000000000001e-09 -0.0642715
1.13499999999999e-09 -0.0643239
1.14000000000002e-09 -0.0643759
1.145e-09 -0.0644276
1.14999999999998e-09 -0.0644789
1.15500000000001e-09 -0.06453
1.15999999999999e-09 -0.0645807
1.16500000000002e-09 -0.0646311
1.17e-09 -0.0646812
1.17499999999998e-09 -0.0647309
1.18000000000001e-09 -0.0647804
1.18499999999999e-09 -0.0648296
1.19000000000003e-09 -0.0648784
1.19500000000001e-09 -0.064927
1.19999999999998e-09 -0.0649752
1.20500000000002e-09 -0.0650232
1.21e-09 -0.0650709
1.21499999999997e-09 -0.0651183
1.22000000000001e-09 -0.0651654
1.22499999999999e-09 -0.0652122
1.23000000000002e-09 -0.0652587
1.235e-09 -0.065305
1.23999999999998e-09 -0.065351
1.24500000000001e-09 -0.0653967
1.24999999999999e-09 -0.0654421
1.25500000000002e-09 -0.0654873
1.26e-09 -0.0655322
1.26499999999998e-09 -0.0655768
1.27000000000001e-09 -0.0656212
1.27499999999999e-09 -0.0656653
1.28000000000002e-09 -0.0657092
1.285e-09 -0.0657528
1.28999999999998e-09 -0.0657961
1.29500000000001e-09 -0.0658392
1.29999999999999e-09 -0.065882
1.30500000000002e-09 -0.0659246
1.31e-09 -0.0659669
1.31499999999998e-09 -0.066009
1.32000000000001e-09 -0.0660508
1.32499999999999e-09 -0.0660924
1.33000000000003e-09 -0.0661337
1.33500000000001e-09 -0.0661748
1.33999999999998e-09 -0.0662157
1.34500000000002e-09 -0.0662563
1.35e-09 -0.0662967
1.35499999999997e-09 -0.0663368
1.36000000000001e-09 -0.0663767
1.36499999999999e-09 -0.0664164
1.37000000000002e-09 -0.0664558
1.375e-09 -0.066495
1.37999999999998e-09 -0.066534
1.38500000000001e-09 -0.0665727
1.38999999999999e-09 -0.0666112
1.39500000000002e-09 -0.0666495
1.4e-09 -0.0666875
1.40499999999998e-09 -0.0667254
1.41000000000001e-09 -0.066763
1.41499999999999e-09 -0.0668003
1.42000000000002e-09 -0.0668375
1.425e-09 -0.0668744
1.42999999999998e-09 -0.0669111
1.43500000000001e-09 -0.0669476
1.43999999999999e-09 -0.0669838
1.44500000000002e-09 -0.0670199
1.45e-09 -0.0670557
1.45499999999998e-09 -0.0670913
1.46000000000001e-09 -0.0671267
1.46499999999999e-09 -0.0671618
1.47000000000003e-09 -0.0671968
1.475e-09 -0.0672315
1.47999999999998e-09 -0.067266
1.48500000000002e-09 -0.0673004
1.49e-09 -0.0673344
1.49500000000003e-09 -0.0673683
1.50000000000001e-09 -0.067402
1.50499999999999e-09 -0.0674354
1.51000000000002e-09 -0.0674687
1.515e-09 -0.0675017
1.51999999999998e-09 -0.0675345
1.52500000000001e-09 -0.0675672
1.52999999999999e-09 -0.0675996
1.53500000000002e-09 -0.0676318
1.54e-09 -0.0676638
1.54499999999998e-09 -0.0676955
1.55000000000001e-09 -0.0677271
1.55499999999999e-09 -0.0677585
1.56000000000002e-09 -0.0677897
1.565e-09 -0.0678206
1.56999999999998e-09 -0.0678514
1.57500000000001e-09 -0.0678819
1.57999999999999e-09 -0.0679123
1.58500000000002e-09 -0.0679424
1.59e-09 -0.0679724
1.59499999999998e-09 -0.0680021
1.60000000000001e-09 -0.0680317
1.60499999999999e-09 -0.068061
1.61000000000003e-09 -0.0680902
1.615e-09 -0.0681191
1.61999999999998e-09 -0.0681479
1.62500000000002e-09 -0.0681764
1.63e-09 -0.0682048
1.63500000000003e-09 -0.068233
1.64000000000001e-09 -0.0682609
1.64499999999999e-09 -0.0682887
1.65000000000002e-09 -0.0683163
1.655e-09 -0.0683436
1.65999999999998e-09 -0.0683708
1.66500000000001e-09 -0.0683978
1.66999999999999e-09 -0.0684246
1.67500000000002e-09 -0.0684513
1.68e-09 -0.0684777
1.68499999999998e-09 -0.0685039
1.69000000000001e-09 -0.0685299
1.69499999999999e-09 -0.0685558
1.70000000000002e-09 -0.0685815
1.705e-09 -0.0686069
1.70999999999998e-09 -0.0686322
1.71500000000001e-09 -0.0686573
1.71999999999999e-09 -0.0686822
1.72500000000002e-09 -0.068707
1.73e-09 -0.0687315
1.73499999999998e-09 -0.0687559
1.74000000000001e-09 -0.0687801
1.74499999999999e-09 -0.0688041
1.75000000000003e-09 -0.0688279
1.755e-09 -0.0688515
1.75999999999998e-09 -0.068875
1.76500000000002e-09 -0.0688982
1.77e-09 -0.0689213
1.77500000000003e-09 -0.0689443
1.78000000000001e-09 -0.068967
1.78499999999999e-09 -0.0689896
1.79000000000002e-09 -0.069012
1.795e-09 -0.0690342
1.79999999999998e-09 -0.0690562
1.80500000000001e-09 -0.0690781
1.80999999999999e-09 -0.0690998
1.81500000000002e-09 -0.0691213
1.82e-09 -0.0691426
1.82499999999998e-09 -0.0691638
1.83000000000001e-09 -0.0691848
1.83499999999999e-09 -0.0692056
1.84000000000002e-09 -0.0692263
1.845e-09 -0.0692468
1.84999999999998e-09 -0.0692671
1.85500000000001e-09 -0.0692873
1.85999999999999e-09 -0.0693073
1.86500000000002e-09 -0.0693271
1.87e-09 -0.0693468
1.87499999999998e-09 -0.0693663
1.88000000000001e-09 -0.0693857
1.88499999999999e-09 -0.0694049
1.89000000000003e-09 -0.0694239
1.895e-09 -0.0694428
1.89999999999998e-09 -0.0694615
1.90500000000002e-09 -0.06948
1.91e-09 -0.0694984
1.91500000000003e-09 -0.0695167
1.92000000000001e-09 -0.0695347
1.92499999999999e-09 -0.0695527
1.93000000000002e-09 -0.0695704
1.935e-09 -0.0695881
1.93999999999998e-09 -0.0696055
1.94500000000001e-09 -0.0696228
1.94999999999999e-09 -0.06964
1.95500000000002e-09 -0.069657
1.96e-09 -0.0696739
1.96499999999998e-09 -0.0696906
1.97000000000001e-09 -0.0697072
1.97499999999999e-09 -0.0697236
1.98000000000002e-09 -0.0697399
1.985e-09 -0.0697561
1.98999999999998e-09 -0.0697721
1.99500000000001e-09 -0.0697879
1.99999999999999e-09 -0.0698036
2.00500000000002e-09 -0.0698192
2.01e-09 -0.0698346
2.01499999999998e-09 -0.0698499
2.02000000000001e-09 -0.0698651
2.02499999999999e-09 -0.0698801
2.03000000000003e-09 -0.069895
2.035e-09 -0.0699097
2.03999999999998e-09 -0.0699244
2.04500000000002e-09 -0.0699388
2.05e-09 -0.0699532
2.05500000000003e-09 -0.0699674
2.06000000000001e-09 -0.0699815
2.06499999999999e-09 -0.0699954
2.07000000000002e-09 -0.0700093
2.075e-09 -0.070023
2.07999999999998e-09 -0.0700365
2.08500000000001e-09 -0.07005
2.08999999999999e-09 -0.0700633
2.09500000000002e-09 -0.0700765
2.1e-09 -0.0700896
2.10499999999998e-09 -0.0701025
2.11000000000001e-09 -0.0701153
2.11499999999999e-09 -0.070128
2.12000000000002e-09 -0.0701406
2.125e-09 -0.0701531
2.12999999999998e-09 -0.0701654
2.13500000000001e-09 -0.0701777
2.13999999999999e-09 -0.0701898
2.14500000000002e-09 -0.0702018
2.15e-09 -0.0702136
2.15499999999998e-09 -0.0702254
2.16000000000001e-09 -0.0702371
2.16499999999999e-09 -0.0702486
2.17000000000003e-09 -0.07026
2.175e-09 -0.0702714
2.17999999999998e-09 -0.0702826
2.18500000000002e-09 -0.0702937
2.19e-09 -0.0703047
2.19500000000003e-09 -0.0703155
2.20000000000001e-09 -0.0703263
2.20499999999999e-09 -0.070337
2.21000000000002e-09 -0.0703476
2.215e-09 -0.070358
2.21999999999998e-09 -0.0703684
2.22500000000001e-09 -0.0703786
2.22999999999999e-09 -0.0703888
2.23500000000002e-09 -0.0703989
2.24e-09 -0.0704088
2.24499999999998e-09 -0.0704187
2.25000000000001e-09 -0.0704284
2.25499999999999e-09 -0.0704381
2.26000000000002e-09 -0.0704476
2.265e-09 -0.0704571
2.26999999999998e-09 -0.0704665
2.27500000000001e-09 -0.0704758
2.27999999999999e-09 -0.070485
2.28500000000002e-09 -0.0704941
2.29e-09 -0.0705031
2.29499999999998e-09 -0.070512
2.30000000000001e-09 -0.0705208
2.30499999999999e-09 -0.0705295
2.31000000000003e-09 -0.0705382
2.315e-09 -0.0705467
2.31999999999998e-09 -0.0705552
2.32500000000002e-09 -0.0705636
2.33e-09 -0.0705719
2.33500000000003e-09 -0.0705801
2.34000000000001e-09 -0.0705882
2.34499999999999e-09 -0.0705962
2.35000000000002e-09 -0.0706042
2.355e-09 -0.0706121
2.35999999999998e-09 -0.0706199
2.36500000000001e-09 -0.0706276
2.36999999999999e-09 -0.0706352
2.37500000000002e-09 -0.0706428
2.38e-09 -0.0706503
2.38499999999998e-09 -0.0706577
2.39000000000001e-09 -0.070665
2.39499999999999e-09 -0.0706722
2.40000000000002e-09 -0.0706794
2.405e-09 -0.0706865
2.40999999999998e-09 -0.0706935
2.41500000000001e-09 -0.0707005
2.41999999999999e-09 -0.0707074
2.42500000000002e-09 -0.0707142
2.43e-09 -0.0707209
2.43499999999998e-09 -0.0707276
2.44000000000001e-09 -0.0707342
2.44499999999999e-09 -0.0707407
2.45000000000003e-09 -0.0707471
2.455e-09 -0.0707535
2.45999999999998e-09 -0.0707598
2.46500000000002e-09 -0.0707661
2.46999999999999e-09 -0.0707723
2.47500000000003e-09 -0.0707784
2.48000000000001e-09 -0.0707845
2.48499999999999e-09 -0.0707904
2.49000000000002e-09 -0.0707964
2.495e-09 -0.0708022
2.49999999999998e-09 -0.070808
2.50500000000001e-09 -0.0708138
2.50999999999999e-09 -0.0708194
2.51500000000002e-09 -0.0708251
2.52e-09 -0.0708306
2.52499999999998e-09 -0.0708361
2.53000000000001e-09 -0.0708415
2.53499999999999e-09 -0.0708469
2.54000000000002e-09 -0.0708522
2.545e-09 -0.0708575
2.54999999999998e-09 -0.0708627
2.55500000000001e-09 -0.0708679
2.55999999999999e-09 -0.070873
2.56500000000002e-09 -0.070878
2.57e-09 -0.070883
2.57499999999998e-09 -0.0708879
2.58000000000001e-09 -0.0708928
2.58499999999999e-09 -0.0708976
2.59000000000003e-09 -0.0709024
2.595e-09 -0.0709071
2.59999999999998e-09 -0.0709118
2.60500000000002e-09 -0.0709164
2.60999999999999e-09 -0.070921
2.61500000000003e-09 -0.0709255
2.62000000000001e-09 -0.0709299
2.62499999999999e-09 -0.0709344
2.63000000000002e-09 -0.0709387
2.635e-09 -0.0709431
2.63999999999998e-09 -0.0709473
2.64500000000001e-09 -0.0709516
2.64999999999999e-09 -0.0709557
2.65500000000002e-09 -0.0709599
2.66e-09 -0.070964
2.66499999999998e-09 -0.070968
2.67000000000001e-09 -0.070972
2.67499999999999e-09 -0.070976
2.68000000000002e-09 -0.0709799
2.685e-09 -0.0709837
2.68999999999998e-09 -0.0709876
2.69500000000001e-09 -0.0709914
2.69999999999999e-09 -0.0709951
2.70500000000002e-09 -0.0709988
2.71e-09 -0.0710025
2.71499999999998e-09 -0.0710061
2.72000000000001e-09 -0.0710096
2.72499999999999e-09 -0.0710132
2.73000000000003e-09 -0.0710167
2.735e-09 -0.0710201
2.73999999999998e-09 -0.0710236
2.74500000000002e-09 -0.0710269
2.74999999999999e-09 -0.0710303
2.75500000000003e-09 -0.0710336
2.76000000000001e-09 -0.0710369
2.76499999999999e-09 -0.0710401
2.77000000000002e-09 -0.0710433
2.775e-09 -0.0710465
2.77999999999998e-09 -0.0710496
2.78500000000001e-09 -0.0710527
2.78999999999999e-09 -0.0710557
2.79500000000002e-09 -0.0710588
2.8e-09 -0.0710617
2.80499999999998e-09 -0.0710647
2.81000000000001e-09 -0.0710676
2.81499999999999e-09 -0.0710705
2.82000000000002e-09 -0.0710734
2.825e-09 -0.0710762
2.82999999999998e-09 -0.071079
2.83500000000001e-09 -0.0710817
2.83999999999999e-09 -0.0710845
2.84500000000002e-09 -0.0710872
2.85e-09 -0.0710898
2.85499999999998e-09 -0.0710925
2.86000000000001e-09 -0.0710951
2.86499999999999e-09 -0.0710977
2.87000000000003e-09 -0.0711002
2.875e-09 -0.0711027
2.87999999999998e-09 -0.0711052
2.88500000000002e-09 -0.0711077
2.88999999999999e-09 -0.0711101
2.89500000000003e-09 -0.0711125
2.90000000000001e-09 -0.0711149
2.90499999999999e-09 -0.0711172
2.91000000000002e-09 -0.0711196
2.915e-09 -0.0711219
2.91999999999998e-09 -0.0711241
2.92500000000001e-09 -0.0711264
2.92999999999999e-09 -0.0711286
2.93500000000002e-09 -0.0711308
2.94e-09 -0.071133
2.94499999999998e-09 -0.0711351
2.95000000000001e-09 -0.0711372
2.95499999999999e-09 -0.0711393
2.96000000000002e-09 -0.0711414
2.965e-09 -0.0711435
2.96999999999998e-09 -0.0711455
2.97500000000001e-09 -0.0711475
2.97999999999999e-09 -0.0711495
2.98500000000002e-09 -0.0711514
2.99e-09 -0.0711533
2.99499999999998e-09 -0.0711553
3.00000000000001e-09 -0.0711571
3.00499999999999e-09 -0.071159
3.01000000000002e-09 -0.0711609
3.015e-09 -0.0711627
3.01999999999998e-09 -0.0711645
3.02500000000002e-09 -0.0711663
3.02999999999999e-09 -0.071168
3.03500000000003e-09 -0.0711698
3.04000000000001e-09 -0.0711715
3.04499999999999e-09 -0.0711732
3.05000000000002e-09 -0.0711749
3.055e-09 -0.0711765
3.05999999999998e-09 -0.0711782
3.06500000000001e-09 -0.0711798
3.06999999999999e-09 -0.0711814
3.07500000000002e-09 -0.071183
3.08e-09 -0.0711846
3.08499999999998e-09 -0.0711861
3.09000000000001e-09 -0.0711876
3.09499999999999e-09 -0.0711891
3.10000000000002e-09 -0.0711906
3.105e-09 -0.0711921
3.10999999999998e-09 -0.0711936
3.11500000000001e-09 -0.071195
3.11999999999999e-09 -0.0711964
3.12500000000002e-09 -0.0711979
3.13e-09 -0.0711993
3.13499999999998e-09 -0.0712006
3.14000000000001e-09 -0.071202
3.14499999999999e-09 -0.0712033
3.15000000000002e-09 -0.0712047
3.155e-09 -0.071206
3.15999999999998e-09 -0.0712073
3.16500000000002e-09 -0.0712086
3.16999999999999e-09 -0.0712098
3.17500000000003e-09 -0.0712111
3.18000000000001e-09 -0.0712123
3.18499999999999e-09 -0.0712135
3.19000000000002e-09 -0.0712148
3.195e-09 -0.0712159
3.19999999999998e-09 -0.0712171
3.20500000000001e-09 -0.0712183
3.20999999999999e-09 -0.0712194
3.21500000000002e-09 -0.0712206
3.22e-09 -0.0712217
3.22499999999998e-09 -0.0712228
3.23000000000001e-09 -0.0712239
3.23499999999999e-09 -0.071225
3.24000000000002e-09 -0.0712261
3.245e-09 -0.0712272
3.24999999999998e-09 -0.0712282
3.25500000000001e-09 -0.0712292
3.25999999999999e-09 -0.0712303
3.26500000000002e-09 -0.0712313
3.27e-09 -0.0712323
3.27499999999998e-09 -0.0712333
3.28000000000001e-09 -0.0712342
3.28499999999999e-09 -0.0712352
3.29000000000002e-09 -0.0712362
3.295e-09 -0.0712371
3.29999999999998e-09 -0.071238
3.30500000000002e-09 -0.0712389
3.30999999999999e-09 -0.0712399
3.31500000000003e-09 -0.0712408
3.32000000000001e-09 -0.0712416
3.32499999999999e-09 -0.0712425
3.33000000000002e-09 -0.0712434
3.335e-09 -0.0712442
3.33999999999998e-09 -0.0712451
3.34500000000001e-09 -0.0712459
3.34999999999999e-09 -0.0712467
3.35500000000002e-09 -0.0712476
3.36e-09 -0.0712484
3.36499999999998e-09 -0.0712492
3.37000000000001e-09 -0.07125
3.37499999999999e-09 -0.0712507
3.38000000000002e-09 -0.0712515
3.385e-09 -0.0712523
3.38999999999998e-09 -0.071253
3.39500000000001e-09 -0.0712537
3.39999999999999e-09 -0.0712545
3.40500000000002e-09 -0.0712552
3.41e-09 -0.0712559
3.41499999999998e-09 -0.0712566
3.42000000000001e-09 -0.0712573
3.42499999999999e-09 -0.071258
3.43000000000002e-09 -0.0712587
3.435e-09 -0.0712594
3.43999999999998e-09 -0.07126
3.44500000000002e-09 -0.0712607
3.44999999999999e-09 -0.0712613
3.45500000000003e-09 -0.071262
3.46000000000001e-09 -0.0712626
3.46499999999999e-09 -0.0712632
3.47000000000002e-09 -0.0712638
3.475e-09 -0.0712645
3.47999999999998e-09 -0.0712651
3.48500000000001e-09 -0.0712657
3.48999999999999e-09 -0.0712662
3.49500000000002e-09 -0.0712668
3.5e-09 -0.0712674
3.50499999999998e-09 -0.071268
3.51000000000001e-09 -0.0712685
3.51499999999999e-09 -0.0712691
3.52000000000002e-09 -0.0712696
3.525e-09 -0.0712702
3.52999999999998e-09 -0.0712707
3.53500000000001e-09 -0.0712712
3.53999999999999e-09 -0.0712718
3.54500000000002e-09 -0.0712723
3.55e-09 -0.0712728
3.55499999999998e-09 -0.0712733
3.56000000000001e-09 -0.0712738
3.56499999999999e-09 -0.0712743
3.57000000000002e-09 -0.0712747
3.575e-09 -0.0712752
3.57999999999998e-09 -0.0712757
3.58500000000002e-09 -0.0712762
3.58999999999999e-09 -0.0712766
3.59500000000003e-09 -0.0712771
3.60000000000001e-09 -0.0712775
3.60499999999998e-09 -0.071278
3.61000000000002e-09 -0.0712784
3.615e-09 -0.0712788
3.61999999999998e-09 -0.0712793
3.62500000000001e-09 -0.0712797
3.62999999999999e-09 -0.0712801
3.63500000000002e-09 -0.0712805
3.64e-09 -0.0712809
3.64499999999998e-09 -0.0712813
3.65000000000001e-09 -0.0712817
3.65499999999999e-09 -0.0712821
3.66000000000002e-09 -0.0712825
3.665e-09 -0.0712829
3.66999999999998e-09 -0.0712833
3.67500000000001e-09 -0.0712836
3.67999999999999e-09 -0.071284
3.68500000000002e-09 -0.0712844
3.69e-09 -0.0712847
3.69499999999998e-09 -0.0712851
3.70000000000001e-09 -0.0712854
3.70499999999999e-09 -0.0712858
3.71000000000002e-09 -0.0712861
3.715e-09 -0.0712865
3.71999999999998e-09 -0.0712868
3.72500000000002e-09 -0.0712871
3.72999999999999e-09 -0.0712875
3.73500000000003e-09 -0.0712878
3.74000000000001e-09 -0.0712881
3.74499999999998e-09 -0.0712884
3.75000000000002e-09 -0.0712887
3.755e-09 -0.071289
3.75999999999998e-09 -0.0712893
3.76500000000001e-09 -0.0712896
3.76999999999999e-09 -0.0712899
3.77500000000002e-09 -0.0712902
3.78e-09 -0.0712905
3.78499999999998e-09 -0.0712908
3.79000000000001e-09 -0.0712911
3.79499999999999e-09 -0.0712913
3.80000000000002e-09 -0.0712916
3.805e-09 -0.0712919
3.80999999999998e-09 -0.0712921
3.81500000000001e-09 -0.0712924
3.81999999999999e-09 -0.0712927
3.82500000000002e-09 -0.0712929
3.83e-09 -0.0712932
3.83499999999998e-09 -0.0712934
3.84000000000001e-09 -0.0712937
3.84499999999999e-09 -0.0712939
3.85000000000002e-09 -0.0712942
3.855e-09 -0.0712944
3.85999999999998e-09 -0.0712946
3.86500000000002e-09 -0.0712949
3.86999999999999e-09 -0.0712951
3.87500000000003e-09 -0.0712953
3.88000000000001e-09 -0.0712955
3.88499999999998e-09 -0.0712958
3.89000000000002e-09 -0.071296
3.895e-09 -0.0712962
3.89999999999998e-09 -0.0712964
3.90500000000001e-09 -0.0712966
3.90999999999999e-09 -0.0712968
3.91500000000002e-09 -0.071297
3.92e-09 -0.0712972
3.92499999999998e-09 -0.0712974
3.93000000000001e-09 -0.0712976
3.93499999999999e-09 -0.0712978
3.94000000000002e-09 -0.071298
3.945e-09 -0.0712982
3.94999999999998e-09 -0.0712984
3.95500000000001e-09 -0.0712986
3.95999999999999e-09 -0.0712987
3.96500000000002e-09 -0.0712989
3.97e-09 -0.0712991
3.97499999999998e-09 -0.0712993
3.98000000000001e-09 -0.0712994
3.98499999999999e-09 -0.0712996
3.99000000000002e-09 -0.0712998
3.995e-09 -0.0713
3.99999999999998e-09 -0.0713001
4.00500000000002e-09 -0.0713003
4.00999999999999e-09 -0.0713004
4.01500000000003e-09 -0.0713006
4.02000000000001e-09 -0.0713008
4.02499999999998e-09 -0.0713009
4.03000000000002e-09 -0.0713011
4.035e-09 -0.0713012
4.03999999999998e-09 -0.0713014
4.04500000000001e-09 -0.0713015
4.04999999999999e-09 -0.0713016
4.05500000000002e-09 -0.0713018
4.06e-09 -0.0713019
4.06499999999998e-09 -0.0713021
4.07000000000001e-09 -0.0713022
4.07499999999999e-09 -0.0713023
4.08000000000002e-09 -0.0713025
4.085e-09 -0.0713026
4.08999999999998e-09 -0.0713027
4.09500000000001e-09 -0.0713029
4.09999999999999e-09 -0.071303
4.10500000000002e-09 -0.0713031
4.11e-09 -0.0713032
4.11499999999998e-09 -0.0713034
4.12000000000001e-09 -0.0713035
4.12499999999999e-09 -0.0713036
4.13000000000002e-09 -0.0713037
4.135e-09 -0.0713038
4.13999999999998e-09 -0.0713039
4.14500000000001e-09 -0.0713041
4.14999999999999e-09 -0.0713042
4.15500000000003e-09 -0.0713043
4.16000000000001e-09 -0.0713044
4.16499999999998e-09 -0.0713045
4.17000000000002e-09 -0.0713046
4.175e-09 -0.0713047
4.17999999999998e-09 -0.0713048
4.18500000000001e-09 -0.0713049
4.18999999999999e-09 -0.071305
4.19500000000002e-09 -0.0713051
4.2e-09 -0.0713052
4.20499999999998e-09 -0.0713053
4.21000000000001e-09 -0.0713054
4.21499999999999e-09 -0.0713055
4.22000000000002e-09 -0.0713056
4.225e-09 -0.0713057
4.22999999999998e-09 -0.0713057
4.23500000000001e-09 -0.0713058
4.23999999999999e-09 -0.0713059
4.24500000000002e-09 -0.071306
4.25e-09 -0.0713061
4.25499999999998e-09 -0.0713062
4.26000000000001e-09 -0.0713063
4.26499999999999e-09 -0.0713063
4.27000000000002e-09 -0.0713064
4.275e-09 -0.0713065
4.27999999999998e-09 -0.0713066
4.28500000000001e-09 -0.0713067
4.28999999999999e-09 -0.0713067
4.29500000000003e-09 -0.0713068
4.30000000000001e-09 -0.0713069
4.30499999999998e-09 -0.071307
4.31000000000002e-09 -0.071307
4.315e-09 -0.0713071
4.31999999999998e-09 -0.0713072
4.32500000000001e-09 -0.0713072
4.32999999999999e-09 -0.0713073
4.33500000000002e-09 -0.0713074
4.34e-09 -0.0713074
4.34499999999998e-09 -0.0713075
4.35000000000001e-09 -0.0713076
4.35499999999999e-09 -0.0713076
4.36000000000002e-09 -0.0713077
4.365e-09 -0.0713078
4.36999999999998e-09 -0.0713078
4.37500000000001e-09 -0.0713079
4.37999999999999e-09 -0.0713079
4.38500000000002e-09 -0.071308
4.39e-09 -0.0713081
4.39499999999998e-09 -0.0713081
4.40000000000001e-09 -0.0713082
4.40499999999999e-09 -0.0713082
4.41000000000002e-09 -0.0713083
4.415e-09 -0.0713083
4.41999999999998e-09 -0.0713084
4.42500000000001e-09 -0.0713084
4.42999999999999e-09 -0.0713085
4.43500000000003e-09 -0.0713085
4.44000000000001e-09 -0.0713086
4.44499999999998e-09 -0.0713086
4.45000000000002e-09 -0.0713087
4.455e-09 -0.0713087
4.45999999999998e-09 -0.0713088
4.46500000000001e-09 -0.0713088
4.46999999999999e-09 -0.0713089
4.47500000000002e-09 -0.0713089
4.48e-09 -0.071309
4.48499999999998e-09 -0.071309
4.49000000000001e-09 -0.0713091
4.49499999999999e-09 -0.0713091
4.50000000000002e-09 -0.0713091
4.505e-09 -0.0713092
4.50999999999998e-09 -0.0713092
4.51500000000001e-09 -0.0713093
4.51999999999999e-09 -0.0713093
4.52500000000002e-09 -0.0713094
4.53e-09 -0.0713094
4.53499999999998e-09 -0.0713094
4.54000000000001e-09 -0.0713095
4.54499999999999e-09 -0.0713095
4.55000000000002e-09 -0.0713095
4.555e-09 -0.0713096
4.55999999999998e-09 -0.0713096
4.56500000000001e-09 -0.0713096
4.56999999999999e-09 -0.0713097
4.57500000000003e-09 -0.0713097
4.58000000000001e-09 -0.0713098
4.58499999999998e-09 -0.0713098
4.59000000000002e-09 -0.0713098
4.595e-09 -0.0713099
4.59999999999998e-09 -0.0713099
4.60500000000001e-09 -0.0713099
4.60999999999999e-09 -0.0713099
4.61500000000002e-09 -0.07131
4.62e-09 -0.07131
4.62499999999998e-09 -0.07131
4.63000000000001e-09 -0.0713101
4.63499999999999e-09 -0.0713101
4.64000000000002e-09 -0.0713101
4.645e-09 -0.0713102
4.64999999999998e-09 -0.0713102
4.65500000000001e-09 -0.0713102
4.65999999999999e-09 -0.0713102
4.66500000000002e-09 -0.0713103
4.67e-09 -0.0713103
4.67499999999998e-09 -0.0713103
4.68000000000001e-09 -0.0713103
4.68499999999999e-09 -0.0713104
4.69000000000002e-09 -0.0713104
4.695e-09 -0.0713104
4.69999999999998e-09 -0.0713104
4.70500000000001e-09 -0.0713105
4.70999999999999e-09 -0.0713105
4.71500000000003e-09 -0.0713105
4.72000000000001e-09 -0.0713105
4.72499999999998e-09 -0.0713105
4.73000000000002e-09 -0.0713106
4.735e-09 -0.0713106
4.73999999999997e-09 -0.0713106
4.74500000000001e-09 -0.0713106
4.74999999999999e-09 -0.0713106
4.75500000000002e-09 -0.0713107
4.76e-09 -0.0713107
4.76499999999998e-09 -0.0713107
4.77000000000001e-09 -0.0713107
4.77499999999999e-09 -0.0713107
4.78000000000002e-09 -0.0713108
4.785e-09 -0.0713108
4.78999999999998e-09 -0.0713108
4.79500000000001e-09 -0.0713108
4.79999999999999e-09 -0.0713108
4.80500000000002e-09 -0.0713109
4.81e-09 -0.0713109
4.81499999999998e-09 -0.0713109
4.82000000000001e-09 -0.0713109
4.82499999999999e-09 -0.0713109
4.83000000000002e-09 -0.0713109
4.835e-09 -0.071311
4.83999999999998e-09 -0.071311
4.84500000000001e-09 -0.071311
4.84999999999999e-09 -0.071311
4.85500000000003e-09 -0.071311
4.86000000000001e-09 -0.071311
4.86499999999998e-09 -0.071311
4.87000000000002e-09 -0.0713111
4.875e-09 -0.0713111
4.87999999999997e-09 -0.0713111
4.88500000000001e-09 -0.0713111
4.88999999999999e-09 -0.0713111
4.89500000000002e-09 -0.0713111
4.9e-09 -0.0713111
4.90499999999998e-09 -0.0713111
4.91000000000001e-09 -0.0713112
4.91499999999999e-09 -0.0713112
4.92000000000002e-09 -0.0713112
4.925e-09 -0.0713112
4.92999999999998e-09 -0.0713112
4.93500000000001e-09 -0.0713112
4.93999999999999e-09 -0.0713112
4.94500000000002e-09 -0.0713112
4.95e-09 -0.0713112
4.95499999999998e-09 -0.0713113
4.96000000000001e-09 -0.0713113
4.96499999999999e-09 -0.0713113
4.97000000000002e-09 -0.0713113
4.975e-09 -0.0713113
4.97999999999998e-09 -0.0713113
4.98500000000001e-09 -0.0713113
4.98999999999999e-09 -0.0713113
4.99500000000003e-09 -0.0713113
5.00000000000001e-09 -0.0713113
5.00499999999998e-09 -0.0713114
5.01000000000002e-09 -0.0713114
5.015e-09 -0.0713114
5.01999999999997e-09 -0.0713114
5.02500000000001e-09 -0.0713114
5.02999999999999e-09 -0.0713114
5.03500000000002e-09 -0.0713114
5.04e-09 -0.0713114
5.04499999999998e-09 -0.0713114
5.05000000000001e-09 -0.0713114
5.05499999999999e-09 -0.0713114
5.06000000000002e-09 -0.0713114
5.065e-09 -0.0713114
5.06999999999998e-09 -0.0713115
5.07500000000001e-09 -0.0713115
5.07999999999999e-09 -0.0713115
5.08500000000002e-09 -0.0713115
5.09e-09 -0.0713115
5.09499999999998e-09 -0.0713115
5.10000000000001e-09 -0.0713115
5.10499999999999e-09 -0.0713115
5.11000000000002e-09 -0.0713115
5.115e-09 -0.0713115
5.11999999999998e-09 -0.0713115
5.12500000000001e-09 -0.0713115
5.12999999999999e-09 -0.0713115
5.13500000000003e-09 -0.0713115
5.14e-09 -0.0713115
5.14499999999998e-09 -0.0713115
5.15000000000002e-09 -0.0713116
5.155e-09 -0.0713116
5.15999999999997e-09 -0.0713116
5.16500000000001e-09 -0.0713116
5.16999999999999e-09 -0.0713116
5.17500000000002e-09 -0.0713116
5.18e-09 -0.0713116
5.18499999999998e-09 -0.0713116
5.19000000000001e-09 -0.0713116
5.19499999999999e-09 -0.0713116
5.20000000000002e-09 -0.0713116
5.205e-09 -0.0713116
5.20999999999998e-09 -0.0713116
5.21500000000001e-09 -0.0713116
5.21999999999999e-09 -0.0713116
5.22500000000002e-09 -0.0713116
5.23e-09 -0.0713116
5.23499999999998e-09 -0.0713116
5.24000000000001e-09 -0.0713116
5.24499999999999e-09 -0.0713116
5.25000000000002e-09 -0.0713116
5.255e-09 -0.0713116
5.25999999999998e-09 -0.0713116
5.26500000000001e-09 -0.0713116
5.26999999999999e-09 -0.0713116
5.27500000000003e-09 -0.0713116
5.28e-09 -0.0713117
5.28499999999998e-09 -0.0713117
5.29000000000002e-09 -0.0713117
5.295e-09 -0.0713117
5.30000000000003e-09 -0.0713117
5.30500000000001e-09 -0.0713117
5.30999999999999e-09 -0.0713117
5.31500000000002e-09 -0.0713117
5.32e-09 -0.0713117
5.32499999999998e-09 -0.0713117
5.33000000000001e-09 -0.0713117
5.33499999999999e-09 -0.0713117
5.34000000000002e-09 -0.0713117
5.345e-09 -0.0713117
5.34999999999998e-09 -0.0713117
5.35500000000001e-09 -0.0713117
5.35999999999999e-09 -0.0713117
5.36500000000002e-09 -0.0713117
5.37e-09 -0.0713117
5.37499999999998e-09 -0.0713117
5.38000000000001e-09 -0.0713117
5.38499999999999e-09 -0.0713117
5.39000000000002e-09 -0.0713117
5.395e-09 -0.0713117
5.39999999999998e-09 -0.0713117
5.40500000000001e-09 -0.0713117
5.40999999999999e-09 -0.0713117
5.41500000000003e-09 -0.0713117
5.42e-09 -0.0713117
5.42499999999998e-09 -0.0713117
5.43000000000002e-09 -0.0713117
5.435e-09 -0.0713117
5.44000000000003e-09 -0.0713117
5.44500000000001e-09 -0.0713117
5.44999999999999e-09 -0.0713117
5.45500000000002e-09 -0.0713117
5.46e-09 -0.0713117
5.46499999999998e-09 -0.0713117
5.47000000000001e-09 -0.0713117
5.47499999999999e-09 -0.0713117
5.48000000000002e-09 -0.0713117
5.485e-09 -0.0713117
5.48999999999998e-09 -0.0713117
5.49500000000001e-09 -0.0713117
5.49999999999999e-09 -0.0713117
5.50500000000002e-09 -0.0713117
5.51e-09 -0.0713117
5.51499999999998e-09 -0.0713117
5.52000000000001e-09 -0.0713117
5.52499999999999e-09 -0.0713117
5.53000000000002e-09 -0.0713117
5.535e-09 -0.0713117
5.53999999999998e-09 -0.0713117
5.54500000000001e-09 -0.0713117
5.54999999999999e-09 -0.0713117
5.55500000000003e-09 -0.0713117
5.56e-09 -0.0713117
5.56499999999998e-09 -0.0713117
5.57000000000002e-09 -0.0713117
5.575e-09 -0.0713117
5.58000000000003e-09 -0.0713117
5.58500000000001e-09 -0.0713117
5.58999999999999e-09 -0.0713117
5.59500000000002e-09 -0.0713117
5.6e-09 -0.0713117
5.60499999999998e-09 -0.0713117
5.61000000000001e-09 -0.0713117
5.61499999999999e-09 -0.0713117
5.62000000000002e-09 -0.0713117
5.625e-09 -0.0713117
5.62999999999998e-09 -0.0713117
5.63500000000001e-09 -0.0713117
5.63999999999999e-09 -0.0713117
5.64500000000002e-09 -0.0713117
5.65e-09 -0.0713117
5.65499999999998e-09 -0.0713117
5.66000000000001e-09 -0.0713117
5.66499999999999e-09 -0.0713117
5.67000000000002e-09 -0.0713117
5.675e-09 -0.0713117
5.67999999999998e-09 -0.0713117
5.68500000000001e-09 -0.0713117
5.68999999999999e-09 -0.0713117
5.69500000000003e-09 -0.0713117
5.7e-09 -0.0713117
5.70499999999998e-09 -0.0713117
5.71000000000002e-09 -0.0713117
5.715e-09 -0.0713117
5.72000000000003e-09 -0.0713117
5.72500000000001e-09 -0.0713117
5.72999999999999e-09 -0.0713117
5.73500000000002e-09 -0.0713117
5.74e-09 -0.0713117
5.74499999999998e-09 -0.0713117
5.75000000000001e-09 -0.0713117
5.75499999999999e-09 -0.0713117
5.76000000000002e-09 -0.0713117
5.765e-09 -0.0713117
5.76999999999998e-09 -0.0713117
5.77500000000001e-09 -0.0713117
5.77999999999999e-09 -0.0713117
5.78500000000002e-09 -0.0713117
5.79e-09 -0.0713117
5.79499999999998e-09 -0.0713117
5.80000000000001e-09 -0.0713117
5.80499999999999e-09 -0.0713117
5.81000000000002e-09 -0.0713117
5.815e-09 -0.0713117
5.81999999999998e-09 -0.0713117
5.82500000000001e-09 -0.0713117
5.82999999999999e-09 -0.0713117
5.83500000000003e-09 -0.0713117
5.84e-09 -0.0713117
5.84499999999998e-09 -0.0713117
5.85000000000002e-09 -0.0713117
5.855e-09 -0.0713117
5.86000000000003e-09 -0.0713117
5.86500000000001e-09 -0.0713117
5.86999999999999e-09 -0.0713117
5.87500000000002e-09 -0.0713117
5.88e-09 -0.0713117
5.88499999999998e-09 -0.0713117
5.89000000000001e-09 -0.0713117
5.89499999999999e-09 -0.0713117
5.90000000000002e-09 -0.0713117
5.905e-09 -0.0713117
5.90999999999998e-09 -0.0713117
5.91500000000001e-09 -0.0713117
5.91999999999999e-09 -0.0713117
5.92500000000002e-09 -0.0713117
5.93e-09 -0.0713117
5.93499999999998e-09 -0.0713117
5.94000000000001e-09 -0.0713117
5.94499999999999e-09 -0.0713117
5.95000000000002e-09 -0.0713117
5.955e-09 -0.0713117
5.95999999999998e-09 -0.0713117
5.96500000000001e-09 -0.0713117
5.96999999999999e-09 -0.0713117
5.97500000000003e-09 -0.0713117
5.98e-09 -0.0713117
5.98499999999998e-09 -0.0713117
5.99000000000002e-09 -0.0713117
5.995e-09 -0.0713117
6.00000000000003e-09 -0.0713117
6.00500000000001e-09 -0.0713117
6.00999999999999e-09 -0.0713117
6.01500000000002e-09 -0.0713117
6.02e-09 -0.0713117
6.02499999999998e-09 -0.0713117
6.03000000000001e-09 -0.0713117
6.03499999999999e-09 -0.0713117
6.04000000000002e-09 -0.0713117
6.045e-09 -0.0713117
6.04999999999998e-09 -0.0713117
6.05500000000001e-09 -0.0713117
6.05999999999999e-09 -0.0713117
6.06500000000002e-09 -0.0713117
6.07e-09 -0.0713117
6.07499999999998e-09 -0.0713117
6.08000000000001e-09 -0.0713117
6.08499999999999e-09 -0.0713117
6.09000000000002e-09 -0.0713117
6.095e-09 -0.0713117
6.09999999999998e-09 -0.0713117
6.10500000000001e-09 -0.0713117
6.10999999999999e-09 -0.0713117
6.11500000000003e-09 -0.0713117
6.12e-09 -0.0713117
6.12499999999998e-09 -0.0713117
6.13000000000002e-09 -0.0713117
6.135e-09 -0.0713117
6.14000000000003e-09 -0.0713117
6.14500000000001e-09 -0.0713117
6.14999999999999e-09 -0.0713117
6.15500000000002e-09 -0.0713117
6.16e-09 -0.0713117
6.16499999999998e-09 -0.0713117
6.17000000000001e-09 -0.0713117
6.17499999999999e-09 -0.0713117
6.18000000000002e-09 -0.0713117
6.185e-09 -0.0713117
6.18999999999998e-09 -0.0713117
6.19500000000001e-09 -0.0713117
6.19999999999999e-09 -0.0713117
6.20500000000002e-09 -0.0713117
6.21e-09 -0.0713117
6.21499999999998e-09 -0.0713117
6.22000000000001e-09 -0.0713117
6.22499999999999e-09 -0.0713117
6.23000000000002e-09 -0.0713117
6.235e-09 -0.0713117
6.23999999999998e-09 -0.0713117
6.24500000000001e-09 -0.0713117
6.24999999999999e-09 -0.0713117
6.25500000000003e-09 -0.0713117
6.26e-09 -0.0713117
6.26499999999998e-09 -0.0713117
6.27000000000002e-09 -0.0713117
6.27499999999999e-09 -0.0713117
6.28000000000003e-09 -0.0713117
6.28500000000001e-09 -0.0713117
6.28999999999999e-09 -0.0713117
6.29500000000002e-09 -0.0713117
6.3e-09 -0.0713117
6.30499999999998e-09 -0.0713117
6.31000000000001e-09 -0.0713117
6.31499999999999e-09 -0.0713117
6.32000000000002e-09 -0.0713117
6.325e-09 -0.0713117
6.32999999999998e-09 -0.0713117
6.33500000000001e-09 -0.0713117
6.33999999999999e-09 -0.0713117
6.34500000000002e-09 -0.0713117
6.35e-09 -0.0713117
6.35499999999998e-09 -0.0713117
6.36000000000001e-09 -0.0713117
6.36499999999999e-09 -0.0713117
6.37000000000002e-09 -0.0713117
6.375e-09 -0.0713117
6.37999999999998e-09 -0.0713117
6.38500000000001e-09 -0.0713116
6.38999999999999e-09 -0.0713116
6.39500000000003e-09 -0.0713116
6.4e-09 -0.0713116
6.40499999999998e-09 -0.0713116
6.41000000000002e-09 -0.0713116
6.41499999999999e-09 -0.0713116
6.42000000000003e-09 -0.0713116
6.42500000000001e-09 -0.0713116
6.42999999999999e-09 -0.0713116
6.43500000000002e-09 -0.0713116
6.44e-09 -0.0713116
6.44499999999998e-09 -0.0713116
6.45000000000001e-09 -0.0713116
6.45499999999999e-09 -0.0713116
6.46000000000002e-09 -0.0713116
6.465e-09 -0.0713116
6.46999999999998e-09 -0.0713116
6.47500000000001e-09 -0.0713116
6.47999999999999e-09 -0.0713116
6.48500000000002e-09 -0.0713116
6.49e-09 -0.0713116
6.49499999999998e-09 -0.0713116
6.50000000000001e-09 -0.0713116
6.50499999999999e-09 -0.0713116
6.51000000000002e-09 -0.0713116
6.515e-09 -0.0713116
6.51999999999998e-09 -0.0713116
6.52500000000001e-09 -0.0713116
6.52999999999999e-09 -0.0713116
6.53500000000003e-09 -0.0713116
6.54e-09 -0.0713116
6.54499999999998e-09 -0.0713116
6.55000000000002e-09 -0.0713116
6.55499999999999e-09 -0.0713116
6.56000000000003e-09 -0.0713116
6.56500000000001e-09 -0.0713116
6.56999999999999e-09 -0.0713116
6.57500000000002e-09 -0.0713116
6.58e-09 -0.0713116
6.58499999999998e-09 -0.0713116
6.59000000000001e-09 -0.0713116
6.59499999999999e-09 -0.0713116
6.60000000000002e-09 -0.0713116
6.605e-09 -0.0713116
6.60999999999998e-09 -0.0713116
6.61500000000001e-09 -0.0713116
6.61999999999999e-09 -0.0713116
6.62500000000002e-09 -0.0713116
6.63e-09 -0.0713116
6.63499999999998e-09 -0.0713116
6.64000000000001e-09 -0.0713116
6.64499999999999e-09 -0.0713116
6.65000000000002e-09 -0.0713116
6.655e-09 -0.0713116
6.65999999999998e-09 -0.0713116
6.66500000000001e-09 -0.0713116
6.66999999999999e-09 -0.0713116
6.67500000000003e-09 -0.0713116
6.68e-09 -0.0713116
6.68499999999998e-09 -0.0713116
6.69000000000002e-09 -0.0713116
6.69499999999999e-09 -0.0713116
6.70000000000003e-09 -0.0713116
6.70500000000001e-09 -0.0713116
6.70999999999999e-09 -0.0713116
6.71500000000002e-09 -0.0713116
6.72e-09 -0.0713116
6.72499999999998e-09 -0.0713116
6.73000000000001e-09 -0.0713116
6.73499999999999e-09 -0.0713116
6.74000000000002e-09 -0.0713116
6.745e-09 -0.0713116
6.74999999999998e-09 -0.0713116
6.75500000000001e-09 -0.0713116
6.75999999999999e-09 -0.0713116
6.76500000000002e-09 -0.0713116
6.77e-09 -0.0713116
6.77499999999998e-09 -0.0713116
6.78000000000001e-09 -0.0713116
6.78499999999999e-09 -0.0713116
6.79000000000002e-09 -0.0713116
6.795e-09 -0.0713116
6.79999999999998e-09 -0.0713116
6.80500000000001e-09 -0.0713116
6.80999999999999e-09 -0.0713116
6.81500000000002e-09 -0.0713116
6.82e-09 -0.0713116
6.82499999999998e-09 -0.0713116
6.83000000000002e-09 -0.0713116
6.83499999999999e-09 -0.0713116
6.84000000000003e-09 -0.0713116
6.84500000000001e-09 -0.0713116
6.84999999999999e-09 -0.0713116
6.85500000000002e-09 -0.0713116
6.86e-09 -0.0713116
6.86499999999998e-09 -0.0713116
6.87000000000001e-09 -0.0713116
6.87499999999999e-09 -0.0713116
6.88000000000002e-09 -0.0713116
6.885e-09 -0.0713116
6.88999999999998e-09 -0.0713116
6.89500000000001e-09 -0.0713116
6.89999999999999e-09 -0.0713116
6.90500000000002e-09 -0.0713116
6.91e-09 -0.0713116
6.91499999999998e-09 -0.0713116
6.92000000000001e-09 -0.0713116
6.92499999999999e-09 -0.0713116
6.93000000000002e-09 -0.0713116
6.935e-09 -0.0713116
6.93999999999998e-09 -0.0713116
6.94500000000001e-09 -0.0713116
6.94999999999999e-09 -0.0713116
6.95500000000002e-09 -0.0713116
6.96e-09 -0.0713116
6.96499999999998e-09 -0.0713116
6.97000000000002e-09 -0.0713116
6.97499999999999e-09 -0.0713116
6.98000000000003e-09 -0.0713116
6.98500000000001e-09 -0.0713116
6.98999999999999e-09 -0.0713116
6.99500000000002e-09 -0.0713116
7e-09 -0.0713116
7.00499999999998e-09 -0.0713116
7.01000000000001e-09 -0.0713116
7.01499999999999e-09 -0.0713116
7.02000000000002e-09 -0.0713116
7.025e-09 -0.0713116
7.02999999999998e-09 -0.0713116
7.03500000000001e-09 -0.0713116
7.03999999999999e-09 -0.0713116
7.04500000000002e-09 -0.0713116
7.05e-09 -0.0713116
7.05499999999998e-09 -0.0713116
7.06000000000001e-09 -0.0713116
7.06499999999999e-09 -0.0713116
7.07000000000002e-09 -0.0713116
7.075e-09 -0.0713116
7.07999999999998e-09 -0.0713116
7.08500000000001e-09 -0.0713116
7.08999999999999e-09 -0.0713116
7.09500000000002e-09 -0.0713116
7.1e-09 -0.0713116
7.10499999999998e-09 -0.0713116
7.11000000000002e-09 -0.0713116
7.11499999999999e-09 -0.0713116
7.12000000000003e-09 -0.0713116
7.12500000000001e-09 -0.0713116
7.12999999999999e-09 -0.0713116
7.13500000000002e-09 -0.0713116
7.14e-09 -0.0713116
7.14499999999998e-09 -0.0713116
7.15000000000001e-09 -0.0713116
7.15499999999999e-09 -0.0713116
7.16000000000002e-09 -0.0713116
7.165e-09 -0.0713116
7.16999999999998e-09 -0.0713116
7.17500000000001e-09 -0.0713116
7.17999999999999e-09 -0.0713116
7.18500000000002e-09 -0.0713116
7.19e-09 -0.0713116
7.19499999999998e-09 -0.0713116
7.20000000000001e-09 -0.0713116
7.20499999999999e-09 -0.0713116
7.21000000000002e-09 -0.0713116
7.215e-09 -0.0713116
7.21999999999998e-09 -0.0713116
7.22500000000001e-09 -0.0713116
7.22999999999999e-09 -0.0713116
7.23500000000002e-09 -0.0713116
7.24e-09 -0.0713116
7.24499999999998e-09 -0.0713116
7.25000000000002e-09 -0.0713116
7.25499999999999e-09 -0.0713116
7.26000000000003e-09 -0.0713116
7.26500000000001e-09 -0.0713116
7.26999999999999e-09 -0.0713116
7.27500000000002e-09 -0.0713116
7.28e-09 -0.0713116
7.28499999999998e-09 -0.0713116
7.29000000000001e-09 -0.0713116
7.29499999999999e-09 -0.0713116
7.30000000000002e-09 -0.0713116
7.305e-09 -0.0713116
7.30999999999998e-09 -0.0713116
7.31500000000001e-09 -0.0713116
7.31999999999999e-09 -0.0713116
7.32500000000002e-09 -0.0713116
7.33e-09 -0.0713116
7.33499999999998e-09 -0.0713116
7.34000000000001e-09 -0.0713116
7.34499999999999e-09 -0.0713116
7.35000000000002e-09 -0.0713116
7.355e-09 -0.0713116
7.35999999999998e-09 -0.0713116
7.36500000000001e-09 -0.0713116
7.36999999999999e-09 -0.0713116
7.37500000000002e-09 -0.0713116
7.38e-09 -0.0713116
7.38499999999998e-09 -0.0713116
7.39000000000002e-09 -0.0713116
7.39499999999999e-09 -0.0713116
7.40000000000003e-09 -0.0713116
7.40500000000001e-09 -0.0713116
7.40999999999998e-09 -0.0713116
7.41500000000002e-09 -0.0713116
7.42e-09 -0.0713116
7.42499999999998e-09 -0.0713116
7.43000000000001e-09 -0.0713116
7.43499999999999e-09 -0.0713116
7.44000000000002e-09 -0.0713116
7.445e-09 -0.0713116
7.44999999999998e-09 -0.0713116
7.45500000000001e-09 -0.0713116
7.45999999999999e-09 -0.0713116
7.46500000000002e-09 -0.0713116
7.47e-09 -0.0713116
7.47499999999998e-09 -0.0713116
7.48000000000001e-09 -0.0713116
7.48499999999999e-09 -0.0713116
7.49000000000002e-09 -0.0713116
7.495e-09 -0.0713116
7.49999999999998e-09 -0.0713116
7.50500000000001e-09 -0.0713116
7.50999999999999e-09 -0.0713116
7.51500000000002e-09 -0.0713116
7.52e-09 -0.0713116
7.52499999999998e-09 -0.0713116
7.53000000000002e-09 -0.0713116
7.53499999999999e-09 -0.0713116
7.54000000000003e-09 -0.0713116
7.54500000000001e-09 -0.0713116
7.54999999999998e-09 -0.0713116
7.55500000000002e-09 -0.0713116
7.56e-09 -0.0713116
7.56499999999998e-09 -0.0713116
7.57000000000001e-09 -0.0713116
7.57499999999999e-09 -0.0713116
7.58000000000002e-09 -0.0713116
7.585e-09 -0.0713116
7.58999999999998e-09 -0.0713116
7.59500000000001e-09 -0.0713116
7.59999999999999e-09 -0.0713116
7.60500000000002e-09 -0.0713116
7.61e-09 -0.0713116
7.61499999999998e-09 -0.0713116
7.62000000000001e-09 -0.0713116
7.62499999999999e-09 -0.0713116
7.63000000000002e-09 -0.0713116
7.635e-09 -0.0713116
7.63999999999998e-09 -0.0713116
7.64500000000001e-09 -0.0713116
7.64999999999999e-09 -0.0713116
7.65500000000002e-09 -0.0713116
7.66e-09 -0.0713115
7.66499999999998e-09 -0.0713115
7.67000000000002e-09 -0.0713115
7.67499999999999e-09 -0.0713115
7.68000000000003e-09 -0.0713115
7.68500000000001e-09 -0.0713115
7.68999999999998e-09 -0.0713115
7.69500000000002e-09 -0.0713115
7.7e-09 -0.0713115
7.70499999999998e-09 -0.0713115
7.71000000000001e-09 -0.0713115
7.71499999999999e-09 -0.0713115
7.72000000000002e-09 -0.0713115
7.725e-09 -0.0713115
7.72999999999998e-09 -0.0713115
7.73500000000001e-09 -0.0713115
7.73999999999999e-09 -0.0713115
7.74500000000002e-09 -0.0713115
7.75e-09 -0.0713115
7.75499999999998e-09 -0.0713115
7.76000000000001e-09 -0.0713115
7.76499999999999e-09 -0.0713115
7.77000000000002e-09 -0.0713115
7.775e-09 -0.0713115
7.77999999999998e-09 -0.0713115
7.78500000000001e-09 -0.0713115
7.78999999999999e-09 -0.0713115
7.79500000000002e-09 -0.0713115
7.8e-09 -0.0713115
7.80499999999998e-09 -0.0713115
7.81000000000002e-09 -0.0713115
7.81499999999999e-09 -0.0713115
7.82000000000003e-09 -0.0713115
7.82500000000001e-09 -0.0713115
7.82999999999998e-09 -0.0713115
7.83500000000002e-09 -0.0713115
7.84e-09 -0.0713115
7.84499999999998e-09 -0.0713115
7.85000000000001e-09 -0.0713115
7.85499999999999e-09 -0.0713115
7.86000000000002e-09 -0.0713115
7.865e-09 -0.0713115
7.86999999999998e-09 -0.0713115
7.87500000000001e-09 -0.0713115
7.87999999999999e-09 -0.0713115
7.88500000000002e-09 -0.0713115
7.89e-09 -0.0713115
7.89499999999998e-09 -0.0713115
7.90000000000001e-09 -0.0713115
7.90499999999999e-09 -0.0713115
7.91000000000002e-09 -0.0713115
7.915e-09 -0.0713115
7.91999999999998e-09 -0.0713115
7.92500000000001e-09 -0.0713115
7.92999999999999e-09 -0.0713115
7.93500000000002e-09 -0.0713115
7.94e-09 -0.0713115
7.94499999999998e-09 -0.0713115
7.95000000000001e-09 -0.0713115
7.95499999999999e-09 -0.0713115
7.96000000000003e-09 -0.0713115
7.96500000000001e-09 -0.0713115
7.96999999999998e-09 -0.0713115
7.97500000000002e-09 -0.0713115
7.98e-09 -0.0713115
7.98499999999998e-09 -0.0713115
7.99000000000001e-09 -0.0713115
7.99499999999999e-09 -0.0713115
8.00000000000002e-09 -0.0713115
8.005e-09 -0.0713115
8.00999999999998e-09 -0.0713115
8.01500000000001e-09 -0.0713115
8.01999999999999e-09 -0.0713115
8.02500000000002e-09 -0.0713115
8.03e-09 -0.0713115
8.03499999999998e-09 -0.0713115
8.04000000000001e-09 -0.0713115
8.04499999999999e-09 -0.0713115
8.05000000000002e-09 -0.0713115
8.055e-09 -0.0713115
8.05999999999998e-09 -0.0713115
8.06500000000001e-09 -0.0713115
8.06999999999999e-09 -0.0713115
8.07500000000002e-09 -0.0713115
8.08e-09 -0.0713115
8.08499999999998e-09 -0.0713115
8.09000000000001e-09 -0.0713115
8.09499999999999e-09 -0.0713115
8.10000000000003e-09 -0.0713115
8.10500000000001e-09 -0.0713115
8.10999999999998e-09 -0.0713115
8.11500000000002e-09 -0.0713115
8.12e-09 -0.0713115
8.12499999999998e-09 -0.0713115
8.13000000000001e-09 -0.0713115
8.13499999999999e-09 -0.0713115
8.14000000000002e-09 -0.0713115
8.145e-09 -0.0713115
8.14999999999998e-09 -0.0713115
8.15500000000001e-09 -0.0713115
8.15999999999999e-09 -0.0713115
8.16500000000002e-09 -0.0713115
8.17e-09 -0.0713115
8.17499999999998e-09 -0.0713115
8.18000000000001e-09 -0.0713115
8.18499999999999e-09 -0.0713115
8.19000000000002e-09 -0.0713115
8.195e-09 -0.0713115
8.19999999999998e-09 -0.0713115
8.20500000000001e-09 -0.0713115
8.20999999999999e-09 -0.0713115
8.21500000000002e-09 -0.0713115
8.22e-09 -0.0713115
8.22499999999998e-09 -0.0713115
8.23000000000001e-09 -0.0713115
8.23499999999999e-09 -0.0713115
8.24000000000003e-09 -0.0713115
8.24500000000001e-09 -0.0713115
8.24999999999998e-09 -0.0713115
8.25500000000002e-09 -0.0713115
8.26e-09 -0.0713115
8.26499999999998e-09 -0.0713115
8.27000000000001e-09 -0.0713115
8.27499999999999e-09 -0.0713115
8.28000000000002e-09 -0.0713115
8.285e-09 -0.0713115
8.28999999999998e-09 -0.0713115
8.29500000000001e-09 -0.0713115
8.29999999999999e-09 -0.0713115
8.30500000000002e-09 -0.0713115
8.31e-09 -0.0713115
8.31499999999998e-09 -0.0713115
8.32000000000001e-09 -0.0713115
8.32499999999999e-09 -0.0713115
8.33000000000002e-09 -0.0713115
8.335e-09 -0.0713115
8.33999999999998e-09 -0.0713115
8.34500000000001e-09 -0.0713115
8.34999999999999e-09 -0.0713115
8.35500000000002e-09 -0.0713115
8.36e-09 -0.0713115
8.36499999999998e-09 -0.0713115
8.37000000000001e-09 -0.0713115
8.37499999999999e-09 -0.0713115
8.38000000000003e-09 -0.0713115
8.38500000000001e-09 -0.0713115
8.38999999999998e-09 -0.0713115
8.39500000000002e-09 -0.0713115
8.4e-09 -0.0713115
8.40499999999998e-09 -0.0713115
8.41000000000001e-09 -0.0713115
8.41499999999999e-09 -0.0713115
8.42000000000002e-09 -0.0713115
8.425e-09 -0.0713115
8.42999999999998e-09 -0.0713115
8.43500000000001e-09 -0.0713115
8.43999999999999e-09 -0.0713115
8.44500000000002e-09 -0.0713115
8.45e-09 -0.0713115
8.45499999999998e-09 -0.0713115
8.46000000000001e-09 -0.0713115
8.46499999999999e-09 -0.0713115
8.47000000000002e-09 -0.0713115
8.475e-09 -0.0713115
8.47999999999998e-09 -0.0713115
8.48500000000001e-09 -0.0713115
8.48999999999999e-09 -0.0713115
8.49500000000002e-09 -0.0713115
8.5e-09 -0.0713115
8.50499999999998e-09 -0.0713115
8.51000000000001e-09 -0.0713115
8.51499999999999e-09 -0.0713115
8.52000000000003e-09 -0.0713115
8.52500000000001e-09 -0.0713115
8.52999999999998e-09 -0.0713115
8.53500000000002e-09 -0.0713115
8.54e-09 -0.0713115
8.54499999999997e-09 -0.0713115
8.55000000000001e-09 -0.0713115
8.55499999999999e-09 -0.0713115
8.56000000000002e-09 -0.0713115
8.565e-09 -0.0713115
8.56999999999998e-09 -0.0713115
8.57500000000001e-09 -0.0713115
8.57999999999999e-09 -0.0713115
8.58500000000002e-09 -0.0713115
8.59e-09 -0.0713115
8.59499999999998e-09 -0.0713115
8.60000000000001e-09 -0.0713115
8.60499999999999e-09 -0.0713115
8.61000000000002e-09 -0.0713115
8.615e-09 -0.0713115
8.61999999999998e-09 -0.0713115
8.62500000000001e-09 -0.0713115
8.62999999999999e-09 -0.0713115
8.63500000000002e-09 -0.0713115
8.64e-09 -0.0713115
8.64499999999998e-09 -0.0713115
8.65000000000001e-09 -0.0713115
8.65499999999999e-09 -0.0713115
8.66000000000003e-09 -0.0713115
8.66500000000001e-09 -0.0713115
8.66999999999998e-09 -0.0713115
8.67500000000002e-09 -0.0713115
8.68e-09 -0.0713115
8.68499999999997e-09 -0.0713115
8.69000000000001e-09 -0.0713115
8.69499999999999e-09 -0.0713115
8.70000000000002e-09 -0.0713115
8.705e-09 -0.0713115
8.70999999999998e-09 -0.0713115
8.71500000000001e-09 -0.0713115
8.71999999999999e-09 -0.0713115
8.72500000000002e-09 -0.0713115
8.73e-09 -0.0713115
8.73499999999998e-09 -0.0713115
8.74000000000001e-09 -0.0713115
8.74499999999999e-09 -0.0713115
8.75000000000002e-09 -0.0713115
8.755e-09 -0.0713115
8.75999999999998e-09 -0.0713115
8.76500000000001e-09 -0.0713115
8.76999999999999e-09 -0.0713115
8.77500000000002e-09 -0.0713115
8.78e-09 -0.0713115
8.78499999999998e-09 -0.0713115
8.79000000000001e-09 -0.0713115
8.79499999999999e-09 -0.0713115
8.80000000000003e-09 -0.0713115
8.80500000000001e-09 -0.0713115
8.80999999999998e-09 -0.0713115
8.81500000000002e-09 -0.0713115
8.82e-09 -0.0713115
8.82499999999997e-09 -0.0713115
8.83000000000001e-09 -0.0713115
8.83499999999999e-09 -0.0713115
8.84000000000002e-09 -0.0713115
8.845e-09 -0.0713115
8.84999999999998e-09 -0.0713115
8.85500000000001e-09 -0.0713115
8.85999999999999e-09 -0.0713115
8.86500000000002e-09 -0.0713115
8.87e-09 -0.0713115
8.87499999999998e-09 -0.0713115
8.88000000000001e-09 -0.0713115
8.88499999999999e-09 -0.0713115
8.89000000000002e-09 -0.0713115
8.895e-09 -0.0713115
8.89999999999998e-09 -0.0713115
8.90500000000001e-09 -0.0713115
8.90999999999999e-09 -0.0713115
8.91500000000002e-09 -0.0713115
8.92e-09 -0.0713115
8.92499999999998e-09 -0.0713115
8.93000000000001e-09 -0.0713115
8.93499999999999e-09 -0.0713115
8.94000000000003e-09 -0.0713115
8.945e-09 -0.0713115
8.94999999999998e-09 -0.0713115
8.95500000000002e-09 -0.0713115
8.96e-09 -0.0713115
8.96499999999997e-09 -0.0713115
8.97000000000001e-09 -0.0713115
8.97499999999999e-09 -0.0713115
8.98000000000002e-09 -0.0713115
8.985e-09 -0.0713115
8.98999999999998e-09 -0.0713115
8.99500000000001e-09 -0.0713115
8.99999999999999e-09 -0.0713115
9.00500000000002e-09 -0.0713115
9.01e-09 -0.0713115
9.01499999999998e-09 -0.0713115
9.02000000000001e-09 -0.0713115
9.02499999999999e-09 -0.0713115
9.03000000000002e-09 -0.0713115
9.035e-09 -0.0713115
9.03999999999998e-09 -0.0713115
9.04500000000001e-09 -0.0713115
9.04999999999999e-09 -0.0713115
9.05500000000002e-09 -0.0713115
9.06e-09 -0.0713115
9.06499999999998e-09 -0.0713115
9.07000000000001e-09 -0.0713115
9.07499999999999e-09 -0.0713115
9.08000000000003e-09 -0.0713115
9.085e-09 -0.0713115
9.08999999999998e-09 -0.0713115
9.09500000000002e-09 -0.0713115
9.1e-09 -0.0713115
9.10500000000003e-09 -0.0713115
9.11000000000001e-09 -0.0713115
9.11499999999999e-09 -0.0713115
9.12000000000002e-09 -0.0713115
9.125e-09 -0.0713115
9.12999999999998e-09 -0.0713115
9.13500000000001e-09 -0.0713115
9.13999999999999e-09 -0.0713115
9.14500000000002e-09 -0.0713115
9.15e-09 -0.0713115
9.15499999999998e-09 -0.0713115
9.16000000000001e-09 -0.0713115
9.16499999999999e-09 -0.0713115
9.17000000000002e-09 -0.0713115
9.175e-09 -0.0713115
9.17999999999998e-09 -0.0713115
9.18500000000001e-09 -0.0713115
9.18999999999999e-09 -0.0713115
9.19500000000002e-09 -0.0713115
9.2e-09 -0.0713115
9.20499999999998e-09 -0.0713115
9.21000000000001e-09 -0.0713115
9.21499999999999e-09 -0.0713115
9.22000000000003e-09 -0.0713115
9.225e-09 -0.0713115
9.22999999999998e-09 -0.0713115
9.23500000000002e-09 -0.0713115
9.24e-09 -0.0713115
9.24500000000003e-09 -0.0713115
9.25000000000001e-09 -0.0713115
9.25499999999999e-09 -0.0713115
9.26000000000002e-09 -0.0713115
9.265e-09 -0.0713115
9.26999999999998e-09 -0.0713115
9.27500000000001e-09 -0.0713115
9.27999999999999e-09 -0.0713115
9.28500000000002e-09 -0.0713115
9.29e-09 -0.0713115
9.29499999999998e-09 -0.0713115
9.30000000000001e-09 -0.0713115
9.30499999999999e-09 -0.0713115
9.31000000000002e-09 -0.0713115
9.315e-09 -0.0713115
9.31999999999998e-09 -0.0713115
9.32500000000001e-09 -0.0713115
9.32999999999999e-09 -0.0713115
9.33500000000002e-09 -0.0713115
9.34e-09 -0.0713115
9.34499999999998e-09 -0.0713115
9.35000000000001e-09 -0.0713115
9.35499999999999e-09 -0.0713115
9.36000000000003e-09 -0.0713115
9.365e-09 -0.0713115
9.36999999999998e-09 -0.0713115
9.37500000000002e-09 -0.0713115
9.38e-09 -0.0713115
9.38500000000003e-09 -0.0713115
9.39000000000001e-09 -0.0713115
9.39499999999999e-09 -0.0713115
9.40000000000002e-09 -0.0713115
9.405e-09 -0.0713115
9.40999999999998e-09 -0.0713115
9.41500000000001e-09 -0.0713115
9.41999999999999e-09 -0.0713115
9.42500000000002e-09 -0.0713115
9.43e-09 -0.0713115
9.43499999999998e-09 -0.0713115
9.44000000000001e-09 -0.0713115
9.44499999999999e-09 -0.0713115
9.45000000000002e-09 -0.0713115
9.455e-09 -0.0713115
9.45999999999998e-09 -0.0713115
9.46500000000001e-09 -0.0713115
9.46999999999999e-09 -0.0713115
9.47500000000002e-09 -0.0713115
9.48e-09 -0.0713115
9.48499999999998e-09 -0.0713115
9.49000000000001e-09 -0.0713115
9.49499999999999e-09 -0.0713115
9.50000000000003e-09 -0.0713115
9.505e-09 -0.0713115
9.50999999999998e-09 -0.0713115
9.51500000000002e-09 -0.0713115
9.52e-09 -0.0713115
9.52500000000003e-09 -0.0713115
9.53000000000001e-09 -0.0713115
9.53499999999999e-09 -0.0713115
9.54000000000002e-09 -0.0713115
9.545e-09 -0.0713115
9.54999999999998e-09 -0.0713115
9.55500000000001e-09 -0.0713115
9.55999999999999e-09 -0.0713115
9.56500000000002e-09 -0.0713115
9.57e-09 -0.0713115
9.57499999999998e-09 -0.0713115
9.58000000000001e-09 -0.0713115
9.58499999999999e-09 -0.0713115
9.59000000000002e-09 -0.0713115
9.595e-09 -0.0713115
9.59999999999998e-09 -0.0713115
9.60500000000001e-09 -0.0713115
9.60999999999999e-09 -0.0713115
9.61500000000002e-09 -0.0713115
9.62e-09 -0.0713115
9.62499999999998e-09 -0.0713115
9.63000000000001e-09 -0.0713115
9.63499999999999e-09 -0.0713115
9.64000000000003e-09 -0.0713115
9.645e-09 -0.0713115
9.64999999999998e-09 -0.0713115
9.65500000000002e-09 -0.0713115
9.66e-09 -0.0713115
9.66500000000003e-09 -0.0713115
9.67000000000001e-09 -0.0713115
9.67499999999999e-09 -0.0713115
9.68000000000002e-09 -0.0713115
9.685e-09 -0.0713115
9.68999999999998e-09 -0.0713115
9.69500000000001e-09 -0.0713115
9.69999999999999e-09 -0.0713115
9.70500000000002e-09 -0.0713115
9.71e-09 -0.0713115
9.71499999999998e-09 -0.0713115
9.72000000000001e-09 -0.0713115
9.72499999999999e-09 -0.0713115
9.73000000000002e-09 -0.0713115
9.735e-09 -0.0713115
9.73999999999998e-09 -0.0713115
9.74500000000001e-09 -0.0713115
9.74999999999999e-09 -0.0713115
9.75500000000002e-09 -0.0713115
9.76e-09 -0.0713115
9.76499999999998e-09 -0.0713115
9.77000000000001e-09 -0.0713115
9.77499999999999e-09 -0.0713115
9.78000000000003e-09 -0.0713115
9.785e-09 -0.0713115
9.78999999999998e-09 -0.0713115
9.79500000000002e-09 -0.0713115
9.8e-09 -0.0713115
9.80500000000003e-09 -0.0713115
9.81000000000001e-09 -0.0713115
9.81499999999999e-09 -0.0713115
9.82000000000002e-09 -0.0713115
9.825e-09 -0.0713115
9.82999999999998e-09 -0.0713115
9.83500000000001e-09 -0.0713115
9.83999999999999e-09 -0.0713115
9.84500000000002e-09 -0.0713115
9.85e-09 -0.0713115
9.85499999999998e-09 -0.0713115
9.86000000000001e-09 -0.0713115
9.86499999999999e-09 -0.0713115
9.87000000000002e-09 -0.0713115
9.875e-09 -0.0713115
9.87999999999998e-09 -0.0713115
9.88500000000001e-09 -0.0713115
9.88999999999999e-09 -0.0713115
9.89500000000002e-09 -0.0713115
9.9e-09 -0.0713115
9.90499999999998e-09 -0.0713115
9.91000000000001e-09 -0.0713115
9.91499999999999e-09 -0.0713115
9.92000000000003e-09 -0.0713115
9.925e-09 -0.0713115
9.92999999999998e-09 -0.0713115
9.93500000000002e-09 -0.0713115
9.94e-09 -0.0713115
9.94500000000003e-09 -0.0713115
9.95000000000001e-09 -0.0713115
9.95499999999999e-09 -0.0713115
9.96000000000002e-09 -0.0713115
9.965e-09 -0.0713115
9.96999999999998e-09 -0.0713115
9.97500000000001e-09 -0.0713115
9.97999999999999e-09 -0.0713115
9.98500000000002e-09 -0.0713115
9.99e-09 -0.0713115
9.99100000000003e-09 -0.0712365
9.99299999999998e-09 -0.0711679
9.994e-09 -0.0711083
9.99499999999998e-09 -0.0710418
9.99600000000001e-09 -0.0709868
9.99699999999998e-09 -0.0709322
9.99800000000001e-09 -0.0708809
9.99899999999998e-09 -0.0708371


==> figures/Transitiondatamos/group_56_segment_505.txt <==
time vOut
0 -0.0436701
0 -0.0436741
9.99999999985252e-12 -0.0436611
9.99999999985252e-12 -0.0436404
1.9999999999705e-11 -0.0436214
1.9999999999705e-11 -0.0435997
3.00000000004046e-11 -0.0435805
3.00000000004046e-11 -0.043561
4.00000000002571e-11 -0.0435455
4.00000000002571e-11 -0.0435318
5.00000000001096e-11 -0.0435231
5.00000000001096e-11 -0.0435174
5.99999999999622e-11 -0.0435172
5.99999999999622e-11 -0.0435208
6.99999999998147e-11 -0.0435301
6.99999999998147e-11 -0.0435435
7.99999999996672e-11 -0.0435626
7.99999999996672e-11 -0.043586
9.00000000003668e-11 -0.0436149
9.00000000003668e-11 -0.0436482
1.00000000000219e-10 -0.0436866
1.00000000000219e-10 -0.0437292
1.10000000000072e-10 -0.0437768
1.10000000000072e-10 -0.0438285
1.19999999999924e-10 -0.0438847
1.19999999999924e-10 -0.0439448
1.29999999999777e-10 -0.0440092
1.29999999999777e-10 -0.0440772
1.40000000000476e-10 -0.0441492
1.40000000000476e-10 -0.0442247
1.50000000000329e-10 -0.0443038
1.50000000000329e-10 -0.0443861
1.60000000000181e-10 -0.0444717
1.60000000000181e-10 -0.0445604
1.70000000000034e-10 -0.0446522
1.70000000000034e-10 -0.0447467
1.79999999999886e-10 -0.044844
1.79999999999886e-10 -0.0449439
1.89999999999739e-10 -0.0450464
1.89999999999739e-10 -0.0451513
2.00000000000439e-10 -0.0452584
2.00000000000439e-10 -0.0453678
2.10000000000291e-10 -0.0454792
2.10000000000291e-10 -0.0455927
2.20000000000144e-10 -0.0457081
2.20000000000144e-10 -0.0458253
2.29999999999996e-10 -0.0459442
2.29999999999996e-10 -0.0460648
2.39999999999849e-10 -0.0461869
2.39999999999849e-10 -0.0463105
2.49999999999701e-10 -0.0464355
2.49999999999701e-10 -0.0465618
2.60000000000401e-10 -0.0466894
2.60000000000401e-10 -0.0468181
2.70000000000253e-10 -0.0469479
2.70000000000253e-10 -0.0470788
2.80000000000106e-10 -0.0472106
2.80000000000106e-10 -0.0473434
2.89999999999958e-10 -0.047477
2.89999999999958e-10 -0.0476114
2.99999999999811e-10 -0.0477464
2.99999999999811e-10 -0.0478822
3.09999999999663e-10 -0.0480185
3.09999999999663e-10 -0.0481555
3.20000000000363e-10 -0.0482929
3.20000000000363e-10 -0.0484308
3.30000000000215e-10 -0.048569
3.30000000000215e-10 -0.0487077
3.40000000000068e-10 -0.0488466
3.40000000000068e-10 -0.0489858
3.4999999999992e-10 -0.0491252
3.4999999999992e-10 -0.0492648
3.59999999999773e-10 -0.0494045
3.59999999999773e-10 -0.0495443
3.70000000000472e-10 -0.0496842
3.70000000000472e-10 -0.0498241
3.80000000000325e-10 -0.0499639
3.80000000000325e-10 -0.0501038
3.90000000000178e-10 -0.0502435
3.90000000000178e-10 -0.0503831
4.0000000000003e-10 -0.0505225
4.0000000000003e-10 -0.0506618
4.09999999999883e-10 -0.0508009
4.09999999999883e-10 -0.0509397
4.19999999999735e-10 -0.0510782
4.19999999999735e-10 -0.0512165
4.30000000000435e-10 -0.0513544
4.30000000000435e-10 -0.051492
4.40000000000287e-10 -0.0516292
4.40000000000287e-10 -0.051766
4.5000000000014e-10 -0.0519023
4.5000000000014e-10 -0.0520383
4.59999999999992e-10 -0.0521737
4.59999999999992e-10 -0.0523087
4.69999999999845e-10 -0.0524432
4.69999999999845e-10 -0.0525772
4.79999999999697e-10 -0.0527106
4.79999999999697e-10 -0.0528435
4.90000000000397e-10 -0.0529758
4.90000000000397e-10 -0.0531075
5.00000000000249e-10 -0.0532386
5.00000000000249e-10 -0.0533691
5.10000000000102e-10 -0.0534989
5.10000000000102e-10 -0.0536281
5.19999999999954e-10 -0.0537567
5.19999999999954e-10 -0.0538846
5.29999999999807e-10 -0.0540118
5.29999999999807e-10 -0.0541383
5.39999999999659e-10 -0.0542641
5.39999999999659e-10 -0.0543892
5.50000000000359e-10 -0.0545136
5.50000000000359e-10 -0.0546372
5.60000000000211e-10 -0.0547601
5.60000000000211e-10 -0.0548823
5.70000000000064e-10 -0.0550037
5.70000000000064e-10 -0.0551244
5.79999999999917e-10 -0.0552443
5.79999999999917e-10 -0.0553635
5.89999999999769e-10 -0.0554818
5.89999999999769e-10 -0.0555994
6.00000000000469e-10 -0.0557162
6.00000000000469e-10 -0.0558322
6.10000000000321e-10 -0.0559474
6.10000000000321e-10 -0.0560619
6.20000000000174e-10 -0.0561755
6.20000000000174e-10 -0.0562884
6.30000000000026e-10 -0.0564004
6.30000000000026e-10 -0.0565117
6.39999999999879e-10 -0.0566221
6.39999999999879e-10 -0.0567318
6.49999999999731e-10 -0.0568407
6.49999999999731e-10 -0.0569487
6.60000000000431e-10 -0.057056
6.60000000000431e-10 -0.0571624
6.70000000000283e-10 -0.0572681
6.70000000000283e-10 -0.0573729
6.80000000000136e-10 -0.057477
6.80000000000136e-10 -0.0575802
6.89999999999988e-10 -0.0576827
6.89999999999988e-10 -0.0577844
6.99999999999841e-10 -0.0578853
6.99999999999841e-10 -0.0579854
7.09999999999693e-10 -0.0580847
7.09999999999693e-10 -0.0581832
7.20000000000393e-10 -0.058281
7.20000000000393e-10 -0.058378
7.30000000000245e-10 -0.0584742
7.30000000000245e-10 -0.0585696
7.40000000000098e-10 -0.0586643
7.40000000000098e-10 -0.0587583
7.4999999999995e-10 -0.0588515
7.4999999999995e-10 -0.0589439
7.59999999999803e-10 -0.0590356
7.59999999999803e-10 -0.0591265
7.69999999999656e-10 -0.0592167
7.69999999999656e-10 -0.0593062
7.80000000000355e-10 -0.059395
7.80000000000355e-10 -0.059483
7.90000000000208e-10 -0.0595703
7.90000000000208e-10 -0.059657
8.0000000000006e-10 -0.0597429
8.0000000000006e-10 -0.0598281
8.09999999999913e-10 -0.0599126
8.09999999999913e-10 -0.0599964
8.19999999999765e-10 -0.0600796
8.19999999999765e-10 -0.0601621
8.30000000000465e-10 -0.0602439
8.30000000000465e-10 -0.0603251
8.40000000000317e-10 -0.0604056
8.40000000000317e-10 -0.0604854
8.5000000000017e-10 -0.0605646
8.5000000000017e-10 -0.0606432
8.60000000000022e-10 -0.0607211
8.60000000000022e-10 -0.0607984
8.69999999999875e-10 -0.0608751
8.69999999999875e-10 -0.0609512
8.79999999999727e-10 -0.0610267
8.79999999999727e-10 -0.0611015
8.90000000000427e-10 -0.0611758
8.90000000000427e-10 -0.0612495
9.00000000000279e-10 -0.0613226
9.00000000000279e-10 -0.0613951
9.10000000000132e-10 -0.0614671
9.10000000000132e-10 -0.0615385
9.19999999999984e-10 -0.0616094
9.19999999999984e-10 -0.0616797
9.29999999999837e-10 -0.0617494
9.29999999999837e-10 -0.0618186
9.39999999999689e-10 -0.0618873
9.39999999999689e-10 -0.0619555
9.50000000000389e-10 -0.0620231
9.50000000000389e-10 -0.0620902
9.60000000000242e-10 -0.0621568
9.60000000000242e-10 -0.062223
9.70000000000094e-10 -0.0622886
9.70000000000094e-10 -0.0623537
9.79999999999947e-10 -0.0624184
9.79999999999947e-10 -0.0624825
9.89999999999799e-10 -0.0625462
9.89999999999799e-10 -0.0626095
9.99999999999652e-10 -0.0626722
9.99999999999652e-10 -0.0627346
1.01000000000035e-09 -0.0627964
1.01000000000035e-09 -0.0628578
1.0200000000002e-09 -0.0629188
1.0200000000002e-09 -0.0629794
1.03000000000006e-09 -0.0630395
1.03000000000006e-09 -0.0630992
1.03999999999991e-09 -0.0631585
1.03999999999991e-09 -0.0632173
1.04999999999976e-09 -0.0632758
1.04999999999976e-09 -0.0633339
1.06000000000046e-09 -0.0633915
1.06000000000046e-09 -0.0634488
1.07000000000031e-09 -0.0635056
1.07000000000031e-09 -0.0635621
1.08000000000017e-09 -0.0636182
1.08000000000017e-09 -0.063674
1.09000000000002e-09 -0.0637293
1.09000000000002e-09 -0.0637843
1.09999999999987e-09 -0.063839
1.09999999999987e-09 -0.0638932
1.10999999999972e-09 -0.0639472
1.10999999999972e-09 -0.0640007
1.12000000000042e-09 -0.064054
1.12000000000042e-09 -0.0641069
1.13000000000028e-09 -0.0641594
1.13000000000028e-09 -0.0642116
1.14000000000013e-09 -0.0642635
1.14000000000013e-09 -0.064315
1.14999999999998e-09 -0.0643663
1.14999999999998e-09 -0.0644172
1.15999999999983e-09 -0.0644678
1.15999999999983e-09 -0.0645181
1.16999999999969e-09 -0.064568
1.16999999999969e-09 -0.0646177
1.18000000000039e-09 -0.0646671
1.18000000000039e-09 -0.0647161
1.19000000000024e-09 -0.0647649
1.19000000000024e-09 -0.0648134
1.20000000000009e-09 -0.0648615
1.20000000000009e-09 -0.0649094
1.20999999999994e-09 -0.064957
1.20999999999994e-09 -0.0650044
1.2199999999998e-09 -0.0650514
1.2199999999998e-09 -0.0650982
1.22999999999965e-09 -0.0651446
1.22999999999965e-09 -0.0651908
1.24000000000035e-09 -0.0652368
1.24000000000035e-09 -0.0652825
1.2500000000002e-09 -0.0653279
1.2500000000002e-09 -0.065373
1.26000000000005e-09 -0.0654179
1.26000000000005e-09 -0.0654625
1.2699999999999e-09 -0.0655069
1.2699999999999e-09 -0.065551
1.27999999999976e-09 -0.0655948
1.27999999999976e-09 -0.0656384
1.29000000000046e-09 -0.0656818
1.29000000000046e-09 -0.0657249
1.30000000000031e-09 -0.0657677
1.30000000000031e-09 -0.0658103
1.31000000000016e-09 -0.0658527
1.31000000000016e-09 -0.0658948
1.32000000000001e-09 -0.0659367
1.32000000000001e-09 -0.0659783
1.32999999999987e-09 -0.0660197
1.32999999999987e-09 -0.0660609
1.33999999999972e-09 -0.0661018
1.33999999999972e-09 -0.0661425
1.35000000000042e-09 -0.066183
1.35000000000042e-09 -0.0662232
1.36000000000027e-09 -0.0662632
1.36000000000027e-09 -0.066303
1.37000000000012e-09 -0.0663426
1.37000000000012e-09 -0.0663819
1.37999999999998e-09 -0.066421
1.37999999999998e-09 -0.0664599
1.38999999999983e-09 -0.0664985
1.38999999999983e-09 -0.0665369
1.39999999999968e-09 -0.0665751
1.39999999999968e-09 -0.0666131
1.41000000000038e-09 -0.0666509
1.41000000000038e-09 -0.0666885
1.42000000000023e-09 -0.0667258
1.42000000000023e-09 -0.0667629
1.43000000000009e-09 -0.0667998
1.43000000000009e-09 -0.0668365
1.43999999999994e-09 -0.066873
1.43999999999994e-09 -0.0669092
1.44999999999979e-09 -0.0669453
1.44999999999979e-09 -0.0669811
1.46000000000049e-09 -0.0670167
1.46000000000049e-09 -0.0670521
1.47000000000034e-09 -0.0670873
1.47000000000034e-09 -0.0671223
1.4800000000002e-09 -0.0671571
1.4800000000002e-09 -0.0671917
1.49000000000005e-09 -0.067226
1.49000000000005e-09 -0.0672602
1.4999999999999e-09 -0.0672942
1.4999999999999e-09 -0.0673279
1.50999999999975e-09 -0.0673615
1.50999999999975e-09 -0.0673948
1.52000000000045e-09 -0.0674279
1.52000000000045e-09 -0.0674609
1.53000000000031e-09 -0.0674936
1.53000000000031e-09 -0.0675261
1.54000000000016e-09 -0.0675584
1.54000000000016e-09 -0.0675906
1.55000000000001e-09 -0.0676225
1.55000000000001e-09 -0.0676542
1.55999999999986e-09 -0.0676857
1.55999999999986e-09 -0.067717
1.56999999999972e-09 -0.0677482
1.56999999999972e-09 -0.0677791
1.58000000000042e-09 -0.0678098
1.58000000000042e-09 -0.0678403
1.59000000000027e-09 -0.0678707
1.59000000000027e-09 -0.0679008
1.60000000000012e-09 -0.0679308
1.60000000000012e-09 -0.0679605
1.60999999999997e-09 -0.0679901
1.60999999999997e-09 -0.0680194
1.61999999999983e-09 -0.0680486
1.61999999999983e-09 -0.0680775
1.62999999999968e-09 -0.0681063
1.62999999999968e-09 -0.0681349
1.64000000000038e-09 -0.0681633
1.64000000000038e-09 -0.0681915
1.65000000000023e-09 -0.0682195
1.65000000000023e-09 -0.0682473
1.66000000000008e-09 -0.0682749
1.66000000000008e-09 -0.0683024
1.66999999999993e-09 -0.0683296
1.66999999999993e-09 -0.0683567
1.67999999999979e-09 -0.0683836
1.67999999999979e-09 -0.0684102
1.69000000000049e-09 -0.0684367
1.69000000000049e-09 -0.068463
1.70000000000034e-09 -0.0684892
1.70000000000034e-09 -0.0685151
1.71000000000019e-09 -0.0685409
1.71000000000019e-09 -0.0685664
1.72000000000004e-09 -0.0685918
1.72000000000004e-09 -0.068617
1.7299999999999e-09 -0.0686421
1.7299999999999e-09 -0.0686669
1.73999999999975e-09 -0.0686916
1.73999999999975e-09 -0.068716
1.75000000000045e-09 -0.0687403
1.75000000000045e-09 -0.0687645
1.7600000000003e-09 -0.0687884
1.7600000000003e-09 -0.0688122
1.77000000000015e-09 -0.0688358
1.77000000000015e-09 -0.0688592
1.78000000000001e-09 -0.0688824
1.78000000000001e-09 -0.0689055
1.78999999999986e-09 -0.0689283
1.78999999999986e-09 -0.068951
1.79999999999971e-09 -0.0689736
1.79999999999971e-09 -0.0689959
1.81000000000041e-09 -0.0690181
1.81000000000041e-09 -0.0690401
1.82000000000026e-09 -0.069062
1.82000000000026e-09 -0.0690837
1.83000000000012e-09 -0.0691052
1.83000000000012e-09 -0.0691265
1.83999999999997e-09 -0.0691477
1.83999999999997e-09 -0.0691687
1.84999999999982e-09 -0.0691895
1.84999999999982e-09 -0.0692102
1.85999999999967e-09 -0.0692307
1.85999999999967e-09 -0.069251
1.87000000000037e-09 -0.0692712
1.87000000000037e-09 -0.0692912
1.88000000000023e-09 -0.0693111
1.88000000000023e-09 -0.0693308
1.89000000000008e-09 -0.0693503
1.89000000000008e-09 -0.0693697
1.89999999999993e-09 -0.0693889
1.89999999999993e-09 -0.0694079
1.90999999999978e-09 -0.0694268
1.90999999999978e-09 -0.0694455
1.92000000000048e-09 -0.0694641
1.92000000000048e-09 -0.0694825
1.93000000000034e-09 -0.0695008
1.93000000000034e-09 -0.0695189
1.94000000000019e-09 -0.0695369
1.94000000000019e-09 -0.0695547
1.95000000000004e-09 -0.0695724
1.95000000000004e-09 -0.0695899
1.95999999999989e-09 -0.0696072
1.95999999999989e-09 -0.0696244
1.96999999999975e-09 -0.0696415
1.96999999999975e-09 -0.0696584
1.98000000000045e-09 -0.0696752
1.98000000000045e-09 -0.0696918
1.9900000000003e-09 -0.0697083
1.9900000000003e-09 -0.0697246
2.00000000000015e-09 -0.0697408
2.00000000000015e-09 -0.0697569
2.01e-09 -0.0697728
2.01e-09 -0.0697886
2.01999999999986e-09 -0.0698042
2.01999999999986e-09 -0.0698197
2.02999999999971e-09 -0.069835
2.02999999999971e-09 -0.0698503
2.04000000000041e-09 -0.0698653
2.04000000000041e-09 -0.0698803
2.05000000000026e-09 -0.0698951
2.05000000000026e-09 -0.0699098
2.06000000000011e-09 -0.0699243
2.06000000000011e-09 -0.0699387
2.06999999999996e-09 -0.069953
2.06999999999996e-09 -0.0699672
2.07999999999982e-09 -0.0699812
2.07999999999982e-09 -0.0699951
2.08999999999967e-09 -0.0700088
2.08999999999967e-09 -0.0700225
2.10000000000037e-09 -0.070036
2.10000000000037e-09 -0.0700494
2.11000000000022e-09 -0.0700626
2.11000000000022e-09 -0.0700758
2.12000000000007e-09 -0.0700888
2.12000000000007e-09 -0.0701017
2.12999999999993e-09 -0.0701145
2.12999999999993e-09 -0.0701271
2.13999999999978e-09 -0.0701397
2.13999999999978e-09 -0.0701521
2.15000000000048e-09 -0.0701644
2.15000000000048e-09 -0.0701766
2.16000000000033e-09 -0.0701886
2.16000000000033e-09 -0.0702006
2.17000000000018e-09 -0.0702124
2.17000000000018e-09 -0.0702242
2.18000000000004e-09 -0.0702358
2.18000000000004e-09 -0.0702473
2.18999999999989e-09 -0.0702587
2.18999999999989e-09 -0.07027
2.19999999999974e-09 -0.0702811
2.19999999999974e-09 -0.0702922
2.21000000000044e-09 -0.0703032
2.21000000000044e-09 -0.070314
2.22000000000029e-09 -0.0703248
2.22000000000029e-09 -0.0703354
2.23000000000015e-09 -0.0703459
2.23000000000015e-09 -0.0703564
2.24e-09 -0.0703667
2.24e-09 -0.0703769
2.24999999999985e-09 -0.0703871
2.24999999999985e-09 -0.0703971
2.2599999999997e-09 -0.070407
2.2599999999997e-09 -0.0704169
2.2700000000004e-09 -0.0704266
2.2700000000004e-09 -0.0704363
2.28000000000026e-09 -0.0704458
2.28000000000026e-09 -0.0704553
2.29000000000011e-09 -0.0704646
2.29000000000011e-09 -0.0704739
2.29999999999996e-09 -0.070483
2.29999999999996e-09 -0.0704921
2.30999999999981e-09 -0.0705011
2.30999999999981e-09 -0.07051
2.31999999999967e-09 -0.0705188
2.31999999999967e-09 -0.0705275
2.33000000000037e-09 -0.0705362
2.33000000000037e-09 -0.0705447
2.34000000000022e-09 -0.0705532
2.34000000000022e-09 -0.0705615
2.35000000000007e-09 -0.0705698
2.35000000000007e-09 -0.070578
2.35999999999992e-09 -0.0705861
2.35999999999992e-09 -0.0705942
2.36999999999978e-09 -0.0706021
2.36999999999978e-09 -0.07061
2.38000000000048e-09 -0.0706178
2.38000000000048e-09 -0.0706255
2.39000000000033e-09 -0.0706331
2.39000000000033e-09 -0.0706407
2.40000000000018e-09 -0.0706481
2.40000000000018e-09 -0.0706555
2.41000000000003e-09 -0.0706628
2.41000000000003e-09 -0.0706701
2.41999999999989e-09 -0.0706773
2.41999999999989e-09 -0.0706843
2.42999999999974e-09 -0.0706914
2.42999999999974e-09 -0.0706983
2.44000000000044e-09 -0.0707052
2.44000000000044e-09 -0.070712
2.45000000000029e-09 -0.0707187
2.45000000000029e-09 -0.0707254
2.46000000000014e-09 -0.070732
2.46000000000014e-09 -0.0707385
2.46999999999999e-09 -0.070745
2.46999999999999e-09 -0.0707513
2.47999999999985e-09 -0.0707577
2.47999999999985e-09 -0.0707639
2.4899999999997e-09 -0.0707701
2.4899999999997e-09 -0.0707762
2.5000000000004e-09 -0.0707823
2.5000000000004e-09 -0.0707883
2.51000000000025e-09 -0.0707942
2.51000000000025e-09 -0.0708
2.5200000000001e-09 -0.0708059
2.5200000000001e-09 -0.0708116
2.52999999999996e-09 -0.0708173
2.52999999999996e-09 -0.0708229
2.53999999999981e-09 -0.0708284
2.53999999999981e-09 -0.0708339
2.54999999999966e-09 -0.0708394
2.54999999999966e-09 -0.0708448
2.56000000000036e-09 -0.0708501
2.56000000000036e-09 -0.0708554
2.57000000000021e-09 -0.0708606
2.57000000000021e-09 -0.0708657
2.58000000000007e-09 -0.0708708
2.58000000000007e-09 -0.0708759
2.58999999999992e-09 -0.0708809
2.58999999999992e-09 -0.0708858
2.59999999999977e-09 -0.0708907
2.59999999999977e-09 -0.0708955
2.61000000000047e-09 -0.0709003
2.61000000000047e-09 -0.070905
2.62000000000032e-09 -0.0709097
2.62000000000032e-09 -0.0709143
2.63000000000018e-09 -0.0709189
2.63000000000018e-09 -0.0709234
2.64000000000003e-09 -0.0709279
2.64000000000003e-09 -0.0709323
2.64999999999988e-09 -0.0709367
2.64999999999988e-09 -0.070941
2.65999999999973e-09 -0.0709453
2.65999999999973e-09 -0.0709495
2.67000000000043e-09 -0.0709537
2.67000000000043e-09 -0.0709578
2.68000000000029e-09 -0.0709619
2.68000000000029e-09 -0.070966
2.69000000000014e-09 -0.07097
2.69000000000014e-09 -0.070974
2.69999999999999e-09 -0.0709779
2.69999999999999e-09 -0.0709818
2.70999999999984e-09 -0.0709856
2.70999999999984e-09 -0.0709894
2.7199999999997e-09 -0.0709931
2.7199999999997e-09 -0.0709968
2.7300000000004e-09 -0.0710005
2.7300000000004e-09 -0.0710041
2.74000000000025e-09 -0.0710077
2.74000000000025e-09 -0.0710113
2.7500000000001e-09 -0.0710148
2.7500000000001e-09 -0.0710182
2.75999999999995e-09 -0.0710217
2.75999999999995e-09 -0.0710251
2.76999999999981e-09 -0.0710284
2.76999999999981e-09 -0.0710317
2.77999999999966e-09 -0.071035
2.77999999999966e-09 -0.0710383
2.79000000000036e-09 -0.0710415
2.79000000000036e-09 -0.0710446
2.80000000000021e-09 -0.0710478
2.80000000000021e-09 -0.0710509
2.81000000000006e-09 -0.0710539
2.81000000000006e-09 -0.071057
2.81999999999992e-09 -0.07106
2.81999999999992e-09 -0.0710629
2.82999999999977e-09 -0.0710658
2.82999999999977e-09 -0.0710687
2.84000000000047e-09 -0.0710716
2.84000000000047e-09 -0.0710744
2.85000000000032e-09 -0.0710772
2.85000000000032e-09 -0.07108
2.86000000000017e-09 -0.0710827
2.86000000000017e-09 -0.0710855
2.87000000000003e-09 -0.0710881
2.87000000000003e-09 -0.0710908
2.87999999999988e-09 -0.0710934
2.87999999999988e-09 -0.071096
2.88999999999973e-09 -0.0710985
2.88999999999973e-09 -0.0711011
2.90000000000043e-09 -0.0711036
2.90000000000043e-09 -0.071106
2.91000000000028e-09 -0.0711085
2.91000000000028e-09 -0.0711109
2.92000000000013e-09 -0.0711133
2.92000000000013e-09 -0.0711156
2.92999999999999e-09 -0.071118
2.92999999999999e-09 -0.0711203
2.93999999999984e-09 -0.0711226
2.93999999999984e-09 -0.0711248
2.94999999999969e-09 -0.071127
2.94999999999969e-09 -0.0711293
2.96000000000039e-09 -0.0711314
2.96000000000039e-09 -0.0711336
2.97000000000024e-09 -0.0711357
2.97000000000024e-09 -0.0711378
2.9800000000001e-09 -0.0711399
2.9800000000001e-09 -0.071142
2.98999999999995e-09 -0.071144
2.98999999999995e-09 -0.071146
2.9999999999998e-09 -0.071148
2.9999999999998e-09 -0.07115
3.00999999999965e-09 -0.0711519
3.00999999999965e-09 -0.0711538
3.02000000000035e-09 -0.0711557
3.02000000000035e-09 -0.0711576
3.03000000000021e-09 -0.0711594
3.03000000000021e-09 -0.0711613
3.04000000000006e-09 -0.0711631
3.04000000000006e-09 -0.0711649
3.04999999999991e-09 -0.0711666
3.04999999999991e-09 -0.0711684
3.05999999999976e-09 -0.0711701
3.05999999999976e-09 -0.0711718
3.07000000000046e-09 -0.0711735
3.07000000000046e-09 -0.0711752
3.08000000000032e-09 -0.0711768
3.08000000000032e-09 -0.0711785
3.09000000000017e-09 -0.0711801
3.09000000000017e-09 -0.0711817
3.10000000000002e-09 -0.0711833
3.10000000000002e-09 -0.0711848
3.10999999999987e-09 -0.0711864
3.10999999999987e-09 -0.0711879
3.11999999999973e-09 -0.0711894
3.11999999999973e-09 -0.0711909
3.13000000000043e-09 -0.0711923
3.13000000000043e-09 -0.0711938
3.14000000000028e-09 -0.0711952
3.14000000000028e-09 -0.0711966
3.15000000000013e-09 -0.071198
3.15000000000013e-09 -0.0711994
3.15999999999998e-09 -0.0712008
3.15999999999998e-09 -0.0712021
3.16999999999984e-09 -0.0712035
3.16999999999984e-09 -0.0712048
3.17999999999969e-09 -0.0712061
3.17999999999969e-09 -0.0712074
3.19000000000039e-09 -0.0712087
3.19000000000039e-09 -0.0712099
3.20000000000024e-09 -0.0712112
3.20000000000024e-09 -0.0712124
3.21000000000009e-09 -0.0712136
3.21000000000009e-09 -0.0712148
3.21999999999995e-09 -0.071216
3.21999999999995e-09 -0.0712172
3.2299999999998e-09 -0.0712184
3.2299999999998e-09 -0.0712195
3.23999999999965e-09 -0.0712206
3.23999999999965e-09 -0.0712218
3.25000000000035e-09 -0.0712229
3.25000000000035e-09 -0.071224
3.2600000000002e-09 -0.071225
3.2600000000002e-09 -0.0712261
3.27000000000006e-09 -0.0712272
3.27000000000006e-09 -0.0712282
3.27999999999991e-09 -0.0712292
3.27999999999991e-09 -0.0712303
3.28999999999976e-09 -0.0712313
3.28999999999976e-09 -0.0712323
3.30000000000046e-09 -0.0712333
3.30000000000046e-09 -0.0712342
3.31000000000031e-09 -0.0712352
3.31000000000031e-09 -0.0712361
3.32000000000016e-09 -0.0712371
3.32000000000016e-09 -0.071238
3.33000000000002e-09 -0.0712389
3.33000000000002e-09 -0.0712398
3.33999999999987e-09 -0.0712407
3.33999999999987e-09 -0.0712416
3.34999999999972e-09 -0.0712425
3.34999999999972e-09 -0.0712433
3.36000000000042e-09 -0.0712442
3.36000000000042e-09 -0.071245
3.37000000000027e-09 -0.0712459
3.37000000000027e-09 -0.0712467
3.38000000000013e-09 -0.0712475
3.38000000000013e-09 -0.0712483
3.38999999999998e-09 -0.0712491
3.38999999999998e-09 -0.0712499
3.39999999999983e-09 -0.0712506
3.39999999999983e-09 -0.0712514
3.40999999999968e-09 -0.0712522
3.40999999999968e-09 -0.0712529
3.42000000000038e-09 -0.0712537
3.42000000000038e-09 -0.0712544
3.43000000000024e-09 -0.0712551
3.43000000000024e-09 -0.0712558
3.44000000000009e-09 -0.0712565
3.44000000000009e-09 -0.0712572
3.44999999999994e-09 -0.0712579
3.44999999999994e-09 -0.0712586
3.45999999999979e-09 -0.0712592
3.45999999999979e-09 -0.0712599
3.46999999999965e-09 -0.0712606
3.46999999999965e-09 -0.0712612
3.48000000000035e-09 -0.0712618
3.48000000000035e-09 -0.0712625
3.4900000000002e-09 -0.0712631
3.4900000000002e-09 -0.0712637
3.50000000000005e-09 -0.0712643
3.50000000000005e-09 -0.0712649
3.5099999999999e-09 -0.0712655
3.5099999999999e-09 -0.0712661
3.51999999999976e-09 -0.0712667
3.51999999999976e-09 -0.0712673
3.53000000000046e-09 -0.0712678
3.53000000000046e-09 -0.0712684
3.54000000000031e-09 -0.0712689
3.54000000000031e-09 -0.0712695
3.55000000000016e-09 -0.07127
3.55000000000016e-09 -0.0712706
3.56000000000001e-09 -0.0712711
3.56000000000001e-09 -0.0712716
3.56999999999987e-09 -0.0712721
3.56999999999987e-09 -0.0712726
3.57999999999972e-09 -0.0712731
3.57999999999972e-09 -0.0712736
3.59000000000042e-09 -0.0712741
3.59000000000042e-09 -0.0712746
3.60000000000027e-09 -0.0712751
3.60000000000027e-09 -0.0712755
3.61000000000012e-09 -0.071276
3.61000000000012e-09 -0.0712765
3.61999999999998e-09 -0.0712769
3.61999999999998e-09 -0.0712774
3.62999999999983e-09 -0.0712778
3.62999999999983e-09 -0.0712782
3.63999999999968e-09 -0.0712787
3.63999999999968e-09 -0.0712791
3.65000000000038e-09 -0.0712795
3.65000000000038e-09 -0.0712799
3.66000000000023e-09 -0.0712803
3.66000000000023e-09 -0.0712808
3.67000000000009e-09 -0.0712812
3.67000000000009e-09 -0.0712816
3.67999999999994e-09 -0.0712819
3.67999999999994e-09 -0.0712823
3.68999999999979e-09 -0.0712827
3.68999999999979e-09 -0.0712831
3.70000000000049e-09 -0.0712835
3.70000000000049e-09 -0.0712838
3.71000000000034e-09 -0.0712842
3.71000000000034e-09 -0.0712846
3.72000000000019e-09 -0.0712849
3.72000000000019e-09 -0.0712853
3.73000000000005e-09 -0.0712856
3.73000000000005e-09 -0.0712859
3.7399999999999e-09 -0.0712863
3.7399999999999e-09 -0.0712866
3.74999999999975e-09 -0.0712869
3.74999999999975e-09 -0.0712873
3.76000000000045e-09 -0.0712876
3.76000000000045e-09 -0.0712879
3.7700000000003e-09 -0.0712882
3.7700000000003e-09 -0.0712885
3.78000000000016e-09 -0.0712888
3.78000000000016e-09 -0.0712891
3.79000000000001e-09 -0.0712894
3.79000000000001e-09 -0.0712897
3.79999999999986e-09 -0.07129
3.79999999999986e-09 -0.0712903
3.80999999999971e-09 -0.0712906
3.80999999999971e-09 -0.0712909
3.82000000000041e-09 -0.0712912
3.82000000000041e-09 -0.0712914
3.83000000000027e-09 -0.0712917
3.83000000000027e-09 -0.071292
3.84000000000012e-09 -0.0712922
3.84000000000012e-09 -0.0712925
3.84999999999997e-09 -0.0712927
3.84999999999997e-09 -0.071293
3.85999999999982e-09 -0.0712932
3.85999999999982e-09 -0.0712935
3.86999999999968e-09 -0.0712937
3.86999999999968e-09 -0.071294
3.88000000000038e-09 -0.0712942
3.88000000000038e-09 -0.0712945
3.89000000000023e-09 -0.0712947
3.89000000000023e-09 -0.0712949
3.90000000000008e-09 -0.0712951
3.90000000000008e-09 -0.0712954
3.90999999999993e-09 -0.0712956
3.90999999999993e-09 -0.0712958
3.91999999999979e-09 -0.071296
3.91999999999979e-09 -0.0712962
3.93000000000049e-09 -0.0712964
3.93000000000049e-09 -0.0712966
3.94000000000034e-09 -0.0712968
3.94000000000034e-09 -0.0712971
3.95000000000019e-09 -0.0712972
3.95000000000019e-09 -0.0712974
3.96000000000004e-09 -0.0712976
3.96000000000004e-09 -0.0712978
3.9699999999999e-09 -0.071298
3.9699999999999e-09 -0.0712982
3.97999999999975e-09 -0.0712984
3.97999999999975e-09 -0.0712986
3.99000000000045e-09 -0.0712988
3.99000000000045e-09 -0.0712989
4.0000000000003e-09 -0.0712991
4.0000000000003e-09 -0.0712993
4.01000000000015e-09 -0.0712995
4.01000000000015e-09 -0.0712996
4.02000000000001e-09 -0.0712998
4.02000000000001e-09 -0.0713
4.02999999999986e-09 -0.0713001
4.02999999999986e-09 -0.0713003
4.03999999999971e-09 -0.0713004
4.03999999999971e-09 -0.0713006
4.05000000000041e-09 -0.0713007
4.05000000000041e-09 -0.0713009
4.06000000000026e-09 -0.071301
4.06000000000026e-09 -0.0713012
4.07000000000012e-09 -0.0713013
4.07000000000012e-09 -0.0713015
4.07999999999997e-09 -0.0713016
4.07999999999997e-09 -0.0713018
4.08999999999982e-09 -0.0713019
4.08999999999982e-09 -0.071302
4.09999999999967e-09 -0.0713022
4.09999999999967e-09 -0.0713023
4.11000000000037e-09 -0.0713024
4.11000000000037e-09 -0.0713026
4.12000000000022e-09 -0.0713027
4.12000000000022e-09 -0.0713028
4.13000000000008e-09 -0.071303
4.13000000000008e-09 -0.0713031
4.13999999999993e-09 -0.0713032
4.13999999999993e-09 -0.0713033
4.14999999999978e-09 -0.0713034
4.14999999999978e-09 -0.0713036
4.16000000000048e-09 -0.0713037
4.16000000000048e-09 -0.0713038
4.17000000000033e-09 -0.0713039
4.17000000000033e-09 -0.071304
4.18000000000019e-09 -0.0713041
4.18000000000019e-09 -0.0713042
4.19000000000004e-09 -0.0713043
4.19000000000004e-09 -0.0713044
4.19999999999989e-09 -0.0713046
4.19999999999989e-09 -0.0713047
4.20999999999974e-09 -0.0713048
4.20999999999974e-09 -0.0713049
4.22000000000044e-09 -0.071305
4.22000000000044e-09 -0.0713051
4.2300000000003e-09 -0.0713051
4.2300000000003e-09 -0.0713052
4.24000000000015e-09 -0.0713053
4.24000000000015e-09 -0.0713054
4.25e-09 -0.0713055
4.25e-09 -0.0713056
4.25999999999985e-09 -0.0713057
4.25999999999985e-09 -0.0713058
4.26999999999971e-09 -0.0713059
4.26999999999971e-09 -0.071306
4.28000000000041e-09 -0.071306
4.28000000000041e-09 -0.0713061
4.29000000000026e-09 -0.0713062
4.29000000000026e-09 -0.0713063
4.30000000000011e-09 -0.0713064
4.30000000000011e-09 -0.0713065
4.30999999999996e-09 -0.0713065
4.30999999999996e-09 -0.0713066
4.31999999999982e-09 -0.0713067
4.31999999999982e-09 -0.0713068
4.32999999999967e-09 -0.0713068
4.32999999999967e-09 -0.0713069
4.34000000000037e-09 -0.071307
4.34000000000037e-09 -0.071307
4.35000000000022e-09 -0.0713071
4.35000000000022e-09 -0.0713072
4.36000000000007e-09 -0.0713073
4.36000000000007e-09 -0.0713073
4.36999999999993e-09 -0.0713074
4.36999999999993e-09 -0.0713075
4.37999999999978e-09 -0.0713075
4.37999999999978e-09 -0.0713076
4.39000000000048e-09 -0.0713076
4.39000000000048e-09 -0.0713077
4.40000000000033e-09 -0.0713078
4.40000000000033e-09 -0.0713078
4.41000000000018e-09 -0.0713079
4.41000000000018e-09 -0.0713079
4.42000000000004e-09 -0.071308
4.42000000000004e-09 -0.0713081
4.42999999999989e-09 -0.0713081
4.42999999999989e-09 -0.0713082
4.43999999999974e-09 -0.0713082
4.43999999999974e-09 -0.0713083
4.45000000000044e-09 -0.0713083
4.45000000000044e-09 -0.0713084
4.46000000000029e-09 -0.0713084
4.46000000000029e-09 -0.0713085
4.47000000000015e-09 -0.0713085
4.47000000000015e-09 -0.0713086
4.48e-09 -0.0713086
4.48e-09 -0.0713087
4.48999999999985e-09 -0.0713087
4.48999999999985e-09 -0.0713088
4.4999999999997e-09 -0.0713088
4.4999999999997e-09 -0.0713089
4.5100000000004e-09 -0.0713089
4.5100000000004e-09 -0.071309
4.52000000000025e-09 -0.071309
4.52000000000025e-09 -0.071309
4.53000000000011e-09 -0.0713091
4.53000000000011e-09 -0.0713091
4.53999999999996e-09 -0.0713092
4.53999999999996e-09 -0.0713092
4.54999999999981e-09 -0.0713093
4.54999999999981e-09 -0.0713093
4.55999999999966e-09 -0.0713093
4.55999999999966e-09 -0.0713094
4.57000000000036e-09 -0.0713094
4.57000000000036e-09 -0.0713094
4.58000000000022e-09 -0.0713095
4.58000000000022e-09 -0.0713095
4.59000000000007e-09 -0.0713096
4.59000000000007e-09 -0.0713096
4.59999999999992e-09 -0.0713096
4.59999999999992e-09 -0.0713097
4.60999999999977e-09 -0.0713097
4.60999999999977e-09 -0.0713097
4.62000000000047e-09 -0.0713098
4.62000000000047e-09 -0.0713098
4.63000000000033e-09 -0.0713098
4.63000000000033e-09 -0.0713099
4.64000000000018e-09 -0.0713099
4.64000000000018e-09 -0.0713099
4.65000000000003e-09 -0.0713099
4.65000000000003e-09 -0.07131
4.65999999999988e-09 -0.07131
4.65999999999988e-09 -0.07131
4.66999999999974e-09 -0.0713101
4.66999999999974e-09 -0.0713101
4.68000000000044e-09 -0.0713101
4.68000000000044e-09 -0.0713101
4.69000000000029e-09 -0.0713102
4.69000000000029e-09 -0.0713102
4.70000000000014e-09 -0.0713102
4.70000000000014e-09 -0.0713103
4.70999999999999e-09 -0.0713103
4.70999999999999e-09 -0.0713103
4.71999999999985e-09 -0.0713103
4.71999999999985e-09 -0.0713104
4.7299999999997e-09 -0.0713104
4.7299999999997e-09 -0.0713104
4.7400000000004e-09 -0.0713104
4.7400000000004e-09 -0.0713104
4.75000000000025e-09 -0.0713105
4.75000000000025e-09 -0.0713105
4.7600000000001e-09 -0.0713105
4.7600000000001e-09 -0.0713105
4.76999999999996e-09 -0.0713106
4.76999999999996e-09 -0.0713106
4.77999999999981e-09 -0.0713106
4.77999999999981e-09 -0.0713106
4.78999999999966e-09 -0.0713106
4.78999999999966e-09 -0.0713107
4.80000000000036e-09 -0.0713107
4.80000000000036e-09 -0.0713107
4.81000000000021e-09 -0.0713107
4.81000000000021e-09 -0.0713107
4.82000000000007e-09 -0.0713107
4.82000000000007e-09 -0.0713108
4.82999999999992e-09 -0.0713108
4.82999999999992e-09 -0.0713108
4.83999999999977e-09 -0.0713108
4.83999999999977e-09 -0.0713108
4.85000000000047e-09 -0.0713109
4.85000000000047e-09 -0.0713109
4.86000000000032e-09 -0.0713109
4.86000000000032e-09 -0.0713109
4.87000000000018e-09 -0.0713109
4.87000000000018e-09 -0.0713109
4.88000000000003e-09 -0.0713109
4.88000000000003e-09 -0.071311
4.88999999999988e-09 -0.071311
4.88999999999988e-09 -0.071311
4.89999999999973e-09 -0.071311
4.89999999999973e-09 -0.071311
4.91000000000043e-09 -0.071311
4.91000000000043e-09 -0.071311
4.92000000000028e-09 -0.0713111
4.92000000000028e-09 -0.0713111
4.93000000000014e-09 -0.0713111
4.93000000000014e-09 -0.0713111
4.93999999999999e-09 -0.0713111
4.93999999999999e-09 -0.0713111
4.94999999999984e-09 -0.0713111
4.94999999999984e-09 -0.0713111
4.9599999999997e-09 -0.0713112
4.9599999999997e-09 -0.0713112
4.97000000000039e-09 -0.0713112
4.97000000000039e-09 -0.0713112
4.98000000000025e-09 -0.0713112
4.98000000000025e-09 -0.0713112
4.9900000000001e-09 -0.0713112
4.9900000000001e-09 -0.0713112
4.99999999999995e-09 -0.0713112
4.99999999999995e-09 -0.0713113
5.0099999999998e-09 -0.0713113
5.0099999999998e-09 -0.0713113
5.01999999999966e-09 -0.0713113
5.01999999999966e-09 -0.0713113
5.03000000000036e-09 -0.0713113
5.03000000000036e-09 -0.0713113
5.04000000000021e-09 -0.0713113
5.04000000000021e-09 -0.0713113
5.05000000000006e-09 -0.0713113
5.05000000000006e-09 -0.0713113
5.05999999999991e-09 -0.0713114
5.05999999999991e-09 -0.0713114
5.06999999999977e-09 -0.0713114
5.06999999999977e-09 -0.0713114
5.08000000000047e-09 -0.0713114
5.08000000000047e-09 -0.0713114
5.09000000000032e-09 -0.0713114
5.09000000000032e-09 -0.0713114
5.10000000000017e-09 -0.0713114
5.10000000000017e-09 -0.0713114
5.11000000000002e-09 -0.0713114
5.11000000000002e-09 -0.0713114
5.11999999999988e-09 -0.0713114
5.11999999999988e-09 -0.0713114
5.12999999999973e-09 -0.0713115
5.12999999999973e-09 -0.0713115
5.14000000000043e-09 -0.0713115
5.14000000000043e-09 -0.0713115
5.15000000000028e-09 -0.0713115
5.15000000000028e-09 -0.0713115
5.16000000000013e-09 -0.0713115
5.16000000000013e-09 -0.0713115
5.16999999999999e-09 -0.0713115
5.16999999999999e-09 -0.0713115
5.17999999999984e-09 -0.0713115
5.17999999999984e-09 -0.0713115
5.18999999999969e-09 -0.0713115
5.18999999999969e-09 -0.0713115
5.20000000000039e-09 -0.0713115
5.20000000000039e-09 -0.0713115
5.21000000000024e-09 -0.0713115
5.21000000000024e-09 -0.0713115
5.2200000000001e-09 -0.0713116
5.2200000000001e-09 -0.0713116
5.22999999999995e-09 -0.0713116
5.22999999999995e-09 -0.0713116
5.2399999999998e-09 -0.0713116
5.2399999999998e-09 -0.0713116
5.24999999999965e-09 -0.0713116
5.24999999999965e-09 -0.0713116
5.26000000000035e-09 -0.0713116
5.26000000000035e-09 -0.0713116
5.27000000000021e-09 -0.0713116
5.27000000000021e-09 -0.0713116
5.28000000000006e-09 -0.0713116
5.28000000000006e-09 -0.0713116
5.28999999999991e-09 -0.0713116
5.28999999999991e-09 -0.0713116
5.29999999999976e-09 -0.0713116
5.29999999999976e-09 -0.0713116
5.31000000000046e-09 -0.0713116
5.31000000000046e-09 -0.0713116
5.32000000000031e-09 -0.0713116
5.32000000000031e-09 -0.0713116
5.33000000000017e-09 -0.0713116
5.33000000000017e-09 -0.0713116
5.34000000000002e-09 -0.0713116
5.34000000000002e-09 -0.0713116
5.34999999999987e-09 -0.0713116
5.34999999999987e-09 -0.0713116
5.35999999999973e-09 -0.0713116
5.35999999999973e-09 -0.0713116
5.37000000000042e-09 -0.0713117
5.37000000000042e-09 -0.0713117
5.38000000000028e-09 -0.0713117
5.38000000000028e-09 -0.0713117
5.39000000000013e-09 -0.0713117
5.39000000000013e-09 -0.0713117
5.39999999999998e-09 -0.0713117
5.39999999999998e-09 -0.0713117
5.40999999999983e-09 -0.0713117
5.40999999999983e-09 -0.0713117
5.41999999999969e-09 -0.0713117
5.41999999999969e-09 -0.0713117
5.43000000000039e-09 -0.0713117
5.43000000000039e-09 -0.0713117
5.44000000000024e-09 -0.0713117
5.44000000000024e-09 -0.0713117
5.45000000000009e-09 -0.0713117
5.45000000000009e-09 -0.0713117
5.45999999999994e-09 -0.0713117
5.45999999999994e-09 -0.0713117
5.4699999999998e-09 -0.0713117
5.4699999999998e-09 -0.0713117
5.47999999999965e-09 -0.0713117
5.47999999999965e-09 -0.0713117
5.49000000000035e-09 -0.0713117
5.49000000000035e-09 -0.0713117
5.5000000000002e-09 -0.0713117
5.5000000000002e-09 -0.0713117
5.51000000000005e-09 -0.0713117
5.51000000000005e-09 -0.0713117
5.51999999999991e-09 -0.0713117
5.51999999999991e-09 -0.0713117
5.52999999999976e-09 -0.0713117
5.52999999999976e-09 -0.0713117
5.54000000000046e-09 -0.0713117
5.54000000000046e-09 -0.0713117
5.55000000000031e-09 -0.0713117
5.55000000000031e-09 -0.0713117
5.56000000000016e-09 -0.0713117
5.56000000000016e-09 -0.0713117
5.57000000000002e-09 -0.0713117
5.57000000000002e-09 -0.0713117
5.57999999999987e-09 -0.0713117
5.57999999999987e-09 -0.0713117
5.58999999999972e-09 -0.0713117
5.58999999999972e-09 -0.0713117
5.60000000000042e-09 -0.0713117
5.60000000000042e-09 -0.0713117
5.61000000000027e-09 -0.0713117
5.61000000000027e-09 -0.0713117
5.62000000000013e-09 -0.0713117
5.62000000000013e-09 -0.0713117
5.62999999999998e-09 -0.0713117
5.62999999999998e-09 -0.0713117
5.63999999999983e-09 -0.0713117
5.63999999999983e-09 -0.0713117
5.64999999999968e-09 -0.0713117
5.64999999999968e-09 -0.0713117
5.66000000000038e-09 -0.0713117
5.66000000000038e-09 -0.0713117
5.67000000000024e-09 -0.0713117
5.67000000000024e-09 -0.0713117
5.68000000000009e-09 -0.0713117
5.68000000000009e-09 -0.0713117
5.68999999999994e-09 -0.0713117
5.68999999999994e-09 -0.0713117
5.69999999999979e-09 -0.0713117
5.69999999999979e-09 -0.0713117
5.71000000000049e-09 -0.0713117
5.71000000000049e-09 -0.0713117
5.72000000000035e-09 -0.0713117
5.72000000000035e-09 -0.0713117
5.7300000000002e-09 -0.0713117
5.7300000000002e-09 -0.0713117
5.74000000000005e-09 -0.0713117
5.74000000000005e-09 -0.0713117
5.7499999999999e-09 -0.0713117
5.7499999999999e-09 -0.0713117
5.75999999999976e-09 -0.0713117
5.75999999999976e-09 -0.0713117
5.77000000000045e-09 -0.0713117
5.77000000000045e-09 -0.0713117
5.78000000000031e-09 -0.0713117
5.78000000000031e-09 -0.0713117
5.79000000000016e-09 -0.0713117
5.79000000000016e-09 -0.0713117
5.80000000000001e-09 -0.0713117
5.80000000000001e-09 -0.0713117
5.80999999999986e-09 -0.0713117
5.80999999999986e-09 -0.0713117
5.81999999999972e-09 -0.0713117
5.81999999999972e-09 -0.0713117
5.83000000000042e-09 -0.0713117
5.83000000000042e-09 -0.0713117
5.84000000000027e-09 -0.0713117
5.84000000000027e-09 -0.0713117
5.85000000000012e-09 -0.0713117
5.85000000000012e-09 -0.0713117
5.85999999999997e-09 -0.0713117
5.85999999999997e-09 -0.0713117
5.86999999999983e-09 -0.0713117
5.86999999999983e-09 -0.0713117
5.87999999999968e-09 -0.0713117
5.87999999999968e-09 -0.0713117
5.89000000000038e-09 -0.0713117
5.89000000000038e-09 -0.0713117
5.90000000000023e-09 -0.0713117
5.90000000000023e-09 -0.0713117
5.91000000000008e-09 -0.0713117
5.91000000000008e-09 -0.0713117
5.91999999999994e-09 -0.0713117
5.91999999999994e-09 -0.0713117
5.92999999999979e-09 -0.0713117
5.92999999999979e-09 -0.0713117
5.94000000000049e-09 -0.0713117
5.94000000000049e-09 -0.0713117
5.95000000000034e-09 -0.0713117
5.95000000000034e-09 -0.0713117
5.96000000000019e-09 -0.0713117
5.96000000000019e-09 -0.0713117
5.97000000000005e-09 -0.0713117
5.97000000000005e-09 -0.0713117
5.9799999999999e-09 -0.0713117
5.9799999999999e-09 -0.0713117
5.98999999999975e-09 -0.0713117
5.98999999999975e-09 -0.0713117
6.00000000000045e-09 -0.0713117
6.00000000000045e-09 -0.0713117
6.0100000000003e-09 -0.0713117
6.0100000000003e-09 -0.0713117
6.02000000000016e-09 -0.0713117
6.02000000000016e-09 -0.0713117
6.03000000000001e-09 -0.0713117
6.03000000000001e-09 -0.0713117
6.03999999999986e-09 -0.0713117
6.03999999999986e-09 -0.0713117
6.04999999999971e-09 -0.0713117
6.04999999999971e-09 -0.0713117
6.06000000000041e-09 -0.0713117
6.06000000000041e-09 -0.0713117
6.07000000000027e-09 -0.0713117
6.07000000000027e-09 -0.0713117
6.08000000000012e-09 -0.0713117
6.08000000000012e-09 -0.0713117
6.08999999999997e-09 -0.0713117
6.08999999999997e-09 -0.0713117
6.09999999999982e-09 -0.0713117
6.09999999999982e-09 -0.0713117
6.10999999999968e-09 -0.0713117
6.10999999999968e-09 -0.0713117
6.12000000000038e-09 -0.0713117
6.12000000000038e-09 -0.0713117
6.13000000000023e-09 -0.0713117
6.13000000000023e-09 -0.0713117
6.14000000000008e-09 -0.0713117
6.14000000000008e-09 -0.0713117
6.14999999999993e-09 -0.0713117
6.14999999999993e-09 -0.0713117
6.15999999999979e-09 -0.0713117
6.15999999999979e-09 -0.0713117
6.17000000000048e-09 -0.0713117
6.17000000000048e-09 -0.0713117
6.18000000000034e-09 -0.0713117
6.18000000000034e-09 -0.0713117
6.19000000000019e-09 -0.0713117
6.19000000000019e-09 -0.0713117
6.20000000000004e-09 -0.0713117
6.20000000000004e-09 -0.0713117
6.20999999999989e-09 -0.0713117
6.20999999999989e-09 -0.0713117
6.21999999999975e-09 -0.0713117
6.21999999999975e-09 -0.0713117
6.23000000000045e-09 -0.0713117
6.23000000000045e-09 -0.0713117
6.2400000000003e-09 -0.0713117
6.2400000000003e-09 -0.0713117
6.25000000000015e-09 -0.0713117
6.25000000000015e-09 -0.0713117
6.26e-09 -0.0713117
6.26e-09 -0.0713117
6.26999999999986e-09 -0.0713117
6.26999999999986e-09 -0.0713117
6.27999999999971e-09 -0.0713117
6.27999999999971e-09 -0.0713117
6.29000000000041e-09 -0.0713117
6.29000000000041e-09 -0.0713117
6.30000000000026e-09 -0.0713117
6.30000000000026e-09 -0.0713117
6.31000000000011e-09 -0.0713117
6.31000000000011e-09 -0.0713117
6.31999999999997e-09 -0.0713117
6.31999999999997e-09 -0.0713117
6.32999999999982e-09 -0.0713117
6.32999999999982e-09 -0.0713117
6.33999999999967e-09 -0.0713117
6.33999999999967e-09 -0.0713117
6.35000000000037e-09 -0.0713117
6.35000000000037e-09 -0.0713116
6.36000000000022e-09 -0.0713116
6.36000000000022e-09 -0.0713116
6.37000000000008e-09 -0.0713116
6.37000000000008e-09 -0.0713116
6.37999999999993e-09 -0.0713116
6.37999999999993e-09 -0.0713116
6.38999999999978e-09 -0.0713116
6.38999999999978e-09 -0.0713116
6.40000000000048e-09 -0.0713116
6.40000000000048e-09 -0.0713116
6.41000000000033e-09 -0.0713116
6.41000000000033e-09 -0.0713116
6.42000000000019e-09 -0.0713116
6.42000000000019e-09 -0.0713116
6.43000000000004e-09 -0.0713116
6.43000000000004e-09 -0.0713116
6.43999999999989e-09 -0.0713116
6.43999999999989e-09 -0.0713116
6.44999999999974e-09 -0.0713116
6.44999999999974e-09 -0.0713116
6.46000000000044e-09 -0.0713116
6.46000000000044e-09 -0.0713116
6.4700000000003e-09 -0.0713116
6.4700000000003e-09 -0.0713116
6.48000000000015e-09 -0.0713116
6.48000000000015e-09 -0.0713116
6.49e-09 -0.0713116
6.49e-09 -0.0713116
6.49999999999985e-09 -0.0713116
6.49999999999985e-09 -0.0713116
6.50999999999971e-09 -0.0713116
6.50999999999971e-09 -0.0713116
6.52000000000041e-09 -0.0713116
6.52000000000041e-09 -0.0713116
6.53000000000026e-09 -0.0713116
6.53000000000026e-09 -0.0713116
6.54000000000011e-09 -0.0713116
6.54000000000011e-09 -0.0713116
6.54999999999996e-09 -0.0713116
6.54999999999996e-09 -0.0713116
6.55999999999982e-09 -0.0713116
6.55999999999982e-09 -0.0713116
6.56999999999967e-09 -0.0713116
6.56999999999967e-09 -0.0713116
6.58000000000037e-09 -0.0713116
6.58000000000037e-09 -0.0713116
6.59000000000022e-09 -0.0713116
6.59000000000022e-09 -0.0713116
6.60000000000007e-09 -0.0713116
6.60000000000007e-09 -0.0713116
6.60999999999992e-09 -0.0713116
6.60999999999992e-09 -0.0713116
6.61999999999978e-09 -0.0713116
6.61999999999978e-09 -0.0713116
6.63000000000048e-09 -0.0713116
6.63000000000048e-09 -0.0713116
6.64000000000033e-09 -0.0713116
6.64000000000033e-09 -0.0713116
6.65000000000018e-09 -0.0713116
6.65000000000018e-09 -0.0713116
6.66000000000003e-09 -0.0713116
6.66000000000003e-09 -0.0713116
6.66999999999989e-09 -0.0713116
6.66999999999989e-09 -0.0713116
6.67999999999974e-09 -0.0713116
6.67999999999974e-09 -0.0713116
6.69000000000044e-09 -0.0713116
6.69000000000044e-09 -0.0713116
6.70000000000029e-09 -0.0713116
6.70000000000029e-09 -0.0713116
6.71000000000014e-09 -0.0713116
6.71000000000014e-09 -0.0713116
6.72e-09 -0.0713116
6.72e-09 -0.0713116
6.72999999999985e-09 -0.0713116
6.72999999999985e-09 -0.0713116
6.7399999999997e-09 -0.0713116
6.7399999999997e-09 -0.0713116
6.7500000000004e-09 -0.0713116
6.7500000000004e-09 -0.0713116
6.76000000000025e-09 -0.0713116
6.76000000000025e-09 -0.0713116
6.77000000000011e-09 -0.0713116
6.77000000000011e-09 -0.0713116
6.77999999999996e-09 -0.0713116
6.77999999999996e-09 -0.0713116
6.78999999999981e-09 -0.0713116
6.78999999999981e-09 -0.0713116
6.79999999999966e-09 -0.0713116
6.79999999999966e-09 -0.0713116
6.81000000000036e-09 -0.0713116
6.81000000000036e-09 -0.0713116
6.82000000000022e-09 -0.0713116
6.82000000000022e-09 -0.0713116
6.83000000000007e-09 -0.0713116
6.83000000000007e-09 -0.0713116
6.83999999999992e-09 -0.0713116
6.83999999999992e-09 -0.0713116
6.84999999999977e-09 -0.0713116
6.84999999999977e-09 -0.0713116
6.86000000000047e-09 -0.0713116
6.86000000000047e-09 -0.0713116
6.87000000000033e-09 -0.0713116
6.87000000000033e-09 -0.0713116
6.88000000000018e-09 -0.0713116
6.88000000000018e-09 -0.0713116
6.89000000000003e-09 -0.0713116
6.89000000000003e-09 -0.0713116
6.89999999999988e-09 -0.0713116
6.89999999999988e-09 -0.0713116
6.90999999999974e-09 -0.0713116
6.90999999999974e-09 -0.0713116
6.92000000000044e-09 -0.0713116
6.92000000000044e-09 -0.0713116
6.93000000000029e-09 -0.0713116
6.93000000000029e-09 -0.0713116
6.94000000000014e-09 -0.0713116
6.94000000000014e-09 -0.0713116
6.94999999999999e-09 -0.0713116
6.94999999999999e-09 -0.0713116
6.95999999999985e-09 -0.0713116
6.95999999999985e-09 -0.0713116
6.9699999999997e-09 -0.0713116
6.9699999999997e-09 -0.0713116
6.9800000000004e-09 -0.0713116
6.9800000000004e-09 -0.0713116
6.99000000000025e-09 -0.0713116
6.99000000000025e-09 -0.0713116
7.0000000000001e-09 -0.0713116
7.0000000000001e-09 -0.0713116
7.00999999999995e-09 -0.0713116
7.00999999999995e-09 -0.0713116
7.01999999999981e-09 -0.0713116
7.01999999999981e-09 -0.0713116
7.02999999999966e-09 -0.0713116
7.02999999999966e-09 -0.0713116
7.04000000000036e-09 -0.0713116
7.04000000000036e-09 -0.0713116
7.05000000000021e-09 -0.0713116
7.05000000000021e-09 -0.0713116
7.06000000000006e-09 -0.0713116
7.06000000000006e-09 -0.0713116
7.06999999999992e-09 -0.0713116
7.06999999999992e-09 -0.0713116
7.07999999999977e-09 -0.0713116
7.07999999999977e-09 -0.0713116
7.09000000000047e-09 -0.0713116
7.09000000000047e-09 -0.0713116
7.10000000000032e-09 -0.0713116
7.10000000000032e-09 -0.0713116
7.11000000000017e-09 -0.0713116
7.11000000000017e-09 -0.0713116
7.12000000000003e-09 -0.0713116
7.12000000000003e-09 -0.0713116
7.12999999999988e-09 -0.0713116
7.12999999999988e-09 -0.0713116
7.13999999999973e-09 -0.0713116
7.13999999999973e-09 -0.0713116
7.15000000000043e-09 -0.0713116
7.15000000000043e-09 -0.0713116
7.16000000000028e-09 -0.0713116
7.16000000000028e-09 -0.0713116
7.17000000000014e-09 -0.0713116
7.17000000000014e-09 -0.0713116
7.17999999999999e-09 -0.0713116
7.17999999999999e-09 -0.0713116
7.18999999999984e-09 -0.0713116
7.18999999999984e-09 -0.0713116
7.19999999999969e-09 -0.0713116
7.19999999999969e-09 -0.0713116
7.21000000000039e-09 -0.0713116
7.21000000000039e-09 -0.0713116
7.22000000000025e-09 -0.0713116
7.22000000000025e-09 -0.0713116
7.2300000000001e-09 -0.0713116
7.2300000000001e-09 -0.0713116
7.23999999999995e-09 -0.0713116
7.23999999999995e-09 -0.0713116
7.2499999999998e-09 -0.0713116
7.2499999999998e-09 -0.0713116
7.25999999999966e-09 -0.0713116
7.25999999999966e-09 -0.0713116
7.27000000000036e-09 -0.0713116
7.27000000000036e-09 -0.0713116
7.28000000000021e-09 -0.0713116
7.28000000000021e-09 -0.0713116
7.29000000000006e-09 -0.0713116
7.29000000000006e-09 -0.0713116
7.29999999999991e-09 -0.0713116
7.29999999999991e-09 -0.0713116
7.30999999999977e-09 -0.0713116
7.30999999999977e-09 -0.0713116
7.32000000000047e-09 -0.0713116
7.32000000000047e-09 -0.0713116
7.33000000000032e-09 -0.0713116
7.33000000000032e-09 -0.0713116
7.34000000000017e-09 -0.0713116
7.34000000000017e-09 -0.0713116
7.35000000000002e-09 -0.0713116
7.35000000000002e-09 -0.0713116
7.35999999999988e-09 -0.0713116
7.35999999999988e-09 -0.0713116
7.36999999999973e-09 -0.0713116
7.36999999999973e-09 -0.0713116
7.38000000000043e-09 -0.0713116
7.38000000000043e-09 -0.0713116
7.39000000000028e-09 -0.0713116
7.39000000000028e-09 -0.0713116
7.40000000000013e-09 -0.0713116
7.40000000000013e-09 -0.0713116
7.40999999999998e-09 -0.0713116
7.40999999999998e-09 -0.0713116
7.41999999999984e-09 -0.0713116
7.41999999999984e-09 -0.0713116
7.42999999999969e-09 -0.0713116
7.42999999999969e-09 -0.0713116
7.44000000000039e-09 -0.0713116
7.44000000000039e-09 -0.0713116
7.45000000000024e-09 -0.0713116
7.45000000000024e-09 -0.0713116
7.46000000000009e-09 -0.0713116
7.46000000000009e-09 -0.0713116
7.46999999999995e-09 -0.0713116
7.46999999999995e-09 -0.0713116
7.4799999999998e-09 -0.0713116
7.4799999999998e-09 -0.0713116
7.48999999999965e-09 -0.0713116
7.48999999999965e-09 -0.0713116
7.50000000000035e-09 -0.0713116
7.50000000000035e-09 -0.0713116
7.5100000000002e-09 -0.0713116
7.5100000000002e-09 -0.0713116
7.52000000000006e-09 -0.0713116
7.52000000000006e-09 -0.0713116
7.52999999999991e-09 -0.0713116
7.52999999999991e-09 -0.0713116
7.53999999999976e-09 -0.0713116
7.53999999999976e-09 -0.0713116
7.55000000000046e-09 -0.0713116
7.55000000000046e-09 -0.0713116
7.56000000000031e-09 -0.0713116
7.56000000000031e-09 -0.0713116
7.57000000000017e-09 -0.0713116
7.57000000000017e-09 -0.0713116
7.58000000000002e-09 -0.0713116
7.58000000000002e-09 -0.0713116
7.58999999999987e-09 -0.0713116
7.58999999999987e-09 -0.0713116
7.59999999999972e-09 -0.0713116
7.59999999999972e-09 -0.0713116
7.61000000000042e-09 -0.0713116
7.61000000000042e-09 -0.0713116
7.62000000000028e-09 -0.0713116
7.62000000000028e-09 -0.0713116
7.63000000000013e-09 -0.0713116
7.63000000000013e-09 -0.0713116
7.63999999999998e-09 -0.0713116
7.63999999999998e-09 -0.0713116
7.64999999999983e-09 -0.0713116
7.64999999999983e-09 -0.0713116
7.65999999999969e-09 -0.0713115
7.65999999999969e-09 -0.0713115
7.67000000000039e-09 -0.0713115
7.67000000000039e-09 -0.0713115
7.68000000000024e-09 -0.0713115
7.68000000000024e-09 -0.0713115
7.69000000000009e-09 -0.0713115
7.69000000000009e-09 -0.0713115
7.69999999999994e-09 -0.0713115
7.69999999999994e-09 -0.0713115
7.7099999999998e-09 -0.0713115
7.7099999999998e-09 -0.0713115
7.71999999999965e-09 -0.0713115
7.71999999999965e-09 -0.0713115
7.73000000000035e-09 -0.0713115
7.73000000000035e-09 -0.0713115
7.7400000000002e-09 -0.0713115
7.7400000000002e-09 -0.0713115
7.75000000000005e-09 -0.0713115
7.75000000000005e-09 -0.0713115
7.75999999999991e-09 -0.0713115
7.75999999999991e-09 -0.0713115
7.76999999999976e-09 -0.0713115
7.76999999999976e-09 -0.0713115
7.78000000000046e-09 -0.0713115
7.78000000000046e-09 -0.0713115
7.79000000000031e-09 -0.0713115
7.79000000000031e-09 -0.0713115
7.80000000000016e-09 -0.0713115
7.80000000000016e-09 -0.0713115
7.81000000000002e-09 -0.0713115
7.81000000000002e-09 -0.0713115
7.81999999999987e-09 -0.0713115
7.81999999999987e-09 -0.0713115
7.82999999999972e-09 -0.0713115
7.82999999999972e-09 -0.0713115
7.84000000000042e-09 -0.0713115
7.84000000000042e-09 -0.0713115
7.85000000000027e-09 -0.0713115
7.85000000000027e-09 -0.0713115
7.86000000000012e-09 -0.0713115
7.86000000000012e-09 -0.0713115
7.86999999999998e-09 -0.0713115
7.86999999999998e-09 -0.0713115
7.87999999999983e-09 -0.0713115
7.87999999999983e-09 -0.0713115
7.88999999999968e-09 -0.0713115
7.88999999999968e-09 -0.0713115
7.90000000000038e-09 -0.0713115
7.90000000000038e-09 -0.0713115
7.91000000000023e-09 -0.0713115
7.91000000000023e-09 -0.0713115
7.92000000000009e-09 -0.0713115
7.92000000000009e-09 -0.0713115
7.92999999999994e-09 -0.0713115
7.92999999999994e-09 -0.0713115
7.93999999999979e-09 -0.0713115
7.93999999999979e-09 -0.0713115
7.95000000000049e-09 -0.0713115
7.95000000000049e-09 -0.0713115
7.96000000000034e-09 -0.0713115
7.96000000000034e-09 -0.0713115
7.9700000000002e-09 -0.0713115
7.9700000000002e-09 -0.0713115
7.98000000000005e-09 -0.0713115
7.98000000000005e-09 -0.0713115
7.9899999999999e-09 -0.0713115
7.9899999999999e-09 -0.0713115
7.99999999999975e-09 -0.0713115
7.99999999999975e-09 -0.0713115
8.01000000000045e-09 -0.0713115
8.01000000000045e-09 -0.0713115
8.02000000000031e-09 -0.0713115
8.02000000000031e-09 -0.0713115
8.03000000000016e-09 -0.0713115
8.03000000000016e-09 -0.0713115
8.04000000000001e-09 -0.0713115
8.04000000000001e-09 -0.0713115
8.04999999999986e-09 -0.0713115
8.04999999999986e-09 -0.0713115
8.05999999999972e-09 -0.0713115
8.05999999999972e-09 -0.0713115
8.07000000000042e-09 -0.0713115
8.07000000000042e-09 -0.0713115
8.08000000000027e-09 -0.0713115
8.08000000000027e-09 -0.0713115
8.09000000000012e-09 -0.0713115
8.09000000000012e-09 -0.0713115
8.09999999999997e-09 -0.0713115
8.09999999999997e-09 -0.0713115
8.10999999999983e-09 -0.0713115
8.10999999999983e-09 -0.0713115
8.11999999999968e-09 -0.0713115
8.11999999999968e-09 -0.0713115
8.13000000000038e-09 -0.0713115
8.13000000000038e-09 -0.0713115
8.14000000000023e-09 -0.0713115
8.14000000000023e-09 -0.0713115
8.15000000000008e-09 -0.0713115
8.15000000000008e-09 -0.0713115
8.15999999999994e-09 -0.0713115
8.15999999999994e-09 -0.0713115
8.16999999999979e-09 -0.0713115
8.16999999999979e-09 -0.0713115
8.18000000000049e-09 -0.0713115
8.18000000000049e-09 -0.0713115
8.19000000000034e-09 -0.0713115
8.19000000000034e-09 -0.0713115
8.20000000000019e-09 -0.0713115
8.20000000000019e-09 -0.0713115
8.21000000000005e-09 -0.0713115
8.21000000000005e-09 -0.0713115
8.2199999999999e-09 -0.0713115
8.2199999999999e-09 -0.0713115
8.22999999999975e-09 -0.0713115
8.22999999999975e-09 -0.0713115
8.24000000000045e-09 -0.0713115
8.24000000000045e-09 -0.0713115
8.2500000000003e-09 -0.0713115
8.2500000000003e-09 -0.0713115
8.26000000000015e-09 -0.0713115
8.26000000000015e-09 -0.0713115
8.27000000000001e-09 -0.0713115
8.27000000000001e-09 -0.0713115
8.27999999999986e-09 -0.0713115
8.27999999999986e-09 -0.0713115
8.28999999999971e-09 -0.0713115
8.28999999999971e-09 -0.0713115
8.30000000000041e-09 -0.0713115
8.30000000000041e-09 -0.0713115
8.31000000000026e-09 -0.0713115
8.31000000000026e-09 -0.0713115
8.32000000000012e-09 -0.0713115
8.32000000000012e-09 -0.0713115
8.32999999999997e-09 -0.0713115
8.32999999999997e-09 -0.0713115
8.33999999999982e-09 -0.0713115
8.33999999999982e-09 -0.0713115
8.34999999999967e-09 -0.0713115
8.34999999999967e-09 -0.0713115
8.36000000000037e-09 -0.0713115
8.36000000000037e-09 -0.0713115
8.37000000000023e-09 -0.0713115
8.37000000000023e-09 -0.0713115
8.38000000000008e-09 -0.0713115
8.38000000000008e-09 -0.0713115
8.38999999999993e-09 -0.0713115
8.38999999999993e-09 -0.0713115
8.39999999999978e-09 -0.0713115
8.39999999999978e-09 -0.0713115
8.41000000000048e-09 -0.0713115
8.41000000000048e-09 -0.0713115
8.42000000000034e-09 -0.0713115
8.42000000000034e-09 -0.0713115
8.43000000000019e-09 -0.0713115
8.43000000000019e-09 -0.0713115
8.44000000000004e-09 -0.0713115
8.44000000000004e-09 -0.0713115
8.44999999999989e-09 -0.0713115
8.44999999999989e-09 -0.0713115
8.45999999999975e-09 -0.0713115
8.45999999999975e-09 -0.0713115
8.47000000000045e-09 -0.0713115
8.47000000000045e-09 -0.0713115
8.4800000000003e-09 -0.0713115
8.4800000000003e-09 -0.0713115
8.49000000000015e-09 -0.0713115
8.49000000000015e-09 -0.0713115
8.5e-09 -0.0713115
8.5e-09 -0.0713115
8.50999999999986e-09 -0.0713115
8.50999999999986e-09 -0.0713115
8.51999999999971e-09 -0.0713115
8.51999999999971e-09 -0.0713115
8.53000000000041e-09 -0.0713115
8.53000000000041e-09 -0.0713115
8.54000000000026e-09 -0.0713115
8.54000000000026e-09 -0.0713115
8.55000000000011e-09 -0.0713115
8.55000000000011e-09 -0.0713115
8.55999999999997e-09 -0.0713115
8.55999999999997e-09 -0.0713115
8.56999999999982e-09 -0.0713115
8.56999999999982e-09 -0.0713115
8.57999999999967e-09 -0.0713115
8.57999999999967e-09 -0.0713115
8.59000000000037e-09 -0.0713115
8.59000000000037e-09 -0.0713115
8.60000000000022e-09 -0.0713115
8.60000000000022e-09 -0.0713115
8.61000000000008e-09 -0.0713115
8.61000000000008e-09 -0.0713115
8.61999999999993e-09 -0.0713115
8.61999999999993e-09 -0.0713115
8.62999999999978e-09 -0.0713115
8.62999999999978e-09 -0.0713115
8.64000000000048e-09 -0.0713115
8.64000000000048e-09 -0.0713115
8.65000000000033e-09 -0.0713115
8.65000000000033e-09 -0.0713115
8.66000000000018e-09 -0.0713115
8.66000000000018e-09 -0.0713115
8.67000000000004e-09 -0.0713115
8.67000000000004e-09 -0.0713115
8.67999999999989e-09 -0.0713115
8.67999999999989e-09 -0.0713115
8.68999999999974e-09 -0.0713115
8.68999999999974e-09 -0.0713115
8.70000000000044e-09 -0.0713115
8.70000000000044e-09 -0.0713115
8.71000000000029e-09 -0.0713115
8.71000000000029e-09 -0.0713115
8.72000000000015e-09 -0.0713115
8.72000000000015e-09 -0.0713115
8.73e-09 -0.0713115
8.73e-09 -0.0713115
8.73999999999985e-09 -0.0713115
8.73999999999985e-09 -0.0713115
8.7499999999997e-09 -0.0713115
8.7499999999997e-09 -0.0713115
8.7600000000004e-09 -0.0713115
8.7600000000004e-09 -0.0713115
8.77000000000026e-09 -0.0713115
8.77000000000026e-09 -0.0713115
8.78000000000011e-09 -0.0713115
8.78000000000011e-09 -0.0713115
8.78999999999996e-09 -0.0713115
8.78999999999996e-09 -0.0713115
8.79999999999981e-09 -0.0713115
8.79999999999981e-09 -0.0713115
8.80999999999967e-09 -0.0713115
8.80999999999967e-09 -0.0713115
8.82000000000037e-09 -0.0713115
8.82000000000037e-09 -0.0713115
8.83000000000022e-09 -0.0713115
8.83000000000022e-09 -0.0713115
8.84000000000007e-09 -0.0713115
8.84000000000007e-09 -0.0713115
8.84999999999992e-09 -0.0713115
8.84999999999992e-09 -0.0713115
8.85999999999978e-09 -0.0713115
8.85999999999978e-09 -0.0713115
8.87000000000048e-09 -0.0713115
8.87000000000048e-09 -0.0713115
8.88000000000033e-09 -0.0713115
8.88000000000033e-09 -0.0713115
8.89000000000018e-09 -0.0713115
8.89000000000018e-09 -0.0713115
8.90000000000003e-09 -0.0713115
8.90000000000003e-09 -0.0713115
8.90999999999989e-09 -0.0713115
8.90999999999989e-09 -0.0713115
8.91999999999974e-09 -0.0713115
8.91999999999974e-09 -0.0713115
8.93000000000044e-09 -0.0713115
8.93000000000044e-09 -0.0713115
8.94000000000029e-09 -0.0713115
8.94000000000029e-09 -0.0713115
8.95000000000014e-09 -0.0713115
8.95000000000014e-09 -0.0713115
8.96e-09 -0.0713115
8.96e-09 -0.0713115
8.96999999999985e-09 -0.0713115
8.96999999999985e-09 -0.0713115
8.9799999999997e-09 -0.0713115
8.9799999999997e-09 -0.0713115
8.9900000000004e-09 -0.0713115
8.9900000000004e-09 -0.0713115
9.00000000000025e-09 -0.0713115
9.00000000000025e-09 -0.0713115
9.01000000000011e-09 -0.0713115
9.01000000000011e-09 -0.0713115
9.01999999999996e-09 -0.0713115
9.01999999999996e-09 -0.0713115
9.02999999999981e-09 -0.0713115
9.02999999999981e-09 -0.0713115
9.03999999999966e-09 -0.0713115
9.03999999999966e-09 -0.0713115
9.05000000000036e-09 -0.0713115
9.05000000000036e-09 -0.0713115
9.06000000000021e-09 -0.0713115
9.06000000000021e-09 -0.0713115
9.07000000000007e-09 -0.0713115
9.07000000000007e-09 -0.0713115
9.07999999999992e-09 -0.0713115
9.07999999999992e-09 -0.0713115
9.08999999999977e-09 -0.0713115
9.08999999999977e-09 -0.0713115
9.10000000000047e-09 -0.0713115
9.10000000000047e-09 -0.0713115
9.11000000000032e-09 -0.0713115
9.11000000000032e-09 -0.0713115
9.12000000000018e-09 -0.0713115
9.12000000000018e-09 -0.0713115
9.13000000000003e-09 -0.0713115
9.13000000000003e-09 -0.0713115
9.13999999999988e-09 -0.0713115
9.13999999999988e-09 -0.0713115
9.14999999999973e-09 -0.0713115
9.14999999999973e-09 -0.0713115
9.16000000000043e-09 -0.0713115
9.16000000000043e-09 -0.0713115
9.17000000000029e-09 -0.0713115
9.17000000000029e-09 -0.0713115
9.18000000000014e-09 -0.0713115
9.18000000000014e-09 -0.0713115
9.18999999999999e-09 -0.0713115
9.18999999999999e-09 -0.0713115
9.19999999999984e-09 -0.0713115
9.19999999999984e-09 -0.0713115
9.2099999999997e-09 -0.0713115
9.2099999999997e-09 -0.0713115
9.2200000000004e-09 -0.0713115
9.2200000000004e-09 -0.0713115
9.23000000000025e-09 -0.0713115
9.23000000000025e-09 -0.0713115
9.2400000000001e-09 -0.0713115
9.2400000000001e-09 -0.0713115
9.24999999999995e-09 -0.0713115
9.24999999999995e-09 -0.0713115
9.25999999999981e-09 -0.0713115
9.25999999999981e-09 -0.0713115
9.26999999999966e-09 -0.0713115
9.26999999999966e-09 -0.0713115
9.28000000000036e-09 -0.0713115
9.28000000000036e-09 -0.0713115
9.29000000000021e-09 -0.0713115
9.29000000000021e-09 -0.0713115
9.30000000000006e-09 -0.0713115
9.30000000000006e-09 -0.0713115
9.30999999999992e-09 -0.0713115
9.30999999999992e-09 -0.0713115
9.31999999999977e-09 -0.0713115
9.31999999999977e-09 -0.0713115
9.33000000000047e-09 -0.0713115
9.33000000000047e-09 -0.0713115
9.34000000000032e-09 -0.0713115
9.34000000000032e-09 -0.0713115
9.35000000000017e-09 -0.0713115
9.35000000000017e-09 -0.0713115
9.36000000000003e-09 -0.0713115
9.36000000000003e-09 -0.0713115
9.36999999999988e-09 -0.0713115
9.36999999999988e-09 -0.0713115
9.37999999999973e-09 -0.0713115
9.37999999999973e-09 -0.0713115
9.39000000000043e-09 -0.0713115
9.39000000000043e-09 -0.0713115
9.40000000000028e-09 -0.0713115
9.40000000000028e-09 -0.0713115
9.41000000000014e-09 -0.0713115
9.41000000000014e-09 -0.0713115
9.41999999999999e-09 -0.0713115
9.41999999999999e-09 -0.0713115
9.42999999999984e-09 -0.0713115
9.42999999999984e-09 -0.0713115
9.43999999999969e-09 -0.0713115
9.43999999999969e-09 -0.0713115
9.45000000000039e-09 -0.0713115
9.45000000000039e-09 -0.0713115
9.46000000000024e-09 -0.0713115
9.46000000000024e-09 -0.0713115
9.4700000000001e-09 -0.0713115
9.4700000000001e-09 -0.0713115
9.47999999999995e-09 -0.0713115
9.47999999999995e-09 -0.0713115
9.4899999999998e-09 -0.0713115
9.4899999999998e-09 -0.0713115
9.49999999999965e-09 -0.0713115
9.49999999999965e-09 -0.0713115
9.51000000000035e-09 -0.0713115
9.51000000000035e-09 -0.0713115
9.52000000000021e-09 -0.0713115
9.52000000000021e-09 -0.0713115
9.53000000000006e-09 -0.0713115
9.53000000000006e-09 -0.0713115
9.53999999999991e-09 -0.0713115
9.53999999999991e-09 -0.0713115
9.54999999999976e-09 -0.0713115
9.54999999999976e-09 -0.0713115
9.56000000000046e-09 -0.0713115
9.56000000000046e-09 -0.0713115
9.57000000000032e-09 -0.0713115
9.57000000000032e-09 -0.0713115
9.58000000000017e-09 -0.0713115
9.58000000000017e-09 -0.0713115
9.59000000000002e-09 -0.0713115
9.59000000000002e-09 -0.0713115
9.59999999999987e-09 -0.0713115
9.59999999999987e-09 -0.0713115
9.60999999999973e-09 -0.0713115
9.60999999999973e-09 -0.0713115
9.62000000000043e-09 -0.0713115
9.62000000000043e-09 -0.0713115
9.63000000000028e-09 -0.0713115
9.63000000000028e-09 -0.0713115
9.64000000000013e-09 -0.0713115
9.64000000000013e-09 -0.0713115
9.64999999999998e-09 -0.0713115
9.64999999999998e-09 -0.0713115
9.65999999999984e-09 -0.0713115
9.65999999999984e-09 -0.0713115
9.66999999999969e-09 -0.0713115
9.66999999999969e-09 -0.0713115
9.68000000000039e-09 -0.0713115
9.68000000000039e-09 -0.0713115
9.69000000000024e-09 -0.0713115
9.69000000000024e-09 -0.0713115
9.70000000000009e-09 -0.0713115
9.70000000000009e-09 -0.0713115
9.70999999999995e-09 -0.0713115
9.70999999999995e-09 -0.0713115
9.7199999999998e-09 -0.0713115
9.7199999999998e-09 -0.0713115
9.72999999999965e-09 -0.0713115
9.72999999999965e-09 -0.0713115
9.74000000000035e-09 -0.0713115
9.74000000000035e-09 -0.0713115
9.7500000000002e-09 -0.0713115
9.7500000000002e-09 -0.0713115
9.76000000000006e-09 -0.0713115
9.76000000000006e-09 -0.0713115
9.76999999999991e-09 -0.0713115
9.76999999999991e-09 -0.0713115
9.77999999999976e-09 -0.0713115
9.77999999999976e-09 -0.0713115
9.79000000000046e-09 -0.0713115
9.79000000000046e-09 -0.0713115
9.80000000000031e-09 -0.0713115
9.80000000000031e-09 -0.0713115
9.81000000000017e-09 -0.0713115
9.81000000000017e-09 -0.0713115
9.82000000000002e-09 -0.0713115
9.82000000000002e-09 -0.0713115
9.82999999999987e-09 -0.0713115
9.82999999999987e-09 -0.0713115
9.83999999999972e-09 -0.0713115
9.83999999999972e-09 -0.0713115
9.85000000000042e-09 -0.0713115
9.85000000000042e-09 -0.0713115
9.86000000000027e-09 -0.0713115
9.86000000000027e-09 -0.0713115
9.87000000000013e-09 -0.0713115
9.87000000000013e-09 -0.0713115
9.87999999999998e-09 -0.0713115
9.87999999999998e-09 -0.0713115
9.88999999999983e-09 -0.0713115
9.88999999999983e-09 -0.0713115
9.89999999999968e-09 -0.0713115
9.89999999999968e-09 -0.0713115
9.91000000000038e-09 -0.0713115
9.91000000000038e-09 -0.0713115
9.92000000000024e-09 -0.0713115
9.92000000000024e-09 -0.0713115
9.93000000000009e-09 -0.0713115
9.93000000000009e-09 -0.0713115
9.93999999999994e-09 -0.0713115
9.93999999999994e-09 -0.0713115
9.94999999999979e-09 -0.0713115
9.94999999999979e-09 -0.0713115
9.95999999999965e-09 -0.0713115
9.95999999999965e-09 -0.0713115
9.97000000000035e-09 -0.0713115
9.97000000000035e-09 -0.0713115
9.9800000000002e-09 -0.0713115
9.9800000000002e-09 -0.0713115
9.99000000000005e-09 -0.0713115
9.99000000000005e-09 -0.0712904
9.99000000000005e-09 -0.0712097
9.99000000000005e-09 -0.0711438
9.99000000000005e-09 -0.0710937


==> figures/Transitiondatamos/group_56_segment_570.txt <==
time vOut
9.99999999985252e-12 -0.0436484
9.99999999985252e-12 -0.0436327
1.9999999999705e-11 -0.0436143
1.9999999999705e-11 -0.0435941
2.99999999995576e-11 -0.0435736
2.99999999995576e-11 -0.0435554
3.99999999994101e-11 -0.0435389
3.99999999994101e-11 -0.0435262
4.99999999992626e-11 -0.0435167
4.99999999992626e-11 -0.0435119
5.99999999991151e-11 -0.043511
5.99999999991151e-11 -0.0435154
6.99999999998147e-11 -0.0435242
6.99999999998147e-11 -0.0435382
7.99999999996672e-11 -0.0435569
7.99999999996672e-11 -0.0435808
8.99999999995197e-11 -0.0436094
8.99999999995197e-11 -0.043643
9.99999999993722e-11 -0.0436812
9.99999999993722e-11 -0.0437242
1.09999999999225e-10 -0.0437715
1.09999999999225e-10 -0.0438234
1.19999999999924e-10 -0.0438795
1.19999999999924e-10 -0.0439398
1.29999999999777e-10 -0.0440041
1.29999999999777e-10 -0.0440723
1.39999999999629e-10 -0.0441442
1.39999999999629e-10 -0.0442198
1.49999999999482e-10 -0.0442988
1.49999999999482e-10 -0.0443812
1.59999999999334e-10 -0.0444668
1.59999999999334e-10 -0.0445555
1.69999999999187e-10 -0.0446472
1.69999999999187e-10 -0.0447417
1.79999999999886e-10 -0.044839
1.79999999999886e-10 -0.0449389
1.89999999999739e-10 -0.0450413
1.89999999999739e-10 -0.0451462
1.99999999999592e-10 -0.0452533
1.99999999999592e-10 -0.0453626
2.09999999999444e-10 -0.0454741
2.09999999999444e-10 -0.0455875
2.19999999999297e-10 -0.0457028
2.19999999999297e-10 -0.04582
2.29999999999149e-10 -0.0459388
2.29999999999149e-10 -0.0460593
2.39999999999849e-10 -0.0461814
2.39999999999849e-10 -0.0463049
2.49999999999701e-10 -0.0464299
2.49999999999701e-10 -0.0465561
2.59999999999554e-10 -0.0466836
2.59999999999554e-10 -0.0468123
2.69999999999406e-10 -0.046942
2.69999999999406e-10 -0.0470728
2.79999999999259e-10 -0.0472046
2.79999999999259e-10 -0.0473372
2.89999999999111e-10 -0.0474707
2.89999999999111e-10 -0.047605
2.99999999999811e-10 -0.04774
2.99999999999811e-10 -0.0478756
3.09999999999663e-10 -0.0480118
3.09999999999663e-10 -0.0481486
3.19999999999516e-10 -0.048286
3.19999999999516e-10 -0.0484237
3.29999999999368e-10 -0.0485618
3.29999999999368e-10 -0.0487003
3.39999999999221e-10 -0.0488391
3.39999999999221e-10 -0.0489782
3.4999999999992e-10 -0.0491175
3.4999999999992e-10 -0.0492569
3.59999999999773e-10 -0.0493965
3.59999999999773e-10 -0.0495361
3.69999999999625e-10 -0.0496759
3.69999999999625e-10 -0.0498156
3.79999999999478e-10 -0.0499553
3.79999999999478e-10 -0.0500949
3.8999999999933e-10 -0.0502345
3.8999999999933e-10 -0.0503739
3.99999999999183e-10 -0.0505132
3.99999999999183e-10 -0.0506523
4.09999999999883e-10 -0.0507912
4.09999999999883e-10 -0.0509298
4.19999999999735e-10 -0.0510681
4.19999999999735e-10 -0.0512062
4.29999999999588e-10 -0.0513439
4.29999999999588e-10 -0.0514813
4.3999999999944e-10 -0.0516183
4.3999999999944e-10 -0.0517548
4.49999999999293e-10 -0.051891
4.49999999999293e-10 -0.0520267
4.59999999999145e-10 -0.0521619
4.59999999999145e-10 -0.0522967
4.69999999999845e-10 -0.0524309
4.69999999999845e-10 -0.0525647
4.79999999999697e-10 -0.0526978
4.79999999999697e-10 -0.0528305
4.8999999999955e-10 -0.0529625
4.8999999999955e-10 -0.0530939
4.99999999999402e-10 -0.0532248
4.99999999999402e-10 -0.053355
5.09999999999255e-10 -0.0534846
5.09999999999255e-10 -0.0536135
5.19999999999107e-10 -0.0537418
5.19999999999107e-10 -0.0538694
5.29999999999807e-10 -0.0539963
5.29999999999807e-10 -0.0541225
5.39999999999659e-10 -0.054248
5.39999999999659e-10 -0.0543728
5.49999999999512e-10 -0.0544968
5.49999999999512e-10 -0.0546202
5.59999999999364e-10 -0.0547427
5.59999999999364e-10 -0.0548646
5.69999999999217e-10 -0.0549857
5.69999999999217e-10 -0.055106
5.79999999999917e-10 -0.0552255
5.79999999999917e-10 -0.0553443
5.89999999999769e-10 -0.0554623
5.89999999999769e-10 -0.0555796
5.99999999999622e-10 -0.055696
5.99999999999622e-10 -0.0558116
6.09999999999474e-10 -0.0559265
6.09999999999474e-10 -0.0560405
6.19999999999327e-10 -0.0561538
6.19999999999327e-10 -0.0562662
6.29999999999179e-10 -0.0563779
6.29999999999179e-10 -0.0564887
6.39999999999879e-10 -0.0565988
6.39999999999879e-10 -0.056708
6.49999999999731e-10 -0.0568165
6.49999999999731e-10 -0.0569241
6.59999999999584e-10 -0.0570309
6.59999999999584e-10 -0.0571369
6.69999999999436e-10 -0.0572421
6.69999999999436e-10 -0.0573465
6.79999999999289e-10 -0.0574501
6.79999999999289e-10 -0.0575529
6.89999999999141e-10 -0.0576549
6.89999999999141e-10 -0.0577561
6.99999999999841e-10 -0.0578565
6.99999999999841e-10 -0.0579561
7.09999999999693e-10 -0.058055
7.09999999999693e-10 -0.058153
7.19999999999546e-10 -0.0582503
7.19999999999546e-10 -0.0583468
7.29999999999398e-10 -0.0584425
7.29999999999398e-10 -0.0585374
7.39999999999251e-10 -0.0586316
7.39999999999251e-10 -0.058725
7.49999999999103e-10 -0.0588176
7.49999999999103e-10 -0.0589095
7.59999999999803e-10 -0.0590007
7.59999999999803e-10 -0.0590911
7.69999999999656e-10 -0.0591808
7.69999999999656e-10 -0.0592697
7.79999999999508e-10 -0.0593579
7.79999999999508e-10 -0.0594454
7.89999999999361e-10 -0.0595321
7.89999999999361e-10 -0.0596182
7.99999999999213e-10 -0.0597035
7.99999999999213e-10 -0.0597882
8.09999999999913e-10 -0.0598721
8.09999999999913e-10 -0.0599554
8.19999999999765e-10 -0.0600379
8.19999999999765e-10 -0.0601198
8.29999999999618e-10 -0.060201
8.29999999999618e-10 -0.0602816
8.3999999999947e-10 -0.0603615
8.3999999999947e-10 -0.0604407
8.49999999999323e-10 -0.0605193
8.49999999999323e-10 -0.0605973
8.59999999999175e-10 -0.0606746
8.59999999999175e-10 -0.0607513
8.69999999999875e-10 -0.0608274
8.69999999999875e-10 -0.0609028
8.79999999999727e-10 -0.0609777
8.79999999999727e-10 -0.0610519
8.8999999999958e-10 -0.0611256
8.8999999999958e-10 -0.0611986
8.99999999999432e-10 -0.0612711
8.99999999999432e-10 -0.061343
9.09999999999285e-10 -0.0614144
9.09999999999285e-10 -0.0614851
9.19999999999137e-10 -0.0615553
9.19999999999137e-10 -0.061625
9.29999999999837e-10 -0.0616941
9.29999999999837e-10 -0.0617627
9.39999999999689e-10 -0.0618307
9.39999999999689e-10 -0.0618982
9.49999999999542e-10 -0.0619652
9.49999999999542e-10 -0.0620317
9.59999999999394e-10 -0.0620977
9.59999999999394e-10 -0.0621632
9.69999999999247e-10 -0.0622282
9.69999999999247e-10 -0.0622927
9.799999999991e-10 -0.0623567
9.799999999991e-10 -0.0624202
9.89999999999799e-10 -0.0624833
9.89999999999799e-10 -0.0625459
9.99999999999652e-10 -0.062608
9.99999999999652e-10 -0.0626697
1.0099999999995e-09 -0.062731
1.0099999999995e-09 -0.0627918
1.01999999999936e-09 -0.0628521
1.01999999999936e-09 -0.0629121
1.02999999999921e-09 -0.0629716
1.02999999999921e-09 -0.0630306
1.03999999999991e-09 -0.0630893
1.03999999999991e-09 -0.0631476
1.04999999999976e-09 -0.0632054
1.04999999999976e-09 -0.0632629
1.05999999999961e-09 -0.0633199
1.05999999999961e-09 -0.0633766
1.06999999999947e-09 -0.0634329
1.06999999999947e-09 -0.0634888
1.07999999999932e-09 -0.0635443
1.07999999999932e-09 -0.0635995
1.08999999999917e-09 -0.0636543
1.08999999999917e-09 -0.0637087
1.09999999999987e-09 -0.0637628
1.09999999999987e-09 -0.0638165
1.10999999999972e-09 -0.0638699
1.10999999999972e-09 -0.0639229
1.11999999999958e-09 -0.0639756
1.11999999999958e-09 -0.0640279
1.12999999999943e-09 -0.06408
1.12999999999943e-09 -0.0641317
1.13999999999928e-09 -0.064183
1.13999999999928e-09 -0.0642341
1.14999999999913e-09 -0.0642848
1.14999999999913e-09 -0.0643352
1.15999999999983e-09 -0.0643853
1.15999999999983e-09 -0.0644351
1.16999999999969e-09 -0.0644846
1.16999999999969e-09 -0.0645338
1.17999999999954e-09 -0.0645827
1.17999999999954e-09 -0.0646313
1.18999999999939e-09 -0.0646796
1.18999999999939e-09 -0.0647277
1.19999999999924e-09 -0.0647754
1.19999999999924e-09 -0.0648229
1.2099999999991e-09 -0.0648701
1.2099999999991e-09 -0.064917
1.2199999999998e-09 -0.0649636
1.2199999999998e-09 -0.06501
1.22999999999965e-09 -0.0650561
1.22999999999965e-09 -0.0651019
1.2399999999995e-09 -0.0651475
1.2399999999995e-09 -0.0651928
1.24999999999935e-09 -0.0652379
1.24999999999935e-09 -0.0652827
1.25999999999921e-09 -0.0653272
1.25999999999921e-09 -0.0653715
1.2699999999999e-09 -0.0654156
1.2699999999999e-09 -0.0654594
1.27999999999976e-09 -0.0655029
1.27999999999976e-09 -0.0655462
1.28999999999961e-09 -0.0655893
1.28999999999961e-09 -0.0656321
1.29999999999946e-09 -0.0656747
1.29999999999946e-09 -0.0657171
1.30999999999931e-09 -0.0657592
1.30999999999931e-09 -0.0658011
1.31999999999917e-09 -0.0658428
1.31999999999917e-09 -0.0658842
1.32999999999987e-09 -0.0659254
1.32999999999987e-09 -0.0659664
1.33999999999972e-09 -0.0660071
1.33999999999972e-09 -0.0660476
1.34999999999957e-09 -0.0660879
1.34999999999957e-09 -0.066128
1.35999999999942e-09 -0.0661679
1.35999999999942e-09 -0.0662075
1.36999999999928e-09 -0.0662469
1.36999999999928e-09 -0.0662861
1.37999999999913e-09 -0.0663251
1.37999999999913e-09 -0.0663639
1.38999999999983e-09 -0.0664025
1.38999999999983e-09 -0.0664408
1.39999999999968e-09 -0.0664789
1.39999999999968e-09 -0.0665169
1.40999999999953e-09 -0.0665546
1.40999999999953e-09 -0.0665921
1.41999999999939e-09 -0.0666294
1.41999999999939e-09 -0.0666665
1.42999999999924e-09 -0.0667034
1.42999999999924e-09 -0.06674
1.43999999999994e-09 -0.0667765
1.43999999999994e-09 -0.0668128
1.44999999999979e-09 -0.0668488
1.44999999999979e-09 -0.0668847
1.45999999999964e-09 -0.0669203
1.45999999999964e-09 -0.0669558
1.4699999999995e-09 -0.066991
1.4699999999995e-09 -0.0670261
1.47999999999935e-09 -0.0670609
1.47999999999935e-09 -0.0670956
1.4899999999992e-09 -0.0671301
1.4899999999992e-09 -0.0671643
1.4999999999999e-09 -0.0671984
1.4999999999999e-09 -0.0672322
1.50999999999975e-09 -0.0672659
1.50999999999975e-09 -0.0672993
1.51999999999961e-09 -0.0673326
1.51999999999961e-09 -0.0673657
1.52999999999946e-09 -0.0673986
1.52999999999946e-09 -0.0674312
1.53999999999931e-09 -0.0674637
1.53999999999931e-09 -0.067496
1.54999999999916e-09 -0.0675281
1.54999999999916e-09 -0.06756
1.55999999999986e-09 -0.0675917
1.55999999999986e-09 -0.0676233
1.56999999999972e-09 -0.0676546
1.56999999999972e-09 -0.0676857
1.57999999999957e-09 -0.0677167
1.57999999999957e-09 -0.0677474
1.58999999999942e-09 -0.067778
1.58999999999942e-09 -0.0678084
1.59999999999927e-09 -0.0678385
1.59999999999927e-09 -0.0678685
1.60999999999913e-09 -0.0678983
1.60999999999913e-09 -0.067928
1.61999999999983e-09 -0.0679574
1.61999999999983e-09 -0.0679866
1.62999999999968e-09 -0.0680157
1.62999999999968e-09 -0.0680446
1.63999999999953e-09 -0.0680732
1.63999999999953e-09 -0.0681017
1.64999999999938e-09 -0.06813
1.64999999999938e-09 -0.0681582
1.65999999999924e-09 -0.0681861
1.65999999999924e-09 -0.0682139
1.66999999999993e-09 -0.0682414
1.66999999999993e-09 -0.0682688
1.67999999999979e-09 -0.068296
1.67999999999979e-09 -0.068323
1.68999999999964e-09 -0.0683499
1.68999999999964e-09 -0.0683765
1.69999999999949e-09 -0.068403
1.69999999999949e-09 -0.0684293
1.70999999999934e-09 -0.0684554
1.70999999999934e-09 -0.0684814
1.7199999999992e-09 -0.0685071
1.7199999999992e-09 -0.0685327
1.7299999999999e-09 -0.0685581
1.7299999999999e-09 -0.0685833
1.73999999999975e-09 -0.0686083
1.73999999999975e-09 -0.0686332
1.7499999999996e-09 -0.0686579
1.7499999999996e-09 -0.0686824
1.75999999999945e-09 -0.0687067
1.75999999999945e-09 -0.0687309
1.76999999999931e-09 -0.0687549
1.76999999999931e-09 -0.0687787
1.77999999999916e-09 -0.0688023
1.77999999999916e-09 -0.0688258
1.78999999999986e-09 -0.0688491
1.78999999999986e-09 -0.0688722
1.79999999999971e-09 -0.0688951
1.79999999999971e-09 -0.0689179
1.80999999999956e-09 -0.0689405
1.80999999999956e-09 -0.0689629
1.81999999999942e-09 -0.0689852
1.81999999999942e-09 -0.0690073
1.82999999999927e-09 -0.0690292
1.82999999999927e-09 -0.069051
1.83999999999912e-09 -0.0690726
1.83999999999912e-09 -0.069094
1.84999999999982e-09 -0.0691153
1.84999999999982e-09 -0.0691364
1.85999999999967e-09 -0.0691573
1.85999999999967e-09 -0.0691781
1.86999999999953e-09 -0.0691987
1.86999999999953e-09 -0.0692191
1.87999999999938e-09 -0.0692394
1.87999999999938e-09 -0.0692595
1.88999999999923e-09 -0.0692795
1.88999999999923e-09 -0.0692993
1.89999999999993e-09 -0.069319
1.89999999999993e-09 -0.0693385
1.90999999999978e-09 -0.0693578
1.90999999999978e-09 -0.069377
1.91999999999964e-09 -0.069396
1.91999999999964e-09 -0.0694148
1.92999999999949e-09 -0.0694336
1.92999999999949e-09 -0.0694521
1.93999999999934e-09 -0.0694705
1.93999999999934e-09 -0.0694888
1.94999999999919e-09 -0.0695069
1.94999999999919e-09 -0.0695248
1.95999999999989e-09 -0.0695426
1.95999999999989e-09 -0.0695603
1.96999999999975e-09 -0.0695778
1.96999999999975e-09 -0.0695951
1.9799999999996e-09 -0.0696123
1.9799999999996e-09 -0.0696294
1.98999999999945e-09 -0.0696463
1.98999999999945e-09 -0.0696631
1.9999999999993e-09 -0.0696797
1.9999999999993e-09 -0.0696962
2.00999999999916e-09 -0.0697125
2.00999999999916e-09 -0.0697287
2.01999999999986e-09 -0.0697448
2.01999999999986e-09 -0.0697607
2.02999999999971e-09 -0.0697765
2.02999999999971e-09 -0.0697921
2.03999999999956e-09 -0.0698077
2.03999999999956e-09 -0.069823
2.04999999999941e-09 -0.0698383
2.04999999999941e-09 -0.0698534
2.05999999999927e-09 -0.0698683
2.05999999999927e-09 -0.0698832
2.06999999999912e-09 -0.0698979
2.06999999999912e-09 -0.0699124
2.07999999999982e-09 -0.0699269
2.07999999999982e-09 -0.0699412
2.08999999999967e-09 -0.0699554
2.08999999999967e-09 -0.0699694
2.09999999999952e-09 -0.0699833
2.09999999999952e-09 -0.0699971
2.10999999999938e-09 -0.0700108
2.10999999999938e-09 -0.0700244
2.11999999999923e-09 -0.0700378
2.11999999999923e-09 -0.0700511
2.12999999999993e-09 -0.0700643
2.12999999999993e-09 -0.0700773
2.13999999999978e-09 -0.0700903
2.13999999999978e-09 -0.0701031
2.14999999999963e-09 -0.0701158
2.14999999999963e-09 -0.0701283
2.15999999999948e-09 -0.0701408
2.15999999999948e-09 -0.0701532
2.16999999999934e-09 -0.0701654
2.16999999999934e-09 -0.0701775
2.17999999999919e-09 -0.0701895
2.17999999999919e-09 -0.0702014
2.18999999999989e-09 -0.0702132
2.18999999999989e-09 -0.0702248
2.19999999999974e-09 -0.0702364
2.19999999999974e-09 -0.0702478
2.20999999999959e-09 -0.0702591
2.20999999999959e-09 -0.0702704
2.21999999999945e-09 -0.0702815
2.21999999999945e-09 -0.0702925
2.2299999999993e-09 -0.0703034
2.2299999999993e-09 -0.0703142
2.23999999999915e-09 -0.0703249
2.23999999999915e-09 -0.0703355
2.24999999999985e-09 -0.070346
2.24999999999985e-09 -0.0703564
2.2599999999997e-09 -0.0703667
2.2599999999997e-09 -0.0703768
2.26999999999956e-09 -0.0703869
2.26999999999956e-09 -0.0703969
2.27999999999941e-09 -0.0704068
2.27999999999941e-09 -0.0704166
2.28999999999926e-09 -0.0704263
2.28999999999926e-09 -0.0704359
2.29999999999911e-09 -0.0704454
2.29999999999911e-09 -0.0704548
2.30999999999981e-09 -0.0704641
2.30999999999981e-09 -0.0704733
2.31999999999967e-09 -0.0704825
2.31999999999967e-09 -0.0704915
2.32999999999952e-09 -0.0705005
2.32999999999952e-09 -0.0705093
2.33999999999937e-09 -0.0705181
2.33999999999937e-09 -0.0705268
2.34999999999922e-09 -0.0705354
2.34999999999922e-09 -0.0705439
2.35999999999992e-09 -0.0705523
2.35999999999992e-09 -0.0705607
2.36999999999978e-09 -0.0705689
2.36999999999978e-09 -0.0705771
2.37999999999963e-09 -0.0705852
2.37999999999963e-09 -0.0705932
2.38999999999948e-09 -0.0706011
2.38999999999948e-09 -0.070609
2.39999999999933e-09 -0.0706167
2.39999999999933e-09 -0.0706244
2.40999999999919e-09 -0.070632
2.40999999999919e-09 -0.0706395
2.41999999999989e-09 -0.070647
2.41999999999989e-09 -0.0706544
2.42999999999974e-09 -0.0706617
2.42999999999974e-09 -0.0706689
2.43999999999959e-09 -0.070676
2.43999999999959e-09 -0.0706831
2.44999999999944e-09 -0.0706901
2.44999999999944e-09 -0.0706971
2.4599999999993e-09 -0.0707039
2.4599999999993e-09 -0.0707107
2.46999999999915e-09 -0.0707174
2.46999999999915e-09 -0.0707241
2.47999999999985e-09 -0.0707306
2.47999999999985e-09 -0.0707371
2.4899999999997e-09 -0.0707436
2.4899999999997e-09 -0.07075
2.49999999999955e-09 -0.0707563
2.49999999999955e-09 -0.0707625
2.50999999999941e-09 -0.0707687
2.50999999999941e-09 -0.0707748
2.51999999999926e-09 -0.0707808
2.51999999999926e-09 -0.0707868
2.52999999999911e-09 -0.0707927
2.52999999999911e-09 -0.0707986
2.53999999999981e-09 -0.0708044
2.53999999999981e-09 -0.0708101
2.54999999999966e-09 -0.0708158
2.54999999999966e-09 -0.0708214
2.55999999999951e-09 -0.0708269
2.55999999999951e-09 -0.0708324
2.56999999999937e-09 -0.0708379
2.56999999999937e-09 -0.0708432
2.57999999999922e-09 -0.0708486
2.57999999999922e-09 -0.0708538
2.58999999999992e-09 -0.070859
2.58999999999992e-09 -0.0708642
2.59999999999977e-09 -0.0708693
2.59999999999977e-09 -0.0708743
2.60999999999962e-09 -0.0708793
2.60999999999962e-09 -0.0708842
2.61999999999948e-09 -0.0708891
2.61999999999948e-09 -0.0708939
2.62999999999933e-09 -0.0708987
2.62999999999933e-09 -0.0709034
2.63999999999918e-09 -0.0709081
2.63999999999918e-09 -0.0709127
2.64999999999988e-09 -0.0709173
2.64999999999988e-09 -0.0709218
2.65999999999973e-09 -0.0709263
2.65999999999973e-09 -0.0709307
2.66999999999959e-09 -0.0709351
2.66999999999959e-09 -0.0709394
2.67999999999944e-09 -0.0709437
2.67999999999944e-09 -0.0709479
2.68999999999929e-09 -0.0709521
2.68999999999929e-09 -0.0709562
2.69999999999914e-09 -0.0709603
2.69999999999914e-09 -0.0709644
2.70999999999984e-09 -0.0709684
2.70999999999984e-09 -0.0709724
2.7199999999997e-09 -0.0709763
2.7199999999997e-09 -0.0709802
2.72999999999955e-09 -0.070984
2.72999999999955e-09 -0.0709878
2.7399999999994e-09 -0.0709915
2.7399999999994e-09 -0.0709953
2.74999999999925e-09 -0.0709989
2.74999999999925e-09 -0.0710025
2.75999999999911e-09 -0.0710061
2.75999999999911e-09 -0.0710097
2.76999999999981e-09 -0.0710132
2.76999999999981e-09 -0.0710167
2.77999999999966e-09 -0.0710201
2.77999999999966e-09 -0.0710235
2.78999999999951e-09 -0.0710268
2.78999999999951e-09 -0.0710302
2.79999999999936e-09 -0.0710334
2.79999999999936e-09 -0.0710367
2.80999999999922e-09 -0.0710399
2.80999999999922e-09 -0.0710431
2.81999999999992e-09 -0.0710462
2.81999999999992e-09 -0.0710493
2.82999999999977e-09 -0.0710524
2.82999999999977e-09 -0.0710554
2.83999999999962e-09 -0.0710584
2.83999999999962e-09 -0.0710614
2.84999999999947e-09 -0.0710643
2.84999999999947e-09 -0.0710672
2.85999999999933e-09 -0.0710701
2.85999999999933e-09 -0.0710729
2.86999999999918e-09 -0.0710757
2.86999999999918e-09 -0.0710785
2.87999999999988e-09 -0.0710813
2.87999999999988e-09 -0.071084
2.88999999999973e-09 -0.0710866
2.88999999999973e-09 -0.0710893
2.89999999999958e-09 -0.0710919
2.89999999999958e-09 -0.0710945
2.90999999999944e-09 -0.0710971
2.90999999999944e-09 -0.0710996
2.91999999999929e-09 -0.0711021
2.91999999999929e-09 -0.0711046
2.92999999999914e-09 -0.071107
2.92999999999914e-09 -0.0711095
2.93999999999984e-09 -0.0711118
2.93999999999984e-09 -0.0711142
2.94999999999969e-09 -0.0711166
2.94999999999969e-09 -0.0711189
2.95999999999954e-09 -0.0711212
2.95999999999954e-09 -0.0711234
2.9699999999994e-09 -0.0711256
2.9699999999994e-09 -0.0711279
2.97999999999925e-09 -0.07113
2.97999999999925e-09 -0.0711322
2.9899999999991e-09 -0.0711343
2.9899999999991e-09 -0.0711364
2.9999999999998e-09 -0.0711385
2.9999999999998e-09 -0.0711406
3.00999999999965e-09 -0.0711426
3.00999999999965e-09 -0.0711447
3.01999999999951e-09 -0.0711466
3.01999999999951e-09 -0.0711486
3.02999999999936e-09 -0.0711506
3.02999999999936e-09 -0.0711525
3.03999999999921e-09 -0.0711544
3.03999999999921e-09 -0.0711563
3.04999999999991e-09 -0.0711581
3.04999999999991e-09 -0.07116
3.05999999999976e-09 -0.0711618
3.05999999999976e-09 -0.0711636
3.06999999999962e-09 -0.0711654
3.06999999999962e-09 -0.0711671
3.07999999999947e-09 -0.0711689
3.07999999999947e-09 -0.0711706
3.08999999999932e-09 -0.0711723
3.08999999999932e-09 -0.0711739
3.09999999999917e-09 -0.0711756
3.09999999999917e-09 -0.0711772
3.10999999999987e-09 -0.0711789
3.10999999999987e-09 -0.0711805
3.11999999999973e-09 -0.071182
3.11999999999973e-09 -0.0711836
3.12999999999958e-09 -0.0711851
3.12999999999958e-09 -0.0711867
3.13999999999943e-09 -0.0711882
3.13999999999943e-09 -0.0711897
3.14999999999928e-09 -0.0711912
3.14999999999928e-09 -0.0711926
3.15999999999914e-09 -0.0711941
3.15999999999914e-09 -0.0711955
3.16999999999984e-09 -0.0711969
3.16999999999984e-09 -0.0711983
3.17999999999969e-09 -0.0711997
3.17999999999969e-09 -0.071201
3.18999999999954e-09 -0.0712024
3.18999999999954e-09 -0.0712037
3.19999999999939e-09 -0.071205
3.19999999999939e-09 -0.0712063
3.20999999999925e-09 -0.0712076
3.20999999999925e-09 -0.0712088
3.2199999999991e-09 -0.0712101
3.2199999999991e-09 -0.0712113
3.2299999999998e-09 -0.0712126
3.2299999999998e-09 -0.0712138
3.23999999999965e-09 -0.071215
3.23999999999965e-09 -0.0712161
3.2499999999995e-09 -0.0712173
3.2499999999995e-09 -0.0712185
3.25999999999936e-09 -0.0712196
3.25999999999936e-09 -0.0712207
3.26999999999921e-09 -0.0712218
3.26999999999921e-09 -0.0712229
3.27999999999991e-09 -0.071224
3.27999999999991e-09 -0.0712251
3.28999999999976e-09 -0.0712262
3.28999999999976e-09 -0.0712272
3.29999999999961e-09 -0.0712283
3.29999999999961e-09 -0.0712293
3.30999999999947e-09 -0.0712303
3.30999999999947e-09 -0.0712313
3.31999999999932e-09 -0.0712323
3.31999999999932e-09 -0.0712333
3.32999999999917e-09 -0.0712342
3.32999999999917e-09 -0.0712352
3.33999999999987e-09 -0.0712361
3.33999999999987e-09 -0.0712371
3.34999999999972e-09 -0.071238
3.34999999999972e-09 -0.0712389
3.35999999999957e-09 -0.0712398
3.35999999999957e-09 -0.0712407
3.36999999999943e-09 -0.0712416
3.36999999999943e-09 -0.0712424
3.37999999999928e-09 -0.0712433
3.37999999999928e-09 -0.0712441
3.38999999999913e-09 -0.071245
3.38999999999913e-09 -0.0712458
3.39999999999983e-09 -0.0712466
3.39999999999983e-09 -0.0712474
3.40999999999968e-09 -0.0712482
3.40999999999968e-09 -0.071249
3.41999999999954e-09 -0.0712498
3.41999999999954e-09 -0.0712506
3.42999999999939e-09 -0.0712513
3.42999999999939e-09 -0.0712521
3.43999999999924e-09 -0.0712528
3.43999999999924e-09 -0.0712536
3.44999999999909e-09 -0.0712543
3.44999999999909e-09 -0.071255
3.45999999999979e-09 -0.0712557
3.45999999999979e-09 -0.0712564
3.46999999999965e-09 -0.0712571
3.46999999999965e-09 -0.0712578
3.4799999999995e-09 -0.0712585
3.4799999999995e-09 -0.0712591
3.48999999999935e-09 -0.0712598
3.48999999999935e-09 -0.0712604
3.4999999999992e-09 -0.0712611
3.4999999999992e-09 -0.0712617
3.5099999999999e-09 -0.0712623
3.5099999999999e-09 -0.071263
3.51999999999976e-09 -0.0712636
3.51999999999976e-09 -0.0712642
3.52999999999961e-09 -0.0712648
3.52999999999961e-09 -0.0712654
3.53999999999946e-09 -0.071266
3.53999999999946e-09 -0.0712665
3.54999999999931e-09 -0.0712671
3.54999999999931e-09 -0.0712677
3.55999999999917e-09 -0.0712682
3.55999999999917e-09 -0.0712688
3.56999999999987e-09 -0.0712693
3.56999999999987e-09 -0.0712699
3.57999999999972e-09 -0.0712704
3.57999999999972e-09 -0.0712709
3.58999999999957e-09 -0.0712714
3.58999999999957e-09 -0.0712719
3.59999999999942e-09 -0.0712724
3.59999999999942e-09 -0.0712729
3.60999999999928e-09 -0.0712734
3.60999999999928e-09 -0.0712739
3.61999999999913e-09 -0.0712744
3.61999999999913e-09 -0.0712749
3.62999999999983e-09 -0.0712754
3.62999999999983e-09 -0.0712758
3.63999999999968e-09 -0.0712763
3.63999999999968e-09 -0.0712767
3.64999999999953e-09 -0.0712772
3.64999999999953e-09 -0.0712776
3.65999999999939e-09 -0.0712781
3.65999999999939e-09 -0.0712785
3.66999999999924e-09 -0.0712789
3.66999999999924e-09 -0.0712793
3.67999999999994e-09 -0.0712798
3.67999999999994e-09 -0.0712802
3.68999999999979e-09 -0.0712806
3.68999999999979e-09 -0.071281
3.69999999999964e-09 -0.0712814
3.69999999999964e-09 -0.0712818
3.7099999999995e-09 -0.0712821
3.7099999999995e-09 -0.0712825
3.71999999999935e-09 -0.0712829
3.71999999999935e-09 -0.0712833
3.7299999999992e-09 -0.0712836
3.7299999999992e-09 -0.071284
3.7399999999999e-09 -0.0712844
3.7399999999999e-09 -0.0712847
3.74999999999975e-09 -0.0712851
3.74999999999975e-09 -0.0712854
3.7599999999996e-09 -0.0712858
3.7599999999996e-09 -0.0712861
3.76999999999946e-09 -0.0712864
3.76999999999946e-09 -0.0712868
3.77999999999931e-09 -0.0712871
3.77999999999931e-09 -0.0712874
3.78999999999916e-09 -0.0712877
3.78999999999916e-09 -0.071288
3.79999999999986e-09 -0.0712883
3.79999999999986e-09 -0.0712886
3.80999999999971e-09 -0.0712889
3.80999999999971e-09 -0.0712892
3.81999999999957e-09 -0.0712895
3.81999999999957e-09 -0.0712898
3.82999999999942e-09 -0.0712901
3.82999999999942e-09 -0.0712904
3.83999999999927e-09 -0.0712907
3.83999999999927e-09 -0.071291
3.84999999999912e-09 -0.0712912
3.84999999999912e-09 -0.0712915
3.85999999999982e-09 -0.0712918
3.85999999999982e-09 -0.071292
3.86999999999968e-09 -0.0712923
3.86999999999968e-09 -0.0712925
3.87999999999953e-09 -0.0712928
3.87999999999953e-09 -0.0712931
3.88999999999938e-09 -0.0712933
3.88999999999938e-09 -0.0712935
3.89999999999923e-09 -0.0712938
3.89999999999923e-09 -0.071294
3.90999999999993e-09 -0.0712943
3.90999999999993e-09 -0.0712945
3.91999999999979e-09 -0.0712947
3.91999999999979e-09 -0.0712949
3.92999999999964e-09 -0.0712952
3.92999999999964e-09 -0.0712954
3.93999999999949e-09 -0.0712956
3.93999999999949e-09 -0.0712958
3.94999999999934e-09 -0.071296
3.94999999999934e-09 -0.0712962
3.9599999999992e-09 -0.0712965
3.9599999999992e-09 -0.0712967
3.9699999999999e-09 -0.0712969
3.9699999999999e-09 -0.0712971
3.97999999999975e-09 -0.0712973
3.97999999999975e-09 -0.0712975
3.9899999999996e-09 -0.0712976
3.9899999999996e-09 -0.0712978
3.99999999999945e-09 -0.071298
3.99999999999945e-09 -0.0712982
4.00999999999931e-09 -0.0712984
4.00999999999931e-09 -0.0712986
4.01999999999916e-09 -0.0712987
4.01999999999916e-09 -0.0712989
4.02999999999986e-09 -0.0712991
4.02999999999986e-09 -0.0712993
4.03999999999971e-09 -0.0712994
4.03999999999971e-09 -0.0712996
4.04999999999956e-09 -0.0712998
4.04999999999956e-09 -0.0712999
4.05999999999942e-09 -0.0713001
4.05999999999942e-09 -0.0713003
4.06999999999927e-09 -0.0713004
4.06999999999927e-09 -0.0713006
4.07999999999912e-09 -0.0713007
4.07999999999912e-09 -0.0713009
4.08999999999982e-09 -0.071301
4.08999999999982e-09 -0.0713012
4.09999999999967e-09 -0.0713013
4.09999999999967e-09 -0.0713015
4.10999999999953e-09 -0.0713016
4.10999999999953e-09 -0.0713017
4.11999999999938e-09 -0.0713019
4.11999999999938e-09 -0.071302
4.12999999999923e-09 -0.0713021
4.12999999999923e-09 -0.0713023
4.13999999999993e-09 -0.0713024
4.13999999999993e-09 -0.0713025
4.14999999999978e-09 -0.0713027
4.14999999999978e-09 -0.0713028
4.15999999999963e-09 -0.0713029
4.15999999999963e-09 -0.071303
4.16999999999949e-09 -0.0713032
4.16999999999949e-09 -0.0713033
4.17999999999934e-09 -0.0713034
4.17999999999934e-09 -0.0713035
4.18999999999919e-09 -0.0713036
4.18999999999919e-09 -0.0713037
4.19999999999989e-09 -0.0713039
4.19999999999989e-09 -0.071304
4.20999999999974e-09 -0.0713041
4.20999999999974e-09 -0.0713042
4.2199999999996e-09 -0.0713043
4.2199999999996e-09 -0.0713044
4.22999999999945e-09 -0.0713045
4.22999999999945e-09 -0.0713046
4.2399999999993e-09 -0.0713047
4.2399999999993e-09 -0.0713048
4.24999999999915e-09 -0.0713049
4.24999999999915e-09 -0.071305
4.25999999999985e-09 -0.0713051
4.25999999999985e-09 -0.0713052
4.26999999999971e-09 -0.0713053
4.26999999999971e-09 -0.0713054
4.27999999999956e-09 -0.0713055
4.27999999999956e-09 -0.0713055
4.28999999999941e-09 -0.0713056
4.28999999999941e-09 -0.0713057
4.29999999999926e-09 -0.0713058
4.29999999999926e-09 -0.0713059
4.30999999999912e-09 -0.071306
4.30999999999912e-09 -0.0713061
4.31999999999982e-09 -0.0713061
4.31999999999982e-09 -0.0713062
4.32999999999967e-09 -0.0713063
4.32999999999967e-09 -0.0713064
4.33999999999952e-09 -0.0713065
4.33999999999952e-09 -0.0713065
4.34999999999937e-09 -0.0713066
4.34999999999937e-09 -0.0713067
4.35999999999923e-09 -0.0713068
4.35999999999923e-09 -0.0713068
4.36999999999993e-09 -0.0713069
4.36999999999993e-09 -0.071307
4.37999999999978e-09 -0.071307
4.37999999999978e-09 -0.0713071
4.38999999999963e-09 -0.0713072
4.38999999999963e-09 -0.0713073
4.39999999999948e-09 -0.0713073
4.39999999999948e-09 -0.0713074
4.40999999999934e-09 -0.0713074
4.40999999999934e-09 -0.0713075
4.41999999999919e-09 -0.0713076
4.41999999999919e-09 -0.0713076
4.42999999999989e-09 -0.0713077
4.42999999999989e-09 -0.0713078
4.43999999999974e-09 -0.0713078
4.43999999999974e-09 -0.0713079
4.44999999999959e-09 -0.0713079
4.44999999999959e-09 -0.071308
4.45999999999945e-09 -0.071308
4.45999999999945e-09 -0.0713081
4.4699999999993e-09 -0.0713082
4.4699999999993e-09 -0.0713082
4.47999999999915e-09 -0.0713083
4.47999999999915e-09 -0.0713083
4.48999999999985e-09 -0.0713084
4.48999999999985e-09 -0.0713084
4.4999999999997e-09 -0.0713085
4.4999999999997e-09 -0.0713085
4.50999999999956e-09 -0.0713086
4.50999999999956e-09 -0.0713086
4.51999999999941e-09 -0.0713087
4.51999999999941e-09 -0.0713087
4.52999999999926e-09 -0.0713088
4.52999999999926e-09 -0.0713088
4.53999999999911e-09 -0.0713088
4.53999999999911e-09 -0.0713089
4.54999999999981e-09 -0.0713089
4.54999999999981e-09 -0.071309
4.55999999999966e-09 -0.071309
4.55999999999966e-09 -0.0713091
4.56999999999952e-09 -0.0713091
4.56999999999952e-09 -0.0713091
4.57999999999937e-09 -0.0713092
4.57999999999937e-09 -0.0713092
4.58999999999922e-09 -0.0713093
4.58999999999922e-09 -0.0713093
4.59999999999992e-09 -0.0713093
4.59999999999992e-09 -0.0713094
4.60999999999977e-09 -0.0713094
4.60999999999977e-09 -0.0713094
4.61999999999963e-09 -0.0713095
4.61999999999963e-09 -0.0713095
4.62999999999948e-09 -0.0713096
4.62999999999948e-09 -0.0713096
4.63999999999933e-09 -0.0713096
4.63999999999933e-09 -0.0713097
4.64999999999918e-09 -0.0713097
4.64999999999918e-09 -0.0713097
4.65999999999988e-09 -0.0713098
4.65999999999988e-09 -0.0713098
4.66999999999974e-09 -0.0713098
4.66999999999974e-09 -0.0713098
4.67999999999959e-09 -0.0713099
4.67999999999959e-09 -0.0713099
4.68999999999944e-09 -0.0713099
4.68999999999944e-09 -0.07131
4.69999999999929e-09 -0.07131
4.69999999999929e-09 -0.07131
4.70999999999915e-09 -0.0713101
4.70999999999915e-09 -0.0713101
4.71999999999985e-09 -0.0713101
4.71999999999985e-09 -0.0713101
4.7299999999997e-09 -0.0713102
4.7299999999997e-09 -0.0713102
4.73999999999955e-09 -0.0713102
4.73999999999955e-09 -0.0713102
4.7499999999994e-09 -0.0713103
4.7499999999994e-09 -0.0713103
4.75999999999926e-09 -0.0713103
4.75999999999926e-09 -0.0713103
4.76999999999911e-09 -0.0713104
4.76999999999911e-09 -0.0713104
4.77999999999981e-09 -0.0713104
4.77999999999981e-09 -0.0713104
4.78999999999966e-09 -0.0713104
4.78999999999966e-09 -0.0713105
4.79999999999951e-09 -0.0713105
4.79999999999951e-09 -0.0713105
4.80999999999937e-09 -0.0713105
4.80999999999937e-09 -0.0713106
4.81999999999922e-09 -0.0713106
4.81999999999922e-09 -0.0713106
4.82999999999992e-09 -0.0713106
4.82999999999992e-09 -0.0713106
4.83999999999977e-09 -0.0713107
4.83999999999977e-09 -0.0713107
4.84999999999962e-09 -0.0713107
4.84999999999962e-09 -0.0713107
4.85999999999948e-09 -0.0713107
4.85999999999948e-09 -0.0713107
4.86999999999933e-09 -0.0713108
4.86999999999933e-09 -0.0713108
4.87999999999918e-09 -0.0713108
4.87999999999918e-09 -0.0713108
4.88999999999988e-09 -0.0713108
4.88999999999988e-09 -0.0713108
4.89999999999973e-09 -0.0713109
4.89999999999973e-09 -0.0713109
4.90999999999959e-09 -0.0713109
4.90999999999959e-09 -0.0713109
4.91999999999944e-09 -0.0713109
4.91999999999944e-09 -0.0713109
4.92999999999929e-09 -0.0713109
4.92999999999929e-09 -0.071311
4.93999999999914e-09 -0.071311
4.93999999999914e-09 -0.071311
4.94999999999984e-09 -0.071311
4.94999999999984e-09 -0.071311
4.9599999999997e-09 -0.071311
4.9599999999997e-09 -0.071311
4.96999999999955e-09 -0.0713111
4.96999999999955e-09 -0.0713111
4.9799999999994e-09 -0.0713111
4.9799999999994e-09 -0.0713111
4.98999999999925e-09 -0.0713111
4.98999999999925e-09 -0.0713111
4.99999999999911e-09 -0.0713111
4.99999999999911e-09 -0.0713111
5.0099999999998e-09 -0.0713111
5.0099999999998e-09 -0.0713112
5.01999999999966e-09 -0.0713112
5.01999999999966e-09 -0.0713112
5.02999999999951e-09 -0.0713112
5.02999999999951e-09 -0.0713112
5.03999999999936e-09 -0.0713112
5.03999999999936e-09 -0.0713112
5.04999999999921e-09 -0.0713112
5.04999999999921e-09 -0.0713112
5.05999999999991e-09 -0.0713112
5.05999999999991e-09 -0.0713113
5.06999999999977e-09 -0.0713113
5.06999999999977e-09 -0.0713113
5.07999999999962e-09 -0.0713113
5.07999999999962e-09 -0.0713113
5.08999999999947e-09 -0.0713113
5.08999999999947e-09 -0.0713113
5.09999999999932e-09 -0.0713113
5.09999999999932e-09 -0.0713113
5.10999999999918e-09 -0.0713113
5.10999999999918e-09 -0.0713113
5.11999999999988e-09 -0.0713114
5.11999999999988e-09 -0.0713114
5.12999999999973e-09 -0.0713114
5.12999999999973e-09 -0.0713114
5.13999999999958e-09 -0.0713114
5.13999999999958e-09 -0.0713114
5.14999999999943e-09 -0.0713114
5.14999999999943e-09 -0.0713114
5.15999999999929e-09 -0.0713114
5.15999999999929e-09 -0.0713114
5.16999999999914e-09 -0.0713114
5.16999999999914e-09 -0.0713114
5.17999999999984e-09 -0.0713114
5.17999999999984e-09 -0.0713114
5.18999999999969e-09 -0.0713114
5.18999999999969e-09 -0.0713115
5.19999999999954e-09 -0.0713115
5.19999999999954e-09 -0.0713115
5.2099999999994e-09 -0.0713115
5.2099999999994e-09 -0.0713115
5.21999999999925e-09 -0.0713115
5.21999999999925e-09 -0.0713115
5.2299999999991e-09 -0.0713115
5.2299999999991e-09 -0.0713115
5.2399999999998e-09 -0.0713115
5.2399999999998e-09 -0.0713115
5.24999999999965e-09 -0.0713115
5.24999999999965e-09 -0.0713115
5.25999999999951e-09 -0.0713115
5.25999999999951e-09 -0.0713115
5.26999999999936e-09 -0.0713115
5.26999999999936e-09 -0.0713115
5.27999999999921e-09 -0.0713115
5.27999999999921e-09 -0.0713115
5.28999999999991e-09 -0.0713115
5.28999999999991e-09 -0.0713115
5.29999999999976e-09 -0.0713116
5.29999999999976e-09 -0.0713116
5.30999999999962e-09 -0.0713116
5.30999999999962e-09 -0.0713116
5.31999999999947e-09 -0.0713116
5.31999999999947e-09 -0.0713116
5.32999999999932e-09 -0.0713116
5.32999999999932e-09 -0.0713116
5.33999999999917e-09 -0.0713116
5.33999999999917e-09 -0.0713116
5.34999999999987e-09 -0.0713116
5.34999999999987e-09 -0.0713116
5.35999999999973e-09 -0.0713116
5.35999999999973e-09 -0.0713116
5.36999999999958e-09 -0.0713116
5.36999999999958e-09 -0.0713116
5.37999999999943e-09 -0.0713116
5.37999999999943e-09 -0.0713116
5.38999999999928e-09 -0.0713116
5.38999999999928e-09 -0.0713116
5.39999999999914e-09 -0.0713116
5.39999999999914e-09 -0.0713116
5.40999999999983e-09 -0.0713116
5.40999999999983e-09 -0.0713116
5.41999999999969e-09 -0.0713116
5.41999999999969e-09 -0.0713116
5.42999999999954e-09 -0.0713116
5.42999999999954e-09 -0.0713116
5.43999999999939e-09 -0.0713116
5.43999999999939e-09 -0.0713116
5.44999999999924e-09 -0.0713116
5.44999999999924e-09 -0.0713116
5.4599999999991e-09 -0.0713116
5.4599999999991e-09 -0.0713116
5.4699999999998e-09 -0.0713116
5.4699999999998e-09 -0.0713116
5.47999999999965e-09 -0.0713117
5.47999999999965e-09 -0.0713117
5.4899999999995e-09 -0.0713117
5.4899999999995e-09 -0.0713117
5.49999999999935e-09 -0.0713117
5.49999999999935e-09 -0.0713117
5.50999999999921e-09 -0.0713117
5.50999999999921e-09 -0.0713117
5.51999999999991e-09 -0.0713117
5.51999999999991e-09 -0.0713117
5.52999999999976e-09 -0.0713117
5.52999999999976e-09 -0.0713117
5.53999999999961e-09 -0.0713117
5.53999999999961e-09 -0.0713117
5.54999999999946e-09 -0.0713117
5.54999999999946e-09 -0.0713117
5.55999999999932e-09 -0.0713117
5.55999999999932e-09 -0.0713117
5.56999999999917e-09 -0.0713117
5.56999999999917e-09 -0.0713117
5.57999999999987e-09 -0.0713117
5.57999999999987e-09 -0.0713117
5.58999999999972e-09 -0.0713117
5.58999999999972e-09 -0.0713117
5.59999999999957e-09 -0.0713117
5.59999999999957e-09 -0.0713117
5.60999999999943e-09 -0.0713117
5.60999999999943e-09 -0.0713117
5.61999999999928e-09 -0.0713117
5.61999999999928e-09 -0.0713117
5.62999999999913e-09 -0.0713117
5.62999999999913e-09 -0.0713117
5.63999999999983e-09 -0.0713117
5.63999999999983e-09 -0.0713117
5.64999999999968e-09 -0.0713117
5.64999999999968e-09 -0.0713117
5.65999999999954e-09 -0.0713117
5.65999999999954e-09 -0.0713117
5.66999999999939e-09 -0.0713117
5.66999999999939e-09 -0.0713117
5.67999999999924e-09 -0.0713117
5.67999999999924e-09 -0.0713117
5.68999999999909e-09 -0.0713117
5.68999999999909e-09 -0.0713117
5.69999999999979e-09 -0.0713117
5.69999999999979e-09 -0.0713117
5.70999999999965e-09 -0.0713117
5.70999999999965e-09 -0.0713117
5.7199999999995e-09 -0.0713117
5.7199999999995e-09 -0.0713117
5.72999999999935e-09 -0.0713117
5.72999999999935e-09 -0.0713117
5.7399999999992e-09 -0.0713117
5.7399999999992e-09 -0.0713117
5.7499999999999e-09 -0.0713117
5.7499999999999e-09 -0.0713117
5.75999999999976e-09 -0.0713117
5.75999999999976e-09 -0.0713117
5.76999999999961e-09 -0.0713117
5.76999999999961e-09 -0.0713117
5.77999999999946e-09 -0.0713117
5.77999999999946e-09 -0.0713117
5.78999999999931e-09 -0.0713117
5.78999999999931e-09 -0.0713117
5.79999999999917e-09 -0.0713117
5.79999999999917e-09 -0.0713117
5.80999999999986e-09 -0.0713117
5.80999999999986e-09 -0.0713117
5.81999999999972e-09 -0.0713117
5.81999999999972e-09 -0.0713117
5.82999999999957e-09 -0.0713117
5.82999999999957e-09 -0.0713117
5.83999999999942e-09 -0.0713117
5.83999999999942e-09 -0.0713117
5.84999999999927e-09 -0.0713117
5.84999999999927e-09 -0.0713117
5.85999999999913e-09 -0.0713117
5.85999999999913e-09 -0.0713117
5.86999999999983e-09 -0.0713117
5.86999999999983e-09 -0.0713117
5.87999999999968e-09 -0.0713117
5.87999999999968e-09 -0.0713117
5.88999999999953e-09 -0.0713117
5.88999999999953e-09 -0.0713117
5.89999999999938e-09 -0.0713117
5.89999999999938e-09 -0.0713117
5.90999999999924e-09 -0.0713117
5.90999999999924e-09 -0.0713117
5.91999999999994e-09 -0.0713117
5.91999999999994e-09 -0.0713117
5.92999999999979e-09 -0.0713117
5.92999999999979e-09 -0.0713117
5.93999999999964e-09 -0.0713117
5.93999999999964e-09 -0.0713117
5.94999999999949e-09 -0.0713117
5.94999999999949e-09 -0.0713117
5.95999999999935e-09 -0.0713117
5.95999999999935e-09 -0.0713117
5.9699999999992e-09 -0.0713117
5.9699999999992e-09 -0.0713117
5.9799999999999e-09 -0.0713117
5.9799999999999e-09 -0.0713117
5.98999999999975e-09 -0.0713117
5.98999999999975e-09 -0.0713117
5.9999999999996e-09 -0.0713117
5.9999999999996e-09 -0.0713117
6.00999999999946e-09 -0.0713117
6.00999999999946e-09 -0.0713117
6.01999999999931e-09 -0.0713117
6.01999999999931e-09 -0.0713117
6.02999999999916e-09 -0.0713117
6.02999999999916e-09 -0.0713117
6.03999999999986e-09 -0.0713117
6.03999999999986e-09 -0.0713117
6.04999999999971e-09 -0.0713117
6.04999999999971e-09 -0.0713117
6.05999999999957e-09 -0.0713117
6.05999999999957e-09 -0.0713117
6.06999999999942e-09 -0.0713117
6.06999999999942e-09 -0.0713117
6.07999999999927e-09 -0.0713117
6.07999999999927e-09 -0.0713117
6.08999999999912e-09 -0.0713117
6.08999999999912e-09 -0.0713117
6.09999999999982e-09 -0.0713117
6.09999999999982e-09 -0.0713117
6.10999999999968e-09 -0.0713117
6.10999999999968e-09 -0.0713117
6.11999999999953e-09 -0.0713117
6.11999999999953e-09 -0.0713117
6.12999999999938e-09 -0.0713117
6.12999999999938e-09 -0.0713117
6.13999999999923e-09 -0.0713117
6.13999999999923e-09 -0.0713117
6.14999999999993e-09 -0.0713117
6.14999999999993e-09 -0.0713117
6.15999999999979e-09 -0.0713117
6.15999999999979e-09 -0.0713117
6.16999999999964e-09 -0.0713117
6.16999999999964e-09 -0.0713117
6.17999999999949e-09 -0.0713117
6.17999999999949e-09 -0.0713117
6.18999999999934e-09 -0.0713117
6.18999999999934e-09 -0.0713117
6.1999999999992e-09 -0.0713117
6.1999999999992e-09 -0.0713117
6.20999999999989e-09 -0.0713117
6.20999999999989e-09 -0.0713117
6.21999999999975e-09 -0.0713117
6.21999999999975e-09 -0.0713117
6.2299999999996e-09 -0.0713117
6.2299999999996e-09 -0.0713117
6.23999999999945e-09 -0.0713117
6.23999999999945e-09 -0.0713117
6.2499999999993e-09 -0.0713117
6.2499999999993e-09 -0.0713117
6.25999999999916e-09 -0.0713117
6.25999999999916e-09 -0.0713117
6.26999999999986e-09 -0.0713117
6.26999999999986e-09 -0.0713117
6.27999999999971e-09 -0.0713117
6.27999999999971e-09 -0.0713117
6.28999999999956e-09 -0.0713117
6.28999999999956e-09 -0.0713117
6.29999999999941e-09 -0.0713117
6.29999999999941e-09 -0.0713117
6.30999999999927e-09 -0.0713116
6.30999999999927e-09 -0.0713116
6.31999999999912e-09 -0.0713116
6.31999999999912e-09 -0.0713116
6.32999999999982e-09 -0.0713116
6.32999999999982e-09 -0.0713116
6.33999999999967e-09 -0.0713116
6.33999999999967e-09 -0.0713116
6.34999999999952e-09 -0.0713116
6.34999999999952e-09 -0.0713116
6.35999999999938e-09 -0.0713116
6.35999999999938e-09 -0.0713116
6.36999999999923e-09 -0.0713116
6.36999999999923e-09 -0.0713116
6.37999999999993e-09 -0.0713116
6.37999999999993e-09 -0.0713116
6.38999999999978e-09 -0.0713116
6.38999999999978e-09 -0.0713116
6.39999999999963e-09 -0.0713116
6.39999999999963e-09 -0.0713116
6.40999999999949e-09 -0.0713116
6.40999999999949e-09 -0.0713116
6.41999999999934e-09 -0.0713116
6.41999999999934e-09 -0.0713116
6.42999999999919e-09 -0.0713116
6.42999999999919e-09 -0.0713116
6.43999999999989e-09 -0.0713116
6.43999999999989e-09 -0.0713116
6.44999999999974e-09 -0.0713116
6.44999999999974e-09 -0.0713116
6.4599999999996e-09 -0.0713116
6.4599999999996e-09 -0.0713116
6.46999999999945e-09 -0.0713116
6.46999999999945e-09 -0.0713116
6.4799999999993e-09 -0.0713116
6.4799999999993e-09 -0.0713116
6.48999999999915e-09 -0.0713116
6.48999999999915e-09 -0.0713116
6.49999999999985e-09 -0.0713116
6.49999999999985e-09 -0.0713116
6.50999999999971e-09 -0.0713116
6.50999999999971e-09 -0.0713116
6.51999999999956e-09 -0.0713116
6.51999999999956e-09 -0.0713116
6.52999999999941e-09 -0.0713116
6.52999999999941e-09 -0.0713116
6.53999999999926e-09 -0.0713116
6.53999999999926e-09 -0.0713116
6.54999999999912e-09 -0.0713116
6.54999999999912e-09 -0.0713116
6.55999999999982e-09 -0.0713116
6.55999999999982e-09 -0.0713116
6.56999999999967e-09 -0.0713116
6.56999999999967e-09 -0.0713116
6.57999999999952e-09 -0.0713116
6.57999999999952e-09 -0.0713116
6.58999999999937e-09 -0.0713116
6.58999999999937e-09 -0.0713116
6.59999999999923e-09 -0.0713116
6.59999999999923e-09 -0.0713116
6.60999999999992e-09 -0.0713116
6.60999999999992e-09 -0.0713116
6.61999999999978e-09 -0.0713116
6.61999999999978e-09 -0.0713116
6.62999999999963e-09 -0.0713116
6.62999999999963e-09 -0.0713116
6.63999999999948e-09 -0.0713116
6.63999999999948e-09 -0.0713116
6.64999999999933e-09 -0.0713116
6.64999999999933e-09 -0.0713116
6.65999999999919e-09 -0.0713116
6.65999999999919e-09 -0.0713116
6.66999999999989e-09 -0.0713116
6.66999999999989e-09 -0.0713116
6.67999999999974e-09 -0.0713116
6.67999999999974e-09 -0.0713116
6.68999999999959e-09 -0.0713116
6.68999999999959e-09 -0.0713116
6.69999999999944e-09 -0.0713116
6.69999999999944e-09 -0.0713116
6.7099999999993e-09 -0.0713116
6.7099999999993e-09 -0.0713116
6.71999999999915e-09 -0.0713116
6.71999999999915e-09 -0.0713116
6.72999999999985e-09 -0.0713116
6.72999999999985e-09 -0.0713116
6.7399999999997e-09 -0.0713116
6.7399999999997e-09 -0.0713116
6.74999999999955e-09 -0.0713116
6.74999999999955e-09 -0.0713116
6.75999999999941e-09 -0.0713116
6.75999999999941e-09 -0.0713116
6.76999999999926e-09 -0.0713116
6.76999999999926e-09 -0.0713116
6.77999999999911e-09 -0.0713116
6.77999999999911e-09 -0.0713116
6.78999999999981e-09 -0.0713116
6.78999999999981e-09 -0.0713116
6.79999999999966e-09 -0.0713116
6.79999999999966e-09 -0.0713116
6.80999999999952e-09 -0.0713116
6.80999999999952e-09 -0.0713116
6.81999999999937e-09 -0.0713116
6.81999999999937e-09 -0.0713116
6.82999999999922e-09 -0.0713116
6.82999999999922e-09 -0.0713116
6.83999999999992e-09 -0.0713116
6.83999999999992e-09 -0.0713116
6.84999999999977e-09 -0.0713116
6.84999999999977e-09 -0.0713116
6.85999999999963e-09 -0.0713116
6.85999999999963e-09 -0.0713116
6.86999999999948e-09 -0.0713116
6.86999999999948e-09 -0.0713116
6.87999999999933e-09 -0.0713116
6.87999999999933e-09 -0.0713116
6.88999999999918e-09 -0.0713116
6.88999999999918e-09 -0.0713116
6.89999999999988e-09 -0.0713116
6.89999999999988e-09 -0.0713116
6.90999999999974e-09 -0.0713116
6.90999999999974e-09 -0.0713116
6.91999999999959e-09 -0.0713116
6.91999999999959e-09 -0.0713116
6.92999999999944e-09 -0.0713116
6.92999999999944e-09 -0.0713116
6.93999999999929e-09 -0.0713116
6.93999999999929e-09 -0.0713116
6.94999999999915e-09 -0.0713116
6.94999999999915e-09 -0.0713116
6.95999999999985e-09 -0.0713116
6.95999999999985e-09 -0.0713116
6.9699999999997e-09 -0.0713116
6.9699999999997e-09 -0.0713116
6.97999999999955e-09 -0.0713116
6.97999999999955e-09 -0.0713116
6.9899999999994e-09 -0.0713116
6.9899999999994e-09 -0.0713116
6.99999999999926e-09 -0.0713116
6.99999999999926e-09 -0.0713116
7.00999999999911e-09 -0.0713116
7.00999999999911e-09 -0.0713116
7.01999999999981e-09 -0.0713116
7.01999999999981e-09 -0.0713116
7.02999999999966e-09 -0.0713116
7.02999999999966e-09 -0.0713116
7.03999999999951e-09 -0.0713116
7.03999999999951e-09 -0.0713116
7.04999999999936e-09 -0.0713116
7.04999999999936e-09 -0.0713116
7.05999999999922e-09 -0.0713116
7.05999999999922e-09 -0.0713116
7.06999999999992e-09 -0.0713116
7.06999999999992e-09 -0.0713116
7.07999999999977e-09 -0.0713116
7.07999999999977e-09 -0.0713116
7.08999999999962e-09 -0.0713116
7.08999999999962e-09 -0.0713116
7.09999999999947e-09 -0.0713116
7.09999999999947e-09 -0.0713116
7.10999999999933e-09 -0.0713116
7.10999999999933e-09 -0.0713116
7.11999999999918e-09 -0.0713116
7.11999999999918e-09 -0.0713116
7.12999999999988e-09 -0.0713116
7.12999999999988e-09 -0.0713116
7.13999999999973e-09 -0.0713116
7.13999999999973e-09 -0.0713116
7.14999999999958e-09 -0.0713116
7.14999999999958e-09 -0.0713116
7.15999999999944e-09 -0.0713116
7.15999999999944e-09 -0.0713116
7.16999999999929e-09 -0.0713116
7.16999999999929e-09 -0.0713116
7.17999999999914e-09 -0.0713116
7.17999999999914e-09 -0.0713116
7.18999999999984e-09 -0.0713116
7.18999999999984e-09 -0.0713116
7.19999999999969e-09 -0.0713116
7.19999999999969e-09 -0.0713116
7.20999999999955e-09 -0.0713116
7.20999999999955e-09 -0.0713116
7.2199999999994e-09 -0.0713116
7.2199999999994e-09 -0.0713116
7.22999999999925e-09 -0.0713116
7.22999999999925e-09 -0.0713116
7.2399999999991e-09 -0.0713116
7.2399999999991e-09 -0.0713116
7.2499999999998e-09 -0.0713116
7.2499999999998e-09 -0.0713116
7.25999999999966e-09 -0.0713116
7.25999999999966e-09 -0.0713116
7.26999999999951e-09 -0.0713116
7.26999999999951e-09 -0.0713116
7.27999999999936e-09 -0.0713116
7.27999999999936e-09 -0.0713116
7.28999999999921e-09 -0.0713116
7.28999999999921e-09 -0.0713116
7.29999999999991e-09 -0.0713116
7.29999999999991e-09 -0.0713116
7.30999999999977e-09 -0.0713116
7.30999999999977e-09 -0.0713116
7.31999999999962e-09 -0.0713116
7.31999999999962e-09 -0.0713116
7.32999999999947e-09 -0.0713116
7.32999999999947e-09 -0.0713116
7.33999999999932e-09 -0.0713116
7.33999999999932e-09 -0.0713116
7.34999999999918e-09 -0.0713116
7.34999999999918e-09 -0.0713116
7.35999999999988e-09 -0.0713116
7.35999999999988e-09 -0.0713116
7.36999999999973e-09 -0.0713116
7.36999999999973e-09 -0.0713116
7.37999999999958e-09 -0.0713116
7.37999999999958e-09 -0.0713116
7.38999999999943e-09 -0.0713116
7.38999999999943e-09 -0.0713116
7.39999999999929e-09 -0.0713116
7.39999999999929e-09 -0.0713116
7.40999999999914e-09 -0.0713116
7.40999999999914e-09 -0.0713116
7.41999999999984e-09 -0.0713116
7.41999999999984e-09 -0.0713116
7.42999999999969e-09 -0.0713116
7.42999999999969e-09 -0.0713116
7.43999999999954e-09 -0.0713116
7.43999999999954e-09 -0.0713116
7.4499999999994e-09 -0.0713116
7.4499999999994e-09 -0.0713116
7.45999999999925e-09 -0.0713116
7.45999999999925e-09 -0.0713116
7.4699999999991e-09 -0.0713116
7.4699999999991e-09 -0.0713116
7.4799999999998e-09 -0.0713116
7.4799999999998e-09 -0.0713116
7.48999999999965e-09 -0.0713116
7.48999999999965e-09 -0.0713116
7.4999999999995e-09 -0.0713116
7.4999999999995e-09 -0.0713116
7.50999999999936e-09 -0.0713116
7.50999999999936e-09 -0.0713116
7.51999999999921e-09 -0.0713116
7.51999999999921e-09 -0.0713116
7.52999999999991e-09 -0.0713116
7.52999999999991e-09 -0.0713116
7.53999999999976e-09 -0.0713116
7.53999999999976e-09 -0.0713116
7.54999999999961e-09 -0.0713116
7.54999999999961e-09 -0.0713116
7.55999999999947e-09 -0.0713116
7.55999999999947e-09 -0.0713116
7.56999999999932e-09 -0.0713116
7.56999999999932e-09 -0.0713116
7.57999999999917e-09 -0.0713116
7.57999999999917e-09 -0.0713116
7.58999999999987e-09 -0.0713116
7.58999999999987e-09 -0.0713116
7.59999999999972e-09 -0.0713116
7.59999999999972e-09 -0.0713116
7.60999999999958e-09 -0.0713116
7.60999999999958e-09 -0.0713116
7.61999999999943e-09 -0.0713116
7.61999999999943e-09 -0.0713116
7.62999999999928e-09 -0.0713116
7.62999999999928e-09 -0.0713116
7.63999999999913e-09 -0.0713116
7.63999999999913e-09 -0.0713116
7.64999999999983e-09 -0.0713116
7.64999999999983e-09 -0.0713115
7.65999999999969e-09 -0.0713115
7.65999999999969e-09 -0.0713115
7.66999999999954e-09 -0.0713115
7.66999999999954e-09 -0.0713115
7.67999999999939e-09 -0.0713115
7.67999999999939e-09 -0.0713115
7.68999999999924e-09 -0.0713115
7.68999999999924e-09 -0.0713115
7.6999999999991e-09 -0.0713115
7.6999999999991e-09 -0.0713115
7.7099999999998e-09 -0.0713115
7.7099999999998e-09 -0.0713115
7.71999999999965e-09 -0.0713115
7.71999999999965e-09 -0.0713115
7.7299999999995e-09 -0.0713115
7.7299999999995e-09 -0.0713115
7.73999999999935e-09 -0.0713115
7.73999999999935e-09 -0.0713115
7.74999999999921e-09 -0.0713115
7.74999999999921e-09 -0.0713115
7.75999999999991e-09 -0.0713115
7.75999999999991e-09 -0.0713115
7.76999999999976e-09 -0.0713115
7.76999999999976e-09 -0.0713115
7.77999999999961e-09 -0.0713115
7.77999999999961e-09 -0.0713115
7.78999999999946e-09 -0.0713115
7.78999999999946e-09 -0.0713115
7.79999999999932e-09 -0.0713115
7.79999999999932e-09 -0.0713115
7.80999999999917e-09 -0.0713115
7.80999999999917e-09 -0.0713115
7.81999999999987e-09 -0.0713115
7.81999999999987e-09 -0.0713115
7.82999999999972e-09 -0.0713115
7.82999999999972e-09 -0.0713115
7.83999999999957e-09 -0.0713115
7.83999999999957e-09 -0.0713115
7.84999999999943e-09 -0.0713115
7.84999999999943e-09 -0.0713115
7.85999999999928e-09 -0.0713115
7.85999999999928e-09 -0.0713115
7.86999999999913e-09 -0.0713115
7.86999999999913e-09 -0.0713115
7.87999999999983e-09 -0.0713115
7.87999999999983e-09 -0.0713115
7.88999999999968e-09 -0.0713115
7.88999999999968e-09 -0.0713115
7.89999999999953e-09 -0.0713115
7.89999999999953e-09 -0.0713115
7.90999999999939e-09 -0.0713115
7.90999999999939e-09 -0.0713115
7.91999999999924e-09 -0.0713115
7.91999999999924e-09 -0.0713115
7.92999999999994e-09 -0.0713115
7.92999999999994e-09 -0.0713115
7.93999999999979e-09 -0.0713115
7.93999999999979e-09 -0.0713115
7.94999999999964e-09 -0.0713115
7.94999999999964e-09 -0.0713115
7.9599999999995e-09 -0.0713115
7.9599999999995e-09 -0.0713115
7.96999999999935e-09 -0.0713115
7.96999999999935e-09 -0.0713115
7.9799999999992e-09 -0.0713115
7.9799999999992e-09 -0.0713115
7.9899999999999e-09 -0.0713115
7.9899999999999e-09 -0.0713115
7.99999999999975e-09 -0.0713115
7.99999999999975e-09 -0.0713115
8.00999999999961e-09 -0.0713115
8.00999999999961e-09 -0.0713115
8.01999999999946e-09 -0.0713115
8.01999999999946e-09 -0.0713115
8.02999999999931e-09 -0.0713115
8.02999999999931e-09 -0.0713115
8.03999999999916e-09 -0.0713115
8.03999999999916e-09 -0.0713115
8.04999999999986e-09 -0.0713115
8.04999999999986e-09 -0.0713115
8.05999999999972e-09 -0.0713115
8.05999999999972e-09 -0.0713115
8.06999999999957e-09 -0.0713115
8.06999999999957e-09 -0.0713115
8.07999999999942e-09 -0.0713115
8.07999999999942e-09 -0.0713115
8.08999999999927e-09 -0.0713115
8.08999999999927e-09 -0.0713115
8.09999999999913e-09 -0.0713115
8.09999999999913e-09 -0.0713115
8.10999999999983e-09 -0.0713115
8.10999999999983e-09 -0.0713115
8.11999999999968e-09 -0.0713115
8.11999999999968e-09 -0.0713115
8.12999999999953e-09 -0.0713115
8.12999999999953e-09 -0.0713115
8.13999999999938e-09 -0.0713115
8.13999999999938e-09 -0.0713115
8.14999999999924e-09 -0.0713115
8.14999999999924e-09 -0.0713115
8.15999999999994e-09 -0.0713115
8.15999999999994e-09 -0.0713115
8.16999999999979e-09 -0.0713115
8.16999999999979e-09 -0.0713115
8.17999999999964e-09 -0.0713115
8.17999999999964e-09 -0.0713115
8.18999999999949e-09 -0.0713115
8.18999999999949e-09 -0.0713115
8.19999999999935e-09 -0.0713115
8.19999999999935e-09 -0.0713115
8.2099999999992e-09 -0.0713115
8.2099999999992e-09 -0.0713115
8.2199999999999e-09 -0.0713115
8.2199999999999e-09 -0.0713115
8.22999999999975e-09 -0.0713115
8.22999999999975e-09 -0.0713115
8.2399999999996e-09 -0.0713115
8.2399999999996e-09 -0.0713115
8.24999999999946e-09 -0.0713115
8.24999999999946e-09 -0.0713115
8.25999999999931e-09 -0.0713115
8.25999999999931e-09 -0.0713115
8.26999999999916e-09 -0.0713115
8.26999999999916e-09 -0.0713115
8.27999999999986e-09 -0.0713115
8.27999999999986e-09 -0.0713115
8.28999999999971e-09 -0.0713115
8.28999999999971e-09 -0.0713115
8.29999999999956e-09 -0.0713115
8.29999999999956e-09 -0.0713115
8.30999999999942e-09 -0.0713115
8.30999999999942e-09 -0.0713115
8.31999999999927e-09 -0.0713115
8.31999999999927e-09 -0.0713115
8.32999999999912e-09 -0.0713115
8.32999999999912e-09 -0.0713115
8.33999999999982e-09 -0.0713115
8.33999999999982e-09 -0.0713115
8.34999999999967e-09 -0.0713115
8.34999999999967e-09 -0.0713115
8.35999999999953e-09 -0.0713115
8.35999999999953e-09 -0.0713115
8.36999999999938e-09 -0.0713115
8.36999999999938e-09 -0.0713115
8.37999999999923e-09 -0.0713115
8.37999999999923e-09 -0.0713115
8.38999999999993e-09 -0.0713115
8.38999999999993e-09 -0.0713115
8.39999999999978e-09 -0.0713115
8.39999999999978e-09 -0.0713115
8.40999999999964e-09 -0.0713115
8.40999999999964e-09 -0.0713115
8.41999999999949e-09 -0.0713115
8.41999999999949e-09 -0.0713115
8.42999999999934e-09 -0.0713115
8.42999999999934e-09 -0.0713115
8.43999999999919e-09 -0.0713115
8.43999999999919e-09 -0.0713115
8.44999999999989e-09 -0.0713115
8.44999999999989e-09 -0.0713115
8.45999999999975e-09 -0.0713115
8.45999999999975e-09 -0.0713115
8.4699999999996e-09 -0.0713115
8.4699999999996e-09 -0.0713115
8.47999999999945e-09 -0.0713115
8.47999999999945e-09 -0.0713115
8.4899999999993e-09 -0.0713115
8.4899999999993e-09 -0.0713115
8.49999999999916e-09 -0.0713115
8.49999999999916e-09 -0.0713115
8.50999999999986e-09 -0.0713115
8.50999999999986e-09 -0.0713115
8.51999999999971e-09 -0.0713115
8.51999999999971e-09 -0.0713115
8.52999999999956e-09 -0.0713115
8.52999999999956e-09 -0.0713115
8.53999999999941e-09 -0.0713115
8.53999999999941e-09 -0.0713115
8.54999999999927e-09 -0.0713115
8.54999999999927e-09 -0.0713115
8.55999999999912e-09 -0.0713115
8.55999999999912e-09 -0.0713115
8.56999999999982e-09 -0.0713115
8.56999999999982e-09 -0.0713115
8.57999999999967e-09 -0.0713115
8.57999999999967e-09 -0.0713115
8.58999999999952e-09 -0.0713115
8.58999999999952e-09 -0.0713115
8.59999999999938e-09 -0.0713115
8.59999999999938e-09 -0.0713115
8.60999999999923e-09 -0.0713115
8.60999999999923e-09 -0.0713115
8.61999999999993e-09 -0.0713115
8.61999999999993e-09 -0.0713115
8.62999999999978e-09 -0.0713115
8.62999999999978e-09 -0.0713115
8.63999999999963e-09 -0.0713115
8.63999999999963e-09 -0.0713115
8.64999999999949e-09 -0.0713115
8.64999999999949e-09 -0.0713115
8.65999999999934e-09 -0.0713115
8.65999999999934e-09 -0.0713115
8.66999999999919e-09 -0.0713115
8.66999999999919e-09 -0.0713115
8.67999999999989e-09 -0.0713115
8.67999999999989e-09 -0.0713115
8.68999999999974e-09 -0.0713115
8.68999999999974e-09 -0.0713115
8.69999999999959e-09 -0.0713115
8.69999999999959e-09 -0.0713115
8.70999999999945e-09 -0.0713115
8.70999999999945e-09 -0.0713115
8.7199999999993e-09 -0.0713115
8.7199999999993e-09 -0.0713115
8.72999999999915e-09 -0.0713115
8.72999999999915e-09 -0.0713115
8.73999999999985e-09 -0.0713115
8.73999999999985e-09 -0.0713115
8.7499999999997e-09 -0.0713115
8.7499999999997e-09 -0.0713115
8.75999999999956e-09 -0.0713115
8.75999999999956e-09 -0.0713115
8.76999999999941e-09 -0.0713115
8.76999999999941e-09 -0.0713115
8.77999999999926e-09 -0.0713115
8.77999999999926e-09 -0.0713115
8.78999999999911e-09 -0.0713115
8.78999999999911e-09 -0.0713115
8.79999999999981e-09 -0.0713115
8.79999999999981e-09 -0.0713115
8.80999999999967e-09 -0.0713115
8.80999999999967e-09 -0.0713115
8.81999999999952e-09 -0.0713115
8.81999999999952e-09 -0.0713115
8.82999999999937e-09 -0.0713115
8.82999999999937e-09 -0.0713115
8.83999999999922e-09 -0.0713115
8.83999999999922e-09 -0.0713115
8.84999999999992e-09 -0.0713115
8.84999999999992e-09 -0.0713115
8.85999999999978e-09 -0.0713115
8.85999999999978e-09 -0.0713115
8.86999999999963e-09 -0.0713115
8.86999999999963e-09 -0.0713115
8.87999999999948e-09 -0.0713115
8.87999999999948e-09 -0.0713115
8.88999999999933e-09 -0.0713115
8.88999999999933e-09 -0.0713115
8.89999999999919e-09 -0.0713115
8.89999999999919e-09 -0.0713115
8.90999999999989e-09 -0.0713115
8.90999999999989e-09 -0.0713115
8.91999999999974e-09 -0.0713115
8.91999999999974e-09 -0.0713115
8.92999999999959e-09 -0.0713115
8.92999999999959e-09 -0.0713115
8.93999999999944e-09 -0.0713115
8.93999999999944e-09 -0.0713115
8.9499999999993e-09 -0.0713115
8.9499999999993e-09 -0.0713115
8.95999999999915e-09 -0.0713115
8.95999999999915e-09 -0.0713115
8.96999999999985e-09 -0.0713115
8.96999999999985e-09 -0.0713115
8.9799999999997e-09 -0.0713115
8.9799999999997e-09 -0.0713115
8.98999999999955e-09 -0.0713115
8.98999999999955e-09 -0.0713115
8.99999999999941e-09 -0.0713115
8.99999999999941e-09 -0.0713115
9.00999999999926e-09 -0.0713115
9.00999999999926e-09 -0.0713115
9.01999999999911e-09 -0.0713115
9.01999999999911e-09 -0.0713115
9.02999999999981e-09 -0.0713115
9.02999999999981e-09 -0.0713115
9.03999999999966e-09 -0.0713115
9.03999999999966e-09 -0.0713115
9.04999999999952e-09 -0.0713115
9.04999999999952e-09 -0.0713115
9.05999999999937e-09 -0.0713115
9.05999999999937e-09 -0.0713115
9.06999999999922e-09 -0.0713115
9.06999999999922e-09 -0.0713115
9.07999999999992e-09 -0.0713115
9.07999999999992e-09 -0.0713115
9.08999999999977e-09 -0.0713115
9.08999999999977e-09 -0.0713115
9.09999999999962e-09 -0.0713115
9.09999999999962e-09 -0.0713115
9.10999999999948e-09 -0.0713115
9.10999999999948e-09 -0.0713115
9.11999999999933e-09 -0.0713115
9.11999999999933e-09 -0.0713115
9.12999999999918e-09 -0.0713115
9.12999999999918e-09 -0.0713115
9.13999999999988e-09 -0.0713115
9.13999999999988e-09 -0.0713115
9.14999999999973e-09 -0.0713115
9.14999999999973e-09 -0.0713115
9.15999999999959e-09 -0.0713115
9.15999999999959e-09 -0.0713115
9.16999999999944e-09 -0.0713115
9.16999999999944e-09 -0.0713115
9.17999999999929e-09 -0.0713115
9.17999999999929e-09 -0.0713115
9.18999999999914e-09 -0.0713115
9.18999999999914e-09 -0.0713115
9.19999999999984e-09 -0.0713115
9.19999999999984e-09 -0.0713115
9.2099999999997e-09 -0.0713115
9.2099999999997e-09 -0.0713115
9.21999999999955e-09 -0.0713115
9.21999999999955e-09 -0.0713115
9.2299999999994e-09 -0.0713115
9.2299999999994e-09 -0.0713115
9.23999999999925e-09 -0.0713115
9.23999999999925e-09 -0.0713115
9.24999999999911e-09 -0.0713115
9.24999999999911e-09 -0.0713115
9.25999999999981e-09 -0.0713115
9.25999999999981e-09 -0.0713115
9.26999999999966e-09 -0.0713115
9.26999999999966e-09 -0.0713115
9.27999999999951e-09 -0.0713115
9.27999999999951e-09 -0.0713115
9.28999999999936e-09 -0.0713115
9.28999999999936e-09 -0.0713115
9.29999999999922e-09 -0.0713115
9.29999999999922e-09 -0.0713115
9.30999999999992e-09 -0.0713115
9.30999999999992e-09 -0.0713115
9.31999999999977e-09 -0.0713115
9.31999999999977e-09 -0.0713115
9.32999999999962e-09 -0.0713115
9.32999999999962e-09 -0.0713115
9.33999999999947e-09 -0.0713115
9.33999999999947e-09 -0.0713115
9.34999999999933e-09 -0.0713115
9.34999999999933e-09 -0.0713115
9.35999999999918e-09 -0.0713115
9.35999999999918e-09 -0.0713115
9.36999999999988e-09 -0.0713115
9.36999999999988e-09 -0.0713115
9.37999999999973e-09 -0.0713115
9.37999999999973e-09 -0.0713115
9.38999999999958e-09 -0.0713115
9.38999999999958e-09 -0.0713115
9.39999999999944e-09 -0.0713115
9.39999999999944e-09 -0.0713115
9.40999999999929e-09 -0.0713115
9.40999999999929e-09 -0.0713115
9.41999999999914e-09 -0.0713115
9.41999999999914e-09 -0.0713115
9.42999999999984e-09 -0.0713115
9.42999999999984e-09 -0.0713115
9.43999999999969e-09 -0.0713115
9.43999999999969e-09 -0.0713115
9.44999999999955e-09 -0.0713115
9.44999999999955e-09 -0.0713115
9.4599999999994e-09 -0.0713115
9.4599999999994e-09 -0.0713115
9.46999999999925e-09 -0.0713115
9.46999999999925e-09 -0.0713115
9.4799999999991e-09 -0.0713115
9.4799999999991e-09 -0.0713115
9.4899999999998e-09 -0.0713115
9.4899999999998e-09 -0.0713115
9.49999999999965e-09 -0.0713115
9.49999999999965e-09 -0.0713115
9.50999999999951e-09 -0.0713115
9.50999999999951e-09 -0.0713115
9.51999999999936e-09 -0.0713115
9.51999999999936e-09 -0.0713115
9.52999999999921e-09 -0.0713115
9.52999999999921e-09 -0.0713115
9.53999999999991e-09 -0.0713115
9.53999999999991e-09 -0.0713115
9.54999999999976e-09 -0.0713115
9.54999999999976e-09 -0.0713115
9.55999999999962e-09 -0.0713115
9.55999999999962e-09 -0.0713115
9.56999999999947e-09 -0.0713115
9.56999999999947e-09 -0.0713115
9.57999999999932e-09 -0.0713115
9.57999999999932e-09 -0.0713115
9.58999999999917e-09 -0.0713115
9.58999999999917e-09 -0.0713115
9.59999999999987e-09 -0.0713115
9.59999999999987e-09 -0.0713115
9.60999999999973e-09 -0.0713115
9.60999999999973e-09 -0.0713115
9.61999999999958e-09 -0.0713115
9.61999999999958e-09 -0.0713115
9.62999999999943e-09 -0.0713115
9.62999999999943e-09 -0.0713115
9.63999999999928e-09 -0.0713115
9.63999999999928e-09 -0.0713115
9.64999999999914e-09 -0.0713115
9.64999999999914e-09 -0.0713115
9.65999999999984e-09 -0.0713115
9.65999999999984e-09 -0.0713115
9.66999999999969e-09 -0.0713115
9.66999999999969e-09 -0.0713115
9.67999999999954e-09 -0.0713115
9.67999999999954e-09 -0.0713115
9.68999999999939e-09 -0.0713115
9.68999999999939e-09 -0.0713115
9.69999999999925e-09 -0.0713115
9.69999999999925e-09 -0.0713115
9.7099999999991e-09 -0.0713115
9.7099999999991e-09 -0.0713115
9.7199999999998e-09 -0.0713115
9.7199999999998e-09 -0.0713115
9.72999999999965e-09 -0.0713115
9.72999999999965e-09 -0.0713115
9.7399999999995e-09 -0.0713115
9.7399999999995e-09 -0.0713115
9.74999999999936e-09 -0.0713115
9.74999999999936e-09 -0.0713115
9.75999999999921e-09 -0.0713115
9.75999999999921e-09 -0.0713115
9.76999999999991e-09 -0.0713115
9.76999999999991e-09 -0.0713115
9.77999999999976e-09 -0.0713115
9.77999999999976e-09 -0.0713115
9.78999999999961e-09 -0.0713115
9.78999999999961e-09 -0.0713115
9.79999999999947e-09 -0.0713115
9.79999999999947e-09 -0.0713115
9.80999999999932e-09 -0.0713115
9.80999999999932e-09 -0.0713115
9.81999999999917e-09 -0.0713115
9.81999999999917e-09 -0.0713115
9.82999999999987e-09 -0.0713115
9.82999999999987e-09 -0.0713115
9.83999999999972e-09 -0.0713115
9.83999999999972e-09 -0.0713115
9.84999999999958e-09 -0.0713115
9.84999999999958e-09 -0.0713115
9.85999999999943e-09 -0.0713115
9.85999999999943e-09 -0.0713115
9.86999999999928e-09 -0.0713115
9.86999999999928e-09 -0.0713115
9.87999999999913e-09 -0.0713115
9.87999999999913e-09 -0.0713115
9.88999999999983e-09 -0.0713115
9.88999999999983e-09 -0.0713115
9.89999999999968e-09 -0.0713115
9.89999999999968e-09 -0.0713115
9.90999999999954e-09 -0.0713115
9.90999999999954e-09 -0.0713115
9.91999999999939e-09 -0.0713115
9.91999999999939e-09 -0.0713115
9.92999999999924e-09 -0.0713115
9.92999999999924e-09 -0.0713115
9.9399999999991e-09 -0.0713115
9.9399999999991e-09 -0.0713115
9.94999999999979e-09 -0.0713115
9.94999999999979e-09 -0.0713115
9.95999999999965e-09 -0.0713115
9.95999999999965e-09 -0.0713115
9.9699999999995e-09 -0.0713115
9.9699999999995e-09 -0.0713115
9.97999999999935e-09 -0.0713115
9.97999999999935e-09 -0.0713115
9.9899999999992e-09 -0.0713115
9.9899999999992e-09 -0.0712903
9.9899999999992e-09 -0.0712096
9.9899999999992e-09 -0.0711438
9.9899999999992e-09 -0.0710937


==> figures/Transitiondatamos/group_56_segment_610.txt <==
time vOut
0 -0.0436393
0 -0.0436698
0 -0.0436581
9.99999999985252e-12 -0.0436432
9.99999999985252e-12 -0.0436239
1.9999999999705e-11 -0.043605
1.9999999999705e-11 -0.0435847
2.99999999995576e-11 -0.0435648
2.99999999995576e-11 -0.0435473
4.00000000002571e-11 -0.043532
4.00000000002571e-11 -0.0435205
5.00000000001096e-11 -0.0435126
5.00000000001096e-11 -0.0435093
5.99999999999622e-11 -0.0435103
5.99999999999622e-11 -0.0435162
6.99999999998147e-11 -0.0435269
6.99999999998147e-11 -0.0435427
7.99999999996672e-11 -0.0435632
7.99999999996672e-11 -0.0435888
9.00000000003668e-11 -0.0436192
9.00000000003668e-11 -0.0436545
1.00000000000219e-10 -0.0436944
1.00000000000219e-10 -0.043739
1.10000000000072e-10 -0.043788
1.10000000000072e-10 -0.0438414
1.19999999999924e-10 -0.043899
1.19999999999924e-10 -0.0439608
1.29999999999777e-10 -0.0440264
1.29999999999777e-10 -0.044096
1.39999999999629e-10 -0.0441692
1.39999999999629e-10 -0.044246
1.50000000000329e-10 -0.0443263
1.50000000000329e-10 -0.0444098
1.60000000000181e-10 -0.0444965
1.60000000000181e-10 -0.0445863
1.70000000000034e-10 -0.044679
1.70000000000034e-10 -0.0447746
1.79999999999886e-10 -0.0448728
1.79999999999886e-10 -0.0449736
1.89999999999739e-10 -0.0450769
1.89999999999739e-10 -0.0451826
1.99999999999592e-10 -0.0452905
1.99999999999592e-10 -0.0454006
2.10000000000291e-10 -0.0455127
2.10000000000291e-10 -0.0456268
2.20000000000144e-10 -0.0457427
2.20000000000144e-10 -0.0458605
2.29999999999996e-10 -0.0459799
2.29999999999996e-10 -0.046101
2.39999999999849e-10 -0.0462236
2.39999999999849e-10 -0.0463476
2.49999999999701e-10 -0.046473
2.49999999999701e-10 -0.0465996
2.59999999999554e-10 -0.0467275
2.59999999999554e-10 -0.0468565
2.70000000000253e-10 -0.0469866
2.70000000000253e-10 -0.0471177
2.80000000000106e-10 -0.0472498
2.80000000000106e-10 -0.0473827
2.89999999999958e-10 -0.0475164
2.89999999999958e-10 -0.0476509
2.99999999999811e-10 -0.0477861
2.99999999999811e-10 -0.047922
3.09999999999663e-10 -0.0480584
3.09999999999663e-10 -0.0481953
3.20000000000363e-10 -0.0483327
3.20000000000363e-10 -0.0484706
3.30000000000215e-10 -0.0486088
3.30000000000215e-10 -0.0487474
3.40000000000068e-10 -0.0488862
3.40000000000068e-10 -0.0490253
3.4999999999992e-10 -0.0491646
3.4999999999992e-10 -0.049304
3.59999999999773e-10 -0.0494436
3.59999999999773e-10 -0.0495832
3.69999999999625e-10 -0.0497229
3.69999999999625e-10 -0.0498626
3.80000000000325e-10 -0.0500022
3.80000000000325e-10 -0.0501418
3.90000000000178e-10 -0.0502812
3.90000000000178e-10 -0.0504205
4.0000000000003e-10 -0.0505597
4.0000000000003e-10 -0.0506986
4.09999999999883e-10 -0.0508373
4.09999999999883e-10 -0.0509758
4.19999999999735e-10 -0.051114
4.19999999999735e-10 -0.0512518
4.29999999999588e-10 -0.0513893
4.29999999999588e-10 -0.0515265
4.40000000000287e-10 -0.0516633
4.40000000000287e-10 -0.0517996
4.5000000000014e-10 -0.0519355
4.5000000000014e-10 -0.052071
4.59999999999992e-10 -0.052206
4.59999999999992e-10 -0.0523405
4.69999999999845e-10 -0.0524745
4.69999999999845e-10 -0.0526079
4.79999999999697e-10 -0.0527408
4.79999999999697e-10 -0.0528731
4.8999999999955e-10 -0.0530048
4.8999999999955e-10 -0.053136
5.00000000000249e-10 -0.0532665
5.00000000000249e-10 -0.0533964
5.10000000000102e-10 -0.0535256
5.10000000000102e-10 -0.0536542
5.19999999999954e-10 -0.0537821
5.19999999999954e-10 -0.0539094
5.29999999999807e-10 -0.0540359
5.29999999999807e-10 -0.0541618
5.39999999999659e-10 -0.0542869
5.39999999999659e-10 -0.0544113
5.50000000000359e-10 -0.054535
5.50000000000359e-10 -0.054658
5.60000000000211e-10 -0.0547802
5.60000000000211e-10 -0.0549016
5.70000000000064e-10 -0.0550223
5.70000000000064e-10 -0.0551423
5.79999999999917e-10 -0.0552614
5.79999999999917e-10 -0.0553798
5.89999999999769e-10 -0.0554974
5.89999999999769e-10 -0.0556142
5.99999999999622e-10 -0.0557302
5.99999999999622e-10 -0.0558454
6.10000000000321e-10 -0.0559599
6.10000000000321e-10 -0.0560735
6.20000000000174e-10 -0.0561863
6.20000000000174e-10 -0.0562984
6.30000000000026e-10 -0.0564096
6.30000000000026e-10 -0.05652
6.39999999999879e-10 -0.0566296
6.39999999999879e-10 -0.0567384
6.49999999999731e-10 -0.0568464
6.49999999999731e-10 -0.0569536
6.59999999999584e-10 -0.0570599
6.59999999999584e-10 -0.0571655
6.70000000000283e-10 -0.0572703
6.70000000000283e-10 -0.0573742
6.80000000000136e-10 -0.0574774
6.80000000000136e-10 -0.0575797
6.89999999999988e-10 -0.0576812
6.89999999999988e-10 -0.057782
6.99999999999841e-10 -0.057882
6.99999999999841e-10 -0.0579811
7.09999999999693e-10 -0.0580795
7.09999999999693e-10 -0.0581771
7.19999999999546e-10 -0.0582739
7.19999999999546e-10 -0.0583699
7.30000000000245e-10 -0.0584652
7.30000000000245e-10 -0.0585596
7.40000000000098e-10 -0.0586533
7.40000000000098e-10 -0.0587463
7.4999999999995e-10 -0.0588385
7.4999999999995e-10 -0.0589299
7.59999999999803e-10 -0.0590206
7.59999999999803e-10 -0.0591105
7.69999999999656e-10 -0.0591998
7.69999999999656e-10 -0.0592882
7.80000000000355e-10 -0.059376
7.80000000000355e-10 -0.059463
7.90000000000208e-10 -0.0595493
7.90000000000208e-10 -0.0596349
8.0000000000006e-10 -0.0597197
8.0000000000006e-10 -0.0598039
8.09999999999913e-10 -0.0598874
8.09999999999913e-10 -0.0599702
8.19999999999765e-10 -0.0600523
8.19999999999765e-10 -0.0601338
8.29999999999618e-10 -0.0602145
8.29999999999618e-10 -0.0602946
8.40000000000317e-10 -0.0603741
8.40000000000317e-10 -0.0604528
8.5000000000017e-10 -0.060531
8.5000000000017e-10 -0.0606085
8.60000000000022e-10 -0.0606854
8.60000000000022e-10 -0.0607616
8.69999999999875e-10 -0.0608372
8.69999999999875e-10 -0.0609122
8.79999999999727e-10 -0.0609866
8.79999999999727e-10 -0.0610604
8.8999999999958e-10 -0.0611337
8.8999999999958e-10 -0.0612063
9.00000000000279e-10 -0.0612783
9.00000000000279e-10 -0.0613498
9.10000000000132e-10 -0.0614207
9.10000000000132e-10 -0.061491
9.19999999999984e-10 -0.0615608
9.19999999999984e-10 -0.06163
9.29999999999837e-10 -0.0616987
9.29999999999837e-10 -0.0617669
9.39999999999689e-10 -0.0618345
9.39999999999689e-10 -0.0619016
9.49999999999542e-10 -0.0619682
9.49999999999542e-10 -0.0620342
9.60000000000242e-10 -0.0620998
9.60000000000242e-10 -0.0621648
9.70000000000094e-10 -0.0622294
9.70000000000094e-10 -0.0622935
9.79999999999947e-10 -0.0623571
9.79999999999947e-10 -0.0624202
9.89999999999799e-10 -0.0624829
9.89999999999799e-10 -0.0625451
9.99999999999652e-10 -0.0626069
9.99999999999652e-10 -0.0626681
1.01000000000035e-09 -0.062729
1.01000000000035e-09 -0.0627894
1.0200000000002e-09 -0.0628494
1.0200000000002e-09 -0.0629089
1.03000000000006e-09 -0.062968
1.03000000000006e-09 -0.0630267
1.03999999999991e-09 -0.063085
1.03999999999991e-09 -0.0631429
1.04999999999976e-09 -0.0632004
1.04999999999976e-09 -0.0632575
1.05999999999961e-09 -0.0633142
1.05999999999961e-09 -0.0633705
1.07000000000031e-09 -0.0634264
1.07000000000031e-09 -0.063482
1.08000000000017e-09 -0.0635371
1.08000000000017e-09 -0.063592
1.09000000000002e-09 -0.0636464
1.09000000000002e-09 -0.0637005
1.09999999999987e-09 -0.0637542
1.09999999999987e-09 -0.0638076
1.10999999999972e-09 -0.0638607
1.10999999999972e-09 -0.0639134
1.11999999999958e-09 -0.0639657
1.11999999999958e-09 -0.0640177
1.13000000000028e-09 -0.0640694
1.13000000000028e-09 -0.0641208
1.14000000000013e-09 -0.0641719
1.14000000000013e-09 -0.0642226
1.14999999999998e-09 -0.064273
1.14999999999998e-09 -0.0643232
1.15999999999983e-09 -0.064373
1.15999999999983e-09 -0.0644225
1.16999999999969e-09 -0.0644717
1.16999999999969e-09 -0.0645206
1.17999999999954e-09 -0.0645692
1.17999999999954e-09 -0.0646175
1.19000000000024e-09 -0.0646656
1.19000000000024e-09 -0.0647133
1.20000000000009e-09 -0.0647608
1.20000000000009e-09 -0.064808
1.20999999999994e-09 -0.0648549
1.20999999999994e-09 -0.0649016
1.2199999999998e-09 -0.064948
1.2199999999998e-09 -0.0649941
1.22999999999965e-09 -0.06504
1.22999999999965e-09 -0.0650856
1.24000000000035e-09 -0.0651309
1.24000000000035e-09 -0.065176
1.2500000000002e-09 -0.0652208
1.2500000000002e-09 -0.0652654
1.26000000000005e-09 -0.0653097
1.26000000000005e-09 -0.0653538
1.2699999999999e-09 -0.0653976
1.2699999999999e-09 -0.0654412
1.27999999999976e-09 -0.0654846
1.27999999999976e-09 -0.0655277
1.28999999999961e-09 -0.0655706
1.28999999999961e-09 -0.0656132
1.30000000000031e-09 -0.0656556
1.30000000000031e-09 -0.0656978
1.31000000000016e-09 -0.0657397
1.31000000000016e-09 -0.0657814
1.32000000000001e-09 -0.0658229
1.32000000000001e-09 -0.0658642
1.32999999999987e-09 -0.0659052
1.32999999999987e-09 -0.065946
1.33999999999972e-09 -0.0659866
1.33999999999972e-09 -0.066027
1.34999999999957e-09 -0.0660671
1.34999999999957e-09 -0.066107
1.36000000000027e-09 -0.0661468
1.36000000000027e-09 -0.0661863
1.37000000000012e-09 -0.0662256
1.37000000000012e-09 -0.0662646
1.37999999999998e-09 -0.0663035
1.37999999999998e-09 -0.0663421
1.38999999999983e-09 -0.0663806
1.38999999999983e-09 -0.0664188
1.39999999999968e-09 -0.0664568
1.39999999999968e-09 -0.0664947
1.41000000000038e-09 -0.0665323
1.41000000000038e-09 -0.0665697
1.42000000000023e-09 -0.0666069
1.42000000000023e-09 -0.0666439
1.43000000000009e-09 -0.0666807
1.43000000000009e-09 -0.0667172
1.43999999999994e-09 -0.0667536
1.43999999999994e-09 -0.0667898
1.44999999999979e-09 -0.0668258
1.44999999999979e-09 -0.0668616
1.45999999999964e-09 -0.0668972
1.45999999999964e-09 -0.0669326
1.47000000000034e-09 -0.0669678
1.47000000000034e-09 -0.0670028
1.4800000000002e-09 -0.0670376
1.4800000000002e-09 -0.0670722
1.49000000000005e-09 -0.0671066
1.49000000000005e-09 -0.0671408
1.4999999999999e-09 -0.0671748
1.4999999999999e-09 -0.0672086
1.50999999999975e-09 -0.0672422
1.50999999999975e-09 -0.0672757
1.51999999999961e-09 -0.0673089
1.51999999999961e-09 -0.0673419
1.53000000000031e-09 -0.0673748
1.53000000000031e-09 -0.0674075
1.54000000000016e-09 -0.0674399
1.54000000000016e-09 -0.0674722
1.55000000000001e-09 -0.0675043
1.55000000000001e-09 -0.0675362
1.55999999999986e-09 -0.0675679
1.55999999999986e-09 -0.0675994
1.56999999999972e-09 -0.0676308
1.56999999999972e-09 -0.0676619
1.57999999999957e-09 -0.0676928
1.57999999999957e-09 -0.0677236
1.59000000000027e-09 -0.0677542
1.59000000000027e-09 -0.0677846
1.60000000000012e-09 -0.0678148
1.60000000000012e-09 -0.0678448
1.60999999999997e-09 -0.0678746
1.60999999999997e-09 -0.0679043
1.61999999999983e-09 -0.0679337
1.61999999999983e-09 -0.067963
1.62999999999968e-09 -0.0679921
1.62999999999968e-09 -0.068021
1.64000000000038e-09 -0.0680497
1.64000000000038e-09 -0.0680782
1.65000000000023e-09 -0.0681066
1.65000000000023e-09 -0.0681348
1.66000000000008e-09 -0.0681627
1.66000000000008e-09 -0.0681905
1.66999999999993e-09 -0.0682182
1.66999999999993e-09 -0.0682456
1.67999999999979e-09 -0.0682729
1.67999999999979e-09 -0.0682999
1.68999999999964e-09 -0.0683268
1.68999999999964e-09 -0.0683535
1.70000000000034e-09 -0.0683801
1.70000000000034e-09 -0.0684064
1.71000000000019e-09 -0.0684326
1.71000000000019e-09 -0.0684586
1.72000000000004e-09 -0.0684844
1.72000000000004e-09 -0.0685101
1.7299999999999e-09 -0.0685355
1.7299999999999e-09 -0.0685608
1.73999999999975e-09 -0.0685859
1.73999999999975e-09 -0.0686109
1.7499999999996e-09 -0.0686356
1.7499999999996e-09 -0.0686602
1.7600000000003e-09 -0.0686846
1.7600000000003e-09 -0.0687089
1.77000000000015e-09 -0.068733
1.77000000000015e-09 -0.0687568
1.78000000000001e-09 -0.0687806
1.78000000000001e-09 -0.0688041
1.78999999999986e-09 -0.0688275
1.78999999999986e-09 -0.0688507
1.79999999999971e-09 -0.0688737
1.79999999999971e-09 -0.0688966
1.80999999999956e-09 -0.0689193
1.80999999999956e-09 -0.0689418
1.82000000000026e-09 -0.0689642
1.82000000000026e-09 -0.0689864
1.83000000000012e-09 -0.0690084
1.83000000000012e-09 -0.0690303
1.83999999999997e-09 -0.0690519
1.83999999999997e-09 -0.0690735
1.84999999999982e-09 -0.0690948
1.84999999999982e-09 -0.069116
1.85999999999967e-09 -0.0691371
1.85999999999967e-09 -0.0691579
1.87000000000037e-09 -0.0691787
1.87000000000037e-09 -0.0691992
1.88000000000023e-09 -0.0692196
1.88000000000023e-09 -0.0692398
1.89000000000008e-09 -0.0692599
1.89000000000008e-09 -0.0692798
1.89999999999993e-09 -0.0692996
1.89999999999993e-09 -0.0693191
1.90999999999978e-09 -0.0693386
1.90999999999978e-09 -0.0693579
1.91999999999964e-09 -0.069377
1.91999999999964e-09 -0.069396
1.93000000000034e-09 -0.0694148
1.93000000000034e-09 -0.0694334
1.94000000000019e-09 -0.069452
1.94000000000019e-09 -0.0694703
1.95000000000004e-09 -0.0694885
1.95000000000004e-09 -0.0695066
1.95999999999989e-09 -0.0695245
1.95999999999989e-09 -0.0695423
1.96999999999975e-09 -0.0695599
1.96999999999975e-09 -0.0695773
1.9799999999996e-09 -0.0695947
1.9799999999996e-09 -0.0696118
1.9900000000003e-09 -0.0696289
1.9900000000003e-09 -0.0696457
2.00000000000015e-09 -0.0696625
2.00000000000015e-09 -0.0696791
2.01e-09 -0.0696955
2.01e-09 -0.0697118
2.01999999999986e-09 -0.069728
2.01999999999986e-09 -0.069744
2.02999999999971e-09 -0.0697599
2.02999999999971e-09 -0.0697757
2.03999999999956e-09 -0.0697913
2.03999999999956e-09 -0.0698068
2.05000000000026e-09 -0.0698221
2.05000000000026e-09 -0.0698374
2.06000000000011e-09 -0.0698524
2.06000000000011e-09 -0.0698674
2.06999999999996e-09 -0.0698822
2.06999999999996e-09 -0.0698969
2.07999999999982e-09 -0.0699114
2.07999999999982e-09 -0.0699258
2.08999999999967e-09 -0.0699401
2.08999999999967e-09 -0.0699543
2.10000000000037e-09 -0.0699683
2.10000000000037e-09 -0.0699822
2.11000000000022e-09 -0.069996
2.11000000000022e-09 -0.0700097
2.12000000000007e-09 -0.0700232
2.12000000000007e-09 -0.0700366
2.12999999999993e-09 -0.0700499
2.12999999999993e-09 -0.0700631
2.13999999999978e-09 -0.0700761
2.13999999999978e-09 -0.070089
2.14999999999963e-09 -0.0701018
2.14999999999963e-09 -0.0701145
2.16000000000033e-09 -0.0701271
2.16000000000033e-09 -0.0701395
2.17000000000018e-09 -0.0701519
2.17000000000018e-09 -0.0701641
2.18000000000004e-09 -0.0701762
2.18000000000004e-09 -0.0701882
2.18999999999989e-09 -0.0702001
2.18999999999989e-09 -0.0702118
2.19999999999974e-09 -0.0702235
2.19999999999974e-09 -0.070235
2.20999999999959e-09 -0.0702465
2.20999999999959e-09 -0.0702578
2.22000000000029e-09 -0.070269
2.22000000000029e-09 -0.0702801
2.23000000000015e-09 -0.0702911
2.23000000000015e-09 -0.070302
2.24e-09 -0.0703128
2.24e-09 -0.0703235
2.24999999999985e-09 -0.0703341
2.24999999999985e-09 -0.0703446
2.2599999999997e-09 -0.0703549
2.2599999999997e-09 -0.0703652
2.26999999999956e-09 -0.0703754
2.26999999999956e-09 -0.0703855
2.28000000000026e-09 -0.0703955
2.28000000000026e-09 -0.0704054
2.29000000000011e-09 -0.0704152
2.29000000000011e-09 -0.0704248
2.29999999999996e-09 -0.0704344
2.29999999999996e-09 -0.0704439
2.30999999999981e-09 -0.0704534
2.30999999999981e-09 -0.0704627
2.31999999999967e-09 -0.0704719
2.31999999999967e-09 -0.070481
2.33000000000037e-09 -0.0704901
2.33000000000037e-09 -0.070499
2.34000000000022e-09 -0.0705079
2.34000000000022e-09 -0.0705167
2.35000000000007e-09 -0.0705253
2.35000000000007e-09 -0.0705339
2.35999999999992e-09 -0.0705425
2.35999999999992e-09 -0.0705509
2.36999999999978e-09 -0.0705592
2.36999999999978e-09 -0.0705675
2.37999999999963e-09 -0.0705757
2.37999999999963e-09 -0.0705837
2.39000000000033e-09 -0.0705918
2.39000000000033e-09 -0.0705997
2.40000000000018e-09 -0.0706075
2.40000000000018e-09 -0.0706153
2.41000000000003e-09 -0.070623
2.41000000000003e-09 -0.0706306
2.41999999999989e-09 -0.0706381
2.41999999999989e-09 -0.0706456
2.42999999999974e-09 -0.070653
2.42999999999974e-09 -0.0706603
2.43999999999959e-09 -0.0706675
2.43999999999959e-09 -0.0706746
2.45000000000029e-09 -0.0706817
2.45000000000029e-09 -0.0706887
2.46000000000014e-09 -0.0706957
2.46000000000014e-09 -0.0707025
2.46999999999999e-09 -0.0707093
2.46999999999999e-09 -0.070716
2.47999999999985e-09 -0.0707227
2.47999999999985e-09 -0.0707293
2.4899999999997e-09 -0.0707358
2.4899999999997e-09 -0.0707422
2.49999999999955e-09 -0.0707486
2.49999999999955e-09 -0.0707549
2.51000000000025e-09 -0.0707611
2.51000000000025e-09 -0.0707673
2.5200000000001e-09 -0.0707734
2.5200000000001e-09 -0.0707795
2.52999999999996e-09 -0.0707855
2.52999999999996e-09 -0.0707914
2.53999999999981e-09 -0.0707973
2.53999999999981e-09 -0.0708031
2.54999999999966e-09 -0.0708088
2.54999999999966e-09 -0.0708145
2.56000000000036e-09 -0.0708201
2.56000000000036e-09 -0.0708256
2.57000000000021e-09 -0.0708311
2.57000000000021e-09 -0.0708366
2.58000000000007e-09 -0.070842
2.58000000000007e-09 -0.0708473
2.58999999999992e-09 -0.0708525
2.58999999999992e-09 -0.0708578
2.59999999999977e-09 -0.0708629
2.59999999999977e-09 -0.070868
2.60999999999962e-09 -0.0708731
2.60999999999962e-09 -0.070878
2.62000000000032e-09 -0.070883
2.62000000000032e-09 -0.0708879
2.63000000000018e-09 -0.0708927
2.63000000000018e-09 -0.0708975
2.64000000000003e-09 -0.0709022
2.64000000000003e-09 -0.0709069
2.64999999999988e-09 -0.0709115
2.64999999999988e-09 -0.0709161
2.65999999999973e-09 -0.0709206
2.65999999999973e-09 -0.0709251
2.66999999999959e-09 -0.0709295
2.66999999999959e-09 -0.0709339
2.68000000000029e-09 -0.0709382
2.68000000000029e-09 -0.0709425
2.69000000000014e-09 -0.0709468
2.69000000000014e-09 -0.070951
2.69999999999999e-09 -0.0709551
2.69999999999999e-09 -0.0709592
2.70999999999984e-09 -0.0709633
2.70999999999984e-09 -0.0709673
2.7199999999997e-09 -0.0709713
2.7199999999997e-09 -0.0709752
2.72999999999955e-09 -0.0709791
2.72999999999955e-09 -0.0709829
2.74000000000025e-09 -0.0709867
2.74000000000025e-09 -0.0709905
2.7500000000001e-09 -0.0709942
2.7500000000001e-09 -0.0709978
2.75999999999995e-09 -0.0710015
2.75999999999995e-09 -0.0710051
2.76999999999981e-09 -0.0710086
2.76999999999981e-09 -0.0710121
2.77999999999966e-09 -0.0710156
2.77999999999966e-09 -0.0710191
2.79000000000036e-09 -0.0710225
2.79000000000036e-09 -0.0710258
2.80000000000021e-09 -0.0710291
2.80000000000021e-09 -0.0710324
2.81000000000006e-09 -0.0710357
2.81000000000006e-09 -0.0710389
2.81999999999992e-09 -0.0710421
2.81999999999992e-09 -0.0710452
2.82999999999977e-09 -0.0710483
2.82999999999977e-09 -0.0710514
2.83999999999962e-09 -0.0710545
2.83999999999962e-09 -0.0710575
2.85000000000032e-09 -0.0710604
2.85000000000032e-09 -0.0710634
2.86000000000017e-09 -0.0710663
2.86000000000017e-09 -0.0710692
2.87000000000003e-09 -0.071072
2.87000000000003e-09 -0.0710748
2.87999999999988e-09 -0.0710776
2.87999999999988e-09 -0.0710803
2.88999999999973e-09 -0.0710831
2.88999999999973e-09 -0.0710857
2.89999999999958e-09 -0.0710884
2.89999999999958e-09 -0.071091
2.91000000000028e-09 -0.0710936
2.91000000000028e-09 -0.0710962
2.92000000000013e-09 -0.0710987
2.92000000000013e-09 -0.0711012
2.92999999999999e-09 -0.0711037
2.92999999999999e-09 -0.0711062
2.93999999999984e-09 -0.0711086
2.93999999999984e-09 -0.071111
2.94999999999969e-09 -0.0711134
2.94999999999969e-09 -0.0711157
2.95999999999954e-09 -0.071118
2.95999999999954e-09 -0.0711203
2.97000000000024e-09 -0.0711226
2.97000000000024e-09 -0.0711248
2.9800000000001e-09 -0.0711271
2.9800000000001e-09 -0.0711292
2.98999999999995e-09 -0.0711314
2.98999999999995e-09 -0.0711335
2.9999999999998e-09 -0.0711357
2.9999999999998e-09 -0.0711378
3.00999999999965e-09 -0.0711398
3.00999999999965e-09 -0.0711419
3.02000000000035e-09 -0.0711439
3.02000000000035e-09 -0.0711459
3.03000000000021e-09 -0.0711479
3.03000000000021e-09 -0.0711498
3.04000000000006e-09 -0.0711517
3.04000000000006e-09 -0.0711537
3.04999999999991e-09 -0.0711555
3.04999999999991e-09 -0.0711574
3.05999999999976e-09 -0.0711593
3.05999999999976e-09 -0.0711611
3.06999999999962e-09 -0.0711629
3.06999999999962e-09 -0.0711647
3.08000000000032e-09 -0.0711664
3.08000000000032e-09 -0.0711682
3.09000000000017e-09 -0.0711699
3.09000000000017e-09 -0.0711716
3.10000000000002e-09 -0.0711733
3.10000000000002e-09 -0.0711749
3.10999999999987e-09 -0.0711766
3.10999999999987e-09 -0.0711782
3.11999999999973e-09 -0.0711798
3.11999999999973e-09 -0.0711814
3.12999999999958e-09 -0.071183
3.12999999999958e-09 -0.0711845
3.14000000000028e-09 -0.071186
3.14000000000028e-09 -0.0711875
3.15000000000013e-09 -0.071189
3.15000000000013e-09 -0.0711905
3.15999999999998e-09 -0.071192
3.15999999999998e-09 -0.0711934
3.16999999999984e-09 -0.0711949
3.16999999999984e-09 -0.0711963
3.17999999999969e-09 -0.0711977
3.17999999999969e-09 -0.0711991
3.18999999999954e-09 -0.0712004
3.18999999999954e-09 -0.0712018
3.20000000000024e-09 -0.0712031
3.20000000000024e-09 -0.0712044
3.21000000000009e-09 -0.0712057
3.21000000000009e-09 -0.071207
3.21999999999995e-09 -0.0712083
3.21999999999995e-09 -0.0712095
3.2299999999998e-09 -0.0712108
3.2299999999998e-09 -0.071212
3.23999999999965e-09 -0.0712132
3.23999999999965e-09 -0.0712144
3.25000000000035e-09 -0.0712156
3.25000000000035e-09 -0.0712168
3.2600000000002e-09 -0.0712179
3.2600000000002e-09 -0.0712191
3.27000000000006e-09 -0.0712202
3.27000000000006e-09 -0.0712213
3.27999999999991e-09 -0.0712224
3.27999999999991e-09 -0.0712235
3.28999999999976e-09 -0.0712246
3.28999999999976e-09 -0.0712257
3.29999999999961e-09 -0.0712267
3.29999999999961e-09 -0.0712278
3.31000000000031e-09 -0.0712288
3.31000000000031e-09 -0.0712298
3.32000000000016e-09 -0.0712308
3.32000000000016e-09 -0.0712318
3.33000000000002e-09 -0.0712328
3.33000000000002e-09 -0.0712338
3.33999999999987e-09 -0.0712347
3.33999999999987e-09 -0.0712357
3.34999999999972e-09 -0.0712366
3.34999999999972e-09 -0.0712375
3.35999999999957e-09 -0.0712384
3.35999999999957e-09 -0.0712393
3.37000000000027e-09 -0.0712402
3.37000000000027e-09 -0.0712411
3.38000000000013e-09 -0.071242
3.38000000000013e-09 -0.0712428
3.38999999999998e-09 -0.0712437
3.38999999999998e-09 -0.0712445
3.39999999999983e-09 -0.0712454
3.39999999999983e-09 -0.0712462
3.40999999999968e-09 -0.071247
3.40999999999968e-09 -0.0712478
3.41999999999954e-09 -0.0712486
3.41999999999954e-09 -0.0712494
3.43000000000024e-09 -0.0712502
3.43000000000024e-09 -0.0712509
3.44000000000009e-09 -0.0712517
3.44000000000009e-09 -0.0712524
3.44999999999994e-09 -0.0712532
3.44999999999994e-09 -0.0712539
3.45999999999979e-09 -0.0712546
3.45999999999979e-09 -0.0712553
3.46999999999965e-09 -0.071256
3.46999999999965e-09 -0.0712567
3.48000000000035e-09 -0.0712574
3.48000000000035e-09 -0.0712581
3.4900000000002e-09 -0.0712588
3.4900000000002e-09 -0.0712594
3.50000000000005e-09 -0.0712601
3.50000000000005e-09 -0.0712607
3.5099999999999e-09 -0.0712614
3.5099999999999e-09 -0.071262
3.51999999999976e-09 -0.0712626
3.51999999999976e-09 -0.0712632
3.52999999999961e-09 -0.0712638
3.52999999999961e-09 -0.0712644
3.54000000000031e-09 -0.071265
3.54000000000031e-09 -0.0712656
3.55000000000016e-09 -0.0712662
3.55000000000016e-09 -0.0712668
3.56000000000001e-09 -0.0712673
3.56000000000001e-09 -0.0712679
3.56999999999987e-09 -0.0712684
3.56999999999987e-09 -0.071269
3.57999999999972e-09 -0.0712695
3.57999999999972e-09 -0.0712701
3.58999999999957e-09 -0.0712706
3.58999999999957e-09 -0.0712711
3.60000000000027e-09 -0.0712716
3.60000000000027e-09 -0.0712721
3.61000000000012e-09 -0.0712726
3.61000000000012e-09 -0.0712731
3.61999999999998e-09 -0.0712736
3.61999999999998e-09 -0.0712741
3.62999999999983e-09 -0.0712746
3.62999999999983e-09 -0.0712751
3.63999999999968e-09 -0.0712755
3.63999999999968e-09 -0.071276
3.65000000000038e-09 -0.0712764
3.65000000000038e-09 -0.0712769
3.66000000000023e-09 -0.0712773
3.66000000000023e-09 -0.0712778
3.67000000000009e-09 -0.0712782
3.67000000000009e-09 -0.0712786
3.67999999999994e-09 -0.0712791
3.67999999999994e-09 -0.0712795
3.68999999999979e-09 -0.0712799
3.68999999999979e-09 -0.0712803
3.69999999999964e-09 -0.0712807
3.69999999999964e-09 -0.0712811
3.71000000000034e-09 -0.0712815
3.71000000000034e-09 -0.0712819
3.72000000000019e-09 -0.0712823
3.72000000000019e-09 -0.0712826
3.73000000000005e-09 -0.071283
3.73000000000005e-09 -0.0712834
3.7399999999999e-09 -0.0712838
3.7399999999999e-09 -0.0712841
3.74999999999975e-09 -0.0712845
3.74999999999975e-09 -0.0712848
3.7599999999996e-09 -0.0712852
3.7599999999996e-09 -0.0712855
3.7700000000003e-09 -0.0712859
3.7700000000003e-09 -0.0712862
3.78000000000016e-09 -0.0712865
3.78000000000016e-09 -0.0712868
3.79000000000001e-09 -0.0712872
3.79000000000001e-09 -0.0712875
3.79999999999986e-09 -0.0712878
3.79999999999986e-09 -0.0712881
3.80999999999971e-09 -0.0712884
3.80999999999971e-09 -0.0712887
3.81999999999957e-09 -0.071289
3.81999999999957e-09 -0.0712893
3.83000000000027e-09 -0.0712896
3.83000000000027e-09 -0.0712899
3.84000000000012e-09 -0.0712902
3.84000000000012e-09 -0.0712905
3.84999999999997e-09 -0.0712907
3.84999999999997e-09 -0.071291
3.85999999999982e-09 -0.0712913
3.85999999999982e-09 -0.0712916
3.86999999999968e-09 -0.0712918
3.86999999999968e-09 -0.0712921
3.88000000000038e-09 -0.0712923
3.88000000000038e-09 -0.0712926
3.89000000000023e-09 -0.0712929
3.89000000000023e-09 -0.0712931
3.90000000000008e-09 -0.0712934
3.90000000000008e-09 -0.0712936
3.90999999999993e-09 -0.0712938
3.90999999999993e-09 -0.0712941
3.91999999999979e-09 -0.0712943
3.91999999999979e-09 -0.0712945
3.92999999999964e-09 -0.0712948
3.92999999999964e-09 -0.071295
3.94000000000034e-09 -0.0712952
3.94000000000034e-09 -0.0712954
3.95000000000019e-09 -0.0712956
3.95000000000019e-09 -0.0712959
3.96000000000004e-09 -0.0712961
3.96000000000004e-09 -0.0712963
3.9699999999999e-09 -0.0712965
3.9699999999999e-09 -0.0712967
3.97999999999975e-09 -0.0712969
3.97999999999975e-09 -0.0712971
3.9899999999996e-09 -0.0712973
3.9899999999996e-09 -0.0712975
4.0000000000003e-09 -0.0712977
4.0000000000003e-09 -0.0712979
4.01000000000015e-09 -0.071298
4.01000000000015e-09 -0.0712982
4.02000000000001e-09 -0.0712984
4.02000000000001e-09 -0.0712986
4.02999999999986e-09 -0.0712988
4.02999999999986e-09 -0.0712989
4.03999999999971e-09 -0.0712991
4.03999999999971e-09 -0.0712993
4.04999999999956e-09 -0.0712995
4.04999999999956e-09 -0.0712996
4.06000000000026e-09 -0.0712998
4.06000000000026e-09 -0.0712999
4.07000000000012e-09 -0.0713001
4.07000000000012e-09 -0.0713003
4.07999999999997e-09 -0.0713004
4.07999999999997e-09 -0.0713006
4.08999999999982e-09 -0.0713007
4.08999999999982e-09 -0.0713009
4.09999999999967e-09 -0.071301
4.09999999999967e-09 -0.0713012
4.11000000000037e-09 -0.0713013
4.11000000000037e-09 -0.0713015
4.12000000000022e-09 -0.0713016
4.12000000000022e-09 -0.0713017
4.13000000000008e-09 -0.0713019
4.13000000000008e-09 -0.071302
4.13999999999993e-09 -0.0713021
4.13999999999993e-09 -0.0713023
4.14999999999978e-09 -0.0713024
4.14999999999978e-09 -0.0713025
4.15999999999963e-09 -0.0713027
4.15999999999963e-09 -0.0713028
4.17000000000033e-09 -0.0713029
4.17000000000033e-09 -0.071303
4.18000000000019e-09 -0.0713032
4.18000000000019e-09 -0.0713033
4.19000000000004e-09 -0.0713034
4.19000000000004e-09 -0.0713035
4.19999999999989e-09 -0.0713036
4.19999999999989e-09 -0.0713037
4.20999999999974e-09 -0.0713038
4.20999999999974e-09 -0.071304
4.2199999999996e-09 -0.0713041
4.2199999999996e-09 -0.0713042
4.2300000000003e-09 -0.0713043
4.2300000000003e-09 -0.0713044
4.24000000000015e-09 -0.0713045
4.24000000000015e-09 -0.0713046
4.25e-09 -0.0713047
4.25e-09 -0.0713048
4.25999999999985e-09 -0.0713049
4.25999999999985e-09 -0.071305
4.26999999999971e-09 -0.0713051
4.26999999999971e-09 -0.0713052
4.27999999999956e-09 -0.0713053
4.27999999999956e-09 -0.0713054
4.29000000000026e-09 -0.0713055
4.29000000000026e-09 -0.0713055
4.30000000000011e-09 -0.0713056
4.30000000000011e-09 -0.0713057
4.30999999999996e-09 -0.0713058
4.30999999999996e-09 -0.0713059
4.31999999999982e-09 -0.071306
4.31999999999982e-09 -0.0713061
4.32999999999967e-09 -0.0713061
4.32999999999967e-09 -0.0713062
4.34000000000037e-09 -0.0713063
4.34000000000037e-09 -0.0713064
4.35000000000022e-09 -0.0713064
4.35000000000022e-09 -0.0713065
4.36000000000007e-09 -0.0713066
4.36000000000007e-09 -0.0713067
4.36999999999993e-09 -0.0713067
4.36999999999993e-09 -0.0713068
4.37999999999978e-09 -0.0713069
4.37999999999978e-09 -0.071307
4.38999999999963e-09 -0.071307
4.38999999999963e-09 -0.0713071
4.40000000000033e-09 -0.0713072
4.40000000000033e-09 -0.0713072
4.41000000000018e-09 -0.0713073
4.41000000000018e-09 -0.0713074
4.42000000000004e-09 -0.0713074
4.42000000000004e-09 -0.0713075
4.42999999999989e-09 -0.0713076
4.42999999999989e-09 -0.0713076
4.43999999999974e-09 -0.0713077
4.43999999999974e-09 -0.0713077
4.44999999999959e-09 -0.0713078
4.44999999999959e-09 -0.0713079
4.46000000000029e-09 -0.0713079
4.46000000000029e-09 -0.071308
4.47000000000015e-09 -0.071308
4.47000000000015e-09 -0.0713081
4.48e-09 -0.0713081
4.48e-09 -0.0713082
4.48999999999985e-09 -0.0713082
4.48999999999985e-09 -0.0713083
4.4999999999997e-09 -0.0713083
4.4999999999997e-09 -0.0713084
4.50999999999956e-09 -0.0713084
4.50999999999956e-09 -0.0713085
4.52000000000025e-09 -0.0713085
4.52000000000025e-09 -0.0713086
4.53000000000011e-09 -0.0713086
4.53000000000011e-09 -0.0713087
4.53999999999996e-09 -0.0713087
4.53999999999996e-09 -0.0713088
4.54999999999981e-09 -0.0713088
4.54999999999981e-09 -0.0713089
4.55999999999966e-09 -0.0713089
4.55999999999966e-09 -0.071309
4.57000000000036e-09 -0.071309
4.57000000000036e-09 -0.071309
4.58000000000022e-09 -0.0713091
4.58000000000022e-09 -0.0713091
4.59000000000007e-09 -0.0713092
4.59000000000007e-09 -0.0713092
4.59999999999992e-09 -0.0713092
4.59999999999992e-09 -0.0713093
4.60999999999977e-09 -0.0713093
4.60999999999977e-09 -0.0713094
4.61999999999963e-09 -0.0713094
4.61999999999963e-09 -0.0713094
4.63000000000033e-09 -0.0713095
4.63000000000033e-09 -0.0713095
4.64000000000018e-09 -0.0713095
4.64000000000018e-09 -0.0713096
4.65000000000003e-09 -0.0713096
4.65000000000003e-09 -0.0713096
4.65999999999988e-09 -0.0713097
4.65999999999988e-09 -0.0713097
4.66999999999974e-09 -0.0713097
4.66999999999974e-09 -0.0713098
4.67999999999959e-09 -0.0713098
4.67999999999959e-09 -0.0713098
4.69000000000029e-09 -0.0713099
4.69000000000029e-09 -0.0713099
4.70000000000014e-09 -0.0713099
4.70000000000014e-09 -0.0713099
4.70999999999999e-09 -0.07131
4.70999999999999e-09 -0.07131
4.71999999999985e-09 -0.07131
4.71999999999985e-09 -0.0713101
4.7299999999997e-09 -0.0713101
4.7299999999997e-09 -0.0713101
4.73999999999955e-09 -0.0713101
4.73999999999955e-09 -0.0713102
4.75000000000025e-09 -0.0713102
4.75000000000025e-09 -0.0713102
4.7600000000001e-09 -0.0713102
4.7600000000001e-09 -0.0713103
4.76999999999996e-09 -0.0713103
4.76999999999996e-09 -0.0713103
4.77999999999981e-09 -0.0713103
4.77999999999981e-09 -0.0713104
4.78999999999966e-09 -0.0713104
4.78999999999966e-09 -0.0713104
4.80000000000036e-09 -0.0713104
4.80000000000036e-09 -0.0713104
4.81000000000021e-09 -0.0713105
4.81000000000021e-09 -0.0713105
4.82000000000007e-09 -0.0713105
4.82000000000007e-09 -0.0713105
4.82999999999992e-09 -0.0713106
4.82999999999992e-09 -0.0713106
4.83999999999977e-09 -0.0713106
4.83999999999977e-09 -0.0713106
4.84999999999962e-09 -0.0713106
4.84999999999962e-09 -0.0713106
4.86000000000032e-09 -0.0713107
4.86000000000032e-09 -0.0713107
4.87000000000018e-09 -0.0713107
4.87000000000018e-09 -0.0713107
4.88000000000003e-09 -0.0713107
4.88000000000003e-09 -0.0713108
4.88999999999988e-09 -0.0713108
4.88999999999988e-09 -0.0713108
4.89999999999973e-09 -0.0713108
4.89999999999973e-09 -0.0713108
4.90999999999959e-09 -0.0713108
4.90999999999959e-09 -0.0713109
4.92000000000028e-09 -0.0713109
4.92000000000028e-09 -0.0713109
4.93000000000014e-09 -0.0713109
4.93000000000014e-09 -0.0713109
4.93999999999999e-09 -0.0713109
4.93999999999999e-09 -0.0713109
4.94999999999984e-09 -0.071311
4.94999999999984e-09 -0.071311
4.9599999999997e-09 -0.071311
4.9599999999997e-09 -0.071311
4.96999999999955e-09 -0.071311
4.96999999999955e-09 -0.071311
4.98000000000025e-09 -0.071311
4.98000000000025e-09 -0.071311
4.9900000000001e-09 -0.0713111
4.9900000000001e-09 -0.0713111
4.99999999999995e-09 -0.0713111
4.99999999999995e-09 -0.0713111
5.0099999999998e-09 -0.0713111
5.0099999999998e-09 -0.0713111
5.01999999999966e-09 -0.0713111
5.01999999999966e-09 -0.0713111
5.03000000000036e-09 -0.0713112
5.03000000000036e-09 -0.0713112
5.04000000000021e-09 -0.0713112
5.04000000000021e-09 -0.0713112
5.05000000000006e-09 -0.0713112
5.05000000000006e-09 -0.0713112
5.05999999999991e-09 -0.0713112
5.05999999999991e-09 -0.0713112
5.06999999999977e-09 -0.0713112
5.06999999999977e-09 -0.0713112
5.07999999999962e-09 -0.0713113
5.07999999999962e-09 -0.0713113
5.09000000000032e-09 -0.0713113
5.09000000000032e-09 -0.0713113
5.10000000000017e-09 -0.0713113
5.10000000000017e-09 -0.0713113
5.11000000000002e-09 -0.0713113
5.11000000000002e-09 -0.0713113
5.11999999999988e-09 -0.0713113
5.11999999999988e-09 -0.0713113
5.12999999999973e-09 -0.0713113
5.12999999999973e-09 -0.0713113
5.13999999999958e-09 -0.0713114
5.13999999999958e-09 -0.0713114
5.15000000000028e-09 -0.0713114
5.15000000000028e-09 -0.0713114
5.16000000000013e-09 -0.0713114
5.16000000000013e-09 -0.0713114
5.16999999999999e-09 -0.0713114
5.16999999999999e-09 -0.0713114
5.17999999999984e-09 -0.0713114
5.17999999999984e-09 -0.0713114
5.18999999999969e-09 -0.0713114
5.18999999999969e-09 -0.0713114
5.19999999999954e-09 -0.0713114
5.19999999999954e-09 -0.0713114
5.21000000000024e-09 -0.0713114
5.21000000000024e-09 -0.0713114
5.2200000000001e-09 -0.0713115
5.2200000000001e-09 -0.0713115
5.22999999999995e-09 -0.0713115
5.22999999999995e-09 -0.0713115
5.2399999999998e-09 -0.0713115
5.2399999999998e-09 -0.0713115
5.24999999999965e-09 -0.0713115
5.24999999999965e-09 -0.0713115
5.26000000000035e-09 -0.0713115
5.26000000000035e-09 -0.0713115
5.27000000000021e-09 -0.0713115
5.27000000000021e-09 -0.0713115
5.28000000000006e-09 -0.0713115
5.28000000000006e-09 -0.0713115
5.28999999999991e-09 -0.0713115
5.28999999999991e-09 -0.0713115
5.29999999999976e-09 -0.0713115
5.29999999999976e-09 -0.0713115
5.30999999999962e-09 -0.0713115
5.30999999999962e-09 -0.0713115
5.32000000000031e-09 -0.0713115
5.32000000000031e-09 -0.0713116
5.33000000000017e-09 -0.0713116
5.33000000000017e-09 -0.0713116
5.34000000000002e-09 -0.0713116
5.34000000000002e-09 -0.0713116
5.34999999999987e-09 -0.0713116
5.34999999999987e-09 -0.0713116
5.35999999999973e-09 -0.0713116
5.35999999999973e-09 -0.0713116
5.36999999999958e-09 -0.0713116
5.36999999999958e-09 -0.0713116
5.38000000000028e-09 -0.0713116
5.38000000000028e-09 -0.0713116
5.39000000000013e-09 -0.0713116
5.39000000000013e-09 -0.0713116
5.39999999999998e-09 -0.0713116
5.39999999999998e-09 -0.0713116
5.40999999999983e-09 -0.0713116
5.40999999999983e-09 -0.0713116
5.41999999999969e-09 -0.0713116
5.41999999999969e-09 -0.0713116
5.42999999999954e-09 -0.0713116
5.42999999999954e-09 -0.0713116
5.44000000000024e-09 -0.0713116
5.44000000000024e-09 -0.0713116
5.45000000000009e-09 -0.0713116
5.45000000000009e-09 -0.0713116
5.45999999999994e-09 -0.0713116
5.45999999999994e-09 -0.0713116
5.4699999999998e-09 -0.0713116
5.4699999999998e-09 -0.0713116
5.47999999999965e-09 -0.0713116
5.47999999999965e-09 -0.0713116
5.49000000000035e-09 -0.0713116
5.49000000000035e-09 -0.0713116
5.5000000000002e-09 -0.0713116
5.5000000000002e-09 -0.0713116
5.51000000000005e-09 -0.0713116
5.51000000000005e-09 -0.0713116
5.51999999999991e-09 -0.0713117
5.51999999999991e-09 -0.0713117
5.52999999999976e-09 -0.0713117
5.52999999999976e-09 -0.0713117
5.53999999999961e-09 -0.0713117
5.53999999999961e-09 -0.0713117
5.55000000000031e-09 -0.0713117
5.55000000000031e-09 -0.0713117
5.56000000000016e-09 -0.0713117
5.56000000000016e-09 -0.0713117
5.57000000000002e-09 -0.0713117
5.57000000000002e-09 -0.0713117
5.57999999999987e-09 -0.0713117
5.57999999999987e-09 -0.0713117
5.58999999999972e-09 -0.0713117
5.58999999999972e-09 -0.0713117
5.59999999999957e-09 -0.0713117
5.59999999999957e-09 -0.0713117
5.61000000000027e-09 -0.0713117
5.61000000000027e-09 -0.0713117
5.62000000000013e-09 -0.0713117
5.62000000000013e-09 -0.0713117
5.62999999999998e-09 -0.0713117
5.62999999999998e-09 -0.0713117
5.63999999999983e-09 -0.0713117
5.63999999999983e-09 -0.0713117
5.64999999999968e-09 -0.0713117
5.64999999999968e-09 -0.0713117
5.65999999999954e-09 -0.0713117
5.65999999999954e-09 -0.0713117
5.67000000000024e-09 -0.0713117
5.67000000000024e-09 -0.0713117
5.68000000000009e-09 -0.0713117
5.68000000000009e-09 -0.0713117
5.68999999999994e-09 -0.0713117
5.68999999999994e-09 -0.0713117
5.69999999999979e-09 -0.0713117
5.69999999999979e-09 -0.0713117
5.70999999999965e-09 -0.0713117
5.70999999999965e-09 -0.0713117
5.72000000000035e-09 -0.0713117
5.72000000000035e-09 -0.0713117
5.7300000000002e-09 -0.0713117
5.7300000000002e-09 -0.0713117
5.74000000000005e-09 -0.0713117
5.74000000000005e-09 -0.0713117
5.7499999999999e-09 -0.0713117
5.7499999999999e-09 -0.0713117
5.75999999999976e-09 -0.0713117
5.75999999999976e-09 -0.0713117
5.76999999999961e-09 -0.0713117
5.76999999999961e-09 -0.0713117
5.78000000000031e-09 -0.0713117
5.78000000000031e-09 -0.0713117
5.79000000000016e-09 -0.0713117
5.79000000000016e-09 -0.0713117
5.80000000000001e-09 -0.0713117
5.80000000000001e-09 -0.0713117
5.80999999999986e-09 -0.0713117
5.80999999999986e-09 -0.0713117
5.81999999999972e-09 -0.0713117
5.81999999999972e-09 -0.0713117
5.82999999999957e-09 -0.0713117
5.82999999999957e-09 -0.0713117
5.84000000000027e-09 -0.0713117
5.84000000000027e-09 -0.0713117
5.85000000000012e-09 -0.0713117
5.85000000000012e-09 -0.0713117
5.85999999999997e-09 -0.0713117
5.85999999999997e-09 -0.0713117
5.86999999999983e-09 -0.0713117
5.86999999999983e-09 -0.0713117
5.87999999999968e-09 -0.0713117
5.87999999999968e-09 -0.0713117
5.89000000000038e-09 -0.0713117
5.89000000000038e-09 -0.0713117
5.90000000000023e-09 -0.0713117
5.90000000000023e-09 -0.0713117
5.91000000000008e-09 -0.0713117
5.91000000000008e-09 -0.0713117
5.91999999999994e-09 -0.0713117
5.91999999999994e-09 -0.0713117
5.92999999999979e-09 -0.0713117
5.92999999999979e-09 -0.0713117
5.93999999999964e-09 -0.0713117
5.93999999999964e-09 -0.0713117
5.95000000000034e-09 -0.0713117
5.95000000000034e-09 -0.0713117
5.96000000000019e-09 -0.0713117
5.96000000000019e-09 -0.0713117
5.97000000000005e-09 -0.0713117
5.97000000000005e-09 -0.0713117
5.9799999999999e-09 -0.0713117
5.9799999999999e-09 -0.0713117
5.98999999999975e-09 -0.0713117
5.98999999999975e-09 -0.0713117
5.9999999999996e-09 -0.0713117
5.9999999999996e-09 -0.0713117
6.0100000000003e-09 -0.0713117
6.0100000000003e-09 -0.0713117
6.02000000000016e-09 -0.0713117
6.02000000000016e-09 -0.0713117
6.03000000000001e-09 -0.0713117
6.03000000000001e-09 -0.0713117
6.03999999999986e-09 -0.0713117
6.03999999999986e-09 -0.0713117
6.04999999999971e-09 -0.0713117
6.04999999999971e-09 -0.0713117
6.05999999999957e-09 -0.0713117
6.05999999999957e-09 -0.0713117
6.07000000000027e-09 -0.0713117
6.07000000000027e-09 -0.0713117
6.08000000000012e-09 -0.0713117
6.08000000000012e-09 -0.0713117
6.08999999999997e-09 -0.0713117
6.08999999999997e-09 -0.0713117
6.09999999999982e-09 -0.0713117
6.09999999999982e-09 -0.0713117
6.10999999999968e-09 -0.0713117
6.10999999999968e-09 -0.0713117
6.12000000000038e-09 -0.0713117
6.12000000000038e-09 -0.0713117
6.13000000000023e-09 -0.0713117
6.13000000000023e-09 -0.0713117
6.14000000000008e-09 -0.0713117
6.14000000000008e-09 -0.0713117
6.14999999999993e-09 -0.0713117
6.14999999999993e-09 -0.0713117
6.15999999999979e-09 -0.0713117
6.15999999999979e-09 -0.0713117
6.16999999999964e-09 -0.0713117
6.16999999999964e-09 -0.0713117
6.18000000000034e-09 -0.0713117
6.18000000000034e-09 -0.0713117
6.19000000000019e-09 -0.0713117
6.19000000000019e-09 -0.0713117
6.20000000000004e-09 -0.0713117
6.20000000000004e-09 -0.0713117
6.20999999999989e-09 -0.0713117
6.20999999999989e-09 -0.0713117
6.21999999999975e-09 -0.0713117
6.21999999999975e-09 -0.0713117
6.2299999999996e-09 -0.0713117
6.2299999999996e-09 -0.0713117
6.2400000000003e-09 -0.0713117
6.2400000000003e-09 -0.0713117
6.25000000000015e-09 -0.0713117
6.25000000000015e-09 -0.0713117
6.26e-09 -0.0713117
6.26e-09 -0.0713117
6.26999999999986e-09 -0.0713117
6.26999999999986e-09 -0.0713117
6.27999999999971e-09 -0.0713117
6.27999999999971e-09 -0.0713117
6.28999999999956e-09 -0.0713116
6.28999999999956e-09 -0.0713116
6.30000000000026e-09 -0.0713116
6.30000000000026e-09 -0.0713116
6.31000000000011e-09 -0.0713116
6.31000000000011e-09 -0.0713116
6.31999999999997e-09 -0.0713116
6.31999999999997e-09 -0.0713116
6.32999999999982e-09 -0.0713116
6.32999999999982e-09 -0.0713116
6.33999999999967e-09 -0.0713116
6.33999999999967e-09 -0.0713116
6.35000000000037e-09 -0.0713116
6.35000000000037e-09 -0.0713116
6.36000000000022e-09 -0.0713116
6.36000000000022e-09 -0.0713116
6.37000000000008e-09 -0.0713116
6.37000000000008e-09 -0.0713116
6.37999999999993e-09 -0.0713116
6.37999999999993e-09 -0.0713116
6.38999999999978e-09 -0.0713116
6.38999999999978e-09 -0.0713116
6.39999999999963e-09 -0.0713116
6.39999999999963e-09 -0.0713116
6.41000000000033e-09 -0.0713116
6.41000000000033e-09 -0.0713116
6.42000000000019e-09 -0.0713116
6.42000000000019e-09 -0.0713116
6.43000000000004e-09 -0.0713116
6.43000000000004e-09 -0.0713116
6.43999999999989e-09 -0.0713116
6.43999999999989e-09 -0.0713116
6.44999999999974e-09 -0.0713116
6.44999999999974e-09 -0.0713116
6.4599999999996e-09 -0.0713116
6.4599999999996e-09 -0.0713116
6.4700000000003e-09 -0.0713116
6.4700000000003e-09 -0.0713116
6.48000000000015e-09 -0.0713116
6.48000000000015e-09 -0.0713116
6.49e-09 -0.0713116
6.49e-09 -0.0713116
6.49999999999985e-09 -0.0713116
6.49999999999985e-09 -0.0713116
6.50999999999971e-09 -0.0713116
6.50999999999971e-09 -0.0713116
6.51999999999956e-09 -0.0713116
6.51999999999956e-09 -0.0713116
6.53000000000026e-09 -0.0713116
6.53000000000026e-09 -0.0713116
6.54000000000011e-09 -0.0713116
6.54000000000011e-09 -0.0713116
6.54999999999996e-09 -0.0713116
6.54999999999996e-09 -0.0713116
6.55999999999982e-09 -0.0713116
6.55999999999982e-09 -0.0713116
6.56999999999967e-09 -0.0713116
6.56999999999967e-09 -0.0713116
6.58000000000037e-09 -0.0713116
6.58000000000037e-09 -0.0713116
6.59000000000022e-09 -0.0713116
6.59000000000022e-09 -0.0713116
6.60000000000007e-09 -0.0713116
6.60000000000007e-09 -0.0713116
6.60999999999992e-09 -0.0713116
6.60999999999992e-09 -0.0713116
6.61999999999978e-09 -0.0713116
6.61999999999978e-09 -0.0713116
6.62999999999963e-09 -0.0713116
6.62999999999963e-09 -0.0713116
6.64000000000033e-09 -0.0713116
6.64000000000033e-09 -0.0713116
6.65000000000018e-09 -0.0713116
6.65000000000018e-09 -0.0713116
6.66000000000003e-09 -0.0713116
6.66000000000003e-09 -0.0713116
6.66999999999989e-09 -0.0713116
6.66999999999989e-09 -0.0713116
6.67999999999974e-09 -0.0713116
6.67999999999974e-09 -0.0713116
6.68999999999959e-09 -0.0713116
6.68999999999959e-09 -0.0713116
6.70000000000029e-09 -0.0713116
6.70000000000029e-09 -0.0713116
6.71000000000014e-09 -0.0713116
6.71000000000014e-09 -0.0713116
6.72e-09 -0.0713116
6.72e-09 -0.0713116
6.72999999999985e-09 -0.0713116
6.72999999999985e-09 -0.0713116
6.7399999999997e-09 -0.0713116
6.7399999999997e-09 -0.0713116
6.74999999999955e-09 -0.0713116
6.74999999999955e-09 -0.0713116
6.76000000000025e-09 -0.0713116
6.76000000000025e-09 -0.0713116
6.77000000000011e-09 -0.0713116
6.77000000000011e-09 -0.0713116
6.77999999999996e-09 -0.0713116
6.77999999999996e-09 -0.0713116
6.78999999999981e-09 -0.0713116
6.78999999999981e-09 -0.0713116
6.79999999999966e-09 -0.0713116
6.79999999999966e-09 -0.0713116
6.81000000000036e-09 -0.0713116
6.81000000000036e-09 -0.0713116
6.82000000000022e-09 -0.0713116
6.82000000000022e-09 -0.0713116
6.83000000000007e-09 -0.0713116
6.83000000000007e-09 -0.0713116
6.83999999999992e-09 -0.0713116
6.83999999999992e-09 -0.0713116
6.84999999999977e-09 -0.0713116
6.84999999999977e-09 -0.0713116
6.85999999999963e-09 -0.0713116
6.85999999999963e-09 -0.0713116
6.87000000000033e-09 -0.0713116
6.87000000000033e-09 -0.0713116
6.88000000000018e-09 -0.0713116
6.88000000000018e-09 -0.0713116
6.89000000000003e-09 -0.0713116
6.89000000000003e-09 -0.0713116
6.89999999999988e-09 -0.0713116
6.89999999999988e-09 -0.0713116
6.90999999999974e-09 -0.0713116
6.90999999999974e-09 -0.0713116
6.91999999999959e-09 -0.0713116
6.91999999999959e-09 -0.0713116
6.93000000000029e-09 -0.0713116
6.93000000000029e-09 -0.0713116
6.94000000000014e-09 -0.0713116
6.94000000000014e-09 -0.0713116
6.94999999999999e-09 -0.0713116
6.94999999999999e-09 -0.0713116
6.95999999999985e-09 -0.0713116
6.95999999999985e-09 -0.0713116
6.9699999999997e-09 -0.0713116
6.9699999999997e-09 -0.0713116
6.97999999999955e-09 -0.0713116
6.97999999999955e-09 -0.0713116
6.99000000000025e-09 -0.0713116
6.99000000000025e-09 -0.0713116
7.0000000000001e-09 -0.0713116
7.0000000000001e-09 -0.0713116
7.00999999999995e-09 -0.0713116
7.00999999999995e-09 -0.0713116
7.01999999999981e-09 -0.0713116
7.01999999999981e-09 -0.0713116
7.02999999999966e-09 -0.0713116
7.02999999999966e-09 -0.0713116
7.04000000000036e-09 -0.0713116
7.04000000000036e-09 -0.0713116
7.05000000000021e-09 -0.0713116
7.05000000000021e-09 -0.0713116
7.06000000000006e-09 -0.0713116
7.06000000000006e-09 -0.0713116
7.06999999999992e-09 -0.0713116
7.06999999999992e-09 -0.0713116
7.07999999999977e-09 -0.0713116
7.07999999999977e-09 -0.0713116
7.08999999999962e-09 -0.0713116
7.08999999999962e-09 -0.0713116
7.10000000000032e-09 -0.0713116
7.10000000000032e-09 -0.0713116
7.11000000000017e-09 -0.0713116
7.11000000000017e-09 -0.0713116
7.12000000000003e-09 -0.0713116
7.12000000000003e-09 -0.0713116
7.12999999999988e-09 -0.0713116
7.12999999999988e-09 -0.0713116
7.13999999999973e-09 -0.0713116
7.13999999999973e-09 -0.0713116
7.14999999999958e-09 -0.0713116
7.14999999999958e-09 -0.0713116
7.16000000000028e-09 -0.0713116
7.16000000000028e-09 -0.0713116
7.17000000000014e-09 -0.0713116
7.17000000000014e-09 -0.0713116
7.17999999999999e-09 -0.0713116
7.17999999999999e-09 -0.0713116
7.18999999999984e-09 -0.0713116
7.18999999999984e-09 -0.0713116
7.19999999999969e-09 -0.0713116
7.19999999999969e-09 -0.0713116
7.20999999999955e-09 -0.0713116
7.20999999999955e-09 -0.0713116
7.22000000000025e-09 -0.0713116
7.22000000000025e-09 -0.0713116
7.2300000000001e-09 -0.0713116
7.2300000000001e-09 -0.0713116
7.23999999999995e-09 -0.0713116
7.23999999999995e-09 -0.0713116
7.2499999999998e-09 -0.0713116
7.2499999999998e-09 -0.0713116
7.25999999999966e-09 -0.0713116
7.25999999999966e-09 -0.0713116
7.27000000000036e-09 -0.0713116
7.27000000000036e-09 -0.0713116
7.28000000000021e-09 -0.0713116
7.28000000000021e-09 -0.0713116
7.29000000000006e-09 -0.0713116
7.29000000000006e-09 -0.0713116
7.29999999999991e-09 -0.0713116
7.29999999999991e-09 -0.0713116
7.30999999999977e-09 -0.0713116
7.30999999999977e-09 -0.0713116
7.31999999999962e-09 -0.0713116
7.31999999999962e-09 -0.0713116
7.33000000000032e-09 -0.0713116
7.33000000000032e-09 -0.0713116
7.34000000000017e-09 -0.0713116
7.34000000000017e-09 -0.0713116
7.35000000000002e-09 -0.0713116
7.35000000000002e-09 -0.0713116
7.35999999999988e-09 -0.0713116
7.35999999999988e-09 -0.0713116
7.36999999999973e-09 -0.0713116
7.36999999999973e-09 -0.0713116
7.37999999999958e-09 -0.0713116
7.37999999999958e-09 -0.0713116
7.39000000000028e-09 -0.0713116
7.39000000000028e-09 -0.0713116
7.40000000000013e-09 -0.0713116
7.40000000000013e-09 -0.0713116
7.40999999999998e-09 -0.0713116
7.40999999999998e-09 -0.0713116
7.41999999999984e-09 -0.0713116
7.41999999999984e-09 -0.0713116
7.42999999999969e-09 -0.0713116
7.42999999999969e-09 -0.0713116
7.43999999999954e-09 -0.0713116
7.43999999999954e-09 -0.0713116
7.45000000000024e-09 -0.0713116
7.45000000000024e-09 -0.0713116
7.46000000000009e-09 -0.0713116
7.46000000000009e-09 -0.0713116
7.46999999999995e-09 -0.0713116
7.46999999999995e-09 -0.0713116
7.4799999999998e-09 -0.0713116
7.4799999999998e-09 -0.0713116
7.48999999999965e-09 -0.0713116
7.48999999999965e-09 -0.0713116
7.50000000000035e-09 -0.0713116
7.50000000000035e-09 -0.0713116
7.5100000000002e-09 -0.0713116
7.5100000000002e-09 -0.0713116
7.52000000000006e-09 -0.0713116
7.52000000000006e-09 -0.0713116
7.52999999999991e-09 -0.0713116
7.52999999999991e-09 -0.0713116
7.53999999999976e-09 -0.0713116
7.53999999999976e-09 -0.0713116
7.54999999999961e-09 -0.0713116
7.54999999999961e-09 -0.0713116
7.56000000000031e-09 -0.0713116
7.56000000000031e-09 -0.0713116
7.57000000000017e-09 -0.0713116
7.57000000000017e-09 -0.0713116
7.58000000000002e-09 -0.0713116
7.58000000000002e-09 -0.0713116
7.58999999999987e-09 -0.0713116
7.58999999999987e-09 -0.0713116
7.59999999999972e-09 -0.0713116
7.59999999999972e-09 -0.0713116
7.60999999999958e-09 -0.0713116
7.60999999999958e-09 -0.0713116
7.62000000000028e-09 -0.0713116
7.62000000000028e-09 -0.0713116
7.63000000000013e-09 -0.0713116
7.63000000000013e-09 -0.0713116
7.63999999999998e-09 -0.0713116
7.63999999999998e-09 -0.0713116
7.64999999999983e-09 -0.0713115
7.64999999999983e-09 -0.0713115
7.65999999999969e-09 -0.0713115
7.65999999999969e-09 -0.0713115
7.66999999999954e-09 -0.0713115
7.66999999999954e-09 -0.0713115
7.68000000000024e-09 -0.0713115
7.68000000000024e-09 -0.0713115
7.69000000000009e-09 -0.0713115
7.69000000000009e-09 -0.0713115
7.69999999999994e-09 -0.0713115
7.69999999999994e-09 -0.0713115
7.7099999999998e-09 -0.0713115
7.7099999999998e-09 -0.0713115
7.71999999999965e-09 -0.0713115
7.71999999999965e-09 -0.0713115
7.73000000000035e-09 -0.0713115
7.73000000000035e-09 -0.0713115
7.7400000000002e-09 -0.0713115
7.7400000000002e-09 -0.0713115
7.75000000000005e-09 -0.0713115
7.75000000000005e-09 -0.0713115
7.75999999999991e-09 -0.0713115
7.75999999999991e-09 -0.0713115
7.76999999999976e-09 -0.0713115
7.76999999999976e-09 -0.0713115
7.77999999999961e-09 -0.0713115
7.77999999999961e-09 -0.0713115
7.79000000000031e-09 -0.0713115
7.79000000000031e-09 -0.0713115
7.80000000000016e-09 -0.0713115
7.80000000000016e-09 -0.0713115
7.81000000000002e-09 -0.0713115
7.81000000000002e-09 -0.0713115
7.81999999999987e-09 -0.0713115
7.81999999999987e-09 -0.0713115
7.82999999999972e-09 -0.0713115
7.82999999999972e-09 -0.0713115
7.83999999999957e-09 -0.0713115
7.83999999999957e-09 -0.0713115
7.85000000000027e-09 -0.0713115
7.85000000000027e-09 -0.0713115
7.86000000000012e-09 -0.0713115
7.86000000000012e-09 -0.0713115
7.86999999999998e-09 -0.0713115
7.86999999999998e-09 -0.0713115
7.87999999999983e-09 -0.0713115
7.87999999999983e-09 -0.0713115
7.88999999999968e-09 -0.0713115
7.88999999999968e-09 -0.0713115
7.90000000000038e-09 -0.0713115
7.90000000000038e-09 -0.0713115
7.91000000000023e-09 -0.0713115
7.91000000000023e-09 -0.0713115
7.92000000000009e-09 -0.0713115
7.92000000000009e-09 -0.0713115
7.92999999999994e-09 -0.0713115
7.92999999999994e-09 -0.0713115
7.93999999999979e-09 -0.0713115
7.93999999999979e-09 -0.0713115
7.94999999999964e-09 -0.0713115
7.94999999999964e-09 -0.0713115
7.96000000000034e-09 -0.0713115
7.96000000000034e-09 -0.0713115
7.9700000000002e-09 -0.0713115
7.9700000000002e-09 -0.0713115
7.98000000000005e-09 -0.0713115
7.98000000000005e-09 -0.0713115
7.9899999999999e-09 -0.0713115
7.9899999999999e-09 -0.0713115
7.99999999999975e-09 -0.0713115
7.99999999999975e-09 -0.0713115
8.00999999999961e-09 -0.0713115
8.00999999999961e-09 -0.0713115
8.02000000000031e-09 -0.0713115
8.02000000000031e-09 -0.0713115
8.03000000000016e-09 -0.0713115
8.03000000000016e-09 -0.0713115
8.04000000000001e-09 -0.0713115
8.04000000000001e-09 -0.0713115
8.04999999999986e-09 -0.0713115
8.04999999999986e-09 -0.0713115
8.05999999999972e-09 -0.0713115
8.05999999999972e-09 -0.0713115
8.06999999999957e-09 -0.0713115
8.06999999999957e-09 -0.0713115
8.08000000000027e-09 -0.0713115
8.08000000000027e-09 -0.0713115
8.09000000000012e-09 -0.0713115
8.09000000000012e-09 -0.0713115
8.09999999999997e-09 -0.0713115
8.09999999999997e-09 -0.0713115
8.10999999999983e-09 -0.0713115
8.10999999999983e-09 -0.0713115
8.11999999999968e-09 -0.0713115
8.11999999999968e-09 -0.0713115
8.13000000000038e-09 -0.0713115
8.13000000000038e-09 -0.0713115
8.14000000000023e-09 -0.0713115
8.14000000000023e-09 -0.0713115
8.15000000000008e-09 -0.0713115
8.15000000000008e-09 -0.0713115
8.15999999999994e-09 -0.0713115
8.15999999999994e-09 -0.0713115
8.16999999999979e-09 -0.0713115
8.16999999999979e-09 -0.0713115
8.17999999999964e-09 -0.0713115
8.17999999999964e-09 -0.0713115
8.19000000000034e-09 -0.0713115
8.19000000000034e-09 -0.0713115
8.20000000000019e-09 -0.0713115
8.20000000000019e-09 -0.0713115
8.21000000000005e-09 -0.0713115
8.21000000000005e-09 -0.0713115
8.2199999999999e-09 -0.0713115
8.2199999999999e-09 -0.0713115
8.22999999999975e-09 -0.0713115
8.22999999999975e-09 -0.0713115
8.2399999999996e-09 -0.0713115
8.2399999999996e-09 -0.0713115
8.2500000000003e-09 -0.0713115
8.2500000000003e-09 -0.0713115
8.26000000000015e-09 -0.0713115
8.26000000000015e-09 -0.0713115
8.27000000000001e-09 -0.0713115
8.27000000000001e-09 -0.0713115
8.27999999999986e-09 -0.0713115
8.27999999999986e-09 -0.0713115
8.28999999999971e-09 -0.0713115
8.28999999999971e-09 -0.0713115
8.29999999999956e-09 -0.0713115
8.29999999999956e-09 -0.0713115
8.31000000000026e-09 -0.0713115
8.31000000000026e-09 -0.0713115
8.32000000000012e-09 -0.0713115
8.32000000000012e-09 -0.0713115
8.32999999999997e-09 -0.0713115
8.32999999999997e-09 -0.0713115
8.33999999999982e-09 -0.0713115
8.33999999999982e-09 -0.0713115
8.34999999999967e-09 -0.0713115
8.34999999999967e-09 -0.0713115
8.36000000000037e-09 -0.0713115
8.36000000000037e-09 -0.0713115
8.37000000000023e-09 -0.0713115
8.37000000000023e-09 -0.0713115
8.38000000000008e-09 -0.0713115
8.38000000000008e-09 -0.0713115
8.38999999999993e-09 -0.0713115
8.38999999999993e-09 -0.0713115
8.39999999999978e-09 -0.0713115
8.39999999999978e-09 -0.0713115
8.40999999999964e-09 -0.0713115
8.40999999999964e-09 -0.0713115
8.42000000000034e-09 -0.0713115
8.42000000000034e-09 -0.0713115
8.43000000000019e-09 -0.0713115
8.43000000000019e-09 -0.0713115
8.44000000000004e-09 -0.0713115
8.44000000000004e-09 -0.0713115
8.44999999999989e-09 -0.0713115
8.44999999999989e-09 -0.0713115
8.45999999999975e-09 -0.0713115
8.45999999999975e-09 -0.0713115
8.4699999999996e-09 -0.0713115
8.4699999999996e-09 -0.0713115
8.4800000000003e-09 -0.0713115
8.4800000000003e-09 -0.0713115
8.49000000000015e-09 -0.0713115
8.49000000000015e-09 -0.0713115
8.5e-09 -0.0713115
8.5e-09 -0.0713115
8.50999999999986e-09 -0.0713115
8.50999999999986e-09 -0.0713115
8.51999999999971e-09 -0.0713115
8.51999999999971e-09 -0.0713115
8.52999999999956e-09 -0.0713115
8.52999999999956e-09 -0.0713115
8.54000000000026e-09 -0.0713115
8.54000000000026e-09 -0.0713115
8.55000000000011e-09 -0.0713115
8.55000000000011e-09 -0.0713115
8.55999999999997e-09 -0.0713115
8.55999999999997e-09 -0.0713115
8.56999999999982e-09 -0.0713115
8.56999999999982e-09 -0.0713115
8.57999999999967e-09 -0.0713115
8.57999999999967e-09 -0.0713115
8.59000000000037e-09 -0.0713115
8.59000000000037e-09 -0.0713115
8.60000000000022e-09 -0.0713115
8.60000000000022e-09 -0.0713115
8.61000000000008e-09 -0.0713115
8.61000000000008e-09 -0.0713115
8.61999999999993e-09 -0.0713115
8.61999999999993e-09 -0.0713115
8.62999999999978e-09 -0.0713115
8.62999999999978e-09 -0.0713115
8.63999999999963e-09 -0.0713115
8.63999999999963e-09 -0.0713115
8.65000000000033e-09 -0.0713115
8.65000000000033e-09 -0.0713115
8.66000000000018e-09 -0.0713115
8.66000000000018e-09 -0.0713115
8.67000000000004e-09 -0.0713115
8.67000000000004e-09 -0.0713115
8.67999999999989e-09 -0.0713115
8.67999999999989e-09 -0.0713115
8.68999999999974e-09 -0.0713115
8.68999999999974e-09 -0.0713115
8.69999999999959e-09 -0.0713115
8.69999999999959e-09 -0.0713115
8.71000000000029e-09 -0.0713115
8.71000000000029e-09 -0.0713115
8.72000000000015e-09 -0.0713115
8.72000000000015e-09 -0.0713115
8.73e-09 -0.0713115
8.73e-09 -0.0713115
8.73999999999985e-09 -0.0713115
8.73999999999985e-09 -0.0713115
8.7499999999997e-09 -0.0713115
8.7499999999997e-09 -0.0713115
8.75999999999956e-09 -0.0713115
8.75999999999956e-09 -0.0713115
8.77000000000026e-09 -0.0713115
8.77000000000026e-09 -0.0713115
8.78000000000011e-09 -0.0713115
8.78000000000011e-09 -0.0713115
8.78999999999996e-09 -0.0713115
8.78999999999996e-09 -0.0713115
8.79999999999981e-09 -0.0713115
8.79999999999981e-09 -0.0713115
8.80999999999967e-09 -0.0713115
8.80999999999967e-09 -0.0713115
8.82000000000037e-09 -0.0713115
8.82000000000037e-09 -0.0713115
8.83000000000022e-09 -0.0713115
8.83000000000022e-09 -0.0713115
8.84000000000007e-09 -0.0713115
8.84000000000007e-09 -0.0713115
8.84999999999992e-09 -0.0713115
8.84999999999992e-09 -0.0713115
8.85999999999978e-09 -0.0713115
8.85999999999978e-09 -0.0713115
8.86999999999963e-09 -0.0713115
8.86999999999963e-09 -0.0713115
8.88000000000033e-09 -0.0713115
8.88000000000033e-09 -0.0713115
8.89000000000018e-09 -0.0713115
8.89000000000018e-09 -0.0713115
8.90000000000003e-09 -0.0713115
8.90000000000003e-09 -0.0713115
8.90999999999989e-09 -0.0713115
8.90999999999989e-09 -0.0713115
8.91999999999974e-09 -0.0713115
8.91999999999974e-09 -0.0713115
8.92999999999959e-09 -0.0713115
8.92999999999959e-09 -0.0713115
8.94000000000029e-09 -0.0713115
8.94000000000029e-09 -0.0713115
8.95000000000014e-09 -0.0713115
8.95000000000014e-09 -0.0713115
8.96e-09 -0.0713115
8.96e-09 -0.0713115
8.96999999999985e-09 -0.0713115
8.96999999999985e-09 -0.0713115
8.9799999999997e-09 -0.0713115
8.9799999999997e-09 -0.0713115
8.98999999999955e-09 -0.0713115
8.98999999999955e-09 -0.0713115
9.00000000000025e-09 -0.0713115
9.00000000000025e-09 -0.0713115
9.01000000000011e-09 -0.0713115
9.01000000000011e-09 -0.0713115
9.01999999999996e-09 -0.0713115
9.01999999999996e-09 -0.0713115
9.02999999999981e-09 -0.0713115
9.02999999999981e-09 -0.0713115
9.03999999999966e-09 -0.0713115
9.03999999999966e-09 -0.0713115
9.05000000000036e-09 -0.0713115
9.05000000000036e-09 -0.0713115
9.06000000000021e-09 -0.0713115
9.06000000000021e-09 -0.0713115
9.07000000000007e-09 -0.0713115
9.07000000000007e-09 -0.0713115
9.07999999999992e-09 -0.0713115
9.07999999999992e-09 -0.0713115
9.08999999999977e-09 -0.0713115
9.08999999999977e-09 -0.0713115
9.09999999999962e-09 -0.0713115
9.09999999999962e-09 -0.0713115
9.11000000000032e-09 -0.0713115
9.11000000000032e-09 -0.0713115
9.12000000000018e-09 -0.0713115
9.12000000000018e-09 -0.0713115
9.13000000000003e-09 -0.0713115
9.13000000000003e-09 -0.0713115
9.13999999999988e-09 -0.0713115
9.13999999999988e-09 -0.0713115
9.14999999999973e-09 -0.0713115
9.14999999999973e-09 -0.0713115
9.15999999999959e-09 -0.0713115
9.15999999999959e-09 -0.0713115
9.17000000000029e-09 -0.0713115
9.17000000000029e-09 -0.0713115
9.18000000000014e-09 -0.0713115
9.18000000000014e-09 -0.0713115
9.18999999999999e-09 -0.0713115
9.18999999999999e-09 -0.0713115
9.19999999999984e-09 -0.0713115
9.19999999999984e-09 -0.0713115
9.2099999999997e-09 -0.0713115
9.2099999999997e-09 -0.0713115
9.21999999999955e-09 -0.0713115
9.21999999999955e-09 -0.0713115
9.23000000000025e-09 -0.0713115
9.23000000000025e-09 -0.0713115
9.2400000000001e-09 -0.0713115
9.2400000000001e-09 -0.0713115
9.24999999999995e-09 -0.0713115
9.24999999999995e-09 -0.0713115
9.25999999999981e-09 -0.0713115
9.25999999999981e-09 -0.0713115
9.26999999999966e-09 -0.0713115
9.26999999999966e-09 -0.0713115
9.28000000000036e-09 -0.0713115
9.28000000000036e-09 -0.0713115
9.29000000000021e-09 -0.0713115
9.29000000000021e-09 -0.0713115
9.30000000000006e-09 -0.0713115
9.30000000000006e-09 -0.0713115
9.30999999999992e-09 -0.0713115
9.30999999999992e-09 -0.0713115
9.31999999999977e-09 -0.0713115
9.31999999999977e-09 -0.0713115
9.32999999999962e-09 -0.0713115
9.32999999999962e-09 -0.0713115
9.34000000000032e-09 -0.0713115
9.34000000000032e-09 -0.0713115
9.35000000000017e-09 -0.0713115
9.35000000000017e-09 -0.0713115
9.36000000000003e-09 -0.0713115
9.36000000000003e-09 -0.0713115
9.36999999999988e-09 -0.0713115
9.36999999999988e-09 -0.0713115
9.37999999999973e-09 -0.0713115
9.37999999999973e-09 -0.0713115
9.38999999999958e-09 -0.0713115
9.38999999999958e-09 -0.0713115
9.40000000000028e-09 -0.0713115
9.40000000000028e-09 -0.0713115
9.41000000000014e-09 -0.0713115
9.41000000000014e-09 -0.0713115
9.41999999999999e-09 -0.0713115
9.41999999999999e-09 -0.0713115
9.42999999999984e-09 -0.0713115
9.42999999999984e-09 -0.0713115
9.43999999999969e-09 -0.0713115
9.43999999999969e-09 -0.0713115
9.44999999999955e-09 -0.0713115
9.44999999999955e-09 -0.0713115
9.46000000000024e-09 -0.0713115
9.46000000000024e-09 -0.0713115
9.4700000000001e-09 -0.0713115
9.4700000000001e-09 -0.0713115
9.47999999999995e-09 -0.0713115
9.47999999999995e-09 -0.0713115
9.4899999999998e-09 -0.0713115
9.4899999999998e-09 -0.0713115
9.49999999999965e-09 -0.0713115
9.49999999999965e-09 -0.0713115
9.51000000000035e-09 -0.0713115
9.51000000000035e-09 -0.0713115
9.52000000000021e-09 -0.0713115
9.52000000000021e-09 -0.0713115
9.53000000000006e-09 -0.0713115
9.53000000000006e-09 -0.0713115
9.53999999999991e-09 -0.0713115
9.53999999999991e-09 -0.0713115
9.54999999999976e-09 -0.0713115
9.54999999999976e-09 -0.0713115
9.55999999999962e-09 -0.0713115
9.55999999999962e-09 -0.0713115
9.57000000000032e-09 -0.0713115
9.57000000000032e-09 -0.0713115
9.58000000000017e-09 -0.0713115
9.58000000000017e-09 -0.0713115
9.59000000000002e-09 -0.0713115
9.59000000000002e-09 -0.0713115
9.59999999999987e-09 -0.0713115
9.59999999999987e-09 -0.0713115
9.60999999999973e-09 -0.0713115
9.60999999999973e-09 -0.0713115
9.61999999999958e-09 -0.0713115
9.61999999999958e-09 -0.0713115
9.63000000000028e-09 -0.0713115
9.63000000000028e-09 -0.0713115
9.64000000000013e-09 -0.0713115
9.64000000000013e-09 -0.0713115
9.64999999999998e-09 -0.0713115
9.64999999999998e-09 -0.0713115
9.65999999999984e-09 -0.0713115
9.65999999999984e-09 -0.0713115
9.66999999999969e-09 -0.0713115
9.66999999999969e-09 -0.0713115
9.67999999999954e-09 -0.0713115
9.67999999999954e-09 -0.0713115
9.69000000000024e-09 -0.0713115
9.69000000000024e-09 -0.0713115
9.70000000000009e-09 -0.0713115
9.70000000000009e-09 -0.0713115
9.70999999999995e-09 -0.0713115
9.70999999999995e-09 -0.0713115
9.7199999999998e-09 -0.0713115
9.7199999999998e-09 -0.0713115
9.72999999999965e-09 -0.0713115
9.72999999999965e-09 -0.0713115
9.74000000000035e-09 -0.0713115
9.74000000000035e-09 -0.0713115
9.7500000000002e-09 -0.0713115
9.7500000000002e-09 -0.0713115
9.76000000000006e-09 -0.0713115
9.76000000000006e-09 -0.0713115
9.76999999999991e-09 -0.0713115
9.76999999999991e-09 -0.0713115
9.77999999999976e-09 -0.0713115
9.77999999999976e-09 -0.0713115
9.78999999999961e-09 -0.0713115
9.78999999999961e-09 -0.0713115
9.80000000000031e-09 -0.0713115
9.80000000000031e-09 -0.0713115
9.81000000000017e-09 -0.0713115
9.81000000000017e-09 -0.0713115
9.82000000000002e-09 -0.0713115
9.82000000000002e-09 -0.0713115
9.82999999999987e-09 -0.0713115
9.82999999999987e-09 -0.0713115
9.83999999999972e-09 -0.0713115
9.83999999999972e-09 -0.0713115
9.84999999999958e-09 -0.0713115
9.84999999999958e-09 -0.0713115
9.86000000000027e-09 -0.0713115
9.86000000000027e-09 -0.0713115
9.87000000000013e-09 -0.0713115
9.87000000000013e-09 -0.0713115
9.87999999999998e-09 -0.0713115
9.87999999999998e-09 -0.0713115
9.88999999999983e-09 -0.0713115
9.88999999999983e-09 -0.0713115
9.89999999999968e-09 -0.0713115
9.89999999999968e-09 -0.0713115
9.90999999999954e-09 -0.0713115
9.90999999999954e-09 -0.0713115
9.92000000000024e-09 -0.0713115
9.92000000000024e-09 -0.0713115
9.93000000000009e-09 -0.0713115
9.93000000000009e-09 -0.0713115
9.93999999999994e-09 -0.0713115
9.93999999999994e-09 -0.0713115
9.94999999999979e-09 -0.0713115
9.94999999999979e-09 -0.0713115
9.95999999999965e-09 -0.0713115
9.95999999999965e-09 -0.0713115
9.97000000000035e-09 -0.0713115
9.97000000000035e-09 -0.0713115
9.9800000000002e-09 -0.0713115
9.9800000000002e-09 -0.0713115
9.99000000000005e-09 -0.0713115
9.99000000000005e-09 -0.0713115
9.99000000000005e-09 -0.0712911
9.99000000000005e-09 -0.0712495
9.99000000000005e-09 -0.0711986
9.99000000000005e-09 -0.0711448
9.99000000000005e-09 -0.0710764


==> figures/Transitiondatamos/group_56_segment_728.txt <==
time vOut
0 -0.0436708
0 -0.043673
9.99999999985252e-12 -0.0436594
9.99999999985252e-12 -0.0436391
2.00000000005521e-11 -0.0436196
2.00000000005521e-11 -0.0435984
3.00000000004046e-11 -0.0435789
3.00000000004046e-11 -0.0435599
4.00000000002571e-11 -0.0435443
4.00000000002571e-11 -0.0435311
5.00000000001096e-11 -0.0435224
5.00000000001096e-11 -0.0435172
5.99999999999622e-11 -0.0435172
5.99999999999622e-11 -0.0435212
7.00000000006617e-11 -0.0435307
7.00000000006617e-11 -0.0435446
8.00000000005142e-11 -0.043564
8.00000000005142e-11 -0.0435878
9.00000000003668e-11 -0.0436169
9.00000000003668e-11 -0.0436506
1.00000000000219e-10 -0.0436892
1.00000000000219e-10 -0.0437322
1.10000000000072e-10 -0.04378
1.10000000000072e-10 -0.043832
1.19999999999924e-10 -0.0438885
1.19999999999924e-10 -0.0439489
1.30000000000624e-10 -0.0440135
1.30000000000624e-10 -0.0440818
1.40000000000476e-10 -0.044154
1.40000000000476e-10 -0.0442298
1.50000000000329e-10 -0.044309
1.50000000000329e-10 -0.0443916
1.60000000000181e-10 -0.0444774
1.60000000000181e-10 -0.0445663
1.70000000000034e-10 -0.0446582
1.70000000000034e-10 -0.044753
1.79999999999886e-10 -0.0448504
1.79999999999886e-10 -0.0449505
1.90000000000586e-10 -0.0450531
1.90000000000586e-10 -0.0451581
2.00000000000439e-10 -0.0452654
2.00000000000439e-10 -0.045375
2.10000000000291e-10 -0.0454865
2.10000000000291e-10 -0.0456001
2.20000000000144e-10 -0.0457156
2.20000000000144e-10 -0.0458329
2.29999999999996e-10 -0.045952
2.29999999999996e-10 -0.0460726
2.39999999999849e-10 -0.0461948
2.39999999999849e-10 -0.0463185
2.50000000000548e-10 -0.0464436
2.50000000000548e-10 -0.04657
2.60000000000401e-10 -0.0466976
2.60000000000401e-10 -0.0468265
2.70000000000253e-10 -0.0469563
2.70000000000253e-10 -0.0470873
2.80000000000106e-10 -0.0472192
2.80000000000106e-10 -0.047352
2.89999999999958e-10 -0.0474856
2.89999999999958e-10 -0.04762
3.00000000000658e-10 -0.0477551
3.00000000000658e-10 -0.0478909
3.1000000000051e-10 -0.0480273
3.1000000000051e-10 -0.0481643
3.20000000000363e-10 -0.0483017
3.20000000000363e-10 -0.0484396
3.30000000000215e-10 -0.0485779
3.30000000000215e-10 -0.0487165
3.40000000000068e-10 -0.0488555
3.40000000000068e-10 -0.0489947
3.4999999999992e-10 -0.0491341
3.4999999999992e-10 -0.0492737
3.6000000000062e-10 -0.0494134
3.6000000000062e-10 -0.0495532
3.70000000000472e-10 -0.0496931
3.70000000000472e-10 -0.049833
3.80000000000325e-10 -0.0499728
3.80000000000325e-10 -0.0501127
3.90000000000178e-10 -0.0502524
3.90000000000178e-10 -0.050392
4.0000000000003e-10 -0.0505314
4.0000000000003e-10 -0.0506706
4.09999999999883e-10 -0.0508097
4.09999999999883e-10 -0.0509485
4.20000000000582e-10 -0.051087
4.20000000000582e-10 -0.0512252
4.30000000000435e-10 -0.0513631
4.30000000000435e-10 -0.0515006
4.40000000000287e-10 -0.0516378
4.40000000000287e-10 -0.0517746
4.5000000000014e-10 -0.0519109
4.5000000000014e-10 -0.0520468
4.59999999999992e-10 -0.0521822
4.59999999999992e-10 -0.0523172
4.69999999999845e-10 -0.0524516
4.69999999999845e-10 -0.0525855
4.80000000000544e-10 -0.0527189
4.80000000000544e-10 -0.0528518
4.90000000000397e-10 -0.052984
4.90000000000397e-10 -0.0531157
5.00000000000249e-10 -0.0532467
5.00000000000249e-10 -0.0533772
5.10000000000102e-10 -0.053507
5.10000000000102e-10 -0.0536361
5.19999999999954e-10 -0.0537646
5.19999999999954e-10 -0.0538924
5.30000000000654e-10 -0.0540196
5.30000000000654e-10 -0.054146
5.40000000000506e-10 -0.0542718
5.40000000000506e-10 -0.0543968
5.50000000000359e-10 -0.0545212
5.50000000000359e-10 -0.0546448
5.60000000000211e-10 -0.0547676
5.60000000000211e-10 -0.0548897
5.70000000000064e-10 -0.0550111
5.70000000000064e-10 -0.0551317
5.79999999999917e-10 -0.0552515
5.79999999999917e-10 -0.0553706
5.90000000000616e-10 -0.0554889
5.90000000000616e-10 -0.0556064
6.00000000000469e-10 -0.0557232
6.00000000000469e-10 -0.0558391
6.10000000000321e-10 -0.0559543
6.10000000000321e-10 -0.0560687
6.20000000000174e-10 -0.0561823
6.20000000000174e-10 -0.0562951
6.30000000000026e-10 -0.056407
6.30000000000026e-10 -0.0565182
6.39999999999879e-10 -0.0566286
6.39999999999879e-10 -0.0567382
6.50000000000578e-10 -0.056847
6.50000000000578e-10 -0.056955
6.60000000000431e-10 -0.0570622
6.60000000000431e-10 -0.0571686
6.70000000000283e-10 -0.0572741
6.70000000000283e-10 -0.0573789
6.80000000000136e-10 -0.0574829
6.80000000000136e-10 -0.0575861
6.89999999999988e-10 -0.0576885
6.89999999999988e-10 -0.0577901
6.99999999999841e-10 -0.057891
6.99999999999841e-10 -0.057991
7.1000000000054e-10 -0.0580902
7.1000000000054e-10 -0.0581887
7.20000000000393e-10 -0.0582864
7.20000000000393e-10 -0.0583833
7.30000000000245e-10 -0.0584795
7.30000000000245e-10 -0.0585749
7.40000000000098e-10 -0.0586695
7.40000000000098e-10 -0.0587634
7.4999999999995e-10 -0.0588565
7.4999999999995e-10 -0.0589489
7.6000000000065e-10 -0.0590405
7.6000000000065e-10 -0.0591314
7.70000000000503e-10 -0.0592215
7.70000000000503e-10 -0.0593109
7.80000000000355e-10 -0.0593996
7.80000000000355e-10 -0.0594876
7.90000000000208e-10 -0.0595749
7.90000000000208e-10 -0.0596614
8.0000000000006e-10 -0.0597473
8.0000000000006e-10 -0.0598324
8.09999999999913e-10 -0.0599169
8.09999999999913e-10 -0.0600007
8.20000000000612e-10 -0.0600838
8.20000000000612e-10 -0.0601662
8.30000000000465e-10 -0.0602479
8.30000000000465e-10 -0.060329
8.40000000000317e-10 -0.0604095
8.40000000000317e-10 -0.0604893
8.5000000000017e-10 -0.0605684
8.5000000000017e-10 -0.0606469
8.60000000000022e-10 -0.0607248
8.60000000000022e-10 -0.060802
8.69999999999875e-10 -0.0608787
8.69999999999875e-10 -0.0609547
8.80000000000574e-10 -0.0610301
8.80000000000574e-10 -0.0611049
8.90000000000427e-10 -0.0611791
8.90000000000427e-10 -0.0612528
9.00000000000279e-10 -0.0613258
9.00000000000279e-10 -0.0613983
9.10000000000132e-10 -0.0614702
9.10000000000132e-10 -0.0615416
9.19999999999984e-10 -0.0616124
9.19999999999984e-10 -0.0616826
9.29999999999837e-10 -0.0617523
9.29999999999837e-10 -0.0618215
9.40000000000536e-10 -0.0618901
9.40000000000536e-10 -0.0619582
9.50000000000389e-10 -0.0620258
9.50000000000389e-10 -0.0620929
9.60000000000242e-10 -0.0621594
9.60000000000242e-10 -0.0622255
9.70000000000094e-10 -0.0622911
9.70000000000094e-10 -0.0623561
9.79999999999947e-10 -0.0624207
9.79999999999947e-10 -0.0624849
9.90000000000646e-10 -0.0625485
9.90000000000646e-10 -0.0626117
1.0000000000005e-09 -0.0626744
1.0000000000005e-09 -0.0627367
1.01000000000035e-09 -0.0627985
1.01000000000035e-09 -0.0628599
1.0200000000002e-09 -0.0629208
1.0200000000002e-09 -0.0629813
1.03000000000006e-09 -0.0630414
1.03000000000006e-09 -0.0631011
1.03999999999991e-09 -0.0631603
1.03999999999991e-09 -0.0632191
1.05000000000061e-09 -0.0632775
1.05000000000061e-09 -0.0633355
1.06000000000046e-09 -0.0633931
1.06000000000046e-09 -0.0634504
1.07000000000031e-09 -0.0635072
1.07000000000031e-09 -0.0635636
1.08000000000017e-09 -0.0636197
1.08000000000017e-09 -0.0636754
1.09000000000002e-09 -0.0637307
1.09000000000002e-09 -0.0637857
1.09999999999987e-09 -0.0638403
1.09999999999987e-09 -0.0638945
1.11000000000057e-09 -0.0639484
1.11000000000057e-09 -0.0640019
1.12000000000042e-09 -0.0640551
1.12000000000042e-09 -0.064108
1.13000000000028e-09 -0.0641605
1.13000000000028e-09 -0.0642127
1.14000000000013e-09 -0.0642645
1.14000000000013e-09 -0.064316
1.14999999999998e-09 -0.0643672
1.14999999999998e-09 -0.0644181
1.15999999999983e-09 -0.0644687
1.15999999999983e-09 -0.0645189
1.17000000000053e-09 -0.0645689
1.17000000000053e-09 -0.0646185
1.18000000000039e-09 -0.0646678
1.18000000000039e-09 -0.0647168
1.19000000000024e-09 -0.0647656
1.19000000000024e-09 -0.064814
1.20000000000009e-09 -0.0648622
1.20000000000009e-09 -0.06491
1.20999999999994e-09 -0.0649576
1.20999999999994e-09 -0.0650049
1.22000000000064e-09 -0.0650519
1.22000000000064e-09 -0.0650986
1.23000000000049e-09 -0.0651451
1.23000000000049e-09 -0.0651913
1.24000000000035e-09 -0.0652372
1.24000000000035e-09 -0.0652828
1.2500000000002e-09 -0.0653282
1.2500000000002e-09 -0.0653733
1.26000000000005e-09 -0.0654182
1.26000000000005e-09 -0.0654628
1.2699999999999e-09 -0.0655071
1.2699999999999e-09 -0.0655512
1.2800000000006e-09 -0.065595
1.2800000000006e-09 -0.0656386
1.29000000000046e-09 -0.0656819
1.29000000000046e-09 -0.065725
1.30000000000031e-09 -0.0657678
1.30000000000031e-09 -0.0658104
1.31000000000016e-09 -0.0658527
1.31000000000016e-09 -0.0658948
1.32000000000001e-09 -0.0659367
1.32000000000001e-09 -0.0659783
1.32999999999987e-09 -0.0660197
1.32999999999987e-09 -0.0660608
1.34000000000057e-09 -0.0661017
1.34000000000057e-09 -0.0661424
1.35000000000042e-09 -0.0661829
1.35000000000042e-09 -0.0662231
1.36000000000027e-09 -0.0662631
1.36000000000027e-09 -0.0663028
1.37000000000012e-09 -0.0663424
1.37000000000012e-09 -0.0663817
1.37999999999998e-09 -0.0664208
1.37999999999998e-09 -0.0664596
1.38999999999983e-09 -0.0664982
1.38999999999983e-09 -0.0665367
1.40000000000053e-09 -0.0665749
1.40000000000053e-09 -0.0666128
1.41000000000038e-09 -0.0666506
1.41000000000038e-09 -0.0666881
1.42000000000023e-09 -0.0667254
1.42000000000023e-09 -0.0667625
1.43000000000009e-09 -0.0667994
1.43000000000009e-09 -0.0668361
1.43999999999994e-09 -0.0668726
1.43999999999994e-09 -0.0669088
1.45000000000064e-09 -0.0669448
1.45000000000064e-09 -0.0669807
1.46000000000049e-09 -0.0670163
1.46000000000049e-09 -0.0670517
1.47000000000034e-09 -0.0670868
1.47000000000034e-09 -0.0671218
1.4800000000002e-09 -0.0671566
1.4800000000002e-09 -0.0671912
1.49000000000005e-09 -0.0672255
1.49000000000005e-09 -0.0672597
1.4999999999999e-09 -0.0672936
1.4999999999999e-09 -0.0673274
1.5100000000006e-09 -0.0673609
1.5100000000006e-09 -0.0673942
1.52000000000045e-09 -0.0674273
1.52000000000045e-09 -0.0674603
1.53000000000031e-09 -0.067493
1.53000000000031e-09 -0.0675255
1.54000000000016e-09 -0.0675578
1.54000000000016e-09 -0.0675899
1.55000000000001e-09 -0.0676218
1.55000000000001e-09 -0.0676536
1.55999999999986e-09 -0.0676851
1.55999999999986e-09 -0.0677164
1.57000000000056e-09 -0.0677475
1.57000000000056e-09 -0.0677784
1.58000000000042e-09 -0.0678091
1.58000000000042e-09 -0.0678397
1.59000000000027e-09 -0.06787
1.59000000000027e-09 -0.0679001
1.60000000000012e-09 -0.0679301
1.60000000000012e-09 -0.0679598
1.60999999999997e-09 -0.0679893
1.60999999999997e-09 -0.0680187
1.61999999999983e-09 -0.0680479
1.61999999999983e-09 -0.0680768
1.63000000000052e-09 -0.0681056
1.63000000000052e-09 -0.0681342
1.64000000000038e-09 -0.0681626
1.64000000000038e-09 -0.0681907
1.65000000000023e-09 -0.0682188
1.65000000000023e-09 -0.0682466
1.66000000000008e-09 -0.0682742
1.66000000000008e-09 -0.0683016
1.66999999999993e-09 -0.0683289
1.66999999999993e-09 -0.0683559
1.68000000000063e-09 -0.0683828
1.68000000000063e-09 -0.0684095
1.69000000000049e-09 -0.068436
1.69000000000049e-09 -0.0684623
1.70000000000034e-09 -0.0684884
1.70000000000034e-09 -0.0685144
1.71000000000019e-09 -0.0685401
1.71000000000019e-09 -0.0685657
1.72000000000004e-09 -0.0685911
1.72000000000004e-09 -0.0686163
1.7299999999999e-09 -0.0686413
1.7299999999999e-09 -0.0686661
1.7400000000006e-09 -0.0686908
1.7400000000006e-09 -0.0687153
1.75000000000045e-09 -0.0687396
1.75000000000045e-09 -0.0687637
1.7600000000003e-09 -0.0687876
1.7600000000003e-09 -0.0688114
1.77000000000015e-09 -0.068835
1.77000000000015e-09 -0.0688584
1.78000000000001e-09 -0.0688816
1.78000000000001e-09 -0.0689047
1.78999999999986e-09 -0.0689276
1.78999999999986e-09 -0.0689503
1.80000000000056e-09 -0.0689728
1.80000000000056e-09 -0.0689952
1.81000000000041e-09 -0.0690174
1.81000000000041e-09 -0.0690394
1.82000000000026e-09 -0.0690612
1.82000000000026e-09 -0.0690829
1.83000000000012e-09 -0.0691044
1.83000000000012e-09 -0.0691257
1.83999999999997e-09 -0.0691469
1.83999999999997e-09 -0.0691679
1.84999999999982e-09 -0.0691888
1.84999999999982e-09 -0.0692094
1.86000000000052e-09 -0.0692299
1.86000000000052e-09 -0.0692503
1.87000000000037e-09 -0.0692705
1.87000000000037e-09 -0.0692905
1.88000000000023e-09 -0.0693103
1.88000000000023e-09 -0.06933
1.89000000000008e-09 -0.0693495
1.89000000000008e-09 -0.0693689
1.89999999999993e-09 -0.0693881
1.89999999999993e-09 -0.0694072
1.91000000000063e-09 -0.0694261
1.91000000000063e-09 -0.0694448
1.92000000000048e-09 -0.0694634
1.92000000000048e-09 -0.0694818
1.93000000000034e-09 -0.0695001
1.93000000000034e-09 -0.0695182
1.94000000000019e-09 -0.0695362
1.94000000000019e-09 -0.069554
1.95000000000004e-09 -0.0695717
1.95000000000004e-09 -0.0695892
1.95999999999989e-09 -0.0696065
1.95999999999989e-09 -0.0696237
1.97000000000059e-09 -0.0696408
1.97000000000059e-09 -0.0696577
1.98000000000045e-09 -0.0696745
1.98000000000045e-09 -0.0696911
1.9900000000003e-09 -0.0697076
1.9900000000003e-09 -0.069724
2.00000000000015e-09 -0.0697402
2.00000000000015e-09 -0.0697562
2.01e-09 -0.0697721
2.01e-09 -0.0697879
2.01999999999986e-09 -0.0698035
2.01999999999986e-09 -0.069819
2.03000000000055e-09 -0.0698344
2.03000000000055e-09 -0.0698496
2.04000000000041e-09 -0.0698647
2.04000000000041e-09 -0.0698796
2.05000000000026e-09 -0.0698944
2.05000000000026e-09 -0.0699091
2.06000000000011e-09 -0.0699237
2.06000000000011e-09 -0.0699381
2.06999999999996e-09 -0.0699524
2.06999999999996e-09 -0.0699665
2.08000000000066e-09 -0.0699805
2.08000000000066e-09 -0.0699944
2.09000000000052e-09 -0.0700082
2.09000000000052e-09 -0.0700219
2.10000000000037e-09 -0.0700354
2.10000000000037e-09 -0.0700488
2.11000000000022e-09 -0.070062
2.11000000000022e-09 -0.0700752
2.12000000000007e-09 -0.0700882
2.12000000000007e-09 -0.0701011
2.12999999999993e-09 -0.0701139
2.12999999999993e-09 -0.0701265
2.14000000000063e-09 -0.0701391
2.14000000000063e-09 -0.0701515
2.15000000000048e-09 -0.0701638
2.15000000000048e-09 -0.070176
2.16000000000033e-09 -0.0701881
2.16000000000033e-09 -0.0702
2.17000000000018e-09 -0.0702119
2.17000000000018e-09 -0.0702236
2.18000000000004e-09 -0.0702352
2.18000000000004e-09 -0.0702467
2.18999999999989e-09 -0.0702581
2.18999999999989e-09 -0.0702694
2.20000000000059e-09 -0.0702806
2.20000000000059e-09 -0.0702917
2.21000000000044e-09 -0.0703026
2.21000000000044e-09 -0.0703135
2.22000000000029e-09 -0.0703242
2.22000000000029e-09 -0.0703349
2.23000000000015e-09 -0.0703454
2.23000000000015e-09 -0.0703559
2.24e-09 -0.0703662
2.24e-09 -0.0703764
2.24999999999985e-09 -0.0703866
2.24999999999985e-09 -0.0703966
2.26000000000055e-09 -0.0704065
2.26000000000055e-09 -0.0704164
2.2700000000004e-09 -0.0704261
2.2700000000004e-09 -0.0704358
2.28000000000026e-09 -0.0704453
2.28000000000026e-09 -0.0704548
2.29000000000011e-09 -0.0704641
2.29000000000011e-09 -0.0704734
2.29999999999996e-09 -0.0704826
2.29999999999996e-09 -0.0704917
2.31000000000066e-09 -0.0705006
2.31000000000066e-09 -0.0705095
2.32000000000051e-09 -0.0705184
2.32000000000051e-09 -0.0705271
2.33000000000037e-09 -0.0705357
2.33000000000037e-09 -0.0705443
2.34000000000022e-09 -0.0705527
2.34000000000022e-09 -0.0705611
2.35000000000007e-09 -0.0705694
2.35000000000007e-09 -0.0705776
2.35999999999992e-09 -0.0705857
2.35999999999992e-09 -0.0705937
2.37000000000062e-09 -0.0706017
2.37000000000062e-09 -0.0706096
2.38000000000048e-09 -0.0706174
2.38000000000048e-09 -0.0706251
2.39000000000033e-09 -0.0706327
2.39000000000033e-09 -0.0706403
2.40000000000018e-09 -0.0706477
2.40000000000018e-09 -0.0706551
2.41000000000003e-09 -0.0706624
2.41000000000003e-09 -0.0706697
2.41999999999989e-09 -0.0706769
2.41999999999989e-09 -0.070684
2.43000000000058e-09 -0.070691
2.43000000000058e-09 -0.0706979
2.44000000000044e-09 -0.0707048
2.44000000000044e-09 -0.0707116
2.45000000000029e-09 -0.0707184
2.45000000000029e-09 -0.070725
2.46000000000014e-09 -0.0707316
2.46000000000014e-09 -0.0707381
2.46999999999999e-09 -0.0707446
2.46999999999999e-09 -0.070751
2.47999999999985e-09 -0.0707573
2.47999999999985e-09 -0.0707636
2.49000000000055e-09 -0.0707697
2.49000000000055e-09 -0.0707759
2.5000000000004e-09 -0.0707819
2.5000000000004e-09 -0.0707879
2.51000000000025e-09 -0.0707938
2.51000000000025e-09 -0.0707997
2.5200000000001e-09 -0.0708055
2.5200000000001e-09 -0.0708113
2.52999999999996e-09 -0.0708169
2.52999999999996e-09 -0.0708226
2.54000000000066e-09 -0.0708281
2.54000000000066e-09 -0.0708336
2.55000000000051e-09 -0.0708391
2.55000000000051e-09 -0.0708445
2.56000000000036e-09 -0.0708498
2.56000000000036e-09 -0.0708551
2.57000000000021e-09 -0.0708603
2.57000000000021e-09 -0.0708654
2.58000000000007e-09 -0.0708705
2.58000000000007e-09 -0.0708756
2.58999999999992e-09 -0.0708806
2.58999999999992e-09 -0.0708855
2.60000000000062e-09 -0.0708904
2.60000000000062e-09 -0.0708952
2.61000000000047e-09 -0.0709
2.61000000000047e-09 -0.0709047
2.62000000000032e-09 -0.0709094
2.62000000000032e-09 -0.070914
2.63000000000018e-09 -0.0709186
2.63000000000018e-09 -0.0709231
2.64000000000003e-09 -0.0709276
2.64000000000003e-09 -0.070932
2.64999999999988e-09 -0.0709364
2.64999999999988e-09 -0.0709407
2.66000000000058e-09 -0.070945
2.66000000000058e-09 -0.0709493
2.67000000000043e-09 -0.0709535
2.67000000000043e-09 -0.0709576
2.68000000000029e-09 -0.0709617
2.68000000000029e-09 -0.0709657
2.69000000000014e-09 -0.0709698
2.69000000000014e-09 -0.0709737
2.69999999999999e-09 -0.0709776
2.69999999999999e-09 -0.0709815
2.70999999999984e-09 -0.0709854
2.70999999999984e-09 -0.0709892
2.72000000000054e-09 -0.0709929
2.72000000000054e-09 -0.0709966
2.7300000000004e-09 -0.0710003
2.7300000000004e-09 -0.0710039
2.74000000000025e-09 -0.0710075
2.74000000000025e-09 -0.071011
2.7500000000001e-09 -0.0710146
2.7500000000001e-09 -0.071018
2.75999999999995e-09 -0.0710215
2.75999999999995e-09 -0.0710248
2.77000000000065e-09 -0.0710282
2.77000000000065e-09 -0.0710315
2.78000000000051e-09 -0.0710348
2.78000000000051e-09 -0.071038
2.79000000000036e-09 -0.0710413
2.79000000000036e-09 -0.0710444
2.80000000000021e-09 -0.0710476
2.80000000000021e-09 -0.0710507
2.81000000000006e-09 -0.0710537
2.81000000000006e-09 -0.0710568
2.81999999999992e-09 -0.0710598
2.81999999999992e-09 -0.0710627
2.83000000000061e-09 -0.0710657
2.83000000000061e-09 -0.0710686
2.84000000000047e-09 -0.0710714
2.84000000000047e-09 -0.0710743
2.85000000000032e-09 -0.0710771
2.85000000000032e-09 -0.0710798
2.86000000000017e-09 -0.0710826
2.86000000000017e-09 -0.0710853
2.87000000000003e-09 -0.071088
2.87000000000003e-09 -0.0710906
2.87999999999988e-09 -0.0710932
2.87999999999988e-09 -0.0710958
2.89000000000058e-09 -0.0710984
2.89000000000058e-09 -0.0711009
2.90000000000043e-09 -0.0711034
2.90000000000043e-09 -0.0711059
2.91000000000028e-09 -0.0711083
2.91000000000028e-09 -0.0711107
2.92000000000013e-09 -0.0711131
2.92000000000013e-09 -0.0711155
2.92999999999999e-09 -0.0711178
2.92999999999999e-09 -0.0711201
2.93999999999984e-09 -0.0711224
2.93999999999984e-09 -0.0711247
2.95000000000054e-09 -0.0711269
2.95000000000054e-09 -0.0711291
2.96000000000039e-09 -0.0711313
2.96000000000039e-09 -0.0711334
2.97000000000024e-09 -0.0711356
2.97000000000024e-09 -0.0711377
2.9800000000001e-09 -0.0711398
2.9800000000001e-09 -0.0711418
2.98999999999995e-09 -0.0711439
2.98999999999995e-09 -0.0711459
3.00000000000065e-09 -0.0711479
3.00000000000065e-09 -0.0711498
3.0100000000005e-09 -0.0711518
3.0100000000005e-09 -0.0711537
3.02000000000035e-09 -0.0711556
3.02000000000035e-09 -0.0711575
3.03000000000021e-09 -0.0711593
3.03000000000021e-09 -0.0711611
3.04000000000006e-09 -0.071163
3.04000000000006e-09 -0.0711647
3.04999999999991e-09 -0.0711665
3.04999999999991e-09 -0.0711683
3.06000000000061e-09 -0.07117
3.06000000000061e-09 -0.0711717
3.07000000000046e-09 -0.0711734
3.07000000000046e-09 -0.0711751
3.08000000000032e-09 -0.0711767
3.08000000000032e-09 -0.0711784
3.09000000000017e-09 -0.07118
3.09000000000017e-09 -0.0711816
3.10000000000002e-09 -0.0711831
3.10000000000002e-09 -0.0711847
3.10999999999987e-09 -0.0711862
3.10999999999987e-09 -0.0711878
3.12000000000057e-09 -0.0711893
3.12000000000057e-09 -0.0711908
3.13000000000043e-09 -0.0711922
3.13000000000043e-09 -0.0711937
3.14000000000028e-09 -0.0711951
3.14000000000028e-09 -0.0711965
3.15000000000013e-09 -0.0711979
3.15000000000013e-09 -0.0711993
3.15999999999998e-09 -0.0712007
3.15999999999998e-09 -0.071202
3.16999999999984e-09 -0.0712034
3.16999999999984e-09 -0.0712047
3.18000000000054e-09 -0.071206
3.18000000000054e-09 -0.0712073
3.19000000000039e-09 -0.0712086
3.19000000000039e-09 -0.0712098
3.20000000000024e-09 -0.0712111
3.20000000000024e-09 -0.0712123
3.21000000000009e-09 -0.0712135
3.21000000000009e-09 -0.0712147
3.21999999999995e-09 -0.0712159
3.21999999999995e-09 -0.0712171
3.23000000000065e-09 -0.0712183
3.23000000000065e-09 -0.0712194
3.2400000000005e-09 -0.0712206
3.2400000000005e-09 -0.0712217
3.25000000000035e-09 -0.0712228
3.25000000000035e-09 -0.0712239
3.2600000000002e-09 -0.071225
3.2600000000002e-09 -0.071226
3.27000000000006e-09 -0.0712271
3.27000000000006e-09 -0.0712281
3.27999999999991e-09 -0.0712292
3.27999999999991e-09 -0.0712302
3.29000000000061e-09 -0.0712312
3.29000000000061e-09 -0.0712322
3.30000000000046e-09 -0.0712332
3.30000000000046e-09 -0.0712341
3.31000000000031e-09 -0.0712351
3.31000000000031e-09 -0.0712361
3.32000000000016e-09 -0.071237
3.32000000000016e-09 -0.0712379
3.33000000000002e-09 -0.0712388
3.33000000000002e-09 -0.0712397
3.33999999999987e-09 -0.0712406
3.33999999999987e-09 -0.0712415
3.35000000000057e-09 -0.0712424
3.35000000000057e-09 -0.0712433
3.36000000000042e-09 -0.0712441
3.36000000000042e-09 -0.071245
3.37000000000027e-09 -0.0712458
3.37000000000027e-09 -0.0712466
3.38000000000013e-09 -0.0712474
3.38000000000013e-09 -0.0712482
3.38999999999998e-09 -0.071249
3.38999999999998e-09 -0.0712498
3.39999999999983e-09 -0.0712506
3.39999999999983e-09 -0.0712513
3.41000000000053e-09 -0.0712521
3.41000000000053e-09 -0.0712529
3.42000000000038e-09 -0.0712536
3.42000000000038e-09 -0.0712543
3.43000000000024e-09 -0.071255
3.43000000000024e-09 -0.0712558
3.44000000000009e-09 -0.0712565
3.44000000000009e-09 -0.0712572
3.44999999999994e-09 -0.0712578
3.44999999999994e-09 -0.0712585
3.46000000000064e-09 -0.0712592
3.46000000000064e-09 -0.0712599
3.47000000000049e-09 -0.0712605
3.47000000000049e-09 -0.0712612
3.48000000000035e-09 -0.0712618
3.48000000000035e-09 -0.0712624
3.4900000000002e-09 -0.071263
3.4900000000002e-09 -0.0712637
3.50000000000005e-09 -0.0712643
3.50000000000005e-09 -0.0712649
3.5099999999999e-09 -0.0712655
3.5099999999999e-09 -0.0712661
3.5200000000006e-09 -0.0712666
3.5200000000006e-09 -0.0712672
3.53000000000046e-09 -0.0712678
3.53000000000046e-09 -0.0712683
3.54000000000031e-09 -0.0712689
3.54000000000031e-09 -0.0712694
3.55000000000016e-09 -0.07127
3.55000000000016e-09 -0.0712705
3.56000000000001e-09 -0.071271
3.56000000000001e-09 -0.0712716
3.56999999999987e-09 -0.0712721
3.56999999999987e-09 -0.0712726
3.58000000000057e-09 -0.0712731
3.58000000000057e-09 -0.0712736
3.59000000000042e-09 -0.0712741
3.59000000000042e-09 -0.0712745
3.60000000000027e-09 -0.071275
3.60000000000027e-09 -0.0712755
3.61000000000012e-09 -0.071276
3.61000000000012e-09 -0.0712764
3.61999999999998e-09 -0.0712769
3.61999999999998e-09 -0.0712773
3.62999999999983e-09 -0.0712778
3.62999999999983e-09 -0.0712782
3.64000000000053e-09 -0.0712786
3.64000000000053e-09 -0.0712791
3.65000000000038e-09 -0.0712795
3.65000000000038e-09 -0.0712799
3.66000000000023e-09 -0.0712803
3.66000000000023e-09 -0.0712807
3.67000000000009e-09 -0.0712811
3.67000000000009e-09 -0.0712815
3.67999999999994e-09 -0.0712819
3.67999999999994e-09 -0.0712823
3.69000000000064e-09 -0.0712827
3.69000000000064e-09 -0.0712831
3.70000000000049e-09 -0.0712834
3.70000000000049e-09 -0.0712838
3.71000000000034e-09 -0.0712842
3.71000000000034e-09 -0.0712845
3.72000000000019e-09 -0.0712849
3.72000000000019e-09 -0.0712852
3.73000000000005e-09 -0.0712856
3.73000000000005e-09 -0.0712859
3.7399999999999e-09 -0.0712863
3.7399999999999e-09 -0.0712866
3.7500000000006e-09 -0.0712869
3.7500000000006e-09 -0.0712872
3.76000000000045e-09 -0.0712876
3.76000000000045e-09 -0.0712879
3.7700000000003e-09 -0.0712882
3.7700000000003e-09 -0.0712885
3.78000000000016e-09 -0.0712888
3.78000000000016e-09 -0.0712891
3.79000000000001e-09 -0.0712894
3.79000000000001e-09 -0.0712897
3.79999999999986e-09 -0.07129
3.79999999999986e-09 -0.0712903
3.81000000000056e-09 -0.0712906
3.81000000000056e-09 -0.0712909
3.82000000000041e-09 -0.0712911
3.82000000000041e-09 -0.0712914
3.83000000000027e-09 -0.0712917
3.83000000000027e-09 -0.0712919
3.84000000000012e-09 -0.0712922
3.84000000000012e-09 -0.0712925
3.84999999999997e-09 -0.0712927
3.84999999999997e-09 -0.071293
3.85999999999982e-09 -0.0712932
3.85999999999982e-09 -0.0712935
3.87000000000052e-09 -0.0712937
3.87000000000052e-09 -0.071294
3.88000000000038e-09 -0.0712942
3.88000000000038e-09 -0.0712944
3.89000000000023e-09 -0.0712947
3.89000000000023e-09 -0.0712949
3.90000000000008e-09 -0.0712951
3.90000000000008e-09 -0.0712953
3.90999999999993e-09 -0.0712956
3.90999999999993e-09 -0.0712958
3.92000000000063e-09 -0.071296
3.92000000000063e-09 -0.0712962
3.93000000000049e-09 -0.0712964
3.93000000000049e-09 -0.0712966
3.94000000000034e-09 -0.0712968
3.94000000000034e-09 -0.071297
3.95000000000019e-09 -0.0712972
3.95000000000019e-09 -0.0712974
3.96000000000004e-09 -0.0712976
3.96000000000004e-09 -0.0712978
3.9699999999999e-09 -0.071298
3.9699999999999e-09 -0.0712982
3.9800000000006e-09 -0.0712984
3.9800000000006e-09 -0.0712986
3.99000000000045e-09 -0.0712987
3.99000000000045e-09 -0.0712989
4.0000000000003e-09 -0.0712991
4.0000000000003e-09 -0.0712993
4.01000000000015e-09 -0.0712994
4.01000000000015e-09 -0.0712996
4.02000000000001e-09 -0.0712998
4.02000000000001e-09 -0.0712999
4.02999999999986e-09 -0.0713001
4.02999999999986e-09 -0.0713003
4.04000000000056e-09 -0.0713004
4.04000000000056e-09 -0.0713006
4.05000000000041e-09 -0.0713007
4.05000000000041e-09 -0.0713009
4.06000000000026e-09 -0.071301
4.06000000000026e-09 -0.0713012
4.07000000000012e-09 -0.0713013
4.07000000000012e-09 -0.0713015
4.07999999999997e-09 -0.0713016
4.07999999999997e-09 -0.0713018
4.09000000000067e-09 -0.0713019
4.09000000000067e-09 -0.071302
4.10000000000052e-09 -0.0713022
4.10000000000052e-09 -0.0713023
4.11000000000037e-09 -0.0713024
4.11000000000037e-09 -0.0713026
4.12000000000022e-09 -0.0713027
4.12000000000022e-09 -0.0713028
4.13000000000008e-09 -0.0713029
4.13000000000008e-09 -0.0713031
4.13999999999993e-09 -0.0713032
4.13999999999993e-09 -0.0713033
4.15000000000063e-09 -0.0713034
4.15000000000063e-09 -0.0713035
4.16000000000048e-09 -0.0713037
4.16000000000048e-09 -0.0713038
4.17000000000033e-09 -0.0713039
4.17000000000033e-09 -0.071304
4.18000000000019e-09 -0.0713041
4.18000000000019e-09 -0.0713042
4.19000000000004e-09 -0.0713043
4.19000000000004e-09 -0.0713044
4.19999999999989e-09 -0.0713045
4.19999999999989e-09 -0.0713046
4.21000000000059e-09 -0.0713047
4.21000000000059e-09 -0.0713048
4.22000000000044e-09 -0.0713049
4.22000000000044e-09 -0.071305
4.2300000000003e-09 -0.0713051
4.2300000000003e-09 -0.0713052
4.24000000000015e-09 -0.0713053
4.24000000000015e-09 -0.0713054
4.25e-09 -0.0713055
4.25e-09 -0.0713056
4.25999999999985e-09 -0.0713057
4.25999999999985e-09 -0.0713058
4.27000000000055e-09 -0.0713059
4.27000000000055e-09 -0.071306
4.28000000000041e-09 -0.071306
4.28000000000041e-09 -0.0713061
4.29000000000026e-09 -0.0713062
4.29000000000026e-09 -0.0713063
4.30000000000011e-09 -0.0713064
4.30000000000011e-09 -0.0713064
4.30999999999996e-09 -0.0713065
4.30999999999996e-09 -0.0713066
4.32000000000066e-09 -0.0713067
4.32000000000066e-09 -0.0713067
4.33000000000052e-09 -0.0713068
4.33000000000052e-09 -0.0713069
4.34000000000037e-09 -0.071307
4.34000000000037e-09 -0.071307
4.35000000000022e-09 -0.0713071
4.35000000000022e-09 -0.0713072
4.36000000000007e-09 -0.0713072
4.36000000000007e-09 -0.0713073
4.36999999999993e-09 -0.0713074
4.36999999999993e-09 -0.0713074
4.38000000000063e-09 -0.0713075
4.38000000000063e-09 -0.0713076
4.39000000000048e-09 -0.0713076
4.39000000000048e-09 -0.0713077
4.40000000000033e-09 -0.0713078
4.40000000000033e-09 -0.0713078
4.41000000000018e-09 -0.0713079
4.41000000000018e-09 -0.0713079
4.42000000000004e-09 -0.071308
4.42000000000004e-09 -0.0713081
4.42999999999989e-09 -0.0713081
4.42999999999989e-09 -0.0713082
4.44000000000059e-09 -0.0713082
4.44000000000059e-09 -0.0713083
4.45000000000044e-09 -0.0713083
4.45000000000044e-09 -0.0713084
4.46000000000029e-09 -0.0713084
4.46000000000029e-09 -0.0713085
4.47000000000015e-09 -0.0713085
4.47000000000015e-09 -0.0713086
4.48e-09 -0.0713086
4.48e-09 -0.0713087
4.48999999999985e-09 -0.0713087
4.48999999999985e-09 -0.0713088
4.50000000000055e-09 -0.0713088
4.50000000000055e-09 -0.0713089
4.5100000000004e-09 -0.0713089
4.5100000000004e-09 -0.071309
4.52000000000025e-09 -0.071309
4.52000000000025e-09 -0.071309
4.53000000000011e-09 -0.0713091
4.53000000000011e-09 -0.0713091
4.53999999999996e-09 -0.0713092
4.53999999999996e-09 -0.0713092
4.55000000000066e-09 -0.0713092
4.55000000000066e-09 -0.0713093
4.56000000000051e-09 -0.0713093
4.56000000000051e-09 -0.0713094
4.57000000000036e-09 -0.0713094
4.57000000000036e-09 -0.0713094
4.58000000000022e-09 -0.0713095
4.58000000000022e-09 -0.0713095
4.59000000000007e-09 -0.0713096
4.59000000000007e-09 -0.0713096
4.59999999999992e-09 -0.0713096
4.59999999999992e-09 -0.0713097
4.61000000000062e-09 -0.0713097
4.61000000000062e-09 -0.0713097
4.62000000000047e-09 -0.0713098
4.62000000000047e-09 -0.0713098
4.63000000000033e-09 -0.0713098
4.63000000000033e-09 -0.0713099
4.64000000000018e-09 -0.0713099
4.64000000000018e-09 -0.0713099
4.65000000000003e-09 -0.0713099
4.65000000000003e-09 -0.07131
4.65999999999988e-09 -0.07131
4.65999999999988e-09 -0.07131
4.67000000000058e-09 -0.0713101
4.67000000000058e-09 -0.0713101
4.68000000000044e-09 -0.0713101
4.68000000000044e-09 -0.0713101
4.69000000000029e-09 -0.0713102
4.69000000000029e-09 -0.0713102
4.70000000000014e-09 -0.0713102
4.70000000000014e-09 -0.0713102
4.70999999999999e-09 -0.0713103
4.70999999999999e-09 -0.0713103
4.71999999999985e-09 -0.0713103
4.71999999999985e-09 -0.0713103
4.73000000000055e-09 -0.0713104
4.73000000000055e-09 -0.0713104
4.7400000000004e-09 -0.0713104
4.7400000000004e-09 -0.0713104
4.75000000000025e-09 -0.0713105
4.75000000000025e-09 -0.0713105
4.7600000000001e-09 -0.0713105
4.7600000000001e-09 -0.0713105
4.76999999999996e-09 -0.0713106
4.76999999999996e-09 -0.0713106
4.78000000000066e-09 -0.0713106
4.78000000000066e-09 -0.0713106
4.79000000000051e-09 -0.0713106
4.79000000000051e-09 -0.0713107
4.80000000000036e-09 -0.0713107
4.80000000000036e-09 -0.0713107
4.81000000000021e-09 -0.0713107
4.81000000000021e-09 -0.0713107
4.82000000000007e-09 -0.0713107
4.82000000000007e-09 -0.0713108
4.82999999999992e-09 -0.0713108
4.82999999999992e-09 -0.0713108
4.84000000000062e-09 -0.0713108
4.84000000000062e-09 -0.0713108
4.85000000000047e-09 -0.0713108
4.85000000000047e-09 -0.0713109
4.86000000000032e-09 -0.0713109
4.86000000000032e-09 -0.0713109
4.87000000000018e-09 -0.0713109
4.87000000000018e-09 -0.0713109
4.88000000000003e-09 -0.0713109
4.88000000000003e-09 -0.071311
4.88999999999988e-09 -0.071311
4.88999999999988e-09 -0.071311
4.90000000000058e-09 -0.071311
4.90000000000058e-09 -0.071311
4.91000000000043e-09 -0.071311
4.91000000000043e-09 -0.071311
4.92000000000028e-09 -0.0713111
4.92000000000028e-09 -0.0713111
4.93000000000014e-09 -0.0713111
4.93000000000014e-09 -0.0713111
4.93999999999999e-09 -0.0713111
4.93999999999999e-09 -0.0713111
4.94999999999984e-09 -0.0713111
4.94999999999984e-09 -0.0713111
4.96000000000054e-09 -0.0713112
4.96000000000054e-09 -0.0713112
4.97000000000039e-09 -0.0713112
4.97000000000039e-09 -0.0713112
4.98000000000025e-09 -0.0713112
4.98000000000025e-09 -0.0713112
4.9900000000001e-09 -0.0713112
4.9900000000001e-09 -0.0713112
4.99999999999995e-09 -0.0713112
4.99999999999995e-09 -0.0713113
5.01000000000065e-09 -0.0713113
5.01000000000065e-09 -0.0713113
5.0200000000005e-09 -0.0713113
5.0200000000005e-09 -0.0713113
5.03000000000036e-09 -0.0713113
5.03000000000036e-09 -0.0713113
5.04000000000021e-09 -0.0713113
5.04000000000021e-09 -0.0713113
5.05000000000006e-09 -0.0713113
5.05000000000006e-09 -0.0713113
5.05999999999991e-09 -0.0713114
5.05999999999991e-09 -0.0713114
5.07000000000061e-09 -0.0713114
5.07000000000061e-09 -0.0713114
5.08000000000047e-09 -0.0713114
5.08000000000047e-09 -0.0713114
5.09000000000032e-09 -0.0713114
5.09000000000032e-09 -0.0713114
5.10000000000017e-09 -0.0713114
5.10000000000017e-09 -0.0713114
5.11000000000002e-09 -0.0713114
5.11000000000002e-09 -0.0713114
5.11999999999988e-09 -0.0713114
5.11999999999988e-09 -0.0713114
5.13000000000058e-09 -0.0713115
5.13000000000058e-09 -0.0713115
5.14000000000043e-09 -0.0713115
5.14000000000043e-09 -0.0713115
5.15000000000028e-09 -0.0713115
5.15000000000028e-09 -0.0713115
5.16000000000013e-09 -0.0713115
5.16000000000013e-09 -0.0713115
5.16999999999999e-09 -0.0713115
5.16999999999999e-09 -0.0713115
5.17999999999984e-09 -0.0713115
5.17999999999984e-09 -0.0713115
5.19000000000054e-09 -0.0713115
5.19000000000054e-09 -0.0713115
5.20000000000039e-09 -0.0713115
5.20000000000039e-09 -0.0713115
5.21000000000024e-09 -0.0713115
5.21000000000024e-09 -0.0713115
5.2200000000001e-09 -0.0713116
5.2200000000001e-09 -0.0713116
5.22999999999995e-09 -0.0713116
5.22999999999995e-09 -0.0713116
5.24000000000065e-09 -0.0713116
5.24000000000065e-09 -0.0713116
5.2500000000005e-09 -0.0713116
5.2500000000005e-09 -0.0713116
5.26000000000035e-09 -0.0713116
5.26000000000035e-09 -0.0713116
5.27000000000021e-09 -0.0713116
5.27000000000021e-09 -0.0713116
5.28000000000006e-09 -0.0713116
5.28000000000006e-09 -0.0713116
5.28999999999991e-09 -0.0713116
5.28999999999991e-09 -0.0713116
5.30000000000061e-09 -0.0713116
5.30000000000061e-09 -0.0713116
5.31000000000046e-09 -0.0713116
5.31000000000046e-09 -0.0713116
5.32000000000031e-09 -0.0713116
5.32000000000031e-09 -0.0713116
5.33000000000017e-09 -0.0713116
5.33000000000017e-09 -0.0713116
5.34000000000002e-09 -0.0713116
5.34000000000002e-09 -0.0713116
5.34999999999987e-09 -0.0713116
5.34999999999987e-09 -0.0713116
5.36000000000057e-09 -0.0713116
5.36000000000057e-09 -0.0713116
5.37000000000042e-09 -0.0713117
5.37000000000042e-09 -0.0713117
5.38000000000028e-09 -0.0713117
5.38000000000028e-09 -0.0713117
5.39000000000013e-09 -0.0713117
5.39000000000013e-09 -0.0713117
5.39999999999998e-09 -0.0713117
5.39999999999998e-09 -0.0713117
5.40999999999983e-09 -0.0713117
5.40999999999983e-09 -0.0713117
5.42000000000053e-09 -0.0713117
5.42000000000053e-09 -0.0713117
5.43000000000039e-09 -0.0713117
5.43000000000039e-09 -0.0713117
5.44000000000024e-09 -0.0713117
5.44000000000024e-09 -0.0713117
5.45000000000009e-09 -0.0713117
5.45000000000009e-09 -0.0713117
5.45999999999994e-09 -0.0713117
5.45999999999994e-09 -0.0713117
5.47000000000064e-09 -0.0713117
5.47000000000064e-09 -0.0713117
5.4800000000005e-09 -0.0713117
5.4800000000005e-09 -0.0713117
5.49000000000035e-09 -0.0713117
5.49000000000035e-09 -0.0713117
5.5000000000002e-09 -0.0713117
5.5000000000002e-09 -0.0713117
5.51000000000005e-09 -0.0713117
5.51000000000005e-09 -0.0713117
5.51999999999991e-09 -0.0713117
5.51999999999991e-09 -0.0713117
5.53000000000061e-09 -0.0713117
5.53000000000061e-09 -0.0713117
5.54000000000046e-09 -0.0713117
5.54000000000046e-09 -0.0713117
5.55000000000031e-09 -0.0713117
5.55000000000031e-09 -0.0713117
5.56000000000016e-09 -0.0713117
5.56000000000016e-09 -0.0713117
5.57000000000002e-09 -0.0713117
5.57000000000002e-09 -0.0713117
5.57999999999987e-09 -0.0713117
5.57999999999987e-09 -0.0713117
5.59000000000057e-09 -0.0713117
5.59000000000057e-09 -0.0713117
5.60000000000042e-09 -0.0713117
5.60000000000042e-09 -0.0713117
5.61000000000027e-09 -0.0713117
5.61000000000027e-09 -0.0713117
5.62000000000013e-09 -0.0713117
5.62000000000013e-09 -0.0713117
5.62999999999998e-09 -0.0713117
5.62999999999998e-09 -0.0713117
5.63999999999983e-09 -0.0713117
5.63999999999983e-09 -0.0713117
5.65000000000053e-09 -0.0713117
5.65000000000053e-09 -0.0713117
5.66000000000038e-09 -0.0713117
5.66000000000038e-09 -0.0713117
5.67000000000024e-09 -0.0713117
5.67000000000024e-09 -0.0713117
5.68000000000009e-09 -0.0713117
5.68000000000009e-09 -0.0713117
5.68999999999994e-09 -0.0713117
5.68999999999994e-09 -0.0713117
5.70000000000064e-09 -0.0713117
5.70000000000064e-09 -0.0713117
5.71000000000049e-09 -0.0713117
5.71000000000049e-09 -0.0713117
5.72000000000035e-09 -0.0713117
5.72000000000035e-09 -0.0713117
5.7300000000002e-09 -0.0713117
5.7300000000002e-09 -0.0713117
5.74000000000005e-09 -0.0713117
5.74000000000005e-09 -0.0713117
5.7499999999999e-09 -0.0713117
5.7499999999999e-09 -0.0713117
5.7600000000006e-09 -0.0713117
5.7600000000006e-09 -0.0713117
5.77000000000045e-09 -0.0713117
5.77000000000045e-09 -0.0713117
5.78000000000031e-09 -0.0713117
5.78000000000031e-09 -0.0713117
5.79000000000016e-09 -0.0713117
5.79000000000016e-09 -0.0713117
5.80000000000001e-09 -0.0713117
5.80000000000001e-09 -0.0713117
5.80999999999986e-09 -0.0713117
5.80999999999986e-09 -0.0713117
5.82000000000056e-09 -0.0713117
5.82000000000056e-09 -0.0713117
5.83000000000042e-09 -0.0713117
5.83000000000042e-09 -0.0713117
5.84000000000027e-09 -0.0713117
5.84000000000027e-09 -0.0713117
5.85000000000012e-09 -0.0713117
5.85000000000012e-09 -0.0713117
5.85999999999997e-09 -0.0713117
5.85999999999997e-09 -0.0713117
5.86999999999983e-09 -0.0713117
5.86999999999983e-09 -0.0713117
5.88000000000053e-09 -0.0713117
5.88000000000053e-09 -0.0713117
5.89000000000038e-09 -0.0713117
5.89000000000038e-09 -0.0713117
5.90000000000023e-09 -0.0713117
5.90000000000023e-09 -0.0713117
5.91000000000008e-09 -0.0713117
5.91000000000008e-09 -0.0713117
5.91999999999994e-09 -0.0713117
5.91999999999994e-09 -0.0713117
5.93000000000064e-09 -0.0713117
5.93000000000064e-09 -0.0713117
5.94000000000049e-09 -0.0713117
5.94000000000049e-09 -0.0713117
5.95000000000034e-09 -0.0713117
5.95000000000034e-09 -0.0713117
5.96000000000019e-09 -0.0713117
5.96000000000019e-09 -0.0713117
5.97000000000005e-09 -0.0713117
5.97000000000005e-09 -0.0713117
5.9799999999999e-09 -0.0713117
5.9799999999999e-09 -0.0713117
5.9900000000006e-09 -0.0713117
5.9900000000006e-09 -0.0713117
6.00000000000045e-09 -0.0713117
6.00000000000045e-09 -0.0713117
6.0100000000003e-09 -0.0713117
6.0100000000003e-09 -0.0713117
6.02000000000016e-09 -0.0713117
6.02000000000016e-09 -0.0713117
6.03000000000001e-09 -0.0713117
6.03000000000001e-09 -0.0713117
6.03999999999986e-09 -0.0713117
6.03999999999986e-09 -0.0713117
6.05000000000056e-09 -0.0713117
6.05000000000056e-09 -0.0713117
6.06000000000041e-09 -0.0713117
6.06000000000041e-09 -0.0713117
6.07000000000027e-09 -0.0713117
6.07000000000027e-09 -0.0713117
6.08000000000012e-09 -0.0713117
6.08000000000012e-09 -0.0713117
6.08999999999997e-09 -0.0713117
6.08999999999997e-09 -0.0713117
6.09999999999982e-09 -0.0713117
6.09999999999982e-09 -0.0713117
6.11000000000052e-09 -0.0713117
6.11000000000052e-09 -0.0713117
6.12000000000038e-09 -0.0713117
6.12000000000038e-09 -0.0713117
6.13000000000023e-09 -0.0713117
6.13000000000023e-09 -0.0713117
6.14000000000008e-09 -0.0713117
6.14000000000008e-09 -0.0713117
6.14999999999993e-09 -0.0713117
6.14999999999993e-09 -0.0713117
6.16000000000063e-09 -0.0713117
6.16000000000063e-09 -0.0713117
6.17000000000048e-09 -0.0713117
6.17000000000048e-09 -0.0713117
6.18000000000034e-09 -0.0713117
6.18000000000034e-09 -0.0713117
6.19000000000019e-09 -0.0713117
6.19000000000019e-09 -0.0713117
6.20000000000004e-09 -0.0713117
6.20000000000004e-09 -0.0713117
6.20999999999989e-09 -0.0713117
6.20999999999989e-09 -0.0713117
6.22000000000059e-09 -0.0713117
6.22000000000059e-09 -0.0713117
6.23000000000045e-09 -0.0713117
6.23000000000045e-09 -0.0713117
6.2400000000003e-09 -0.0713117
6.2400000000003e-09 -0.0713117
6.25000000000015e-09 -0.0713117
6.25000000000015e-09 -0.0713117
6.26e-09 -0.0713117
6.26e-09 -0.0713117
6.26999999999986e-09 -0.0713117
6.26999999999986e-09 -0.0713117
6.28000000000056e-09 -0.0713117
6.28000000000056e-09 -0.0713117
6.29000000000041e-09 -0.0713117
6.29000000000041e-09 -0.0713117
6.30000000000026e-09 -0.0713117
6.30000000000026e-09 -0.0713117
6.31000000000011e-09 -0.0713117
6.31000000000011e-09 -0.0713117
6.31999999999997e-09 -0.0713117
6.31999999999997e-09 -0.0713117
6.33000000000067e-09 -0.0713117
6.33000000000067e-09 -0.0713117
6.34000000000052e-09 -0.0713117
6.34000000000052e-09 -0.0713117
6.35000000000037e-09 -0.0713117
6.35000000000037e-09 -0.0713116
6.36000000000022e-09 -0.0713116
6.36000000000022e-09 -0.0713116
6.37000000000008e-09 -0.0713116
6.37000000000008e-09 -0.0713116
6.37999999999993e-09 -0.0713116
6.37999999999993e-09 -0.0713116
6.39000000000063e-09 -0.0713116
6.39000000000063e-09 -0.0713116
6.40000000000048e-09 -0.0713116
6.40000000000048e-09 -0.0713116
6.41000000000033e-09 -0.0713116
6.41000000000033e-09 -0.0713116
6.42000000000019e-09 -0.0713116
6.42000000000019e-09 -0.0713116
6.43000000000004e-09 -0.0713116
6.43000000000004e-09 -0.0713116
6.43999999999989e-09 -0.0713116
6.43999999999989e-09 -0.0713116
6.45000000000059e-09 -0.0713116
6.45000000000059e-09 -0.0713116
6.46000000000044e-09 -0.0713116
6.46000000000044e-09 -0.0713116
6.4700000000003e-09 -0.0713116
6.4700000000003e-09 -0.0713116
6.48000000000015e-09 -0.0713116
6.48000000000015e-09 -0.0713116
6.49e-09 -0.0713116
6.49e-09 -0.0713116
6.49999999999985e-09 -0.0713116
6.49999999999985e-09 -0.0713116
6.51000000000055e-09 -0.0713116
6.51000000000055e-09 -0.0713116
6.52000000000041e-09 -0.0713116
6.52000000000041e-09 -0.0713116
6.53000000000026e-09 -0.0713116
6.53000000000026e-09 -0.0713116
6.54000000000011e-09 -0.0713116
6.54000000000011e-09 -0.0713116
6.54999999999996e-09 -0.0713116
6.54999999999996e-09 -0.0713116
6.56000000000066e-09 -0.0713116
6.56000000000066e-09 -0.0713116
6.57000000000051e-09 -0.0713116
6.57000000000051e-09 -0.0713116
6.58000000000037e-09 -0.0713116
6.58000000000037e-09 -0.0713116
6.59000000000022e-09 -0.0713116
6.59000000000022e-09 -0.0713116
6.60000000000007e-09 -0.0713116
6.60000000000007e-09 -0.0713116
6.60999999999992e-09 -0.0713116
6.60999999999992e-09 -0.0713116
6.62000000000062e-09 -0.0713116
6.62000000000062e-09 -0.0713116
6.63000000000048e-09 -0.0713116
6.63000000000048e-09 -0.0713116
6.64000000000033e-09 -0.0713116
6.64000000000033e-09 -0.0713116
6.65000000000018e-09 -0.0713116
6.65000000000018e-09 -0.0713116
6.66000000000003e-09 -0.0713116
6.66000000000003e-09 -0.0713116
6.66999999999989e-09 -0.0713116
6.66999999999989e-09 -0.0713116
6.68000000000059e-09 -0.0713116
6.68000000000059e-09 -0.0713116
6.69000000000044e-09 -0.0713116
6.69000000000044e-09 -0.0713116
6.70000000000029e-09 -0.0713116
6.70000000000029e-09 -0.0713116
6.71000000000014e-09 -0.0713116
6.71000000000014e-09 -0.0713116
6.72e-09 -0.0713116
6.72e-09 -0.0713116
6.72999999999985e-09 -0.0713116
6.72999999999985e-09 -0.0713116
6.74000000000055e-09 -0.0713116
6.74000000000055e-09 -0.0713116
6.7500000000004e-09 -0.0713116
6.7500000000004e-09 -0.0713116
6.76000000000025e-09 -0.0713116
6.76000000000025e-09 -0.0713116
6.77000000000011e-09 -0.0713116
6.77000000000011e-09 -0.0713116
6.77999999999996e-09 -0.0713116
6.77999999999996e-09 -0.0713116
6.79000000000066e-09 -0.0713116
6.79000000000066e-09 -0.0713116
6.80000000000051e-09 -0.0713116
6.80000000000051e-09 -0.0713116
6.81000000000036e-09 -0.0713116
6.81000000000036e-09 -0.0713116
6.82000000000022e-09 -0.0713116
6.82000000000022e-09 -0.0713116
6.83000000000007e-09 -0.0713116
6.83000000000007e-09 -0.0713116
6.83999999999992e-09 -0.0713116
6.83999999999992e-09 -0.0713116
6.85000000000062e-09 -0.0713116
6.85000000000062e-09 -0.0713116
6.86000000000047e-09 -0.0713116
6.86000000000047e-09 -0.0713116
6.87000000000033e-09 -0.0713116
6.87000000000033e-09 -0.0713116
6.88000000000018e-09 -0.0713116
6.88000000000018e-09 -0.0713116
6.89000000000003e-09 -0.0713116
6.89000000000003e-09 -0.0713116
6.89999999999988e-09 -0.0713116
6.89999999999988e-09 -0.0713116
6.91000000000058e-09 -0.0713116
6.91000000000058e-09 -0.0713116
6.92000000000044e-09 -0.0713116
6.92000000000044e-09 -0.0713116
6.93000000000029e-09 -0.0713116
6.93000000000029e-09 -0.0713116
6.94000000000014e-09 -0.0713116
6.94000000000014e-09 -0.0713116
6.94999999999999e-09 -0.0713116
6.94999999999999e-09 -0.0713116
6.95999999999985e-09 -0.0713116
6.95999999999985e-09 -0.0713116
6.97000000000054e-09 -0.0713116
6.97000000000054e-09 -0.0713116
6.9800000000004e-09 -0.0713116
6.9800000000004e-09 -0.0713116
6.99000000000025e-09 -0.0713116
6.99000000000025e-09 -0.0713116
7.0000000000001e-09 -0.0713116
7.0000000000001e-09 -0.0713116
7.00999999999995e-09 -0.0713116
7.00999999999995e-09 -0.0713116
7.02000000000065e-09 -0.0713116
7.02000000000065e-09 -0.0713116
7.03000000000051e-09 -0.0713116
7.03000000000051e-09 -0.0713116
7.04000000000036e-09 -0.0713116
7.04000000000036e-09 -0.0713116
7.05000000000021e-09 -0.0713116
7.05000000000021e-09 -0.0713116
7.06000000000006e-09 -0.0713116
7.06000000000006e-09 -0.0713116
7.06999999999992e-09 -0.0713116
7.06999999999992e-09 -0.0713116
7.08000000000062e-09 -0.0713116
7.08000000000062e-09 -0.0713116
7.09000000000047e-09 -0.0713116
7.09000000000047e-09 -0.0713116
7.10000000000032e-09 -0.0713116
7.10000000000032e-09 -0.0713116
7.11000000000017e-09 -0.0713116
7.11000000000017e-09 -0.0713116
7.12000000000003e-09 -0.0713116
7.12000000000003e-09 -0.0713116
7.12999999999988e-09 -0.0713116
7.12999999999988e-09 -0.0713116
7.14000000000058e-09 -0.0713116
7.14000000000058e-09 -0.0713116
7.15000000000043e-09 -0.0713116
7.15000000000043e-09 -0.0713116
7.16000000000028e-09 -0.0713116
7.16000000000028e-09 -0.0713116
7.17000000000014e-09 -0.0713116
7.17000000000014e-09 -0.0713116
7.17999999999999e-09 -0.0713116
7.17999999999999e-09 -0.0713116
7.18999999999984e-09 -0.0713116
7.18999999999984e-09 -0.0713116
7.20000000000054e-09 -0.0713116
7.20000000000054e-09 -0.0713116
7.21000000000039e-09 -0.0713116
7.21000000000039e-09 -0.0713116
7.22000000000025e-09 -0.0713116
7.22000000000025e-09 -0.0713116
7.2300000000001e-09 -0.0713116
7.2300000000001e-09 -0.0713116
7.23999999999995e-09 -0.0713116
7.23999999999995e-09 -0.0713116
7.25000000000065e-09 -0.0713116
7.25000000000065e-09 -0.0713116
7.2600000000005e-09 -0.0713116
7.2600000000005e-09 -0.0713116
7.27000000000036e-09 -0.0713116
7.27000000000036e-09 -0.0713116
7.28000000000021e-09 -0.0713116
7.28000000000021e-09 -0.0713116
7.29000000000006e-09 -0.0713116
7.29000000000006e-09 -0.0713116
7.29999999999991e-09 -0.0713116
7.29999999999991e-09 -0.0713116
7.31000000000061e-09 -0.0713116
7.31000000000061e-09 -0.0713116
7.32000000000047e-09 -0.0713116
7.32000000000047e-09 -0.0713116
7.33000000000032e-09 -0.0713116
7.33000000000032e-09 -0.0713116
7.34000000000017e-09 -0.0713116
7.34000000000017e-09 -0.0713116
7.35000000000002e-09 -0.0713116
7.35000000000002e-09 -0.0713116
7.35999999999988e-09 -0.0713116
7.35999999999988e-09 -0.0713116
7.37000000000057e-09 -0.0713116
7.37000000000057e-09 -0.0713116
7.38000000000043e-09 -0.0713116
7.38000000000043e-09 -0.0713116
7.39000000000028e-09 -0.0713116
7.39000000000028e-09 -0.0713116
7.40000000000013e-09 -0.0713116
7.40000000000013e-09 -0.0713116
7.40999999999998e-09 -0.0713116
7.40999999999998e-09 -0.0713116
7.41999999999984e-09 -0.0713116
7.41999999999984e-09 -0.0713116
7.43000000000054e-09 -0.0713116
7.43000000000054e-09 -0.0713116
7.44000000000039e-09 -0.0713116
7.44000000000039e-09 -0.0713116
7.45000000000024e-09 -0.0713116
7.45000000000024e-09 -0.0713116
7.46000000000009e-09 -0.0713116
7.46000000000009e-09 -0.0713116
7.46999999999995e-09 -0.0713116
7.46999999999995e-09 -0.0713116
7.48000000000065e-09 -0.0713116
7.48000000000065e-09 -0.0713116
7.4900000000005e-09 -0.0713116
7.4900000000005e-09 -0.0713116
7.50000000000035e-09 -0.0713116
7.50000000000035e-09 -0.0713116
7.5100000000002e-09 -0.0713116
7.5100000000002e-09 -0.0713116
7.52000000000006e-09 -0.0713116
7.52000000000006e-09 -0.0713116
7.52999999999991e-09 -0.0713116
7.52999999999991e-09 -0.0713116
7.54000000000061e-09 -0.0713116
7.54000000000061e-09 -0.0713116
7.55000000000046e-09 -0.0713116
7.55000000000046e-09 -0.0713116
7.56000000000031e-09 -0.0713116
7.56000000000031e-09 -0.0713116
7.57000000000017e-09 -0.0713116
7.57000000000017e-09 -0.0713116
7.58000000000002e-09 -0.0713116
7.58000000000002e-09 -0.0713116
7.58999999999987e-09 -0.0713116
7.58999999999987e-09 -0.0713116
7.60000000000057e-09 -0.0713116
7.60000000000057e-09 -0.0713116
7.61000000000042e-09 -0.0713116
7.61000000000042e-09 -0.0713116
7.62000000000028e-09 -0.0713116
7.62000000000028e-09 -0.0713116
7.63000000000013e-09 -0.0713116
7.63000000000013e-09 -0.0713116
7.63999999999998e-09 -0.0713116
7.63999999999998e-09 -0.0713116
7.64999999999983e-09 -0.0713116
7.64999999999983e-09 -0.0713116
7.66000000000053e-09 -0.0713115
7.66000000000053e-09 -0.0713115
7.67000000000039e-09 -0.0713115
7.67000000000039e-09 -0.0713115
7.68000000000024e-09 -0.0713115
7.68000000000024e-09 -0.0713115
7.69000000000009e-09 -0.0713115
7.69000000000009e-09 -0.0713115
7.69999999999994e-09 -0.0713115
7.69999999999994e-09 -0.0713115
7.71000000000064e-09 -0.0713115
7.71000000000064e-09 -0.0713115
7.7200000000005e-09 -0.0713115
7.7200000000005e-09 -0.0713115
7.73000000000035e-09 -0.0713115
7.73000000000035e-09 -0.0713115
7.7400000000002e-09 -0.0713115
7.7400000000002e-09 -0.0713115
7.75000000000005e-09 -0.0713115
7.75000000000005e-09 -0.0713115
7.75999999999991e-09 -0.0713115
7.75999999999991e-09 -0.0713115
7.7700000000006e-09 -0.0713115
7.7700000000006e-09 -0.0713115
7.78000000000046e-09 -0.0713115
7.78000000000046e-09 -0.0713115
7.79000000000031e-09 -0.0713115
7.79000000000031e-09 -0.0713115
7.80000000000016e-09 -0.0713115
7.80000000000016e-09 -0.0713115
7.81000000000002e-09 -0.0713115
7.81000000000002e-09 -0.0713115
7.81999999999987e-09 -0.0713115
7.81999999999987e-09 -0.0713115
7.83000000000057e-09 -0.0713115
7.83000000000057e-09 -0.0713115
7.84000000000042e-09 -0.0713115
7.84000000000042e-09 -0.0713115
7.85000000000027e-09 -0.0713115
7.85000000000027e-09 -0.0713115
7.86000000000012e-09 -0.0713115
7.86000000000012e-09 -0.0713115
7.86999999999998e-09 -0.0713115
7.86999999999998e-09 -0.0713115
7.87999999999983e-09 -0.0713115
7.87999999999983e-09 -0.0713115
7.89000000000053e-09 -0.0713115
7.89000000000053e-09 -0.0713115
7.90000000000038e-09 -0.0713115
7.90000000000038e-09 -0.0713115
7.91000000000023e-09 -0.0713115
7.91000000000023e-09 -0.0713115
7.92000000000009e-09 -0.0713115
7.92000000000009e-09 -0.0713115
7.92999999999994e-09 -0.0713115
7.92999999999994e-09 -0.0713115
7.94000000000064e-09 -0.0713115
7.94000000000064e-09 -0.0713115
7.95000000000049e-09 -0.0713115
7.95000000000049e-09 -0.0713115
7.96000000000034e-09 -0.0713115
7.96000000000034e-09 -0.0713115
7.9700000000002e-09 -0.0713115
7.9700000000002e-09 -0.0713115
7.98000000000005e-09 -0.0713115
7.98000000000005e-09 -0.0713115
7.9899999999999e-09 -0.0713115
7.9899999999999e-09 -0.0713115
8.0000000000006e-09 -0.0713115
8.0000000000006e-09 -0.0713115
8.01000000000045e-09 -0.0713115
8.01000000000045e-09 -0.0713115
8.02000000000031e-09 -0.0713115
8.02000000000031e-09 -0.0713115
8.03000000000016e-09 -0.0713115
8.03000000000016e-09 -0.0713115
8.04000000000001e-09 -0.0713115
8.04000000000001e-09 -0.0713115
8.04999999999986e-09 -0.0713115
8.04999999999986e-09 -0.0713115
8.06000000000056e-09 -0.0713115
8.06000000000056e-09 -0.0713115
8.07000000000042e-09 -0.0713115
8.07000000000042e-09 -0.0713115
8.08000000000027e-09 -0.0713115
8.08000000000027e-09 -0.0713115
8.09000000000012e-09 -0.0713115
8.09000000000012e-09 -0.0713115
8.09999999999997e-09 -0.0713115
8.09999999999997e-09 -0.0713115
8.10999999999983e-09 -0.0713115
8.10999999999983e-09 -0.0713115
8.12000000000053e-09 -0.0713115
8.12000000000053e-09 -0.0713115
8.13000000000038e-09 -0.0713115
8.13000000000038e-09 -0.0713115
8.14000000000023e-09 -0.0713115
8.14000000000023e-09 -0.0713115
8.15000000000008e-09 -0.0713115
8.15000000000008e-09 -0.0713115
8.15999999999994e-09 -0.0713115
8.15999999999994e-09 -0.0713115
8.17000000000063e-09 -0.0713115
8.17000000000063e-09 -0.0713115
8.18000000000049e-09 -0.0713115
8.18000000000049e-09 -0.0713115
8.19000000000034e-09 -0.0713115
8.19000000000034e-09 -0.0713115
8.20000000000019e-09 -0.0713115
8.20000000000019e-09 -0.0713115
8.21000000000005e-09 -0.0713115
8.21000000000005e-09 -0.0713115
8.2199999999999e-09 -0.0713115
8.2199999999999e-09 -0.0713115
8.2300000000006e-09 -0.0713115
8.2300000000006e-09 -0.0713115
8.24000000000045e-09 -0.0713115
8.24000000000045e-09 -0.0713115
8.2500000000003e-09 -0.0713115
8.2500000000003e-09 -0.0713115
8.26000000000015e-09 -0.0713115
8.26000000000015e-09 -0.0713115
8.27000000000001e-09 -0.0713115
8.27000000000001e-09 -0.0713115
8.27999999999986e-09 -0.0713115
8.27999999999986e-09 -0.0713115
8.29000000000056e-09 -0.0713115
8.29000000000056e-09 -0.0713115
8.30000000000041e-09 -0.0713115
8.30000000000041e-09 -0.0713115
8.31000000000026e-09 -0.0713115
8.31000000000026e-09 -0.0713115
8.32000000000012e-09 -0.0713115
8.32000000000012e-09 -0.0713115
8.32999999999997e-09 -0.0713115
8.32999999999997e-09 -0.0713115
8.33999999999982e-09 -0.0713115
8.33999999999982e-09 -0.0713115
8.35000000000052e-09 -0.0713115
8.35000000000052e-09 -0.0713115
8.36000000000037e-09 -0.0713115
8.36000000000037e-09 -0.0713115
8.37000000000023e-09 -0.0713115
8.37000000000023e-09 -0.0713115
8.38000000000008e-09 -0.0713115
8.38000000000008e-09 -0.0713115
8.38999999999993e-09 -0.0713115
8.38999999999993e-09 -0.0713115
8.40000000000063e-09 -0.0713115
8.40000000000063e-09 -0.0713115
8.41000000000048e-09 -0.0713115
8.41000000000048e-09 -0.0713115
8.42000000000034e-09 -0.0713115
8.42000000000034e-09 -0.0713115
8.43000000000019e-09 -0.0713115
8.43000000000019e-09 -0.0713115
8.44000000000004e-09 -0.0713115
8.44000000000004e-09 -0.0713115
8.44999999999989e-09 -0.0713115
8.44999999999989e-09 -0.0713115
8.46000000000059e-09 -0.0713115
8.46000000000059e-09 -0.0713115
8.47000000000045e-09 -0.0713115
8.47000000000045e-09 -0.0713115
8.4800000000003e-09 -0.0713115
8.4800000000003e-09 -0.0713115
8.49000000000015e-09 -0.0713115
8.49000000000015e-09 -0.0713115
8.5e-09 -0.0713115
8.5e-09 -0.0713115
8.50999999999986e-09 -0.0713115
8.50999999999986e-09 -0.0713115
8.52000000000056e-09 -0.0713115
8.52000000000056e-09 -0.0713115
8.53000000000041e-09 -0.0713115
8.53000000000041e-09 -0.0713115
8.54000000000026e-09 -0.0713115
8.54000000000026e-09 -0.0713115
8.55000000000011e-09 -0.0713115
8.55000000000011e-09 -0.0713115
8.55999999999997e-09 -0.0713115
8.55999999999997e-09 -0.0713115
8.57000000000067e-09 -0.0713115
8.57000000000067e-09 -0.0713115
8.58000000000052e-09 -0.0713115
8.58000000000052e-09 -0.0713115
8.59000000000037e-09 -0.0713115
8.59000000000037e-09 -0.0713115
8.60000000000022e-09 -0.0713115
8.60000000000022e-09 -0.0713115
8.61000000000008e-09 -0.0713115
8.61000000000008e-09 -0.0713115
8.61999999999993e-09 -0.0713115
8.61999999999993e-09 -0.0713115
8.63000000000063e-09 -0.0713115
8.63000000000063e-09 -0.0713115
8.64000000000048e-09 -0.0713115
8.64000000000048e-09 -0.0713115
8.65000000000033e-09 -0.0713115
8.65000000000033e-09 -0.0713115
8.66000000000018e-09 -0.0713115
8.66000000000018e-09 -0.0713115
8.67000000000004e-09 -0.0713115
8.67000000000004e-09 -0.0713115
8.67999999999989e-09 -0.0713115
8.67999999999989e-09 -0.0713115
8.69000000000059e-09 -0.0713115
8.69000000000059e-09 -0.0713115
8.70000000000044e-09 -0.0713115
8.70000000000044e-09 -0.0713115
8.71000000000029e-09 -0.0713115
8.71000000000029e-09 -0.0713115
8.72000000000015e-09 -0.0713115
8.72000000000015e-09 -0.0713115
8.73e-09 -0.0713115
8.73e-09 -0.0713115
8.73999999999985e-09 -0.0713115
8.73999999999985e-09 -0.0713115
8.75000000000055e-09 -0.0713115
8.75000000000055e-09 -0.0713115
8.7600000000004e-09 -0.0713115
8.7600000000004e-09 -0.0713115
8.77000000000026e-09 -0.0713115
8.77000000000026e-09 -0.0713115
8.78000000000011e-09 -0.0713115
8.78000000000011e-09 -0.0713115
8.78999999999996e-09 -0.0713115
8.78999999999996e-09 -0.0713115
8.80000000000066e-09 -0.0713115
8.80000000000066e-09 -0.0713115
8.81000000000051e-09 -0.0713115
8.81000000000051e-09 -0.0713115
8.82000000000037e-09 -0.0713115
8.82000000000037e-09 -0.0713115
8.83000000000022e-09 -0.0713115
8.83000000000022e-09 -0.0713115
8.84000000000007e-09 -0.0713115
8.84000000000007e-09 -0.0713115
8.84999999999992e-09 -0.0713115
8.84999999999992e-09 -0.0713115
8.86000000000062e-09 -0.0713115
8.86000000000062e-09 -0.0713115
8.87000000000048e-09 -0.0713115
8.87000000000048e-09 -0.0713115
8.88000000000033e-09 -0.0713115
8.88000000000033e-09 -0.0713115
8.89000000000018e-09 -0.0713115
8.89000000000018e-09 -0.0713115
8.90000000000003e-09 -0.0713115
8.90000000000003e-09 -0.0713115
8.90999999999989e-09 -0.0713115
8.90999999999989e-09 -0.0713115
8.92000000000059e-09 -0.0713115
8.92000000000059e-09 -0.0713115
8.93000000000044e-09 -0.0713115
8.93000000000044e-09 -0.0713115
8.94000000000029e-09 -0.0713115
8.94000000000029e-09 -0.0713115
8.95000000000014e-09 -0.0713115
8.95000000000014e-09 -0.0713115
8.96e-09 -0.0713115
8.96e-09 -0.0713115
8.96999999999985e-09 -0.0713115
8.96999999999985e-09 -0.0713115
8.98000000000055e-09 -0.0713115
8.98000000000055e-09 -0.0713115
8.9900000000004e-09 -0.0713115
8.9900000000004e-09 -0.0713115
9.00000000000025e-09 -0.0713115
9.00000000000025e-09 -0.0713115
9.01000000000011e-09 -0.0713115
9.01000000000011e-09 -0.0713115
9.01999999999996e-09 -0.0713115
9.01999999999996e-09 -0.0713115
9.03000000000066e-09 -0.0713115
9.03000000000066e-09 -0.0713115
9.04000000000051e-09 -0.0713115
9.04000000000051e-09 -0.0713115
9.05000000000036e-09 -0.0713115
9.05000000000036e-09 -0.0713115
9.06000000000021e-09 -0.0713115
9.06000000000021e-09 -0.0713115
9.07000000000007e-09 -0.0713115
9.07000000000007e-09 -0.0713115
9.07999999999992e-09 -0.0713115
9.07999999999992e-09 -0.0713115
9.09000000000062e-09 -0.0713115
9.09000000000062e-09 -0.0713115
9.10000000000047e-09 -0.0713115
9.10000000000047e-09 -0.0713115
9.11000000000032e-09 -0.0713115
9.11000000000032e-09 -0.0713115
9.12000000000018e-09 -0.0713115
9.12000000000018e-09 -0.0713115
9.13000000000003e-09 -0.0713115
9.13000000000003e-09 -0.0713115
9.13999999999988e-09 -0.0713115
9.13999999999988e-09 -0.0713115
9.15000000000058e-09 -0.0713115
9.15000000000058e-09 -0.0713115
9.16000000000043e-09 -0.0713115
9.16000000000043e-09 -0.0713115
9.17000000000029e-09 -0.0713115
9.17000000000029e-09 -0.0713115
9.18000000000014e-09 -0.0713115
9.18000000000014e-09 -0.0713115
9.18999999999999e-09 -0.0713115
9.18999999999999e-09 -0.0713115
9.19999999999984e-09 -0.0713115
9.19999999999984e-09 -0.0713115
9.21000000000054e-09 -0.0713115
9.21000000000054e-09 -0.0713115
9.2200000000004e-09 -0.0713115
9.2200000000004e-09 -0.0713115
9.23000000000025e-09 -0.0713115
9.23000000000025e-09 -0.0713115
9.2400000000001e-09 -0.0713115
9.2400000000001e-09 -0.0713115
9.24999999999995e-09 -0.0713115
9.24999999999995e-09 -0.0713115
9.26000000000065e-09 -0.0713115
9.26000000000065e-09 -0.0713115
9.27000000000051e-09 -0.0713115
9.27000000000051e-09 -0.0713115
9.28000000000036e-09 -0.0713115
9.28000000000036e-09 -0.0713115
9.29000000000021e-09 -0.0713115
9.29000000000021e-09 -0.0713115
9.30000000000006e-09 -0.0713115
9.30000000000006e-09 -0.0713115
9.30999999999992e-09 -0.0713115
9.30999999999992e-09 -0.0713115
9.32000000000062e-09 -0.0713115
9.32000000000062e-09 -0.0713115
9.33000000000047e-09 -0.0713115
9.33000000000047e-09 -0.0713115
9.34000000000032e-09 -0.0713115
9.34000000000032e-09 -0.0713115
9.35000000000017e-09 -0.0713115
9.35000000000017e-09 -0.0713115
9.36000000000003e-09 -0.0713115
9.36000000000003e-09 -0.0713115
9.36999999999988e-09 -0.0713115
9.36999999999988e-09 -0.0713115
9.38000000000058e-09 -0.0713115
9.38000000000058e-09 -0.0713115
9.39000000000043e-09 -0.0713115
9.39000000000043e-09 -0.0713115
9.40000000000028e-09 -0.0713115
9.40000000000028e-09 -0.0713115
9.41000000000014e-09 -0.0713115
9.41000000000014e-09 -0.0713115
9.41999999999999e-09 -0.0713115
9.41999999999999e-09 -0.0713115
9.42999999999984e-09 -0.0713115
9.42999999999984e-09 -0.0713115
9.44000000000054e-09 -0.0713115
9.44000000000054e-09 -0.0713115
9.45000000000039e-09 -0.0713115
9.45000000000039e-09 -0.0713115
9.46000000000024e-09 -0.0713115
9.46000000000024e-09 -0.0713115
9.4700000000001e-09 -0.0713115
9.4700000000001e-09 -0.0713115
9.47999999999995e-09 -0.0713115
9.47999999999995e-09 -0.0713115
9.49000000000065e-09 -0.0713115
9.49000000000065e-09 -0.0713115
9.5000000000005e-09 -0.0713115
9.5000000000005e-09 -0.0713115
9.51000000000035e-09 -0.0713115
9.51000000000035e-09 -0.0713115
9.52000000000021e-09 -0.0713115
9.52000000000021e-09 -0.0713115
9.53000000000006e-09 -0.0713115
9.53000000000006e-09 -0.0713115
9.53999999999991e-09 -0.0713115
9.53999999999991e-09 -0.0713115
9.55000000000061e-09 -0.0713115
9.55000000000061e-09 -0.0713115
9.56000000000046e-09 -0.0713115
9.56000000000046e-09 -0.0713115
9.57000000000032e-09 -0.0713115
9.57000000000032e-09 -0.0713115
9.58000000000017e-09 -0.0713115
9.58000000000017e-09 -0.0713115
9.59000000000002e-09 -0.0713115
9.59000000000002e-09 -0.0713115
9.59999999999987e-09 -0.0713115
9.59999999999987e-09 -0.0713115
9.61000000000057e-09 -0.0713115
9.61000000000057e-09 -0.0713115
9.62000000000043e-09 -0.0713115
9.62000000000043e-09 -0.0713115
9.63000000000028e-09 -0.0713115
9.63000000000028e-09 -0.0713115
9.64000000000013e-09 -0.0713115
9.64000000000013e-09 -0.0713115
9.64999999999998e-09 -0.0713115
9.64999999999998e-09 -0.0713115
9.65999999999984e-09 -0.0713115
9.65999999999984e-09 -0.0713115
9.67000000000054e-09 -0.0713115
9.67000000000054e-09 -0.0713115
9.68000000000039e-09 -0.0713115
9.68000000000039e-09 -0.0713115
9.69000000000024e-09 -0.0713115
9.69000000000024e-09 -0.0713115
9.70000000000009e-09 -0.0713115
9.70000000000009e-09 -0.0713115
9.70999999999995e-09 -0.0713115
9.70999999999995e-09 -0.0713115
9.72000000000065e-09 -0.0713115
9.72000000000065e-09 -0.0713115
9.7300000000005e-09 -0.0713115
9.7300000000005e-09 -0.0713115
9.74000000000035e-09 -0.0713115
9.74000000000035e-09 -0.0713115
9.7500000000002e-09 -0.0713115
9.7500000000002e-09 -0.0713115
9.76000000000006e-09 -0.0713115
9.76000000000006e-09 -0.0713115
9.76999999999991e-09 -0.0713115
9.76999999999991e-09 -0.0713115
9.78000000000061e-09 -0.0713115
9.78000000000061e-09 -0.0713115
9.79000000000046e-09 -0.0713115
9.79000000000046e-09 -0.0713115
9.80000000000031e-09 -0.0713115
9.80000000000031e-09 -0.0713115
9.81000000000017e-09 -0.0713115
9.81000000000017e-09 -0.0713115
9.82000000000002e-09 -0.0713115
9.82000000000002e-09 -0.0713115
9.82999999999987e-09 -0.0713115
9.82999999999987e-09 -0.0713115
9.84000000000057e-09 -0.0713115
9.84000000000057e-09 -0.0713115
9.85000000000042e-09 -0.0713115
9.85000000000042e-09 -0.0713115
9.86000000000027e-09 -0.0713115
9.86000000000027e-09 -0.0713115
9.87000000000013e-09 -0.0713115
9.87000000000013e-09 -0.0713115
9.87999999999998e-09 -0.0713115
9.87999999999998e-09 -0.0713115
9.88999999999983e-09 -0.0713115
9.88999999999983e-09 -0.0713115
9.90000000000053e-09 -0.0713115
9.90000000000053e-09 -0.0713115
9.91000000000038e-09 -0.0713115
9.91000000000038e-09 -0.0713115
9.92000000000024e-09 -0.0713115
9.92000000000024e-09 -0.0713115
9.93000000000009e-09 -0.0713115
9.93000000000009e-09 -0.0713115
9.93999999999994e-09 -0.0713115
9.93999999999994e-09 -0.0713115
9.95000000000064e-09 -0.0713115
9.95000000000064e-09 -0.0713115
9.96000000000049e-09 -0.0713115
9.96000000000049e-09 -0.0713115
9.97000000000035e-09 -0.0713115
9.97000000000035e-09 -0.0713115
9.9800000000002e-09 -0.0713115
9.9800000000002e-09 -0.0713115
9.99000000000005e-09 -0.0713115
9.99000000000005e-09 -0.0713115
9.99000000000005e-09 -0.0712628
9.99000000000005e-09 -0.0712092
9.99000000000005e-09 -0.0711562
9.99000000000005e-09 -0.0710989
9.9999999999999e-09 -0.0710481
9.9999999999999e-09 -0.0709954
9.9999999999999e-09 -0.0709492
9.9999999999999e-09 -0.070906
9.9999999999999e-09 -0.070884
9.9999999999999e-09 -0.0709004
9.9999999999999e-09 -0.0709258
9.9999999999999e-09 -0.0709461
9.9999999999999e-09 -0.0709716


==> figures/Transitiondatamos/group_56_segment_74.txt <==
time vOut
1.0000000000276e-12 -0.0436708
4.00000000000454e-12 -0.0436584
8.00000000000907e-12 -0.0436432
1.30000000000412e-11 -0.0436236
1.79999999999675e-11 -0.0436036
2.29999999999996e-11 -0.0435833
2.80000000000317e-11 -0.0435638
3.2999999999958e-11 -0.0435466
3.79999999999901e-11 -0.043532
4.30000000000223e-11 -0.043521
4.79999999999485e-11 -0.0435139
5.29999999999807e-11 -0.0435112
5.80000000000128e-11 -0.0435131
6.29999999999391e-11 -0.0435198
6.79999999999712e-11 -0.0435313
7.30000000000034e-11 -0.0435479
7.80000000000355e-11 -0.0435694
8.29999999999618e-11 -0.0435958
8.79999999999939e-11 -0.043627
9.3000000000026e-11 -0.0436631
9.79999999999523e-11 -0.0437038
1.02999999999984e-10 -0.0437492
1.08000000000017e-10 -0.0437989
1.12999999999943e-10 -0.0438531
1.17999999999975e-10 -0.0439114
1.23000000000007e-10 -0.0439739
1.28000000000039e-10 -0.0440402
1.32999999999966e-10 -0.0441104
1.37999999999998e-10 -0.0441843
1.4300000000003e-10 -0.0442617
1.47999999999956e-10 -0.0443425
1.52999999999988e-10 -0.0444266
1.5800000000002e-10 -0.0445139
1.62999999999947e-10 -0.0446042
1.67999999999979e-10 -0.0446974
1.73000000000011e-10 -0.0447934
1.78000000000043e-10 -0.0448921
1.82999999999969e-10 -0.0449934
1.88000000000001e-10 -0.0450971
1.93000000000034e-10 -0.0452032
1.9799999999996e-10 -0.0453115
2.02999999999992e-10 -0.0454219
2.08000000000024e-10 -0.0455344
2.1299999999995e-10 -0.0456489
2.17999999999982e-10 -0.0457652
2.23000000000015e-10 -0.0458832
2.27999999999941e-10 -0.046003
2.32999999999973e-10 -0.0461243
2.38000000000005e-10 -0.0462472
2.43000000000037e-10 -0.0463715
2.47999999999964e-10 -0.0464971
2.52999999999996e-10 -0.046624
2.58000000000028e-10 -0.0467521
2.62999999999954e-10 -0.0468814
2.67999999999986e-10 -0.0470117
2.73000000000018e-10 -0.047143
2.77999999999945e-10 -0.0472752
2.82999999999977e-10 -0.0474083
2.88000000000009e-10 -0.0475422
2.93000000000041e-10 -0.0476769
2.97999999999967e-10 -0.0478122
3.02999999999999e-10 -0.0479482
3.08000000000032e-10 -0.0480847
3.12999999999958e-10 -0.0482218
3.1799999999999e-10 -0.0483593
3.23000000000022e-10 -0.0484973
3.27999999999948e-10 -0.0486356
3.32999999999981e-10 -0.0487743
3.38000000000013e-10 -0.0489132
3.42999999999939e-10 -0.0490524
3.47999999999971e-10 -0.0491918
3.53000000000003e-10 -0.0493313
3.58000000000035e-10 -0.0494709
3.62999999999962e-10 -0.0496106
3.67999999999994e-10 -0.0497503
3.73000000000026e-10 -0.04989
3.77999999999952e-10 -0.0500297
3.82999999999984e-10 -0.0501693
3.88000000000016e-10 -0.0503088
3.92999999999943e-10 -0.0504482
3.97999999999975e-10 -0.0505873
4.03000000000007e-10 -0.0507263
4.08000000000039e-10 -0.0508651
4.12999999999965e-10 -0.0510035
4.17999999999998e-10 -0.0511417
4.2300000000003e-10 -0.0512796
4.27999999999956e-10 -0.0514171
4.32999999999988e-10 -0.0515543
4.3800000000002e-10 -0.0516911
4.42999999999946e-10 -0.0518274
4.47999999999979e-10 -0.0519633
4.53000000000011e-10 -0.0520988
4.58000000000043e-10 -0.0522338
4.62999999999969e-10 -0.0523683
4.68000000000001e-10 -0.0525022
4.73000000000033e-10 -0.0526357
4.7799999999996e-10 -0.0527685
4.82999999999992e-10 -0.0529008
4.88000000000024e-10 -0.0530326
4.9299999999995e-10 -0.0531637
4.97999999999982e-10 -0.0532942
5.03000000000014e-10 -0.0534241
5.07999999999941e-10 -0.0535533
5.12999999999973e-10 -0.0536819
5.18000000000005e-10 -0.0538098
5.23000000000037e-10 -0.053937
5.27999999999963e-10 -0.0540635
5.32999999999996e-10 -0.0541894
5.38000000000028e-10 -0.0543145
5.42999999999954e-10 -0.0544389
5.47999999999986e-10 -0.0545626
5.53000000000018e-10 -0.0546855
5.57999999999945e-10 -0.0548077
5.62999999999977e-10 -0.0549291
5.68000000000009e-10 -0.0550498
5.73000000000041e-10 -0.0551697
5.77999999999967e-10 -0.0552889
5.82999999999999e-10 -0.0554072
5.88000000000031e-10 -0.0555248
5.92999999999958e-10 -0.0556416
5.9799999999999e-10 -0.0557576
6.03000000000022e-10 -0.0558729
6.07999999999948e-10 -0.0559873
6.1299999999998e-10 -0.0561009
6.18000000000013e-10 -0.0562138
6.22999999999939e-10 -0.0563258
6.27999999999971e-10 -0.056437
6.33000000000003e-10 -0.0565474
6.38000000000035e-10 -0.056657
6.42999999999961e-10 -0.0567658
6.47999999999994e-10 -0.0568738
6.53000000000026e-10 -0.056981
6.57999999999952e-10 -0.0570874
6.62999999999984e-10 -0.057193
6.68000000000016e-10 -0.0572978
6.72999999999943e-10 -0.0574017
6.77999999999975e-10 -0.0575049
6.83000000000007e-10 -0.0576073
6.88000000000039e-10 -0.0577089
6.92999999999965e-10 -0.0578096
6.97999999999997e-10 -0.0579096
7.0300000000003e-10 -0.0580088
7.07999999999956e-10 -0.0581072
7.12999999999988e-10 -0.0582049
7.1800000000002e-10 -0.0583017
7.22999999999946e-10 -0.0583978
7.27999999999978e-10 -0.0584931
7.33000000000011e-10 -0.0585876
7.38000000000043e-10 -0.0586814
7.42999999999969e-10 -0.0587744
7.48000000000001e-10 -0.0588666
7.53000000000033e-10 -0.0589581
7.5799999999996e-10 -0.0590489
7.62999999999992e-10 -0.0591389
7.68000000000024e-10 -0.0592282
7.7299999999995e-10 -0.0593167
7.77999999999982e-10 -0.0594045
7.83000000000014e-10 -0.0594916
7.87999999999941e-10 -0.059578
7.92999999999973e-10 -0.0596637
7.98000000000005e-10 -0.0597486
8.03000000000037e-10 -0.0598329
8.07999999999963e-10 -0.0599165
8.12999999999995e-10 -0.0599994
8.18000000000028e-10 -0.0600816
8.22999999999954e-10 -0.0601631
8.27999999999986e-10 -0.060244
8.33000000000018e-10 -0.0603242
8.37999999999944e-10 -0.0604037
8.42999999999977e-10 -0.0604826
8.48000000000009e-10 -0.0605609
8.53000000000041e-10 -0.0606385
8.57999999999967e-10 -0.0607155
8.62999999999999e-10 -0.0607918
8.68000000000031e-10 -0.0608676
8.72999999999958e-10 -0.0609427
8.7799999999999e-10 -0.0610172
8.83000000000022e-10 -0.0610912
8.87999999999948e-10 -0.0611645
8.9299999999998e-10 -0.0612373
8.98000000000012e-10 -0.0613094
9.02999999999939e-10 -0.061381
9.07999999999971e-10 -0.0614521
9.13000000000003e-10 -0.0615225
9.18000000000035e-10 -0.0615924
9.22999999999961e-10 -0.0616618
9.27999999999993e-10 -0.0617306
9.33000000000026e-10 -0.0617989
9.37999999999952e-10 -0.0618667
9.42999999999984e-10 -0.0619339
9.48000000000016e-10 -0.0620007
9.52999999999942e-10 -0.0620669
9.57999999999975e-10 -0.0621326
9.63000000000007e-10 -0.0621978
9.68000000000039e-10 -0.0622625
9.72999999999965e-10 -0.0623268
9.77999999999997e-10 -0.0623905
9.83000000000029e-10 -0.0624538
9.87999999999956e-10 -0.0625166
9.92999999999988e-10 -0.062579
9.9800000000002e-10 -0.0626409
1.00299999999995e-09 -0.0627023
1.00799999999998e-09 -0.0627634
1.01300000000001e-09 -0.0628239
1.01800000000004e-09 -0.062884
1.02299999999997e-09 -0.0629438
1.028e-09 -0.063003
1.03300000000003e-09 -0.0630619
1.03799999999996e-09 -0.0631203
1.04299999999999e-09 -0.0631784
1.04800000000002e-09 -0.063236
1.05299999999995e-09 -0.0632933
1.05799999999998e-09 -0.0633501
1.06300000000001e-09 -0.0634066
1.06799999999994e-09 -0.0634627
1.07299999999997e-09 -0.0635184
1.078e-09 -0.0635737
1.08300000000004e-09 -0.0636287
1.08799999999996e-09 -0.0636833
1.093e-09 -0.0637375
1.09800000000003e-09 -0.0637914
1.10299999999995e-09 -0.0638449
1.10799999999999e-09 -0.0638981
1.11300000000002e-09 -0.063951
1.11799999999994e-09 -0.0640035
1.12299999999998e-09 -0.0640556
1.12800000000001e-09 -0.0641075
1.13300000000004e-09 -0.064159
1.13799999999997e-09 -0.0642102
1.143e-09 -0.0642611
1.14800000000003e-09 -0.0643116
1.15299999999996e-09 -0.0643619
1.15799999999999e-09 -0.0644118
1.16300000000002e-09 -0.0644615
1.16799999999995e-09 -0.0645108
1.17299999999998e-09 -0.0645599
1.17800000000001e-09 -0.0646086
1.18299999999994e-09 -0.0646571
1.18799999999997e-09 -0.0647052
1.193e-09 -0.0647531
1.19800000000003e-09 -0.0648007
1.20299999999996e-09 -0.064848
1.20799999999999e-09 -0.0648951
1.21300000000003e-09 -0.0649418
1.21799999999995e-09 -0.0649883
1.22299999999998e-09 -0.0650345
1.22800000000002e-09 -0.0650805
1.23299999999994e-09 -0.0651262
1.23799999999997e-09 -0.0651716
1.24300000000001e-09 -0.0652168
1.24800000000004e-09 -0.0652617
1.25299999999996e-09 -0.0653064
1.258e-09 -0.0653508
1.26300000000003e-09 -0.065395
1.26799999999996e-09 -0.0654389
1.27299999999999e-09 -0.0654826
1.27800000000002e-09 -0.065526
1.28299999999995e-09 -0.0655692
1.28799999999998e-09 -0.0656121
1.29300000000001e-09 -0.0656548
1.29800000000004e-09 -0.0656973
1.30299999999997e-09 -0.0657395
1.308e-09 -0.0657815
1.31300000000003e-09 -0.0658233
1.31799999999996e-09 -0.0658648
1.32299999999999e-09 -0.0659061
1.32800000000002e-09 -0.0659472
1.33299999999995e-09 -0.065988
1.33799999999998e-09 -0.0660287
1.34300000000001e-09 -0.0660691
1.34799999999994e-09 -0.0661093
1.35299999999997e-09 -0.0661492
1.358e-09 -0.066189
1.36300000000004e-09 -0.0662285
1.36799999999996e-09 -0.0662678
1.373e-09 -0.0663069
1.37800000000003e-09 -0.0663458
1.38299999999995e-09 -0.0663844
1.38799999999999e-09 -0.0664229
1.39300000000002e-09 -0.0664611
1.39799999999994e-09 -0.0664991
1.40299999999998e-09 -0.0665369
1.40800000000001e-09 -0.0665745
1.41300000000004e-09 -0.0666119
1.41799999999997e-09 -0.0666491
1.423e-09 -0.0666861
1.42800000000003e-09 -0.0667229
1.43299999999996e-09 -0.0667594
1.43799999999999e-09 -0.0667958
1.44300000000002e-09 -0.066832
1.44799999999995e-09 -0.0668679
1.45299999999998e-09 -0.0669037
1.45800000000001e-09 -0.0669392
1.46299999999994e-09 -0.0669745
1.46799999999997e-09 -0.0670097
1.473e-09 -0.0670446
1.47800000000003e-09 -0.0670794
1.48299999999996e-09 -0.0671139
1.48799999999999e-09 -0.0671483
1.49300000000003e-09 -0.0671824
1.49799999999995e-09 -0.0672164
1.50299999999998e-09 -0.0672501
1.50800000000002e-09 -0.0672837
1.51299999999994e-09 -0.067317
1.51799999999997e-09 -0.0673502
1.52300000000001e-09 -0.0673832
1.52800000000004e-09 -0.0674159
1.53299999999996e-09 -0.0674485
1.538e-09 -0.0674809
1.54300000000003e-09 -0.0675131
1.54799999999996e-09 -0.0675451
1.55299999999999e-09 -0.0675769
1.55800000000002e-09 -0.0676085
1.56299999999995e-09 -0.0676399
1.56799999999998e-09 -0.0676711
1.57300000000001e-09 -0.0677022
1.57800000000004e-09 -0.067733
1.58299999999997e-09 -0.0677637
1.588e-09 -0.0677941
1.59300000000003e-09 -0.0678244
1.59799999999996e-09 -0.0678545
1.60299999999999e-09 -0.0678844
1.60800000000002e-09 -0.0679141
1.61299999999995e-09 -0.0679436
1.61799999999998e-09 -0.067973
1.62300000000001e-09 -0.0680021
1.62799999999994e-09 -0.0680311
1.63299999999997e-09 -0.0680598
1.638e-09 -0.0680884
1.64300000000004e-09 -0.0681168
1.64799999999996e-09 -0.068145
1.653e-09 -0.068173
1.65800000000003e-09 -0.0682009
1.66299999999995e-09 -0.0682285
1.66799999999999e-09 -0.068256
1.67300000000002e-09 -0.0682833
1.67799999999994e-09 -0.0683104
1.68299999999998e-09 -0.0683373
1.68800000000001e-09 -0.0683641
1.69300000000004e-09 -0.0683906
1.69799999999997e-09 -0.068417
1.703e-09 -0.0684432
1.70800000000003e-09 -0.0684692
1.71299999999996e-09 -0.0684951
1.71799999999999e-09 -0.0685207
1.72300000000002e-09 -0.0685462
1.72799999999995e-09 -0.0685715
1.73299999999998e-09 -0.0685966
1.73800000000001e-09 -0.0686216
1.74299999999994e-09 -0.0686463
1.74799999999997e-09 -0.0686709
1.753e-09 -0.0686953
1.75800000000003e-09 -0.0687196
1.76299999999996e-09 -0.0687436
1.76799999999999e-09 -0.0687675
1.77300000000003e-09 -0.0687912
1.77799999999995e-09 -0.0688148
1.78299999999998e-09 -0.0688382
1.78800000000002e-09 -0.0688614
1.79299999999994e-09 -0.0688844
1.79799999999997e-09 -0.0689072
1.80300000000001e-09 -0.0689299
1.80800000000004e-09 -0.0689524
1.81299999999996e-09 -0.0689748
1.818e-09 -0.068997
1.82300000000003e-09 -0.069019
1.82799999999996e-09 -0.0690408
1.83299999999999e-09 -0.0690625
1.83800000000002e-09 -0.069084
1.84299999999995e-09 -0.0691053
1.84799999999998e-09 -0.0691265
1.85300000000001e-09 -0.0691475
1.85800000000004e-09 -0.0691684
1.86299999999997e-09 -0.069189
1.868e-09 -0.0692096
1.87300000000003e-09 -0.0692299
1.87799999999996e-09 -0.0692501
1.88299999999999e-09 -0.0692702
1.88800000000002e-09 -0.0692901
1.89299999999995e-09 -0.0693098
1.89799999999998e-09 -0.0693293
1.90300000000001e-09 -0.0693487
1.90799999999994e-09 -0.069368
1.91299999999997e-09 -0.0693871
1.918e-09 -0.069406
1.92300000000004e-09 -0.0694248
1.92799999999996e-09 -0.0694434
1.93299999999999e-09 -0.0694619
1.93800000000003e-09 -0.0694802
1.94299999999995e-09 -0.0694984
1.94799999999999e-09 -0.0695164
1.95300000000002e-09 -0.0695343
1.95799999999994e-09 -0.069552
1.96299999999998e-09 -0.0695696
1.96800000000001e-09 -0.069587
1.97300000000004e-09 -0.0696043
1.97799999999997e-09 -0.0696214
1.983e-09 -0.0696384
1.98800000000003e-09 -0.0696552
1.99299999999996e-09 -0.0696719
1.99799999999999e-09 -0.0696885
2.00300000000002e-09 -0.0697049
2.00799999999995e-09 -0.0697212
2.01299999999998e-09 -0.0697373
2.01800000000001e-09 -0.0697533
2.02300000000004e-09 -0.0697691
2.02799999999997e-09 -0.0697848
2.033e-09 -0.0698004
2.03800000000003e-09 -0.0698158
2.04299999999996e-09 -0.0698311
2.04799999999999e-09 -0.0698463
2.05300000000003e-09 -0.0698613
2.05799999999995e-09 -0.0698762
2.06299999999998e-09 -0.069891
2.06800000000002e-09 -0.0699056
2.07299999999994e-09 -0.0699201
2.07799999999997e-09 -0.0699345
2.08300000000001e-09 -0.0699487
2.08800000000004e-09 -0.0699628
2.09299999999996e-09 -0.0699768
2.098e-09 -0.0699907
2.10300000000003e-09 -0.0700044
2.10799999999996e-09 -0.070018
2.11299999999999e-09 -0.0700315
2.11800000000002e-09 -0.0700449
2.12299999999995e-09 -0.0700581
2.12799999999998e-09 -0.0700712
2.13300000000001e-09 -0.0700842
2.13800000000004e-09 -0.0700971
2.14299999999997e-09 -0.0701098
2.148e-09 -0.0701225
2.15300000000003e-09 -0.070135
2.15799999999996e-09 -0.0701474
2.16299999999999e-09 -0.0701597
2.16800000000002e-09 -0.0701718
2.17299999999995e-09 -0.0701839
2.17799999999998e-09 -0.0701958
2.18300000000001e-09 -0.0702077
2.18799999999994e-09 -0.0702194
2.19299999999997e-09 -0.070231
2.198e-09 -0.0702425
2.20300000000004e-09 -0.0702538
2.20799999999996e-09 -0.0702651
2.21299999999999e-09 -0.0702763
2.21800000000003e-09 -0.0702874
2.22299999999995e-09 -0.0702983
2.22799999999999e-09 -0.0703092
2.23300000000002e-09 -0.0703199
2.23799999999994e-09 -0.0703305
2.24299999999998e-09 -0.0703411
2.24800000000001e-09 -0.0703515
2.25300000000004e-09 -0.0703618
2.25799999999997e-09 -0.0703721
2.263e-09 -0.0703822
2.26800000000003e-09 -0.0703922
2.27299999999996e-09 -0.0704022
2.27799999999999e-09 -0.070412
2.28300000000002e-09 -0.0704217
2.28799999999995e-09 -0.0704314
2.29299999999998e-09 -0.0704409
2.29800000000001e-09 -0.0704504
2.30300000000004e-09 -0.0704598
2.30799999999997e-09 -0.070469
2.313e-09 -0.0704782
2.31800000000003e-09 -0.0704873
2.32299999999996e-09 -0.0704963
2.32799999999999e-09 -0.0705052
2.33300000000002e-09 -0.070514
2.33799999999995e-09 -0.0705227
2.34299999999998e-09 -0.0705314
2.34800000000002e-09 -0.0705399
2.35299999999994e-09 -0.0705484
2.35799999999997e-09 -0.0705568
2.36300000000001e-09 -0.0705651
2.36800000000004e-09 -0.0705733
2.37299999999996e-09 -0.0705814
2.378e-09 -0.0705894
2.38300000000003e-09 -0.0705974
2.38799999999995e-09 -0.0706053
2.39299999999999e-09 -0.0706131
2.39800000000002e-09 -0.0706208
2.40299999999995e-09 -0.0706285
2.40799999999998e-09 -0.070636
2.41300000000001e-09 -0.0706435
2.41800000000004e-09 -0.0706509
2.42299999999997e-09 -0.0706583
2.428e-09 -0.0706655
2.43300000000003e-09 -0.0706727
2.43799999999996e-09 -0.0706798
2.44299999999999e-09 -0.0706869
2.44800000000002e-09 -0.0706938
2.45299999999995e-09 -0.0707007
2.45799999999998e-09 -0.0707075
2.46300000000001e-09 -0.0707143
2.46799999999994e-09 -0.070721
2.47299999999997e-09 -0.0707276
2.478e-09 -0.0707341
2.48300000000004e-09 -0.0707406
2.48799999999996e-09 -0.070747
2.49299999999999e-09 -0.0707533
2.49800000000003e-09 -0.0707596
2.50299999999995e-09 -0.0707658
2.50799999999999e-09 -0.0707719
2.51300000000002e-09 -0.070778
2.51799999999994e-09 -0.070784
2.52299999999998e-09 -0.07079
2.52800000000001e-09 -0.0707958
2.53300000000004e-09 -0.0708017
2.53799999999997e-09 -0.0708074
2.543e-09 -0.0708131
2.54800000000003e-09 -0.0708188
2.55299999999996e-09 -0.0708243
2.55799999999999e-09 -0.0708299
2.56300000000002e-09 -0.0708353
2.56799999999995e-09 -0.0708407
2.57299999999998e-09 -0.0708461
2.57800000000001e-09 -0.0708514
2.58300000000004e-09 -0.0708566
2.58799999999997e-09 -0.0708618
2.593e-09 -0.0708669
2.59800000000003e-09 -0.070872
2.60299999999996e-09 -0.070877
2.60799999999999e-09 -0.0708819
2.61300000000002e-09 -0.0708868
2.61799999999995e-09 -0.0708917
2.62299999999998e-09 -0.0708965
2.62800000000002e-09 -0.0709012
2.63299999999994e-09 -0.0709059
2.63799999999997e-09 -0.0709106
2.64300000000001e-09 -0.0709151
2.64800000000004e-09 -0.0709197
2.65299999999996e-09 -0.0709242
2.658e-09 -0.0709286
2.66300000000003e-09 -0.070933
2.66799999999995e-09 -0.0709374
2.67299999999999e-09 -0.0709417
2.67800000000002e-09 -0.0709459
2.68299999999995e-09 -0.0709501
2.68799999999998e-09 -0.0709543
2.69300000000001e-09 -0.0709584
2.69800000000004e-09 -0.0709625
2.70299999999997e-09 -0.0709665
2.708e-09 -0.0709705
2.71300000000003e-09 -0.0709745
2.71799999999996e-09 -0.0709784
2.72299999999999e-09 -0.0709822
2.72800000000002e-09 -0.070986
2.73299999999995e-09 -0.0709898
2.73799999999998e-09 -0.0709935
2.74300000000001e-09 -0.0709972
2.74799999999994e-09 -0.0710009
2.75299999999997e-09 -0.0710045
2.758e-09 -0.071008
2.76300000000004e-09 -0.0710116
2.76799999999996e-09 -0.071015
2.77299999999999e-09 -0.0710185
2.77800000000003e-09 -0.0710219
2.78299999999995e-09 -0.0710253
2.78799999999998e-09 -0.0710286
2.79300000000002e-09 -0.0710319
2.79799999999994e-09 -0.0710352
2.80299999999998e-09 -0.0710384
2.80800000000001e-09 -0.0710416
2.81300000000004e-09 -0.0710447
2.81799999999997e-09 -0.0710479
2.823e-09 -0.071051
2.82800000000003e-09 -0.071054
2.83299999999996e-09 -0.071057
2.83799999999999e-09 -0.07106
2.84300000000002e-09 -0.071063
2.84799999999995e-09 -0.0710659
2.85299999999998e-09 -0.0710688
2.85800000000001e-09 -0.0710716
2.86300000000004e-09 -0.0710744
2.86799999999997e-09 -0.0710772
2.873e-09 -0.07108
2.87800000000003e-09 -0.0710827
2.88299999999996e-09 -0.0710854
2.88799999999999e-09 -0.0710881
2.89300000000002e-09 -0.0710907
2.89799999999995e-09 -0.0710933
2.90299999999998e-09 -0.0710959
2.90800000000002e-09 -0.0710984
2.91299999999994e-09 -0.0711009
2.91799999999997e-09 -0.0711034
2.92300000000001e-09 -0.0711059
2.92800000000004e-09 -0.0711083
2.93299999999996e-09 -0.0711107
2.938e-09 -0.0711131
2.94300000000003e-09 -0.0711155
2.94799999999995e-09 -0.0711178
2.95299999999999e-09 -0.0711201
2.95800000000002e-09 -0.0711224
2.96299999999995e-09 -0.0711246
2.96799999999998e-09 -0.0711268
2.97300000000001e-09 -0.071129
2.97800000000004e-09 -0.0711312
2.98299999999997e-09 -0.0711333
2.988e-09 -0.0711355
2.99300000000003e-09 -0.0711376
2.99799999999996e-09 -0.0711396
3.00299999999999e-09 -0.0711417
3.00800000000002e-09 -0.0711437
3.01299999999995e-09 -0.0711457
3.01799999999998e-09 -0.0711477
3.02300000000001e-09 -0.0711497
3.02799999999994e-09 -0.0711516
3.03299999999997e-09 -0.0711535
3.038e-09 -0.0711554
3.04300000000004e-09 -0.0711573
3.04799999999996e-09 -0.0711591
3.05299999999999e-09 -0.0711609
3.05800000000003e-09 -0.0711627
3.06299999999995e-09 -0.0711645
3.06799999999998e-09 -0.0711663
3.07300000000002e-09 -0.071168
3.07799999999994e-09 -0.0711698
3.08299999999998e-09 -0.0711715
3.08800000000001e-09 -0.0711732
3.09300000000004e-09 -0.0711748
3.09799999999997e-09 -0.0711765
3.103e-09 -0.0711781
3.10800000000003e-09 -0.0711797
3.11299999999996e-09 -0.0711813
3.11799999999999e-09 -0.0711829
3.12300000000002e-09 -0.0711844
3.12799999999995e-09 -0.071186
3.13299999999998e-09 -0.0711875
3.13800000000001e-09 -0.071189
3.14300000000004e-09 -0.0711905
3.14799999999997e-09 -0.0711919
3.153e-09 -0.0711934
3.15800000000003e-09 -0.0711948
3.16299999999996e-09 -0.0711962
3.16799999999999e-09 -0.0711976
3.17300000000002e-09 -0.071199
3.17799999999995e-09 -0.0712004
3.18299999999998e-09 -0.0712017
3.18800000000002e-09 -0.0712031
3.19299999999994e-09 -0.0712044
3.19799999999997e-09 -0.0712057
3.20300000000001e-09 -0.071207
3.20800000000004e-09 -0.0712083
3.21299999999996e-09 -0.0712095
3.218e-09 -0.0712108
3.22300000000003e-09 -0.071212
3.22799999999995e-09 -0.0712132
3.23299999999999e-09 -0.0712144
3.23800000000002e-09 -0.0712156
3.24299999999995e-09 -0.0712168
3.24799999999998e-09 -0.0712179
3.25300000000001e-09 -0.0712191
3.25800000000004e-09 -0.0712202
3.26299999999997e-09 -0.0712213
3.268e-09 -0.0712224
3.27300000000003e-09 -0.0712235
3.27799999999996e-09 -0.0712246
3.28299999999999e-09 -0.0712257
3.28800000000002e-09 -0.0712267
3.29299999999995e-09 -0.0712278
3.29799999999998e-09 -0.0712288
3.30300000000001e-09 -0.0712298
3.30799999999994e-09 -0.0712308
3.31299999999997e-09 -0.0712318
3.318e-09 -0.0712328
3.32300000000004e-09 -0.0712338
3.32799999999996e-09 -0.0712347
3.33299999999999e-09 -0.0712357
3.33800000000003e-09 -0.0712366
3.34299999999995e-09 -0.0712375
3.34799999999998e-09 -0.0712385
3.35300000000002e-09 -0.0712394
3.35799999999994e-09 -0.0712403
3.36299999999998e-09 -0.0712411
3.36800000000001e-09 -0.071242
3.37300000000004e-09 -0.0712429
3.37799999999997e-09 -0.0712437
3.383e-09 -0.0712446
3.38800000000003e-09 -0.0712454
3.39299999999996e-09 -0.0712462
3.39799999999999e-09 -0.071247
3.40300000000002e-09 -0.0712479
3.40799999999995e-09 -0.0712486
3.41299999999998e-09 -0.0712494
3.41800000000001e-09 -0.0712502
3.42300000000004e-09 -0.071251
3.42799999999997e-09 -0.0712517
3.433e-09 -0.0712525
3.43800000000003e-09 -0.0712532
3.44299999999996e-09 -0.0712539
3.44799999999999e-09 -0.0712547
3.45300000000002e-09 -0.0712554
3.45799999999995e-09 -0.0712561
3.46299999999998e-09 -0.0712568
3.46800000000001e-09 -0.0712575
3.47299999999994e-09 -0.0712581
3.47799999999997e-09 -0.0712588
3.48300000000001e-09 -0.0712595
3.48800000000004e-09 -0.0712601
3.49299999999996e-09 -0.0712608
3.498e-09 -0.0712614
3.50300000000003e-09 -0.0712621
3.50799999999995e-09 -0.0712627
3.51299999999999e-09 -0.0712633
3.51800000000002e-09 -0.0712639
3.52299999999994e-09 -0.0712645
3.52799999999998e-09 -0.0712651
3.53300000000001e-09 -0.0712657
3.53800000000004e-09 -0.0712663
3.54299999999997e-09 -0.0712668
3.548e-09 -0.0712674
3.55300000000003e-09 -0.071268
3.55799999999996e-09 -0.0712685
3.56299999999999e-09 -0.0712691
3.56800000000002e-09 -0.0712696
3.57299999999995e-09 -0.0712701
3.57799999999998e-09 -0.0712707
3.58300000000001e-09 -0.0712712
3.58799999999994e-09 -0.0712717
3.59299999999997e-09 -0.0712722
3.598e-09 -0.0712727
3.60300000000004e-09 -0.0712732
3.60799999999996e-09 -0.0712737
3.61299999999999e-09 -0.0712742
3.61800000000003e-09 -0.0712747
3.62299999999995e-09 -0.0712751
3.62799999999998e-09 -0.0712756
3.63300000000002e-09 -0.0712761
3.63799999999994e-09 -0.0712765
3.64299999999998e-09 -0.071277
3.64800000000001e-09 -0.0712774
3.65300000000004e-09 -0.0712779
3.65799999999997e-09 -0.0712783
3.663e-09 -0.0712787
3.66800000000003e-09 -0.0712791
3.67299999999996e-09 -0.0712796
3.67799999999999e-09 -0.07128
3.68300000000002e-09 -0.0712804
3.68799999999995e-09 -0.0712808
3.69299999999998e-09 -0.0712812
3.69800000000001e-09 -0.0712816
3.70300000000004e-09 -0.071282
3.70799999999997e-09 -0.0712823
3.713e-09 -0.0712827
3.71800000000003e-09 -0.0712831
3.72299999999996e-09 -0.0712835
3.72799999999999e-09 -0.0712838
3.73300000000002e-09 -0.0712842
3.73799999999995e-09 -0.0712846
3.74299999999998e-09 -0.0712849
3.74800000000001e-09 -0.0712853
3.75299999999994e-09 -0.0712856
3.75799999999997e-09 -0.0712859
3.76300000000001e-09 -0.0712863
3.76800000000004e-09 -0.0712866
3.77299999999996e-09 -0.0712869
3.778e-09 -0.0712873
3.78300000000003e-09 -0.0712876
3.78799999999995e-09 -0.0712879
3.79299999999999e-09 -0.0712882
3.79800000000002e-09 -0.0712885
3.80299999999994e-09 -0.0712888
3.80799999999998e-09 -0.0712891
3.81300000000001e-09 -0.0712894
3.81800000000004e-09 -0.0712897
3.82299999999997e-09 -0.07129
3.828e-09 -0.0712903
3.83300000000003e-09 -0.0712906
3.83799999999996e-09 -0.0712908
3.84299999999999e-09 -0.0712911
3.84800000000002e-09 -0.0712914
3.85299999999995e-09 -0.0712916
3.85799999999998e-09 -0.0712919
3.86300000000001e-09 -0.0712922
3.86799999999994e-09 -0.0712924
3.87299999999997e-09 -0.0712927
3.878e-09 -0.0712929
3.88300000000004e-09 -0.0712932
3.88799999999996e-09 -0.0712934
3.89299999999999e-09 -0.0712937
3.89800000000003e-09 -0.0712939
3.90299999999995e-09 -0.0712941
3.90799999999998e-09 -0.0712944
3.91300000000002e-09 -0.0712946
3.91799999999994e-09 -0.0712948
3.92299999999997e-09 -0.0712951
3.92800000000001e-09 -0.0712953
3.93300000000004e-09 -0.0712955
3.93799999999997e-09 -0.0712957
3.943e-09 -0.0712959
3.94800000000003e-09 -0.0712961
3.95299999999996e-09 -0.0712964
3.95799999999999e-09 -0.0712966
3.96300000000002e-09 -0.0712968
3.96799999999995e-09 -0.071297
3.97299999999998e-09 -0.0712972
3.97800000000001e-09 -0.0712974
3.98300000000004e-09 -0.0712976
3.98799999999997e-09 -0.0712977
3.993e-09 -0.0712979
3.99800000000003e-09 -0.0712981
4.00299999999996e-09 -0.0712983
4.00799999999999e-09 -0.0712985
4.01300000000002e-09 -0.0712987
4.01799999999995e-09 -0.0712988
4.02299999999998e-09 -0.071299
4.02800000000001e-09 -0.0712992
4.03299999999994e-09 -0.0712994
4.03799999999997e-09 -0.0712995
4.04300000000001e-09 -0.0712997
4.04800000000004e-09 -0.0712999
4.05299999999996e-09 -0.0713
4.058e-09 -0.0713002
4.06300000000003e-09 -0.0713003
4.06799999999995e-09 -0.0713005
4.07299999999999e-09 -0.0713006
4.07800000000002e-09 -0.0713008
4.08299999999994e-09 -0.0713009
4.08799999999998e-09 -0.0713011
4.09300000000001e-09 -0.0713012
4.09800000000004e-09 -0.0713014
4.10299999999997e-09 -0.0713015
4.108e-09 -0.0713017
4.11300000000003e-09 -0.0713018
4.11799999999996e-09 -0.0713019
4.12299999999999e-09 -0.0713021
4.12800000000002e-09 -0.0713022
4.13299999999995e-09 -0.0713023
4.13799999999998e-09 -0.0713025
4.14300000000001e-09 -0.0713026
4.14799999999994e-09 -0.0713027
4.15299999999997e-09 -0.0713029
4.158e-09 -0.071303
4.16300000000004e-09 -0.0713031
4.16799999999996e-09 -0.0713032
4.17299999999999e-09 -0.0713033
4.17800000000003e-09 -0.0713035
4.18299999999995e-09 -0.0713036
4.18799999999998e-09 -0.0713037
4.19300000000002e-09 -0.0713038
4.19799999999994e-09 -0.0713039
4.20299999999997e-09 -0.071304
4.20800000000001e-09 -0.0713041
4.21300000000004e-09 -0.0713042
4.21799999999997e-09 -0.0713043
4.223e-09 -0.0713044
4.22800000000003e-09 -0.0713045
4.23299999999996e-09 -0.0713047
4.23799999999999e-09 -0.0713048
4.24300000000002e-09 -0.0713049
4.24799999999995e-09 -0.0713049
4.25299999999998e-09 -0.071305
4.25800000000001e-09 -0.0713051
4.26300000000004e-09 -0.0713052
4.26799999999997e-09 -0.0713053
4.273e-09 -0.0713054
4.27800000000003e-09 -0.0713055
4.28299999999996e-09 -0.0713056
4.28799999999999e-09 -0.0713057
4.29300000000002e-09 -0.0713058
4.29799999999995e-09 -0.0713059
4.30299999999998e-09 -0.0713059
4.30800000000001e-09 -0.071306
4.31299999999994e-09 -0.0713061
4.31799999999997e-09 -0.0713062
4.32300000000001e-09 -0.0713063
4.32800000000004e-09 -0.0713063
4.33299999999996e-09 -0.0713064
4.338e-09 -0.0713065
4.34300000000003e-09 -0.0713066
4.34799999999995e-09 -0.0713067
4.35299999999999e-09 -0.0713067
4.35800000000002e-09 -0.0713068
4.36299999999994e-09 -0.0713069
4.36799999999998e-09 -0.0713069
4.37300000000001e-09 -0.071307
4.37800000000004e-09 -0.0713071
4.38299999999997e-09 -0.0713072
4.388e-09 -0.0713072
4.39300000000003e-09 -0.0713073
4.39799999999996e-09 -0.0713074
4.40299999999999e-09 -0.0713074
4.40800000000002e-09 -0.0713075
4.41299999999995e-09 -0.0713075
4.41799999999998e-09 -0.0713076
4.42300000000001e-09 -0.0713077
4.42799999999994e-09 -0.0713077
4.43299999999997e-09 -0.0713078
4.438e-09 -0.0713078
4.44300000000004e-09 -0.0713079
4.44799999999996e-09 -0.071308
4.45299999999999e-09 -0.071308
4.45800000000003e-09 -0.0713081
4.46299999999995e-09 -0.0713081
4.46799999999998e-09 -0.0713082
4.47300000000002e-09 -0.0713082
4.47799999999994e-09 -0.0713083
4.48299999999997e-09 -0.0713083
4.48800000000001e-09 -0.0713084
4.49300000000004e-09 -0.0713084
4.49799999999997e-09 -0.0713085
4.503e-09 -0.0713085
4.50800000000003e-09 -0.0713086
4.51299999999996e-09 -0.0713086
4.51799999999999e-09 -0.0713087
4.52300000000002e-09 -0.0713087
4.52799999999995e-09 -0.0713088
4.53299999999998e-09 -0.0713088
4.53800000000001e-09 -0.0713089
4.54300000000004e-09 -0.0713089
4.54799999999997e-09 -0.071309
4.553e-09 -0.071309
4.55800000000003e-09 -0.071309
4.56299999999996e-09 -0.0713091
4.56799999999999e-09 -0.0713091
4.57300000000002e-09 -0.0713092
4.57799999999995e-09 -0.0713092
4.58299999999998e-09 -0.0713092
4.58800000000001e-09 -0.0713093
4.59299999999994e-09 -0.0713093
4.59799999999997e-09 -0.0713094
4.603e-09 -0.0713094
4.60800000000004e-09 -0.0713094
4.61299999999996e-09 -0.0713095
4.618e-09 -0.0713095
4.62300000000003e-09 -0.0713095
4.62799999999995e-09 -0.0713096
4.63299999999999e-09 -0.0713096
4.63800000000002e-09 -0.0713096
4.64299999999994e-09 -0.0713097
4.64799999999998e-09 -0.0713097
4.65300000000001e-09 -0.0713097
4.65800000000004e-09 -0.0713098
4.66299999999997e-09 -0.0713098
4.668e-09 -0.0713098
4.67300000000003e-09 -0.0713099
4.67799999999996e-09 -0.0713099
4.68299999999999e-09 -0.0713099
4.68800000000002e-09 -0.07131
4.69299999999995e-09 -0.07131
4.69799999999998e-09 -0.07131
4.70300000000001e-09 -0.07131
4.70799999999994e-09 -0.0713101
4.71299999999997e-09 -0.0713101
4.718e-09 -0.0713101
4.72300000000004e-09 -0.0713101
4.72799999999996e-09 -0.0713102
4.73299999999999e-09 -0.0713102
4.73800000000003e-09 -0.0713102
4.74299999999995e-09 -0.0713103
4.74799999999998e-09 -0.0713103
4.75300000000002e-09 -0.0713103
4.75799999999994e-09 -0.0713103
4.76299999999997e-09 -0.0713103
4.76800000000001e-09 -0.0713104
4.77300000000004e-09 -0.0713104
4.77799999999997e-09 -0.0713104
4.783e-09 -0.0713104
4.78800000000003e-09 -0.0713105
4.79299999999996e-09 -0.0713105
4.79799999999999e-09 -0.0713105
4.80300000000002e-09 -0.0713105
4.80799999999995e-09 -0.0713105
4.81299999999998e-09 -0.0713106
4.81800000000001e-09 -0.0713106
4.82300000000004e-09 -0.0713106
4.82799999999997e-09 -0.0713106
4.833e-09 -0.0713106
4.83800000000003e-09 -0.0713107
4.84299999999996e-09 -0.0713107
4.84799999999999e-09 -0.0713107
4.85300000000002e-09 -0.0713107
4.85799999999995e-09 -0.0713107
4.86299999999998e-09 -0.0713108
4.86800000000001e-09 -0.0713108
4.87299999999994e-09 -0.0713108
4.87799999999997e-09 -0.0713108
4.883e-09 -0.0713108
4.88800000000004e-09 -0.0713108
4.89299999999996e-09 -0.0713108
4.898e-09 -0.0713109
4.90300000000003e-09 -0.0713109
4.90799999999995e-09 -0.0713109
4.91299999999999e-09 -0.0713109
4.91800000000002e-09 -0.0713109
4.92299999999994e-09 -0.0713109
4.92799999999998e-09 -0.071311
4.93300000000001e-09 -0.071311
4.93800000000004e-09 -0.071311
4.94299999999997e-09 -0.071311
4.948e-09 -0.071311
4.95300000000003e-09 -0.071311
4.95799999999996e-09 -0.071311
4.96299999999999e-09 -0.071311
4.96800000000002e-09 -0.0713111
4.97299999999995e-09 -0.0713111
4.97799999999998e-09 -0.0713111
4.98300000000001e-09 -0.0713111
4.98799999999994e-09 -0.0713111
4.99299999999997e-09 -0.0713111
4.998e-09 -0.0713111
5.00300000000003e-09 -0.0713111
5.00799999999996e-09 -0.0713112
5.01299999999999e-09 -0.0713112
5.01800000000003e-09 -0.0713112
5.02299999999995e-09 -0.0713112
5.02799999999998e-09 -0.0713112
5.03300000000002e-09 -0.0713112
5.03799999999994e-09 -0.0713112
5.04299999999997e-09 -0.0713112
5.04800000000001e-09 -0.0713112
5.05300000000004e-09 -0.0713112
5.05799999999996e-09 -0.0713113
5.063e-09 -0.0713113
5.06800000000003e-09 -0.0713113
5.07299999999996e-09 -0.0713113
5.07799999999999e-09 -0.0713113
5.08300000000002e-09 -0.0713113
5.08799999999995e-09 -0.0713113
5.09299999999998e-09 -0.0713113
5.09800000000001e-09 -0.0713113
5.10300000000004e-09 -0.0713113
5.10799999999997e-09 -0.0713113
5.113e-09 -0.0713113
5.11800000000003e-09 -0.0713114
5.12299999999996e-09 -0.0713114
5.12799999999999e-09 -0.0713114
5.13300000000002e-09 -0.0713114
5.13799999999995e-09 -0.0713114
5.14299999999998e-09 -0.0713114
5.14800000000001e-09 -0.0713114
5.15299999999994e-09 -0.0713114
5.15799999999997e-09 -0.0713114
5.163e-09 -0.0713114
5.16800000000004e-09 -0.0713114
5.17299999999996e-09 -0.0713114
5.178e-09 -0.0713114
5.18300000000003e-09 -0.0713114
5.18799999999995e-09 -0.0713114
5.19299999999999e-09 -0.0713115
5.19800000000002e-09 -0.0713115
5.20299999999994e-09 -0.0713115
5.20799999999998e-09 -0.0713115
5.21300000000001e-09 -0.0713115
5.21800000000004e-09 -0.0713115
5.22299999999997e-09 -0.0713115
5.228e-09 -0.0713115
5.23300000000003e-09 -0.0713115
5.23799999999996e-09 -0.0713115
5.24299999999999e-09 -0.0713115
5.24800000000002e-09 -0.0713115
5.25299999999995e-09 -0.0713115
5.25799999999998e-09 -0.0713115
5.26300000000001e-09 -0.0713115
5.26799999999994e-09 -0.0713115
5.27299999999997e-09 -0.0713115
5.278e-09 -0.0713115
5.28300000000003e-09 -0.0713115
5.28799999999996e-09 -0.0713115
5.29299999999999e-09 -0.0713116
5.29800000000003e-09 -0.0713116
5.30299999999995e-09 -0.0713116
5.30799999999998e-09 -0.0713116
5.31300000000002e-09 -0.0713116
5.31799999999994e-09 -0.0713116
5.32299999999997e-09 -0.0713116
5.32800000000001e-09 -0.0713116
5.33300000000004e-09 -0.0713116
5.33799999999996e-09 -0.0713116
5.343e-09 -0.0713116
5.34800000000003e-09 -0.0713116
5.35299999999996e-09 -0.0713116
5.35799999999999e-09 -0.0713116
5.36300000000002e-09 -0.0713116
5.36799999999995e-09 -0.0713116
5.37299999999998e-09 -0.0713116
5.37800000000001e-09 -0.0713116
5.38300000000004e-09 -0.0713116
5.38799999999997e-09 -0.0713116
5.393e-09 -0.0713116
5.39800000000003e-09 -0.0713116
5.40299999999996e-09 -0.0713116
5.40799999999999e-09 -0.0713116
5.41300000000002e-09 -0.0713116
5.41799999999995e-09 -0.0713116
5.42299999999998e-09 -0.0713116
5.42800000000001e-09 -0.0713116
5.43299999999994e-09 -0.0713116
5.43799999999997e-09 -0.0713116
5.443e-09 -0.0713116
5.44800000000004e-09 -0.0713116
5.45299999999996e-09 -0.0713116
5.458e-09 -0.0713116
5.46300000000003e-09 -0.0713116
5.46799999999995e-09 -0.0713116
5.47299999999999e-09 -0.0713117
5.47800000000002e-09 -0.0713117
5.48299999999994e-09 -0.0713117
5.48799999999998e-09 -0.0713117
5.49300000000001e-09 -0.0713117
5.49800000000004e-09 -0.0713117
5.50299999999997e-09 -0.0713117
5.508e-09 -0.0713117
5.51300000000003e-09 -0.0713117
5.51799999999996e-09 -0.0713117
5.52299999999999e-09 -0.0713117
5.52800000000002e-09 -0.0713117
5.53299999999995e-09 -0.0713117
5.53799999999998e-09 -0.0713117
5.54300000000001e-09 -0.0713117
5.54799999999994e-09 -0.0713117
5.55299999999997e-09 -0.0713117
5.558e-09 -0.0713117
5.56300000000003e-09 -0.0713117
5.56799999999996e-09 -0.0713117
5.57299999999999e-09 -0.0713117
5.57800000000003e-09 -0.0713117
5.58299999999995e-09 -0.0713117
5.58799999999998e-09 -0.0713117
5.59300000000002e-09 -0.0713117
5.59799999999994e-09 -0.0713117
5.60299999999997e-09 -0.0713117
5.60800000000001e-09 -0.0713117
5.61300000000004e-09 -0.0713117
5.61799999999996e-09 -0.0713117
5.623e-09 -0.0713117
5.62800000000003e-09 -0.0713117
5.63299999999996e-09 -0.0713117
5.63799999999999e-09 -0.0713117
5.64300000000002e-09 -0.0713117
5.64799999999995e-09 -0.0713117
5.65299999999998e-09 -0.0713117
5.65800000000001e-09 -0.0713117
5.66300000000004e-09 -0.0713117
5.66799999999997e-09 -0.0713117
5.673e-09 -0.0713117
5.67800000000003e-09 -0.0713117
5.68299999999996e-09 -0.0713117
5.68799999999999e-09 -0.0713117
5.69300000000002e-09 -0.0713117
5.69799999999995e-09 -0.0713117
5.70299999999998e-09 -0.0713117
5.70800000000001e-09 -0.0713117
5.71299999999994e-09 -0.0713117
5.71799999999997e-09 -0.0713117
5.723e-09 -0.0713117
5.72800000000004e-09 -0.0713117
5.73299999999996e-09 -0.0713117
5.73799999999999e-09 -0.0713117
5.74300000000003e-09 -0.0713117
5.74799999999995e-09 -0.0713117
5.75299999999999e-09 -0.0713117
5.75800000000002e-09 -0.0713117
5.76299999999994e-09 -0.0713117
5.76799999999998e-09 -0.0713117
5.77300000000001e-09 -0.0713117
5.77800000000004e-09 -0.0713117
5.78299999999997e-09 -0.0713117
5.788e-09 -0.0713117
5.79300000000003e-09 -0.0713117
5.79799999999996e-09 -0.0713117
5.80299999999999e-09 -0.0713117
5.80800000000002e-09 -0.0713117
5.81299999999995e-09 -0.0713117
5.81799999999998e-09 -0.0713117
5.82300000000001e-09 -0.0713117
5.82800000000004e-09 -0.0713117
5.83299999999997e-09 -0.0713117
5.838e-09 -0.0713117
5.84300000000003e-09 -0.0713117
5.84799999999996e-09 -0.0713117
5.85299999999999e-09 -0.0713117
5.85800000000003e-09 -0.0713117
5.86299999999995e-09 -0.0713117
5.86799999999998e-09 -0.0713117
5.87300000000002e-09 -0.0713117
5.87799999999994e-09 -0.0713117
5.88299999999997e-09 -0.0713117
5.88800000000001e-09 -0.0713117
5.89300000000004e-09 -0.0713117
5.89799999999996e-09 -0.0713117
5.903e-09 -0.0713117
5.90800000000003e-09 -0.0713117
5.91299999999996e-09 -0.0713117
5.91799999999999e-09 -0.0713117
5.92300000000002e-09 -0.0713117
5.92799999999995e-09 -0.0713117
5.93299999999998e-09 -0.0713117
5.93800000000001e-09 -0.0713117
5.94300000000004e-09 -0.0713117
5.94799999999997e-09 -0.0713117
5.953e-09 -0.0713117
5.95800000000003e-09 -0.0713117
5.96299999999996e-09 -0.0713117
5.96799999999999e-09 -0.0713117
5.97300000000002e-09 -0.0713117
5.97799999999995e-09 -0.0713117
5.98299999999998e-09 -0.0713117
5.98800000000001e-09 -0.0713117
5.99299999999994e-09 -0.0713117
5.99799999999997e-09 -0.0713117
6.003e-09 -0.0713117
6.00800000000004e-09 -0.0713117
6.01299999999996e-09 -0.0713117
6.01799999999999e-09 -0.0713117
6.02300000000003e-09 -0.0713117
6.02799999999995e-09 -0.0713117
6.03299999999999e-09 -0.0713117
6.03800000000002e-09 -0.0713117
6.04299999999994e-09 -0.0713117
6.04799999999998e-09 -0.0713117
6.05300000000001e-09 -0.0713117
6.05800000000004e-09 -0.0713117
6.06299999999997e-09 -0.0713117
6.068e-09 -0.0713117
6.07300000000003e-09 -0.0713117
6.07799999999996e-09 -0.0713117
6.08299999999999e-09 -0.0713117
6.08800000000002e-09 -0.0713117
6.09299999999995e-09 -0.0713117
6.09799999999998e-09 -0.0713117
6.10300000000001e-09 -0.0713117
6.10800000000004e-09 -0.0713117
6.11299999999997e-09 -0.0713117
6.118e-09 -0.0713117
6.12300000000003e-09 -0.0713117
6.12799999999996e-09 -0.0713117
6.13299999999999e-09 -0.0713117
6.13800000000002e-09 -0.0713117
6.14299999999995e-09 -0.0713117
6.14799999999998e-09 -0.0713117
6.15300000000002e-09 -0.0713117
6.15799999999994e-09 -0.0713117
6.16299999999997e-09 -0.0713117
6.16800000000001e-09 -0.0713117
6.17300000000004e-09 -0.0713117
6.17799999999996e-09 -0.0713117
6.183e-09 -0.0713117
6.18800000000003e-09 -0.0713117
6.19299999999995e-09 -0.0713117
6.19799999999999e-09 -0.0713117
6.20300000000002e-09 -0.0713117
6.20799999999995e-09 -0.0713117
6.21299999999998e-09 -0.0713117
6.21800000000001e-09 -0.0713117
6.22300000000004e-09 -0.0713117
6.22799999999997e-09 -0.0713117
6.233e-09 -0.0713117
6.23800000000003e-09 -0.0713117
6.24299999999996e-09 -0.0713117
6.24799999999999e-09 -0.0713117
6.25300000000002e-09 -0.0713117
6.25799999999995e-09 -0.0713117
6.26299999999998e-09 -0.0713117
6.26800000000001e-09 -0.0713117
6.27299999999994e-09 -0.0713117
6.27799999999997e-09 -0.0713117
6.283e-09 -0.0713117
6.28800000000004e-09 -0.0713117
6.29299999999996e-09 -0.0713117
6.29799999999999e-09 -0.0713117
6.30300000000003e-09 -0.0713117
6.30799999999995e-09 -0.0713116
6.31299999999999e-09 -0.0713116
6.31800000000002e-09 -0.0713116
6.32299999999994e-09 -0.0713116
6.32799999999998e-09 -0.0713116
6.33300000000001e-09 -0.0713116
6.33800000000004e-09 -0.0713116
6.34299999999997e-09 -0.0713116
6.348e-09 -0.0713116
6.35300000000003e-09 -0.0713116
6.35799999999996e-09 -0.0713116
6.36299999999999e-09 -0.0713116
6.36800000000002e-09 -0.0713116
6.37299999999995e-09 -0.0713116
6.37799999999998e-09 -0.0713116
6.38300000000001e-09 -0.0713116
6.38800000000004e-09 -0.0713116
6.39299999999997e-09 -0.0713116
6.398e-09 -0.0713116
6.40300000000003e-09 -0.0713116
6.40799999999996e-09 -0.0713116
6.41299999999999e-09 -0.0713116
6.41800000000002e-09 -0.0713116
6.42299999999995e-09 -0.0713116
6.42799999999998e-09 -0.0713116
6.43300000000002e-09 -0.0713116
6.43799999999994e-09 -0.0713116
6.44299999999997e-09 -0.0713116
6.44800000000001e-09 -0.0713116
6.45300000000004e-09 -0.0713116
6.45799999999996e-09 -0.0713116
6.463e-09 -0.0713116
6.46800000000003e-09 -0.0713116
6.47299999999995e-09 -0.0713116
6.47799999999999e-09 -0.0713116
6.48300000000002e-09 -0.0713116
6.48799999999995e-09 -0.0713116
6.49299999999998e-09 -0.0713116
6.49800000000001e-09 -0.0713116
6.50300000000004e-09 -0.0713116
6.50799999999997e-09 -0.0713116
6.513e-09 -0.0713116
6.51800000000003e-09 -0.0713116
6.52299999999996e-09 -0.0713116
6.52799999999999e-09 -0.0713116
6.53300000000002e-09 -0.0713116
6.53799999999995e-09 -0.0713116
6.54299999999998e-09 -0.0713116
6.54800000000001e-09 -0.0713116
6.55299999999994e-09 -0.0713116
6.55799999999997e-09 -0.0713116
6.563e-09 -0.0713116
6.56800000000004e-09 -0.0713116
6.57299999999996e-09 -0.0713116
6.57799999999999e-09 -0.0713116
6.58300000000003e-09 -0.0713116
6.58799999999995e-09 -0.0713116
6.59299999999998e-09 -0.0713116
6.59800000000002e-09 -0.0713116
6.60299999999994e-09 -0.0713116
6.60799999999998e-09 -0.0713116
6.61300000000001e-09 -0.0713116
6.61800000000004e-09 -0.0713116
6.62299999999997e-09 -0.0713116
6.628e-09 -0.0713116
6.63300000000003e-09 -0.0713116
6.63799999999996e-09 -0.0713116
6.64299999999999e-09 -0.0713116
6.64800000000002e-09 -0.0713116
6.65299999999995e-09 -0.0713116
6.65799999999998e-09 -0.0713116
6.66300000000001e-09 -0.0713116
6.66800000000004e-09 -0.0713116
6.67299999999997e-09 -0.0713116
6.678e-09 -0.0713116
6.68300000000003e-09 -0.0713116
6.68799999999996e-09 -0.0713116
6.69299999999999e-09 -0.0713116
6.69800000000002e-09 -0.0713116
6.70299999999995e-09 -0.0713116
6.70799999999998e-09 -0.0713116
6.71300000000002e-09 -0.0713116
6.71799999999994e-09 -0.0713116
6.72299999999997e-09 -0.0713116
6.72800000000001e-09 -0.0713116
6.73300000000004e-09 -0.0713116
6.73799999999996e-09 -0.0713116
6.743e-09 -0.0713116
6.74800000000003e-09 -0.0713116
6.75299999999995e-09 -0.0713116
6.75799999999999e-09 -0.0713116
6.76300000000002e-09 -0.0713116
6.76799999999995e-09 -0.0713116
6.77299999999998e-09 -0.0713116
6.77800000000001e-09 -0.0713116
6.78300000000004e-09 -0.0713116
6.78799999999997e-09 -0.0713116
6.793e-09 -0.0713116
6.79800000000003e-09 -0.0713116
6.80299999999996e-09 -0.0713116
6.80799999999999e-09 -0.0713116
6.81300000000002e-09 -0.0713116
6.81799999999995e-09 -0.0713116
6.82299999999998e-09 -0.0713116
6.82800000000001e-09 -0.0713116
6.83299999999994e-09 -0.0713116
6.83799999999997e-09 -0.0713116
6.843e-09 -0.0713116
6.84800000000004e-09 -0.0713116
6.85299999999996e-09 -0.0713116
6.85799999999999e-09 -0.0713116
6.86300000000003e-09 -0.0713116
6.86799999999995e-09 -0.0713116
6.87299999999998e-09 -0.0713116
6.87800000000002e-09 -0.0713116
6.88299999999994e-09 -0.0713116
6.88799999999998e-09 -0.0713116
6.89300000000001e-09 -0.0713116
6.89800000000004e-09 -0.0713116
6.90299999999997e-09 -0.0713116
6.908e-09 -0.0713116
6.91300000000003e-09 -0.0713116
6.91799999999996e-09 -0.0713116
6.92299999999999e-09 -0.0713116
6.92800000000002e-09 -0.0713116
6.93299999999995e-09 -0.0713116
6.93799999999998e-09 -0.0713116
6.94300000000001e-09 -0.0713116
6.94800000000004e-09 -0.0713116
6.95299999999997e-09 -0.0713116
6.958e-09 -0.0713116
6.96300000000003e-09 -0.0713116
6.96799999999996e-09 -0.0713116
6.97299999999999e-09 -0.0713116
6.97800000000002e-09 -0.0713116
6.98299999999995e-09 -0.0713116
6.98799999999998e-09 -0.0713116
6.99300000000002e-09 -0.0713116
6.99799999999994e-09 -0.0713116
7.00299999999997e-09 -0.0713116
7.00800000000001e-09 -0.0713116
7.01300000000004e-09 -0.0713116
7.01799999999996e-09 -0.0713116
7.023e-09 -0.0713116
7.02800000000003e-09 -0.0713116
7.03299999999995e-09 -0.0713116
7.03799999999999e-09 -0.0713116
7.04300000000002e-09 -0.0713116
7.04799999999995e-09 -0.0713116
7.05299999999998e-09 -0.0713116
7.05800000000001e-09 -0.0713116
7.06300000000004e-09 -0.0713116
7.06799999999997e-09 -0.0713116
7.073e-09 -0.0713116
7.07800000000003e-09 -0.0713116
7.08299999999996e-09 -0.0713116
7.08799999999999e-09 -0.0713116
7.09300000000002e-09 -0.0713116
7.09799999999995e-09 -0.0713116
7.10299999999998e-09 -0.0713116
7.10800000000001e-09 -0.0713116
7.11299999999994e-09 -0.0713116
7.11799999999997e-09 -0.0713116
7.123e-09 -0.0713116
7.12800000000004e-09 -0.0713116
7.13299999999996e-09 -0.0713116
7.13799999999999e-09 -0.0713116
7.14300000000003e-09 -0.0713116
7.14799999999995e-09 -0.0713116
7.15299999999998e-09 -0.0713116
7.15800000000002e-09 -0.0713116
7.16299999999994e-09 -0.0713116
7.16799999999998e-09 -0.0713116
7.17300000000001e-09 -0.0713116
7.17800000000004e-09 -0.0713116
7.18299999999997e-09 -0.0713116
7.188e-09 -0.0713116
7.19300000000003e-09 -0.0713116
7.19799999999996e-09 -0.0713116
7.20299999999999e-09 -0.0713116
7.20800000000002e-09 -0.0713116
7.21299999999995e-09 -0.0713116
7.21799999999998e-09 -0.0713116
7.22300000000001e-09 -0.0713116
7.22800000000004e-09 -0.0713116
7.23299999999997e-09 -0.0713116
7.238e-09 -0.0713116
7.24300000000003e-09 -0.0713116
7.24799999999996e-09 -0.0713116
7.25299999999999e-09 -0.0713116
7.25800000000002e-09 -0.0713116
7.26299999999995e-09 -0.0713116
7.26799999999998e-09 -0.0713116
7.27300000000001e-09 -0.0713116
7.27799999999994e-09 -0.0713116
7.28299999999997e-09 -0.0713116
7.28800000000001e-09 -0.0713116
7.29300000000004e-09 -0.0713116
7.29799999999996e-09 -0.0713116
7.303e-09 -0.0713116
7.30800000000003e-09 -0.0713116
7.31299999999995e-09 -0.0713116
7.31799999999999e-09 -0.0713116
7.32300000000002e-09 -0.0713116
7.32799999999994e-09 -0.0713116
7.33299999999998e-09 -0.0713116
7.33800000000001e-09 -0.0713116
7.34300000000004e-09 -0.0713116
7.34799999999997e-09 -0.0713116
7.353e-09 -0.0713116
7.35800000000003e-09 -0.0713116
7.36299999999996e-09 -0.0713116
7.36799999999999e-09 -0.0713116
7.37300000000002e-09 -0.0713116
7.37799999999995e-09 -0.0713116
7.38299999999998e-09 -0.0713116
7.38800000000001e-09 -0.0713116
7.39299999999994e-09 -0.0713116
7.39799999999997e-09 -0.0713116
7.403e-09 -0.0713116
7.40800000000004e-09 -0.0713116
7.41299999999996e-09 -0.0713116
7.41799999999999e-09 -0.0713116
7.42300000000003e-09 -0.0713116
7.42799999999995e-09 -0.0713116
7.43299999999998e-09 -0.0713116
7.43800000000002e-09 -0.0713116
7.44299999999994e-09 -0.0713116
7.44799999999998e-09 -0.0713116
7.45300000000001e-09 -0.0713116
7.45800000000004e-09 -0.0713116
7.46299999999997e-09 -0.0713116
7.468e-09 -0.0713116
7.47300000000003e-09 -0.0713116
7.47799999999996e-09 -0.0713116
7.48299999999999e-09 -0.0713116
7.48800000000002e-09 -0.0713116
7.49299999999995e-09 -0.0713116
7.49799999999998e-09 -0.0713116
7.50300000000001e-09 -0.0713116
7.50800000000004e-09 -0.0713116
7.51299999999997e-09 -0.0713116
7.518e-09 -0.0713116
7.52300000000003e-09 -0.0713116
7.52799999999996e-09 -0.0713116
7.53299999999999e-09 -0.0713116
7.53800000000002e-09 -0.0713116
7.54299999999995e-09 -0.0713116
7.54799999999998e-09 -0.0713116
7.55300000000001e-09 -0.0713116
7.55799999999994e-09 -0.0713116
7.56299999999997e-09 -0.0713116
7.56800000000001e-09 -0.0713116
7.57300000000004e-09 -0.0713116
7.57799999999996e-09 -0.0713116
7.583e-09 -0.0713116
7.58800000000003e-09 -0.0713116
7.59299999999995e-09 -0.0713116
7.59799999999999e-09 -0.0713116
7.60300000000002e-09 -0.0713116
7.60799999999994e-09 -0.0713116
7.61299999999998e-09 -0.0713116
7.61800000000001e-09 -0.0713116
7.62300000000004e-09 -0.0713116
7.62799999999997e-09 -0.0713116
7.633e-09 -0.0713116
7.63800000000003e-09 -0.0713116
7.64299999999996e-09 -0.0713116
7.64799999999999e-09 -0.0713115
7.65300000000002e-09 -0.0713115
7.65799999999995e-09 -0.0713115
7.66299999999998e-09 -0.0713115
7.66800000000001e-09 -0.0713115
7.67299999999994e-09 -0.0713115
7.67799999999997e-09 -0.0713115
7.683e-09 -0.0713115
7.68800000000004e-09 -0.0713115
7.69299999999996e-09 -0.0713115
7.69799999999999e-09 -0.0713115
7.70300000000003e-09 -0.0713115
7.70799999999995e-09 -0.0713115
7.71299999999998e-09 -0.0713115
7.71800000000002e-09 -0.0713115
7.72299999999994e-09 -0.0713115
7.72799999999997e-09 -0.0713115
7.73300000000001e-09 -0.0713115
7.73800000000004e-09 -0.0713115
7.74299999999997e-09 -0.0713115
7.748e-09 -0.0713115
7.75300000000003e-09 -0.0713115
7.75799999999996e-09 -0.0713115
7.76299999999999e-09 -0.0713115
7.76800000000002e-09 -0.0713115
7.77299999999995e-09 -0.0713115
7.77799999999998e-09 -0.0713115
7.78300000000001e-09 -0.0713115
7.78800000000004e-09 -0.0713115
7.79299999999997e-09 -0.0713115
7.798e-09 -0.0713115
7.80300000000003e-09 -0.0713115
7.80799999999996e-09 -0.0713115
7.81299999999999e-09 -0.0713115
7.81800000000002e-09 -0.0713115
7.82299999999995e-09 -0.0713115
7.82799999999998e-09 -0.0713115
7.83300000000001e-09 -0.0713115
7.83799999999994e-09 -0.0713115
7.84299999999997e-09 -0.0713115
7.84800000000001e-09 -0.0713115
7.85300000000004e-09 -0.0713115
7.85799999999996e-09 -0.0713115
7.863e-09 -0.0713115
7.86800000000003e-09 -0.0713115
7.87299999999995e-09 -0.0713115
7.87799999999999e-09 -0.0713115
7.88300000000002e-09 -0.0713115
7.88799999999994e-09 -0.0713115
7.89299999999998e-09 -0.0713115
7.89800000000001e-09 -0.0713115
7.90300000000004e-09 -0.0713115
7.90799999999997e-09 -0.0713115
7.913e-09 -0.0713115
7.91800000000003e-09 -0.0713115
7.92299999999996e-09 -0.0713115
7.92799999999999e-09 -0.0713115
7.93300000000002e-09 -0.0713115
7.93799999999995e-09 -0.0713115
7.94299999999998e-09 -0.0713115
7.94800000000001e-09 -0.0713115
7.95299999999994e-09 -0.0713115
7.95799999999997e-09 -0.0713115
7.963e-09 -0.0713115
7.96800000000004e-09 -0.0713115
7.97299999999996e-09 -0.0713115
7.97799999999999e-09 -0.0713115
7.98300000000003e-09 -0.0713115
7.98799999999995e-09 -0.0713115
7.99299999999998e-09 -0.0713115
7.99800000000002e-09 -0.0713115
8.00299999999994e-09 -0.0713115
8.00799999999997e-09 -0.0713115
8.01300000000001e-09 -0.0713115
8.01800000000004e-09 -0.0713115
8.02299999999997e-09 -0.0713115
8.028e-09 -0.0713115
8.03300000000003e-09 -0.0713115
8.03799999999996e-09 -0.0713115
8.04299999999999e-09 -0.0713115
8.04800000000002e-09 -0.0713115
8.05299999999995e-09 -0.0713115
8.05799999999998e-09 -0.0713115
8.06300000000001e-09 -0.0713115
8.06800000000004e-09 -0.0713115
8.07299999999997e-09 -0.0713115
8.078e-09 -0.0713115
8.08300000000003e-09 -0.0713115
8.08799999999996e-09 -0.0713115
8.09299999999999e-09 -0.0713115
8.09800000000002e-09 -0.0713115
8.10299999999995e-09 -0.0713115
8.10799999999998e-09 -0.0713115
8.11300000000001e-09 -0.0713115
8.11799999999994e-09 -0.0713115
8.12299999999997e-09 -0.0713115
8.12800000000001e-09 -0.0713115
8.13300000000004e-09 -0.0713115
8.13799999999996e-09 -0.0713115
8.143e-09 -0.0713115
8.14800000000003e-09 -0.0713115
8.15299999999995e-09 -0.0713115
8.15799999999999e-09 -0.0713115
8.16300000000002e-09 -0.0713115
8.16799999999994e-09 -0.0713115
8.17299999999998e-09 -0.0713115
8.17800000000001e-09 -0.0713115
8.18300000000004e-09 -0.0713115
8.18799999999997e-09 -0.0713115
8.193e-09 -0.0713115
8.19800000000003e-09 -0.0713115
8.20299999999996e-09 -0.0713115
8.20799999999999e-09 -0.0713115
8.21300000000002e-09 -0.0713115
8.21799999999995e-09 -0.0713115
8.22299999999998e-09 -0.0713115
8.22800000000001e-09 -0.0713115
8.23299999999994e-09 -0.0713115
8.23799999999997e-09 -0.0713115
8.243e-09 -0.0713115
8.24800000000004e-09 -0.0713115
8.25299999999996e-09 -0.0713115
8.25799999999999e-09 -0.0713115
8.26300000000003e-09 -0.0713115
8.26799999999995e-09 -0.0713115
8.27299999999998e-09 -0.0713115
8.27800000000002e-09 -0.0713115
8.28299999999994e-09 -0.0713115
8.28799999999997e-09 -0.0713115
8.29300000000001e-09 -0.0713115
8.29800000000004e-09 -0.0713115
8.30299999999997e-09 -0.0713115
8.308e-09 -0.0713115
8.31300000000003e-09 -0.0713115
8.31799999999996e-09 -0.0713115
8.32299999999999e-09 -0.0713115
8.32800000000002e-09 -0.0713115
8.33299999999995e-09 -0.0713115
8.33799999999998e-09 -0.0713115
8.34300000000001e-09 -0.0713115
8.34800000000004e-09 -0.0713115
8.35299999999997e-09 -0.0713115
8.358e-09 -0.0713115
8.36300000000003e-09 -0.0713115
8.36799999999996e-09 -0.0713115
8.37299999999999e-09 -0.0713115
8.37800000000002e-09 -0.0713115
8.38299999999995e-09 -0.0713115
8.38799999999998e-09 -0.0713115
8.39300000000001e-09 -0.0713115
8.39799999999994e-09 -0.0713115
8.40299999999997e-09 -0.0713115
8.408e-09 -0.0713115
8.41300000000004e-09 -0.0713115
8.41799999999996e-09 -0.0713115
8.423e-09 -0.0713115
8.42800000000003e-09 -0.0713115
8.43299999999995e-09 -0.0713115
8.43799999999999e-09 -0.0713115
8.44300000000002e-09 -0.0713115
8.44799999999994e-09 -0.0713115
8.45299999999998e-09 -0.0713115
8.45800000000001e-09 -0.0713115
8.46300000000004e-09 -0.0713115
8.46799999999997e-09 -0.0713115
8.473e-09 -0.0713115
8.47800000000003e-09 -0.0713115
8.48299999999996e-09 -0.0713115
8.48799999999999e-09 -0.0713115
8.49300000000002e-09 -0.0713115
8.49799999999995e-09 -0.0713115
8.50299999999998e-09 -0.0713115
8.50800000000001e-09 -0.0713115
8.51299999999994e-09 -0.0713115
8.51799999999997e-09 -0.0713115
8.523e-09 -0.0713115
8.52800000000004e-09 -0.0713115
8.53299999999996e-09 -0.0713115
8.53799999999999e-09 -0.0713115
8.54300000000003e-09 -0.0713115
8.54799999999995e-09 -0.0713115
8.55299999999998e-09 -0.0713115
8.55800000000002e-09 -0.0713115
8.56299999999994e-09 -0.0713115
8.56799999999997e-09 -0.0713115
8.57300000000001e-09 -0.0713115
8.57800000000004e-09 -0.0713115
8.58299999999997e-09 -0.0713115
8.588e-09 -0.0713115
8.59300000000003e-09 -0.0713115
8.59799999999996e-09 -0.0713115
8.60299999999999e-09 -0.0713115
8.60800000000002e-09 -0.0713115
8.61299999999995e-09 -0.0713115
8.61799999999998e-09 -0.0713115
8.62300000000001e-09 -0.0713115
8.62800000000004e-09 -0.0713115
8.63299999999997e-09 -0.0713115
8.638e-09 -0.0713115
8.64300000000003e-09 -0.0713115
8.64799999999996e-09 -0.0713115
8.65299999999999e-09 -0.0713115
8.65800000000002e-09 -0.0713115
8.66299999999995e-09 -0.0713115
8.66799999999998e-09 -0.0713115
8.67300000000001e-09 -0.0713115
8.67799999999994e-09 -0.0713115
8.68299999999997e-09 -0.0713115
8.688e-09 -0.0713115
8.69300000000004e-09 -0.0713115
8.69799999999996e-09 -0.0713115
8.703e-09 -0.0713115
8.70800000000003e-09 -0.0713115
8.71299999999995e-09 -0.0713115
8.71799999999999e-09 -0.0713115
8.72300000000002e-09 -0.0713115
8.72799999999994e-09 -0.0713115
8.73299999999998e-09 -0.0713115
8.73800000000001e-09 -0.0713115
8.74300000000004e-09 -0.0713115
8.74799999999997e-09 -0.0713115
8.753e-09 -0.0713115
8.75800000000003e-09 -0.0713115
8.76299999999996e-09 -0.0713115
8.76799999999999e-09 -0.0713115
8.77300000000002e-09 -0.0713115
8.77799999999995e-09 -0.0713115
8.78299999999998e-09 -0.0713115
8.78800000000001e-09 -0.0713115
8.79299999999994e-09 -0.0713115
8.79799999999997e-09 -0.0713115
8.803e-09 -0.0713115
8.80800000000003e-09 -0.0713115
8.81299999999996e-09 -0.0713115
8.81799999999999e-09 -0.0713115
8.82300000000003e-09 -0.0713115
8.82799999999995e-09 -0.0713115
8.83299999999998e-09 -0.0713115
8.83800000000002e-09 -0.0713115
8.84299999999994e-09 -0.0713115
8.84799999999997e-09 -0.0713115
8.85300000000001e-09 -0.0713115
8.85800000000004e-09 -0.0713115
8.86299999999996e-09 -0.0713115
8.868e-09 -0.0713115
8.87300000000003e-09 -0.0713115
8.87799999999996e-09 -0.0713115
8.88299999999999e-09 -0.0713115
8.88800000000002e-09 -0.0713115
8.89299999999995e-09 -0.0713115
8.89799999999998e-09 -0.0713115
8.90300000000001e-09 -0.0713115
8.90800000000004e-09 -0.0713115
8.91299999999997e-09 -0.0713115
8.918e-09 -0.0713115
8.92300000000003e-09 -0.0713115
8.92799999999996e-09 -0.0713115
8.93299999999999e-09 -0.0713115
8.93800000000002e-09 -0.0713115
8.94299999999995e-09 -0.0713115
8.94799999999998e-09 -0.0713115
8.95300000000001e-09 -0.0713115
8.95799999999994e-09 -0.0713115
8.96299999999997e-09 -0.0713115
8.968e-09 -0.0713115
8.97300000000004e-09 -0.0713115
8.97799999999996e-09 -0.0713115
8.983e-09 -0.0713115
8.98800000000003e-09 -0.0713115
8.99299999999995e-09 -0.0713115
8.99799999999999e-09 -0.0713115
9.00300000000002e-09 -0.0713115
9.00799999999994e-09 -0.0713115
9.01299999999998e-09 -0.0713115
9.01800000000001e-09 -0.0713115
9.02300000000004e-09 -0.0713115
9.02799999999997e-09 -0.0713115
9.033e-09 -0.0713115
9.03800000000003e-09 -0.0713115
9.04299999999996e-09 -0.0713115
9.04799999999999e-09 -0.0713115
9.05300000000002e-09 -0.0713115
9.05799999999995e-09 -0.0713115
9.06299999999998e-09 -0.0713115
9.06800000000001e-09 -0.0713115
9.07299999999994e-09 -0.0713115
9.07799999999997e-09 -0.0713115
9.083e-09 -0.0713115
9.08800000000003e-09 -0.0713115
9.09299999999996e-09 -0.0713115
9.09799999999999e-09 -0.0713115
9.10300000000003e-09 -0.0713115
9.10799999999995e-09 -0.0713115
9.11299999999998e-09 -0.0713115
9.11800000000002e-09 -0.0713115
9.12299999999994e-09 -0.0713115
9.12799999999997e-09 -0.0713115
9.13300000000001e-09 -0.0713115
9.13800000000004e-09 -0.0713115
9.14299999999996e-09 -0.0713115
9.148e-09 -0.0713115
9.15300000000003e-09 -0.0713115
9.15799999999996e-09 -0.0713115
9.16299999999999e-09 -0.0713115
9.16800000000002e-09 -0.0713115
9.17299999999995e-09 -0.0713115
9.17799999999998e-09 -0.0713115
9.18300000000001e-09 -0.0713115
9.18800000000004e-09 -0.0713115
9.19299999999997e-09 -0.0713115
9.198e-09 -0.0713115
9.20300000000003e-09 -0.0713115
9.20799999999996e-09 -0.0713115
9.21299999999999e-09 -0.0713115
9.21800000000002e-09 -0.0713115
9.22299999999995e-09 -0.0713115
9.22799999999998e-09 -0.0713115
9.23300000000001e-09 -0.0713115
9.23799999999994e-09 -0.0713115
9.24299999999997e-09 -0.0713115
9.248e-09 -0.0713115
9.25300000000004e-09 -0.0713115
9.25799999999996e-09 -0.0713115
9.26299999999999e-09 -0.0713115
9.26800000000003e-09 -0.0713115
9.27299999999995e-09 -0.0713115
9.27799999999999e-09 -0.0713115
9.28300000000002e-09 -0.0713115
9.28799999999994e-09 -0.0713115
9.29299999999998e-09 -0.0713115
9.29800000000001e-09 -0.0713115
9.30300000000004e-09 -0.0713115
9.30799999999997e-09 -0.0713115
9.313e-09 -0.0713115
9.31800000000003e-09 -0.0713115
9.32299999999996e-09 -0.0713115
9.32799999999999e-09 -0.0713115
9.33300000000002e-09 -0.0713115
9.33799999999995e-09 -0.0713115
9.34299999999998e-09 -0.0713115
9.34800000000001e-09 -0.0713115
9.35299999999994e-09 -0.0713115
9.35799999999997e-09 -0.0713115
9.363e-09 -0.0713115
9.36800000000003e-09 -0.0713115
9.37299999999996e-09 -0.0713115
9.37799999999999e-09 -0.0713115
9.38300000000003e-09 -0.0713115
9.38799999999995e-09 -0.0713115
9.39299999999998e-09 -0.0713115
9.39800000000002e-09 -0.0713115
9.40299999999994e-09 -0.0713115
9.40799999999997e-09 -0.0713115
9.41300000000001e-09 -0.0713115
9.41800000000004e-09 -0.0713115
9.42299999999996e-09 -0.0713115
9.428e-09 -0.0713115
9.43300000000003e-09 -0.0713115
9.43799999999996e-09 -0.0713115
9.44299999999999e-09 -0.0713115
9.44800000000002e-09 -0.0713115
9.45299999999995e-09 -0.0713115
9.45799999999998e-09 -0.0713115
9.46300000000001e-09 -0.0713115
9.46800000000004e-09 -0.0713115
9.47299999999997e-09 -0.0713115
9.478e-09 -0.0713115
9.48300000000003e-09 -0.0713115
9.48799999999996e-09 -0.0713115
9.49299999999999e-09 -0.0713115
9.49800000000002e-09 -0.0713115
9.50299999999995e-09 -0.0713115
9.50799999999998e-09 -0.0713115
9.51300000000001e-09 -0.0713115
9.51799999999994e-09 -0.0713115
9.52299999999997e-09 -0.0713115
9.528e-09 -0.0713115
9.53300000000004e-09 -0.0713115
9.53799999999996e-09 -0.0713115
9.54299999999999e-09 -0.0713115
9.54800000000003e-09 -0.0713115
9.55299999999995e-09 -0.0713115
9.55799999999999e-09 -0.0713115
9.56300000000002e-09 -0.0713115
9.56799999999994e-09 -0.0713115
9.57299999999998e-09 -0.0713115
9.57800000000001e-09 -0.0713115
9.58300000000004e-09 -0.0713115
9.58799999999997e-09 -0.0713115
9.593e-09 -0.0713115
9.59800000000003e-09 -0.0713115
9.60299999999996e-09 -0.0713115
9.60799999999999e-09 -0.0713115
9.61300000000002e-09 -0.0713115
9.61799999999995e-09 -0.0713115
9.62299999999998e-09 -0.0713115
9.62800000000001e-09 -0.0713115
9.63300000000004e-09 -0.0713115
9.63799999999997e-09 -0.0713115
9.643e-09 -0.0713115
9.64800000000003e-09 -0.0713115
9.65299999999996e-09 -0.0713115
9.65799999999999e-09 -0.0713115
9.66300000000003e-09 -0.0713115
9.66799999999995e-09 -0.0713115
9.67299999999998e-09 -0.0713115
9.67800000000002e-09 -0.0713115
9.68299999999994e-09 -0.0713115
9.68799999999997e-09 -0.0713115
9.69300000000001e-09 -0.0713115
9.69800000000004e-09 -0.0713115
9.70299999999996e-09 -0.0713115
9.708e-09 -0.0713115
9.71300000000003e-09 -0.0713115
9.71799999999996e-09 -0.0713115
9.72299999999999e-09 -0.0713115
9.72800000000002e-09 -0.0713115
9.73299999999995e-09 -0.0713115
9.73799999999998e-09 -0.0713115
9.74300000000001e-09 -0.0713115
9.74800000000004e-09 -0.0713115
9.75299999999997e-09 -0.0713115
9.758e-09 -0.0713115
9.76300000000003e-09 -0.0713115
9.76799999999996e-09 -0.0713115
9.77299999999999e-09 -0.0713115
9.77800000000002e-09 -0.0713115
9.78299999999995e-09 -0.0713115
9.78799999999998e-09 -0.0713115
9.79300000000001e-09 -0.0713115
9.79799999999994e-09 -0.0713115
9.80299999999997e-09 -0.0713115
9.808e-09 -0.0713115
9.81300000000004e-09 -0.0713115
9.81799999999996e-09 -0.0713115
9.82299999999999e-09 -0.0713115
9.82800000000003e-09 -0.0713115
9.83299999999995e-09 -0.0713115
9.83799999999999e-09 -0.0713115
9.84300000000002e-09 -0.0713115
9.84799999999994e-09 -0.0713115
9.85299999999998e-09 -0.0713115
9.85800000000001e-09 -0.0713115
9.86300000000004e-09 -0.0713115
9.86799999999997e-09 -0.0713115
9.873e-09 -0.0713115
9.87800000000003e-09 -0.0713115
9.88299999999996e-09 -0.0713115
9.88799999999999e-09 -0.0713115
9.89300000000002e-09 -0.0713115
9.89799999999995e-09 -0.0713115
9.90299999999998e-09 -0.0713115
9.90800000000001e-09 -0.0713115
9.91300000000004e-09 -0.0713115
9.91799999999997e-09 -0.0713115
9.923e-09 -0.0713115
9.92800000000003e-09 -0.0713115
9.93299999999996e-09 -0.0713115
9.93799999999999e-09 -0.0713115
9.94300000000002e-09 -0.0713115
9.94799999999995e-09 -0.0713115
9.95299999999998e-09 -0.0713115
9.95800000000002e-09 -0.0713115
9.96299999999994e-09 -0.0713115
9.96799999999997e-09 -0.0713115
9.97300000000001e-09 -0.0713115
9.97800000000004e-09 -0.0713115
9.98299999999996e-09 -0.0713115
9.988e-09 -0.0713115
9.98999999999995e-09 -0.0713076
9.99099999999997e-09 -0.0712589
9.992e-09 -0.0712075
9.99300000000003e-09 -0.0711569
9.99499999999998e-09 -0.071092
9.99600000000001e-09 -0.0710394
9.99700000000003e-09 -0.0709871
9.99799999999995e-09 -0.0709404


==> figures/Transitiondatamos/group_56_segment_754.txt <==
time vOut
0 -0.0436707
0 -0.0436658
9.99999999985252e-12 -0.0436523
9.99999999985252e-12 -0.0436351
2.00000000005521e-11 -0.0436168
2.00000000005521e-11 -0.043596
3.00000000004046e-11 -0.0435759
3.00000000004046e-11 -0.043557
4.00000000002571e-11 -0.0435406
4.00000000002571e-11 -0.0435272
5.00000000001096e-11 -0.0435176
5.00000000001096e-11 -0.043512
5.99999999999622e-11 -0.043511
5.99999999999622e-11 -0.0435145
6.99999999998147e-11 -0.043523
6.99999999998147e-11 -0.0435364
8.00000000005142e-11 -0.0435547
8.00000000005142e-11 -0.043578
9.00000000003668e-11 -0.0436062
9.00000000003668e-11 -0.0436392
1.00000000000219e-10 -0.043677
1.00000000000219e-10 -0.0437194
1.10000000000072e-10 -0.0437664
1.10000000000072e-10 -0.0438178
1.19999999999924e-10 -0.0438735
1.19999999999924e-10 -0.0439333
1.29999999999777e-10 -0.0439972
1.29999999999777e-10 -0.044065
1.40000000000476e-10 -0.0441365
1.40000000000476e-10 -0.0442117
1.50000000000329e-10 -0.0442904
1.50000000000329e-10 -0.0443724
1.60000000000181e-10 -0.0444577
1.60000000000181e-10 -0.0445461
1.70000000000034e-10 -0.0446375
1.70000000000034e-10 -0.0447318
1.79999999999886e-10 -0.0448288
1.79999999999886e-10 -0.0449284
1.90000000000586e-10 -0.0450306
1.90000000000586e-10 -0.0451352
2.00000000000439e-10 -0.0452421
2.00000000000439e-10 -0.0453512
2.10000000000291e-10 -0.0454624
2.10000000000291e-10 -0.0455756
2.20000000000144e-10 -0.0456908
2.20000000000144e-10 -0.0458077
2.29999999999996e-10 -0.0459264
2.29999999999996e-10 -0.0460468
2.39999999999849e-10 -0.0461687
2.39999999999849e-10 -0.0462921
2.50000000000548e-10 -0.0464168
2.50000000000548e-10 -0.046543
2.60000000000401e-10 -0.0466703
2.60000000000401e-10 -0.0467989
2.70000000000253e-10 -0.0469285
2.70000000000253e-10 -0.0470592
2.80000000000106e-10 -0.0471909
2.80000000000106e-10 -0.0473234
2.89999999999958e-10 -0.0474568
2.89999999999958e-10 -0.047591
2.99999999999811e-10 -0.0477259
2.99999999999811e-10 -0.0478615
3.1000000000051e-10 -0.0479977
3.1000000000051e-10 -0.0481345
3.20000000000363e-10 -0.0482717
3.20000000000363e-10 -0.0484094
3.30000000000215e-10 -0.0485475
3.30000000000215e-10 -0.048686
3.40000000000068e-10 -0.0488247
3.40000000000068e-10 -0.0489638
3.4999999999992e-10 -0.049103
3.4999999999992e-10 -0.0492425
3.59999999999773e-10 -0.049382
3.59999999999773e-10 -0.0495217
3.70000000000472e-10 -0.0496614
3.70000000000472e-10 -0.0498011
3.80000000000325e-10 -0.0499408
3.80000000000325e-10 -0.0500805
3.90000000000178e-10 -0.0502201
3.90000000000178e-10 -0.0503595
4.0000000000003e-10 -0.0504988
4.0000000000003e-10 -0.0506379
4.09999999999883e-10 -0.0507768
4.09999999999883e-10 -0.0509155
4.20000000000582e-10 -0.0510538
4.20000000000582e-10 -0.0511919
4.30000000000435e-10 -0.0513297
4.30000000000435e-10 -0.0514671
4.40000000000287e-10 -0.0516041
4.40000000000287e-10 -0.0517407
4.5000000000014e-10 -0.0518769
4.5000000000014e-10 -0.0520127
4.59999999999992e-10 -0.052148
4.59999999999992e-10 -0.0522828
4.69999999999845e-10 -0.0524171
4.69999999999845e-10 -0.0525508
4.80000000000544e-10 -0.0526841
4.80000000000544e-10 -0.0528168
4.90000000000397e-10 -0.0529489
4.90000000000397e-10 -0.0530804
5.00000000000249e-10 -0.0532113
5.00000000000249e-10 -0.0533415
5.10000000000102e-10 -0.0534712
5.10000000000102e-10 -0.0536002
5.19999999999954e-10 -0.0537285
5.19999999999954e-10 -0.0538562
5.29999999999807e-10 -0.0539832
5.29999999999807e-10 -0.0541094
5.40000000000506e-10 -0.054235
5.40000000000506e-10 -0.0543599
5.50000000000359e-10 -0.054484
5.50000000000359e-10 -0.0546074
5.60000000000211e-10 -0.0547301
5.60000000000211e-10 -0.054852
5.70000000000064e-10 -0.0549732
5.70000000000064e-10 -0.0550936
5.79999999999917e-10 -0.0552132
5.79999999999917e-10 -0.0553321
5.90000000000616e-10 -0.0554502
5.90000000000616e-10 -0.0555675
6.00000000000469e-10 -0.055684
6.00000000000469e-10 -0.0557997
6.10000000000321e-10 -0.0559146
6.10000000000321e-10 -0.0560288
6.20000000000174e-10 -0.0561421
6.20000000000174e-10 -0.0562546
6.30000000000026e-10 -0.0563664
6.30000000000026e-10 -0.0564773
6.39999999999879e-10 -0.0565874
6.39999999999879e-10 -0.0566968
6.50000000000578e-10 -0.0568053
6.50000000000578e-10 -0.056913
6.60000000000431e-10 -0.0570199
6.60000000000431e-10 -0.057126
6.70000000000283e-10 -0.0572313
6.70000000000283e-10 -0.0573357
6.80000000000136e-10 -0.0574394
6.80000000000136e-10 -0.0575423
6.89999999999988e-10 -0.0576444
6.89999999999988e-10 -0.0577457
6.99999999999841e-10 -0.0578462
6.99999999999841e-10 -0.0579459
7.1000000000054e-10 -0.0580448
7.1000000000054e-10 -0.0581429
7.20000000000393e-10 -0.0582403
7.20000000000393e-10 -0.0583368
7.30000000000245e-10 -0.0584326
7.30000000000245e-10 -0.0585276
7.40000000000098e-10 -0.0586219
7.40000000000098e-10 -0.0587154
7.4999999999995e-10 -0.0588081
7.4999999999995e-10 -0.0589001
7.59999999999803e-10 -0.0589913
7.59999999999803e-10 -0.0590818
7.70000000000503e-10 -0.0591715
7.70000000000503e-10 -0.0592605
7.80000000000355e-10 -0.0593488
7.80000000000355e-10 -0.0594364
7.90000000000208e-10 -0.0595232
7.90000000000208e-10 -0.0596093
8.0000000000006e-10 -0.0596947
8.0000000000006e-10 -0.0597794
8.09999999999913e-10 -0.0598634
8.09999999999913e-10 -0.0599468
8.20000000000612e-10 -0.0600294
8.20000000000612e-10 -0.0601114
8.30000000000465e-10 -0.0601927
8.30000000000465e-10 -0.0602733
8.40000000000317e-10 -0.0603533
8.40000000000317e-10 -0.0604326
8.5000000000017e-10 -0.0605112
8.5000000000017e-10 -0.0605892
8.60000000000022e-10 -0.0606666
8.60000000000022e-10 -0.0607434
8.69999999999875e-10 -0.0608195
8.69999999999875e-10 -0.060895
8.80000000000574e-10 -0.06097
8.80000000000574e-10 -0.0610443
8.90000000000427e-10 -0.061118
8.90000000000427e-10 -0.0611911
9.00000000000279e-10 -0.0612636
9.00000000000279e-10 -0.0613356
9.10000000000132e-10 -0.061407
9.10000000000132e-10 -0.0614778
9.19999999999984e-10 -0.0615481
9.19999999999984e-10 -0.0616178
9.29999999999837e-10 -0.061687
9.29999999999837e-10 -0.0617556
9.40000000000536e-10 -0.0618237
9.40000000000536e-10 -0.0618913
9.50000000000389e-10 -0.0619583
9.50000000000389e-10 -0.0620249
9.60000000000242e-10 -0.0620909
9.60000000000242e-10 -0.0621564
9.70000000000094e-10 -0.0622215
9.70000000000094e-10 -0.062286
9.79999999999947e-10 -0.0623501
9.79999999999947e-10 -0.0624137
9.89999999999799e-10 -0.0624768
9.89999999999799e-10 -0.0625394
1.0000000000005e-09 -0.0626016
1.0000000000005e-09 -0.0626634
1.01000000000035e-09 -0.0627246
1.01000000000035e-09 -0.0627855
1.0200000000002e-09 -0.0628459
1.0200000000002e-09 -0.0629059
1.03000000000006e-09 -0.0629654
1.03000000000006e-09 -0.0630245
1.03999999999991e-09 -0.0630833
1.03999999999991e-09 -0.0631416
1.05000000000061e-09 -0.0631995
1.05000000000061e-09 -0.0632569
1.06000000000046e-09 -0.063314
1.06000000000046e-09 -0.0633708
1.07000000000031e-09 -0.0634271
1.07000000000031e-09 -0.063483
1.08000000000017e-09 -0.0635386
1.08000000000017e-09 -0.0635938
1.09000000000002e-09 -0.0636486
1.09000000000002e-09 -0.0637031
1.09999999999987e-09 -0.0637572
1.09999999999987e-09 -0.063811
1.11000000000057e-09 -0.0638644
1.11000000000057e-09 -0.0639174
1.12000000000042e-09 -0.0639701
1.12000000000042e-09 -0.0640225
1.13000000000028e-09 -0.0640746
1.13000000000028e-09 -0.0641263
1.14000000000013e-09 -0.0641777
1.14000000000013e-09 -0.0642288
1.14999999999998e-09 -0.0642796
1.14999999999998e-09 -0.06433
1.15999999999983e-09 -0.0643801
1.15999999999983e-09 -0.06443
1.17000000000053e-09 -0.0644795
1.17000000000053e-09 -0.0645287
1.18000000000039e-09 -0.0645777
1.18000000000039e-09 -0.0646263
1.19000000000024e-09 -0.0646747
1.19000000000024e-09 -0.0647227
1.20000000000009e-09 -0.0647705
1.20000000000009e-09 -0.064818
1.20999999999994e-09 -0.0648652
1.20999999999994e-09 -0.0649121
1.2199999999998e-09 -0.0649588
1.2199999999998e-09 -0.0650052
1.23000000000049e-09 -0.0650513
1.23000000000049e-09 -0.0650972
1.24000000000035e-09 -0.0651428
1.24000000000035e-09 -0.0651881
1.2500000000002e-09 -0.0652332
1.2500000000002e-09 -0.0652781
1.26000000000005e-09 -0.0653226
1.26000000000005e-09 -0.0653669
1.2699999999999e-09 -0.065411
1.2699999999999e-09 -0.0654548
1.2800000000006e-09 -0.0654984
1.2800000000006e-09 -0.0655418
1.29000000000046e-09 -0.0655849
1.29000000000046e-09 -0.0656277
1.30000000000031e-09 -0.0656703
1.30000000000031e-09 -0.0657127
1.31000000000016e-09 -0.0657549
1.31000000000016e-09 -0.0657968
1.32000000000001e-09 -0.0658385
1.32000000000001e-09 -0.0658799
1.32999999999987e-09 -0.0659211
1.32999999999987e-09 -0.0659621
1.34000000000057e-09 -0.0660029
1.34000000000057e-09 -0.0660434
1.35000000000042e-09 -0.0660838
1.35000000000042e-09 -0.0661239
1.36000000000027e-09 -0.0661637
1.36000000000027e-09 -0.0662034
1.37000000000012e-09 -0.0662429
1.37000000000012e-09 -0.0662821
1.37999999999998e-09 -0.0663211
1.37999999999998e-09 -0.0663599
1.38999999999983e-09 -0.0663985
1.38999999999983e-09 -0.0664368
1.40000000000053e-09 -0.066475
1.40000000000053e-09 -0.0665129
1.41000000000038e-09 -0.0665507
1.41000000000038e-09 -0.0665882
1.42000000000023e-09 -0.0666255
1.42000000000023e-09 -0.0666626
1.43000000000009e-09 -0.0666995
1.43000000000009e-09 -0.0667362
1.43999999999994e-09 -0.0667727
1.43999999999994e-09 -0.066809
1.44999999999979e-09 -0.0668451
1.44999999999979e-09 -0.066881
1.46000000000049e-09 -0.0669166
1.46000000000049e-09 -0.0669521
1.47000000000034e-09 -0.0669874
1.47000000000034e-09 -0.0670225
1.4800000000002e-09 -0.0670573
1.4800000000002e-09 -0.067092
1.49000000000005e-09 -0.0671265
1.49000000000005e-09 -0.0671608
1.4999999999999e-09 -0.0671948
1.4999999999999e-09 -0.0672287
1.5100000000006e-09 -0.0672624
1.5100000000006e-09 -0.0672959
1.52000000000045e-09 -0.0673292
1.52000000000045e-09 -0.0673623
1.53000000000031e-09 -0.0673951
1.53000000000031e-09 -0.0674278
1.54000000000016e-09 -0.0674604
1.54000000000016e-09 -0.0674927
1.55000000000001e-09 -0.0675248
1.55000000000001e-09 -0.0675567
1.55999999999986e-09 -0.0675884
1.55999999999986e-09 -0.06762
1.57000000000056e-09 -0.0676513
1.57000000000056e-09 -0.0676825
1.58000000000042e-09 -0.0677135
1.58000000000042e-09 -0.0677442
1.59000000000027e-09 -0.0677748
1.59000000000027e-09 -0.0678052
1.60000000000012e-09 -0.0678354
1.60000000000012e-09 -0.0678654
1.60999999999997e-09 -0.0678953
1.60999999999997e-09 -0.0679249
1.61999999999983e-09 -0.0679543
1.61999999999983e-09 -0.0679836
1.63000000000052e-09 -0.0680127
1.63000000000052e-09 -0.0680416
1.64000000000038e-09 -0.0680703
1.64000000000038e-09 -0.0680988
1.65000000000023e-09 -0.0681271
1.65000000000023e-09 -0.0681553
1.66000000000008e-09 -0.0681832
1.66000000000008e-09 -0.068211
1.66999999999993e-09 -0.0682386
1.66999999999993e-09 -0.068266
1.67999999999979e-09 -0.0682932
1.67999999999979e-09 -0.0683202
1.69000000000049e-09 -0.0683471
1.69000000000049e-09 -0.0683738
1.70000000000034e-09 -0.0684003
1.70000000000034e-09 -0.0684266
1.71000000000019e-09 -0.0684527
1.71000000000019e-09 -0.0684787
1.72000000000004e-09 -0.0685044
1.72000000000004e-09 -0.06853
1.7299999999999e-09 -0.0685554
1.7299999999999e-09 -0.0685807
1.7400000000006e-09 -0.0686057
1.7400000000006e-09 -0.0686306
1.75000000000045e-09 -0.0686553
1.75000000000045e-09 -0.0686799
1.7600000000003e-09 -0.0687042
1.7600000000003e-09 -0.0687284
1.77000000000015e-09 -0.0687524
1.77000000000015e-09 -0.0687762
1.78000000000001e-09 -0.0687999
1.78000000000001e-09 -0.0688233
1.78999999999986e-09 -0.0688466
1.78999999999986e-09 -0.0688698
1.80000000000056e-09 -0.0688927
1.80000000000056e-09 -0.0689155
1.81000000000041e-09 -0.0689382
1.81000000000041e-09 -0.0689606
1.82000000000026e-09 -0.0689829
1.82000000000026e-09 -0.069005
1.83000000000012e-09 -0.069027
1.83000000000012e-09 -0.0690487
1.83999999999997e-09 -0.0690703
1.83999999999997e-09 -0.0690918
1.84999999999982e-09 -0.0691131
1.84999999999982e-09 -0.0691342
1.86000000000052e-09 -0.0691551
1.86000000000052e-09 -0.0691759
1.87000000000037e-09 -0.0691966
1.87000000000037e-09 -0.069217
1.88000000000023e-09 -0.0692373
1.88000000000023e-09 -0.0692575
1.89000000000008e-09 -0.0692774
1.89000000000008e-09 -0.0692973
1.89999999999993e-09 -0.0693169
1.89999999999993e-09 -0.0693364
1.90999999999978e-09 -0.0693558
1.90999999999978e-09 -0.069375
1.92000000000048e-09 -0.069394
1.92000000000048e-09 -0.0694129
1.93000000000034e-09 -0.0694316
1.93000000000034e-09 -0.0694502
1.94000000000019e-09 -0.0694686
1.94000000000019e-09 -0.0694869
1.95000000000004e-09 -0.069505
1.95000000000004e-09 -0.069523
1.95999999999989e-09 -0.0695408
1.95999999999989e-09 -0.0695584
1.97000000000059e-09 -0.0695759
1.97000000000059e-09 -0.0695933
1.98000000000045e-09 -0.0696105
1.98000000000045e-09 -0.0696276
1.9900000000003e-09 -0.0696445
1.9900000000003e-09 -0.0696613
2.00000000000015e-09 -0.069678
2.00000000000015e-09 -0.0696945
2.01e-09 -0.0697108
2.01e-09 -0.0697271
2.01999999999986e-09 -0.0697431
2.01999999999986e-09 -0.0697591
2.03000000000055e-09 -0.0697749
2.03000000000055e-09 -0.0697905
2.04000000000041e-09 -0.069806
2.04000000000041e-09 -0.0698214
2.05000000000026e-09 -0.0698367
2.05000000000026e-09 -0.0698518
2.06000000000011e-09 -0.0698668
2.06000000000011e-09 -0.0698816
2.06999999999996e-09 -0.0698963
2.06999999999996e-09 -0.0699109
2.07999999999982e-09 -0.0699254
2.07999999999982e-09 -0.0699397
2.09000000000052e-09 -0.0699539
2.09000000000052e-09 -0.069968
2.10000000000037e-09 -0.0699819
2.10000000000037e-09 -0.0699957
2.11000000000022e-09 -0.0700094
2.11000000000022e-09 -0.070023
2.12000000000007e-09 -0.0700364
2.12000000000007e-09 -0.0700497
2.12999999999993e-09 -0.0700629
2.12999999999993e-09 -0.070076
2.13999999999978e-09 -0.0700889
2.13999999999978e-09 -0.0701017
2.15000000000048e-09 -0.0701145
2.15000000000048e-09 -0.070127
2.16000000000033e-09 -0.0701395
2.16000000000033e-09 -0.0701519
2.17000000000018e-09 -0.0701641
2.17000000000018e-09 -0.0701762
2.18000000000004e-09 -0.0701883
2.18000000000004e-09 -0.0702002
2.18999999999989e-09 -0.0702119
2.18999999999989e-09 -0.0702236
2.20000000000059e-09 -0.0702352
2.20000000000059e-09 -0.0702466
2.21000000000044e-09 -0.070258
2.21000000000044e-09 -0.0702692
2.22000000000029e-09 -0.0702803
2.22000000000029e-09 -0.0702914
2.23000000000015e-09 -0.0703023
2.23000000000015e-09 -0.0703131
2.24e-09 -0.0703238
2.24e-09 -0.0703344
2.24999999999985e-09 -0.0703449
2.24999999999985e-09 -0.0703553
2.26000000000055e-09 -0.0703656
2.26000000000055e-09 -0.0703758
2.2700000000004e-09 -0.0703859
2.2700000000004e-09 -0.0703959
2.28000000000026e-09 -0.0704058
2.28000000000026e-09 -0.0704156
2.29000000000011e-09 -0.0704253
2.29000000000011e-09 -0.0704349
2.29999999999996e-09 -0.0704444
2.29999999999996e-09 -0.0704538
2.30999999999981e-09 -0.0704632
2.30999999999981e-09 -0.0704724
2.32000000000051e-09 -0.0704815
2.32000000000051e-09 -0.0704906
2.33000000000037e-09 -0.0704995
2.33000000000037e-09 -0.0705084
2.34000000000022e-09 -0.0705172
2.34000000000022e-09 -0.0705259
2.35000000000007e-09 -0.0705345
2.35000000000007e-09 -0.070543
2.35999999999992e-09 -0.0705515
2.35999999999992e-09 -0.0705598
2.36999999999978e-09 -0.0705681
2.36999999999978e-09 -0.0705762
2.38000000000048e-09 -0.0705843
2.38000000000048e-09 -0.0705924
2.39000000000033e-09 -0.0706003
2.39000000000033e-09 -0.0706081
2.40000000000018e-09 -0.0706159
2.40000000000018e-09 -0.0706236
2.41000000000003e-09 -0.0706312
2.41000000000003e-09 -0.0706388
2.41999999999989e-09 -0.0706462
2.41999999999989e-09 -0.0706536
2.43000000000058e-09 -0.0706609
2.43000000000058e-09 -0.0706682
2.44000000000044e-09 -0.0706753
2.44000000000044e-09 -0.0706824
2.45000000000029e-09 -0.0706894
2.45000000000029e-09 -0.0706963
2.46000000000014e-09 -0.0707032
2.46000000000014e-09 -0.07071
2.46999999999999e-09 -0.0707167
2.46999999999999e-09 -0.0707234
2.47999999999985e-09 -0.07073
2.47999999999985e-09 -0.0707365
2.49000000000055e-09 -0.0707429
2.49000000000055e-09 -0.0707493
2.5000000000004e-09 -0.0707556
2.5000000000004e-09 -0.0707619
2.51000000000025e-09 -0.070768
2.51000000000025e-09 -0.0707742
2.5200000000001e-09 -0.0707802
2.5200000000001e-09 -0.0707862
2.52999999999996e-09 -0.0707921
2.52999999999996e-09 -0.070798
2.53999999999981e-09 -0.0708038
2.53999999999981e-09 -0.0708095
2.55000000000051e-09 -0.0708152
2.55000000000051e-09 -0.0708208
2.56000000000036e-09 -0.0708264
2.56000000000036e-09 -0.0708319
2.57000000000021e-09 -0.0708373
2.57000000000021e-09 -0.0708427
2.58000000000007e-09 -0.070848
2.58000000000007e-09 -0.0708533
2.58999999999992e-09 -0.0708585
2.58999999999992e-09 -0.0708636
2.59999999999977e-09 -0.0708687
2.59999999999977e-09 -0.0708738
2.61000000000047e-09 -0.0708788
2.61000000000047e-09 -0.0708837
2.62000000000032e-09 -0.0708886
2.62000000000032e-09 -0.0708934
2.63000000000018e-09 -0.0708982
2.63000000000018e-09 -0.0709029
2.64000000000003e-09 -0.0709076
2.64000000000003e-09 -0.0709122
2.64999999999988e-09 -0.0709168
2.64999999999988e-09 -0.0709213
2.66000000000058e-09 -0.0709258
2.66000000000058e-09 -0.0709302
2.67000000000043e-09 -0.0709346
2.67000000000043e-09 -0.070939
2.68000000000029e-09 -0.0709432
2.68000000000029e-09 -0.0709475
2.69000000000014e-09 -0.0709517
2.69000000000014e-09 -0.0709558
2.69999999999999e-09 -0.0709599
2.69999999999999e-09 -0.070964
2.70999999999984e-09 -0.070968
2.70999999999984e-09 -0.070972
2.72000000000054e-09 -0.0709759
2.72000000000054e-09 -0.0709798
2.7300000000004e-09 -0.0709836
2.7300000000004e-09 -0.0709874
2.74000000000025e-09 -0.0709912
2.74000000000025e-09 -0.0709949
2.7500000000001e-09 -0.0709985
2.7500000000001e-09 -0.0710022
2.75999999999995e-09 -0.0710058
2.75999999999995e-09 -0.0710093
2.76999999999981e-09 -0.0710128
2.76999999999981e-09 -0.0710163
2.78000000000051e-09 -0.0710197
2.78000000000051e-09 -0.0710231
2.79000000000036e-09 -0.0710265
2.79000000000036e-09 -0.0710298
2.80000000000021e-09 -0.0710331
2.80000000000021e-09 -0.0710364
2.81000000000006e-09 -0.0710396
2.81000000000006e-09 -0.0710427
2.81999999999992e-09 -0.0710459
2.81999999999992e-09 -0.071049
2.83000000000061e-09 -0.0710521
2.83000000000061e-09 -0.0710551
2.84000000000047e-09 -0.0710581
2.84000000000047e-09 -0.0710611
2.85000000000032e-09 -0.071064
2.85000000000032e-09 -0.0710669
2.86000000000017e-09 -0.0710698
2.86000000000017e-09 -0.0710726
2.87000000000003e-09 -0.0710754
2.87000000000003e-09 -0.0710782
2.87999999999988e-09 -0.071081
2.87999999999988e-09 -0.0710837
2.89000000000058e-09 -0.0710864
2.89000000000058e-09 -0.071089
2.90000000000043e-09 -0.0710916
2.90000000000043e-09 -0.0710942
2.91000000000028e-09 -0.0710968
2.91000000000028e-09 -0.0710993
2.92000000000013e-09 -0.0711018
2.92000000000013e-09 -0.0711043
2.92999999999999e-09 -0.0711068
2.92999999999999e-09 -0.0711092
2.93999999999984e-09 -0.0711116
2.93999999999984e-09 -0.071114
2.95000000000054e-09 -0.0711163
2.95000000000054e-09 -0.0711186
2.96000000000039e-09 -0.0711209
2.96000000000039e-09 -0.0711232
2.97000000000024e-09 -0.0711254
2.97000000000024e-09 -0.0711276
2.9800000000001e-09 -0.0711298
2.9800000000001e-09 -0.071132
2.98999999999995e-09 -0.0711341
2.98999999999995e-09 -0.0711362
2.9999999999998e-09 -0.0711383
2.9999999999998e-09 -0.0711404
3.0100000000005e-09 -0.0711424
3.0100000000005e-09 -0.0711444
3.02000000000035e-09 -0.0711464
3.02000000000035e-09 -0.0711484
3.03000000000021e-09 -0.0711504
3.03000000000021e-09 -0.0711523
3.04000000000006e-09 -0.0711542
3.04000000000006e-09 -0.0711561
3.04999999999991e-09 -0.0711579
3.04999999999991e-09 -0.0711598
3.06000000000061e-09 -0.0711616
3.06000000000061e-09 -0.0711634
3.07000000000046e-09 -0.0711652
3.07000000000046e-09 -0.0711669
3.08000000000032e-09 -0.0711687
3.08000000000032e-09 -0.0711704
3.09000000000017e-09 -0.0711721
3.09000000000017e-09 -0.0711738
3.10000000000002e-09 -0.0711754
3.10000000000002e-09 -0.0711771
3.10999999999987e-09 -0.0711787
3.10999999999987e-09 -0.0711803
3.12000000000057e-09 -0.0711819
3.12000000000057e-09 -0.0711834
3.13000000000043e-09 -0.071185
3.13000000000043e-09 -0.0711865
3.14000000000028e-09 -0.071188
3.14000000000028e-09 -0.0711895
3.15000000000013e-09 -0.071191
3.15000000000013e-09 -0.0711925
3.15999999999998e-09 -0.0711939
3.15999999999998e-09 -0.0711953
3.16999999999984e-09 -0.0711967
3.16999999999984e-09 -0.0711981
3.18000000000054e-09 -0.0711995
3.18000000000054e-09 -0.0712009
3.19000000000039e-09 -0.0712022
3.19000000000039e-09 -0.0712035
3.20000000000024e-09 -0.0712049
3.20000000000024e-09 -0.0712062
3.21000000000009e-09 -0.0712074
3.21000000000009e-09 -0.0712087
3.21999999999995e-09 -0.07121
3.21999999999995e-09 -0.0712112
3.2299999999998e-09 -0.0712124
3.2299999999998e-09 -0.0712136
3.2400000000005e-09 -0.0712148
3.2400000000005e-09 -0.071216
3.25000000000035e-09 -0.0712172
3.25000000000035e-09 -0.0712183
3.2600000000002e-09 -0.0712195
3.2600000000002e-09 -0.0712206
3.27000000000006e-09 -0.0712217
3.27000000000006e-09 -0.0712228
3.27999999999991e-09 -0.0712239
3.27999999999991e-09 -0.071225
3.29000000000061e-09 -0.0712261
3.29000000000061e-09 -0.0712271
3.30000000000046e-09 -0.0712281
3.30000000000046e-09 -0.0712292
3.31000000000031e-09 -0.0712302
3.31000000000031e-09 -0.0712312
3.32000000000016e-09 -0.0712322
3.32000000000016e-09 -0.0712332
3.33000000000002e-09 -0.0712341
3.33000000000002e-09 -0.0712351
3.33999999999987e-09 -0.071236
3.33999999999987e-09 -0.071237
3.35000000000057e-09 -0.0712379
3.35000000000057e-09 -0.0712388
3.36000000000042e-09 -0.0712397
3.36000000000042e-09 -0.0712406
3.37000000000027e-09 -0.0712415
3.37000000000027e-09 -0.0712423
3.38000000000013e-09 -0.0712432
3.38000000000013e-09 -0.071244
3.38999999999998e-09 -0.0712449
3.38999999999998e-09 -0.0712457
3.39999999999983e-09 -0.0712465
3.39999999999983e-09 -0.0712473
3.41000000000053e-09 -0.0712481
3.41000000000053e-09 -0.0712489
3.42000000000038e-09 -0.0712497
3.42000000000038e-09 -0.0712505
3.43000000000024e-09 -0.0712512
3.43000000000024e-09 -0.071252
3.44000000000009e-09 -0.0712527
3.44000000000009e-09 -0.0712535
3.44999999999994e-09 -0.0712542
3.44999999999994e-09 -0.0712549
3.45999999999979e-09 -0.0712556
3.45999999999979e-09 -0.0712563
3.47000000000049e-09 -0.071257
3.47000000000049e-09 -0.0712577
3.48000000000035e-09 -0.0712584
3.48000000000035e-09 -0.0712591
3.4900000000002e-09 -0.0712597
3.4900000000002e-09 -0.0712604
3.50000000000005e-09 -0.071261
3.50000000000005e-09 -0.0712617
3.5099999999999e-09 -0.0712623
3.5099999999999e-09 -0.0712629
3.5200000000006e-09 -0.0712635
3.5200000000006e-09 -0.0712641
3.53000000000046e-09 -0.0712647
3.53000000000046e-09 -0.0712653
3.54000000000031e-09 -0.0712659
3.54000000000031e-09 -0.0712665
3.55000000000016e-09 -0.071267
3.55000000000016e-09 -0.0712676
3.56000000000001e-09 -0.0712682
3.56000000000001e-09 -0.0712687
3.56999999999987e-09 -0.0712693
3.56999999999987e-09 -0.0712698
3.58000000000057e-09 -0.0712703
3.58000000000057e-09 -0.0712709
3.59000000000042e-09 -0.0712714
3.59000000000042e-09 -0.0712719
3.60000000000027e-09 -0.0712724
3.60000000000027e-09 -0.0712729
3.61000000000012e-09 -0.0712734
3.61000000000012e-09 -0.0712739
3.61999999999998e-09 -0.0712744
3.61999999999998e-09 -0.0712748
3.62999999999983e-09 -0.0712753
3.62999999999983e-09 -0.0712758
3.64000000000053e-09 -0.0712762
3.64000000000053e-09 -0.0712767
3.65000000000038e-09 -0.0712771
3.65000000000038e-09 -0.0712776
3.66000000000023e-09 -0.071278
3.66000000000023e-09 -0.0712784
3.67000000000009e-09 -0.0712789
3.67000000000009e-09 -0.0712793
3.67999999999994e-09 -0.0712797
3.67999999999994e-09 -0.0712801
3.68999999999979e-09 -0.0712805
3.68999999999979e-09 -0.0712809
3.70000000000049e-09 -0.0712813
3.70000000000049e-09 -0.0712817
3.71000000000034e-09 -0.0712821
3.71000000000034e-09 -0.0712825
3.72000000000019e-09 -0.0712829
3.72000000000019e-09 -0.0712832
3.73000000000005e-09 -0.0712836
3.73000000000005e-09 -0.071284
3.7399999999999e-09 -0.0712843
3.7399999999999e-09 -0.0712847
3.7500000000006e-09 -0.071285
3.7500000000006e-09 -0.0712854
3.76000000000045e-09 -0.0712857
3.76000000000045e-09 -0.0712861
3.7700000000003e-09 -0.0712864
3.7700000000003e-09 -0.0712867
3.78000000000016e-09 -0.071287
3.78000000000016e-09 -0.0712874
3.79000000000001e-09 -0.0712877
3.79000000000001e-09 -0.071288
3.79999999999986e-09 -0.0712883
3.79999999999986e-09 -0.0712886
3.81000000000056e-09 -0.0712889
3.81000000000056e-09 -0.0712892
3.82000000000041e-09 -0.0712895
3.82000000000041e-09 -0.0712898
3.83000000000027e-09 -0.0712901
3.83000000000027e-09 -0.0712904
3.84000000000012e-09 -0.0712907
3.84000000000012e-09 -0.0712909
3.84999999999997e-09 -0.0712912
3.84999999999997e-09 -0.0712915
3.85999999999982e-09 -0.0712917
3.85999999999982e-09 -0.071292
3.87000000000052e-09 -0.0712923
3.87000000000052e-09 -0.0712925
3.88000000000038e-09 -0.0712928
3.88000000000038e-09 -0.071293
3.89000000000023e-09 -0.0712933
3.89000000000023e-09 -0.0712935
3.90000000000008e-09 -0.0712938
3.90000000000008e-09 -0.071294
3.90999999999993e-09 -0.0712942
3.90999999999993e-09 -0.0712945
3.91999999999979e-09 -0.0712947
3.91999999999979e-09 -0.0712949
3.93000000000049e-09 -0.0712951
3.93000000000049e-09 -0.0712954
3.94000000000034e-09 -0.0712956
3.94000000000034e-09 -0.0712958
3.95000000000019e-09 -0.071296
3.95000000000019e-09 -0.0712962
3.96000000000004e-09 -0.0712964
3.96000000000004e-09 -0.0712966
3.9699999999999e-09 -0.0712968
3.9699999999999e-09 -0.071297
3.9800000000006e-09 -0.0712972
3.9800000000006e-09 -0.0712974
3.99000000000045e-09 -0.0712976
3.99000000000045e-09 -0.0712978
4.0000000000003e-09 -0.071298
4.0000000000003e-09 -0.0712982
4.01000000000015e-09 -0.0712984
4.01000000000015e-09 -0.0712986
4.02000000000001e-09 -0.0712987
4.02000000000001e-09 -0.0712989
4.02999999999986e-09 -0.0712991
4.02999999999986e-09 -0.0712993
4.04000000000056e-09 -0.0712994
4.04000000000056e-09 -0.0712996
4.05000000000041e-09 -0.0712998
4.05000000000041e-09 -0.0712999
4.06000000000026e-09 -0.0713001
4.06000000000026e-09 -0.0713002
4.07000000000012e-09 -0.0713004
4.07000000000012e-09 -0.0713005
4.07999999999997e-09 -0.0713007
4.07999999999997e-09 -0.0713009
4.08999999999982e-09 -0.071301
4.08999999999982e-09 -0.0713011
4.10000000000052e-09 -0.0713013
4.10000000000052e-09 -0.0713014
4.11000000000037e-09 -0.0713016
4.11000000000037e-09 -0.0713017
4.12000000000022e-09 -0.0713019
4.12000000000022e-09 -0.071302
4.13000000000008e-09 -0.0713021
4.13000000000008e-09 -0.0713023
4.13999999999993e-09 -0.0713024
4.13999999999993e-09 -0.0713025
4.14999999999978e-09 -0.0713026
4.14999999999978e-09 -0.0713028
4.16000000000048e-09 -0.0713029
4.16000000000048e-09 -0.071303
4.17000000000033e-09 -0.0713031
4.17000000000033e-09 -0.0713033
4.18000000000019e-09 -0.0713034
4.18000000000019e-09 -0.0713035
4.19000000000004e-09 -0.0713036
4.19000000000004e-09 -0.0713037
4.19999999999989e-09 -0.0713038
4.19999999999989e-09 -0.071304
4.21000000000059e-09 -0.0713041
4.21000000000059e-09 -0.0713042
4.22000000000044e-09 -0.0713043
4.22000000000044e-09 -0.0713044
4.2300000000003e-09 -0.0713045
4.2300000000003e-09 -0.0713046
4.24000000000015e-09 -0.0713047
4.24000000000015e-09 -0.0713048
4.25e-09 -0.0713049
4.25e-09 -0.071305
4.25999999999985e-09 -0.0713051
4.25999999999985e-09 -0.0713052
4.27000000000055e-09 -0.0713053
4.27000000000055e-09 -0.0713054
4.28000000000041e-09 -0.0713055
4.28000000000041e-09 -0.0713055
4.29000000000026e-09 -0.0713056
4.29000000000026e-09 -0.0713057
4.30000000000011e-09 -0.0713058
4.30000000000011e-09 -0.0713059
4.30999999999996e-09 -0.071306
4.30999999999996e-09 -0.0713061
4.31999999999982e-09 -0.0713061
4.31999999999982e-09 -0.0713062
4.33000000000052e-09 -0.0713063
4.33000000000052e-09 -0.0713064
4.34000000000037e-09 -0.0713065
4.34000000000037e-09 -0.0713065
4.35000000000022e-09 -0.0713066
4.35000000000022e-09 -0.0713067
4.36000000000007e-09 -0.0713068
4.36000000000007e-09 -0.0713068
4.36999999999993e-09 -0.0713069
4.36999999999993e-09 -0.071307
4.37999999999978e-09 -0.071307
4.37999999999978e-09 -0.0713071
4.39000000000048e-09 -0.0713072
4.39000000000048e-09 -0.0713072
4.40000000000033e-09 -0.0713073
4.40000000000033e-09 -0.0713074
4.41000000000018e-09 -0.0713074
4.41000000000018e-09 -0.0713075
4.42000000000004e-09 -0.0713076
4.42000000000004e-09 -0.0713076
4.42999999999989e-09 -0.0713077
4.42999999999989e-09 -0.0713077
4.44000000000059e-09 -0.0713078
4.44000000000059e-09 -0.0713079
4.45000000000044e-09 -0.0713079
4.45000000000044e-09 -0.071308
4.46000000000029e-09 -0.071308
4.46000000000029e-09 -0.0713081
4.47000000000015e-09 -0.0713081
4.47000000000015e-09 -0.0713082
4.48e-09 -0.0713083
4.48e-09 -0.0713083
4.48999999999985e-09 -0.0713084
4.48999999999985e-09 -0.0713084
4.50000000000055e-09 -0.0713085
4.50000000000055e-09 -0.0713085
4.5100000000004e-09 -0.0713086
4.5100000000004e-09 -0.0713086
4.52000000000025e-09 -0.0713087
4.52000000000025e-09 -0.0713087
4.53000000000011e-09 -0.0713087
4.53000000000011e-09 -0.0713088
4.53999999999996e-09 -0.0713088
4.53999999999996e-09 -0.0713089
4.54999999999981e-09 -0.0713089
4.54999999999981e-09 -0.071309
4.56000000000051e-09 -0.071309
4.56000000000051e-09 -0.0713091
4.57000000000036e-09 -0.0713091
4.57000000000036e-09 -0.0713091
4.58000000000022e-09 -0.0713092
4.58000000000022e-09 -0.0713092
4.59000000000007e-09 -0.0713093
4.59000000000007e-09 -0.0713093
4.59999999999992e-09 -0.0713093
4.59999999999992e-09 -0.0713094
4.60999999999977e-09 -0.0713094
4.60999999999977e-09 -0.0713094
4.62000000000047e-09 -0.0713095
4.62000000000047e-09 -0.0713095
4.63000000000033e-09 -0.0713096
4.63000000000033e-09 -0.0713096
4.64000000000018e-09 -0.0713096
4.64000000000018e-09 -0.0713097
4.65000000000003e-09 -0.0713097
4.65000000000003e-09 -0.0713097
4.65999999999988e-09 -0.0713098
4.65999999999988e-09 -0.0713098
4.67000000000058e-09 -0.0713098
4.67000000000058e-09 -0.0713098
4.68000000000044e-09 -0.0713099
4.68000000000044e-09 -0.0713099
4.69000000000029e-09 -0.0713099
4.69000000000029e-09 -0.07131
4.70000000000014e-09 -0.07131
4.70000000000014e-09 -0.07131
4.70999999999999e-09 -0.0713101
4.70999999999999e-09 -0.0713101
4.71999999999985e-09 -0.0713101
4.71999999999985e-09 -0.0713101
4.73000000000055e-09 -0.0713102
4.73000000000055e-09 -0.0713102
4.7400000000004e-09 -0.0713102
4.7400000000004e-09 -0.0713102
4.75000000000025e-09 -0.0713103
4.75000000000025e-09 -0.0713103
4.7600000000001e-09 -0.0713103
4.7600000000001e-09 -0.0713103
4.76999999999996e-09 -0.0713104
4.76999999999996e-09 -0.0713104
4.77999999999981e-09 -0.0713104
4.77999999999981e-09 -0.0713104
4.79000000000051e-09 -0.0713104
4.79000000000051e-09 -0.0713105
4.80000000000036e-09 -0.0713105
4.80000000000036e-09 -0.0713105
4.81000000000021e-09 -0.0713105
4.81000000000021e-09 -0.0713106
4.82000000000007e-09 -0.0713106
4.82000000000007e-09 -0.0713106
4.82999999999992e-09 -0.0713106
4.82999999999992e-09 -0.0713106
4.83999999999977e-09 -0.0713106
4.83999999999977e-09 -0.0713107
4.85000000000047e-09 -0.0713107
4.85000000000047e-09 -0.0713107
4.86000000000032e-09 -0.0713107
4.86000000000032e-09 -0.0713107
4.87000000000018e-09 -0.0713108
4.87000000000018e-09 -0.0713108
4.88000000000003e-09 -0.0713108
4.88000000000003e-09 -0.0713108
4.88999999999988e-09 -0.0713108
4.88999999999988e-09 -0.0713108
4.90000000000058e-09 -0.0713109
4.90000000000058e-09 -0.0713109
4.91000000000043e-09 -0.0713109
4.91000000000043e-09 -0.0713109
4.92000000000028e-09 -0.0713109
4.92000000000028e-09 -0.0713109
4.93000000000014e-09 -0.0713109
4.93000000000014e-09 -0.071311
4.93999999999999e-09 -0.071311
4.93999999999999e-09 -0.071311
4.94999999999984e-09 -0.071311
4.94999999999984e-09 -0.071311
4.96000000000054e-09 -0.071311
4.96000000000054e-09 -0.071311
4.97000000000039e-09 -0.0713111
4.97000000000039e-09 -0.0713111
4.98000000000025e-09 -0.0713111
4.98000000000025e-09 -0.0713111
4.9900000000001e-09 -0.0713111
4.9900000000001e-09 -0.0713111
4.99999999999995e-09 -0.0713111
4.99999999999995e-09 -0.0713111
5.0099999999998e-09 -0.0713111
5.0099999999998e-09 -0.0713112
5.0200000000005e-09 -0.0713112
5.0200000000005e-09 -0.0713112
5.03000000000036e-09 -0.0713112
5.03000000000036e-09 -0.0713112
5.04000000000021e-09 -0.0713112
5.04000000000021e-09 -0.0713112
5.05000000000006e-09 -0.0713112
5.05000000000006e-09 -0.0713112
5.05999999999991e-09 -0.0713112
5.05999999999991e-09 -0.0713113
5.07000000000061e-09 -0.0713113
5.07000000000061e-09 -0.0713113
5.08000000000047e-09 -0.0713113
5.08000000000047e-09 -0.0713113
5.09000000000032e-09 -0.0713113
5.09000000000032e-09 -0.0713113
5.10000000000017e-09 -0.0713113
5.10000000000017e-09 -0.0713113
5.11000000000002e-09 -0.0713113
5.11000000000002e-09 -0.0713113
5.11999999999988e-09 -0.0713114
5.11999999999988e-09 -0.0713114
5.13000000000058e-09 -0.0713114
5.13000000000058e-09 -0.0713114
5.14000000000043e-09 -0.0713114
5.14000000000043e-09 -0.0713114
5.15000000000028e-09 -0.0713114
5.15000000000028e-09 -0.0713114
5.16000000000013e-09 -0.0713114
5.16000000000013e-09 -0.0713114
5.16999999999999e-09 -0.0713114
5.16999999999999e-09 -0.0713114
5.17999999999984e-09 -0.0713114
5.17999999999984e-09 -0.0713114
5.19000000000054e-09 -0.0713114
5.19000000000054e-09 -0.0713115
5.20000000000039e-09 -0.0713115
5.20000000000039e-09 -0.0713115
5.21000000000024e-09 -0.0713115
5.21000000000024e-09 -0.0713115
5.2200000000001e-09 -0.0713115
5.2200000000001e-09 -0.0713115
5.22999999999995e-09 -0.0713115
5.22999999999995e-09 -0.0713115
5.2399999999998e-09 -0.0713115
5.2399999999998e-09 -0.0713115
5.2500000000005e-09 -0.0713115
5.2500000000005e-09 -0.0713115
5.26000000000035e-09 -0.0713115
5.26000000000035e-09 -0.0713115
5.27000000000021e-09 -0.0713115
5.27000000000021e-09 -0.0713115
5.28000000000006e-09 -0.0713115
5.28000000000006e-09 -0.0713115
5.28999999999991e-09 -0.0713115
5.28999999999991e-09 -0.0713115
5.30000000000061e-09 -0.0713116
5.30000000000061e-09 -0.0713116
5.31000000000046e-09 -0.0713116
5.31000000000046e-09 -0.0713116
5.32000000000031e-09 -0.0713116
5.32000000000031e-09 -0.0713116
5.33000000000017e-09 -0.0713116
5.33000000000017e-09 -0.0713116
5.34000000000002e-09 -0.0713116
5.34000000000002e-09 -0.0713116
5.34999999999987e-09 -0.0713116
5.34999999999987e-09 -0.0713116
5.36000000000057e-09 -0.0713116
5.36000000000057e-09 -0.0713116
5.37000000000042e-09 -0.0713116
5.37000000000042e-09 -0.0713116
5.38000000000028e-09 -0.0713116
5.38000000000028e-09 -0.0713116
5.39000000000013e-09 -0.0713116
5.39000000000013e-09 -0.0713116
5.39999999999998e-09 -0.0713116
5.39999999999998e-09 -0.0713116
5.40999999999983e-09 -0.0713116
5.40999999999983e-09 -0.0713116
5.42000000000053e-09 -0.0713116
5.42000000000053e-09 -0.0713116
5.43000000000039e-09 -0.0713116
5.43000000000039e-09 -0.0713116
5.44000000000024e-09 -0.0713116
5.44000000000024e-09 -0.0713116
5.45000000000009e-09 -0.0713116
5.45000000000009e-09 -0.0713116
5.45999999999994e-09 -0.0713116
5.45999999999994e-09 -0.0713116
5.4699999999998e-09 -0.0713116
5.4699999999998e-09 -0.0713116
5.4800000000005e-09 -0.0713117
5.4800000000005e-09 -0.0713117
5.49000000000035e-09 -0.0713117
5.49000000000035e-09 -0.0713117
5.5000000000002e-09 -0.0713117
5.5000000000002e-09 -0.0713117
5.51000000000005e-09 -0.0713117
5.51000000000005e-09 -0.0713117
5.51999999999991e-09 -0.0713117
5.51999999999991e-09 -0.0713117
5.53000000000061e-09 -0.0713117
5.53000000000061e-09 -0.0713117
5.54000000000046e-09 -0.0713117
5.54000000000046e-09 -0.0713117
5.55000000000031e-09 -0.0713117
5.55000000000031e-09 -0.0713117
5.56000000000016e-09 -0.0713117
5.56000000000016e-09 -0.0713117
5.57000000000002e-09 -0.0713117
5.57000000000002e-09 -0.0713117
5.57999999999987e-09 -0.0713117
5.57999999999987e-09 -0.0713117
5.59000000000057e-09 -0.0713117
5.59000000000057e-09 -0.0713117
5.60000000000042e-09 -0.0713117
5.60000000000042e-09 -0.0713117
5.61000000000027e-09 -0.0713117
5.61000000000027e-09 -0.0713117
5.62000000000013e-09 -0.0713117
5.62000000000013e-09 -0.0713117
5.62999999999998e-09 -0.0713117
5.62999999999998e-09 -0.0713117
5.63999999999983e-09 -0.0713117
5.63999999999983e-09 -0.0713117
5.65000000000053e-09 -0.0713117
5.65000000000053e-09 -0.0713117
5.66000000000038e-09 -0.0713117
5.66000000000038e-09 -0.0713117
5.67000000000024e-09 -0.0713117
5.67000000000024e-09 -0.0713117
5.68000000000009e-09 -0.0713117
5.68000000000009e-09 -0.0713117
5.68999999999994e-09 -0.0713117
5.68999999999994e-09 -0.0713117
5.69999999999979e-09 -0.0713117
5.69999999999979e-09 -0.0713117
5.71000000000049e-09 -0.0713117
5.71000000000049e-09 -0.0713117
5.72000000000035e-09 -0.0713117
5.72000000000035e-09 -0.0713117
5.7300000000002e-09 -0.0713117
5.7300000000002e-09 -0.0713117
5.74000000000005e-09 -0.0713117
5.74000000000005e-09 -0.0713117
5.7499999999999e-09 -0.0713117
5.7499999999999e-09 -0.0713117
5.7600000000006e-09 -0.0713117
5.7600000000006e-09 -0.0713117
5.77000000000045e-09 -0.0713117
5.77000000000045e-09 -0.0713117
5.78000000000031e-09 -0.0713117
5.78000000000031e-09 -0.0713117
5.79000000000016e-09 -0.0713117
5.79000000000016e-09 -0.0713117
5.80000000000001e-09 -0.0713117
5.80000000000001e-09 -0.0713117
5.80999999999986e-09 -0.0713117
5.80999999999986e-09 -0.0713117
5.82000000000056e-09 -0.0713117
5.82000000000056e-09 -0.0713117
5.83000000000042e-09 -0.0713117
5.83000000000042e-09 -0.0713117
5.84000000000027e-09 -0.0713117
5.84000000000027e-09 -0.0713117
5.85000000000012e-09 -0.0713117
5.85000000000012e-09 -0.0713117
5.85999999999997e-09 -0.0713117
5.85999999999997e-09 -0.0713117
5.86999999999983e-09 -0.0713117
5.86999999999983e-09 -0.0713117
5.88000000000053e-09 -0.0713117
5.88000000000053e-09 -0.0713117
5.89000000000038e-09 -0.0713117
5.89000000000038e-09 -0.0713117
5.90000000000023e-09 -0.0713117
5.90000000000023e-09 -0.0713117
5.91000000000008e-09 -0.0713117
5.91000000000008e-09 -0.0713117
5.91999999999994e-09 -0.0713117
5.91999999999994e-09 -0.0713117
5.92999999999979e-09 -0.0713117
5.92999999999979e-09 -0.0713117
5.94000000000049e-09 -0.0713117
5.94000000000049e-09 -0.0713117
5.95000000000034e-09 -0.0713117
5.95000000000034e-09 -0.0713117
5.96000000000019e-09 -0.0713117
5.96000000000019e-09 -0.0713117
5.97000000000005e-09 -0.0713117
5.97000000000005e-09 -0.0713117
5.9799999999999e-09 -0.0713117
5.9799999999999e-09 -0.0713117
5.9900000000006e-09 -0.0713117
5.9900000000006e-09 -0.0713117
6.00000000000045e-09 -0.0713117
6.00000000000045e-09 -0.0713117
6.0100000000003e-09 -0.0713117
6.0100000000003e-09 -0.0713117
6.02000000000016e-09 -0.0713117
6.02000000000016e-09 -0.0713117
6.03000000000001e-09 -0.0713117
6.03000000000001e-09 -0.0713117
6.03999999999986e-09 -0.0713117
6.03999999999986e-09 -0.0713117
6.05000000000056e-09 -0.0713117
6.05000000000056e-09 -0.0713117
6.06000000000041e-09 -0.0713117
6.06000000000041e-09 -0.0713117
6.07000000000027e-09 -0.0713117
6.07000000000027e-09 -0.0713117
6.08000000000012e-09 -0.0713117
6.08000000000012e-09 -0.0713117
6.08999999999997e-09 -0.0713117
6.08999999999997e-09 -0.0713117
6.09999999999982e-09 -0.0713117
6.09999999999982e-09 -0.0713117
6.11000000000052e-09 -0.0713117
6.11000000000052e-09 -0.0713117
6.12000000000038e-09 -0.0713117
6.12000000000038e-09 -0.0713117
6.13000000000023e-09 -0.0713117
6.13000000000023e-09 -0.0713117
6.14000000000008e-09 -0.0713117
6.14000000000008e-09 -0.0713117
6.14999999999993e-09 -0.0713117
6.14999999999993e-09 -0.0713117
6.15999999999979e-09 -0.0713117
6.15999999999979e-09 -0.0713117
6.17000000000048e-09 -0.0713117
6.17000000000048e-09 -0.0713117
6.18000000000034e-09 -0.0713117
6.18000000000034e-09 -0.0713117
6.19000000000019e-09 -0.0713117
6.19000000000019e-09 -0.0713117
6.20000000000004e-09 -0.0713117
6.20000000000004e-09 -0.0713117
6.20999999999989e-09 -0.0713117
6.20999999999989e-09 -0.0713117
6.22000000000059e-09 -0.0713117
6.22000000000059e-09 -0.0713117
6.23000000000045e-09 -0.0713117
6.23000000000045e-09 -0.0713117
6.2400000000003e-09 -0.0713117
6.2400000000003e-09 -0.0713117
6.25000000000015e-09 -0.0713117
6.25000000000015e-09 -0.0713117
6.26e-09 -0.0713117
6.26e-09 -0.0713117
6.26999999999986e-09 -0.0713117
6.26999999999986e-09 -0.0713117
6.28000000000056e-09 -0.0713117
6.28000000000056e-09 -0.0713117
6.29000000000041e-09 -0.0713117
6.29000000000041e-09 -0.0713117
6.30000000000026e-09 -0.0713117
6.30000000000026e-09 -0.0713117
6.31000000000011e-09 -0.0713117
6.31000000000011e-09 -0.0713116
6.31999999999997e-09 -0.0713116
6.31999999999997e-09 -0.0713116
6.32999999999982e-09 -0.0713116
6.32999999999982e-09 -0.0713116
6.34000000000052e-09 -0.0713116
6.34000000000052e-09 -0.0713116
6.35000000000037e-09 -0.0713116
6.35000000000037e-09 -0.0713116
6.36000000000022e-09 -0.0713116
6.36000000000022e-09 -0.0713116
6.37000000000008e-09 -0.0713116
6.37000000000008e-09 -0.0713116
6.37999999999993e-09 -0.0713116
6.37999999999993e-09 -0.0713116
6.38999999999978e-09 -0.0713116
6.38999999999978e-09 -0.0713116
6.40000000000048e-09 -0.0713116
6.40000000000048e-09 -0.0713116
6.41000000000033e-09 -0.0713116
6.41000000000033e-09 -0.0713116
6.42000000000019e-09 -0.0713116
6.42000000000019e-09 -0.0713116
6.43000000000004e-09 -0.0713116
6.43000000000004e-09 -0.0713116
6.43999999999989e-09 -0.0713116
6.43999999999989e-09 -0.0713116
6.45000000000059e-09 -0.0713116
6.45000000000059e-09 -0.0713116
6.46000000000044e-09 -0.0713116
6.46000000000044e-09 -0.0713116
6.4700000000003e-09 -0.0713116
6.4700000000003e-09 -0.0713116
6.48000000000015e-09 -0.0713116
6.48000000000015e-09 -0.0713116
6.49e-09 -0.0713116
6.49e-09 -0.0713116
6.49999999999985e-09 -0.0713116
6.49999999999985e-09 -0.0713116
6.51000000000055e-09 -0.0713116
6.51000000000055e-09 -0.0713116
6.52000000000041e-09 -0.0713116
6.52000000000041e-09 -0.0713116
6.53000000000026e-09 -0.0713116
6.53000000000026e-09 -0.0713116
6.54000000000011e-09 -0.0713116
6.54000000000011e-09 -0.0713116
6.54999999999996e-09 -0.0713116
6.54999999999996e-09 -0.0713116
6.55999999999982e-09 -0.0713116
6.55999999999982e-09 -0.0713116
6.57000000000051e-09 -0.0713116
6.57000000000051e-09 -0.0713116
6.58000000000037e-09 -0.0713116
6.58000000000037e-09 -0.0713116
6.59000000000022e-09 -0.0713116
6.59000000000022e-09 -0.0713116
6.60000000000007e-09 -0.0713116
6.60000000000007e-09 -0.0713116
6.60999999999992e-09 -0.0713116
6.60999999999992e-09 -0.0713116
6.61999999999978e-09 -0.0713116
6.61999999999978e-09 -0.0713116
6.63000000000048e-09 -0.0713116
6.63000000000048e-09 -0.0713116
6.64000000000033e-09 -0.0713116
6.64000000000033e-09 -0.0713116
6.65000000000018e-09 -0.0713116
6.65000000000018e-09 -0.0713116
6.66000000000003e-09 -0.0713116
6.66000000000003e-09 -0.0713116
6.66999999999989e-09 -0.0713116
6.66999999999989e-09 -0.0713116
6.68000000000059e-09 -0.0713116
6.68000000000059e-09 -0.0713116
6.69000000000044e-09 -0.0713116
6.69000000000044e-09 -0.0713116
6.70000000000029e-09 -0.0713116
6.70000000000029e-09 -0.0713116
6.71000000000014e-09 -0.0713116
6.71000000000014e-09 -0.0713116
6.72e-09 -0.0713116
6.72e-09 -0.0713116
6.72999999999985e-09 -0.0713116
6.72999999999985e-09 -0.0713116
6.74000000000055e-09 -0.0713116
6.74000000000055e-09 -0.0713116
6.7500000000004e-09 -0.0713116
6.7500000000004e-09 -0.0713116
6.76000000000025e-09 -0.0713116
6.76000000000025e-09 -0.0713116
6.77000000000011e-09 -0.0713116
6.77000000000011e-09 -0.0713116
6.77999999999996e-09 -0.0713116
6.77999999999996e-09 -0.0713116
6.78999999999981e-09 -0.0713116
6.78999999999981e-09 -0.0713116
6.80000000000051e-09 -0.0713116
6.80000000000051e-09 -0.0713116
6.81000000000036e-09 -0.0713116
6.81000000000036e-09 -0.0713116
6.82000000000022e-09 -0.0713116
6.82000000000022e-09 -0.0713116
6.83000000000007e-09 -0.0713116
6.83000000000007e-09 -0.0713116
6.83999999999992e-09 -0.0713116
6.83999999999992e-09 -0.0713116
6.84999999999977e-09 -0.0713116
6.84999999999977e-09 -0.0713116
6.86000000000047e-09 -0.0713116
6.86000000000047e-09 -0.0713116
6.87000000000033e-09 -0.0713116
6.87000000000033e-09 -0.0713116
6.88000000000018e-09 -0.0713116
6.88000000000018e-09 -0.0713116
6.89000000000003e-09 -0.0713116
6.89000000000003e-09 -0.0713116
6.89999999999988e-09 -0.0713116
6.89999999999988e-09 -0.0713116
6.91000000000058e-09 -0.0713116
6.91000000000058e-09 -0.0713116
6.92000000000044e-09 -0.0713116
6.92000000000044e-09 -0.0713116
6.93000000000029e-09 -0.0713116
6.93000000000029e-09 -0.0713116
6.94000000000014e-09 -0.0713116
6.94000000000014e-09 -0.0713116
6.94999999999999e-09 -0.0713116
6.94999999999999e-09 -0.0713116
6.95999999999985e-09 -0.0713116
6.95999999999985e-09 -0.0713116
6.97000000000054e-09 -0.0713116
6.97000000000054e-09 -0.0713116
6.9800000000004e-09 -0.0713116
6.9800000000004e-09 -0.0713116
6.99000000000025e-09 -0.0713116
6.99000000000025e-09 -0.0713116
7.0000000000001e-09 -0.0713116
7.0000000000001e-09 -0.0713116
7.00999999999995e-09 -0.0713116
7.00999999999995e-09 -0.0713116
7.01999999999981e-09 -0.0713116
7.01999999999981e-09 -0.0713116
7.03000000000051e-09 -0.0713116
7.03000000000051e-09 -0.0713116
7.04000000000036e-09 -0.0713116
7.04000000000036e-09 -0.0713116
7.05000000000021e-09 -0.0713116
7.05000000000021e-09 -0.0713116
7.06000000000006e-09 -0.0713116
7.06000000000006e-09 -0.0713116
7.06999999999992e-09 -0.0713116
7.06999999999992e-09 -0.0713116
7.07999999999977e-09 -0.0713116
7.07999999999977e-09 -0.0713116
7.09000000000047e-09 -0.0713116
7.09000000000047e-09 -0.0713116
7.10000000000032e-09 -0.0713116
7.10000000000032e-09 -0.0713116
7.11000000000017e-09 -0.0713116
7.11000000000017e-09 -0.0713116
7.12000000000003e-09 -0.0713116
7.12000000000003e-09 -0.0713116
7.12999999999988e-09 -0.0713116
7.12999999999988e-09 -0.0713116
7.14000000000058e-09 -0.0713116
7.14000000000058e-09 -0.0713116
7.15000000000043e-09 -0.0713116
7.15000000000043e-09 -0.0713116
7.16000000000028e-09 -0.0713116
7.16000000000028e-09 -0.0713116
7.17000000000014e-09 -0.0713116
7.17000000000014e-09 -0.0713116
7.17999999999999e-09 -0.0713116
7.17999999999999e-09 -0.0713116
7.18999999999984e-09 -0.0713116
7.18999999999984e-09 -0.0713116
7.20000000000054e-09 -0.0713116
7.20000000000054e-09 -0.0713116
7.21000000000039e-09 -0.0713116
7.21000000000039e-09 -0.0713116
7.22000000000025e-09 -0.0713116
7.22000000000025e-09 -0.0713116
7.2300000000001e-09 -0.0713116
7.2300000000001e-09 -0.0713116
7.23999999999995e-09 -0.0713116
7.23999999999995e-09 -0.0713116
7.2499999999998e-09 -0.0713116
7.2499999999998e-09 -0.0713116
7.2600000000005e-09 -0.0713116
7.2600000000005e-09 -0.0713116
7.27000000000036e-09 -0.0713116
7.27000000000036e-09 -0.0713116
7.28000000000021e-09 -0.0713116
7.28000000000021e-09 -0.0713116
7.29000000000006e-09 -0.0713116
7.29000000000006e-09 -0.0713116
7.29999999999991e-09 -0.0713116
7.29999999999991e-09 -0.0713116
7.31000000000061e-09 -0.0713116
7.31000000000061e-09 -0.0713116
7.32000000000047e-09 -0.0713116
7.32000000000047e-09 -0.0713116
7.33000000000032e-09 -0.0713116
7.33000000000032e-09 -0.0713116
7.34000000000017e-09 -0.0713116
7.34000000000017e-09 -0.0713116
7.35000000000002e-09 -0.0713116
7.35000000000002e-09 -0.0713116
7.35999999999988e-09 -0.0713116
7.35999999999988e-09 -0.0713116
7.37000000000057e-09 -0.0713116
7.37000000000057e-09 -0.0713116
7.38000000000043e-09 -0.0713116
7.38000000000043e-09 -0.0713116
7.39000000000028e-09 -0.0713116
7.39000000000028e-09 -0.0713116
7.40000000000013e-09 -0.0713116
7.40000000000013e-09 -0.0713116
7.40999999999998e-09 -0.0713116
7.40999999999998e-09 -0.0713116
7.41999999999984e-09 -0.0713116
7.41999999999984e-09 -0.0713116
7.43000000000054e-09 -0.0713116
7.43000000000054e-09 -0.0713116
7.44000000000039e-09 -0.0713116
7.44000000000039e-09 -0.0713116
7.45000000000024e-09 -0.0713116
7.45000000000024e-09 -0.0713116
7.46000000000009e-09 -0.0713116
7.46000000000009e-09 -0.0713116
7.46999999999995e-09 -0.0713116
7.46999999999995e-09 -0.0713116
7.4799999999998e-09 -0.0713116
7.4799999999998e-09 -0.0713116
7.4900000000005e-09 -0.0713116
7.4900000000005e-09 -0.0713116
7.50000000000035e-09 -0.0713116
7.50000000000035e-09 -0.0713116
7.5100000000002e-09 -0.0713116
7.5100000000002e-09 -0.0713116
7.52000000000006e-09 -0.0713116
7.52000000000006e-09 -0.0713116
7.52999999999991e-09 -0.0713116
7.52999999999991e-09 -0.0713116
7.54000000000061e-09 -0.0713116
7.54000000000061e-09 -0.0713116
7.55000000000046e-09 -0.0713116
7.55000000000046e-09 -0.0713116
7.56000000000031e-09 -0.0713116
7.56000000000031e-09 -0.0713116
7.57000000000017e-09 -0.0713116
7.57000000000017e-09 -0.0713116
7.58000000000002e-09 -0.0713116
7.58000000000002e-09 -0.0713116
7.58999999999987e-09 -0.0713116
7.58999999999987e-09 -0.0713116
7.60000000000057e-09 -0.0713116
7.60000000000057e-09 -0.0713116
7.61000000000042e-09 -0.0713116
7.61000000000042e-09 -0.0713116
7.62000000000028e-09 -0.0713116
7.62000000000028e-09 -0.0713116
7.63000000000013e-09 -0.0713116
7.63000000000013e-09 -0.0713116
7.63999999999998e-09 -0.0713116
7.63999999999998e-09 -0.0713116
7.64999999999983e-09 -0.0713116
7.64999999999983e-09 -0.0713115
7.66000000000053e-09 -0.0713115
7.66000000000053e-09 -0.0713115
7.67000000000039e-09 -0.0713115
7.67000000000039e-09 -0.0713115
7.68000000000024e-09 -0.0713115
7.68000000000024e-09 -0.0713115
7.69000000000009e-09 -0.0713115
7.69000000000009e-09 -0.0713115
7.69999999999994e-09 -0.0713115
7.69999999999994e-09 -0.0713115
7.7099999999998e-09 -0.0713115
7.7099999999998e-09 -0.0713115
7.7200000000005e-09 -0.0713115
7.7200000000005e-09 -0.0713115
7.73000000000035e-09 -0.0713115
7.73000000000035e-09 -0.0713115
7.7400000000002e-09 -0.0713115
7.7400000000002e-09 -0.0713115
7.75000000000005e-09 -0.0713115
7.75000000000005e-09 -0.0713115
7.75999999999991e-09 -0.0713115
7.75999999999991e-09 -0.0713115
7.7700000000006e-09 -0.0713115
7.7700000000006e-09 -0.0713115
7.78000000000046e-09 -0.0713115
7.78000000000046e-09 -0.0713115
7.79000000000031e-09 -0.0713115
7.79000000000031e-09 -0.0713115
7.80000000000016e-09 -0.0713115
7.80000000000016e-09 -0.0713115
7.81000000000002e-09 -0.0713115
7.81000000000002e-09 -0.0713115
7.81999999999987e-09 -0.0713115
7.81999999999987e-09 -0.0713115
7.83000000000057e-09 -0.0713115
7.83000000000057e-09 -0.0713115
7.84000000000042e-09 -0.0713115
7.84000000000042e-09 -0.0713115
7.85000000000027e-09 -0.0713115
7.85000000000027e-09 -0.0713115
7.86000000000012e-09 -0.0713115
7.86000000000012e-09 -0.0713115
7.86999999999998e-09 -0.0713115
7.86999999999998e-09 -0.0713115
7.87999999999983e-09 -0.0713115
7.87999999999983e-09 -0.0713115
7.89000000000053e-09 -0.0713115
7.89000000000053e-09 -0.0713115
7.90000000000038e-09 -0.0713115
7.90000000000038e-09 -0.0713115
7.91000000000023e-09 -0.0713115
7.91000000000023e-09 -0.0713115
7.92000000000009e-09 -0.0713115
7.92000000000009e-09 -0.0713115
7.92999999999994e-09 -0.0713115
7.92999999999994e-09 -0.0713115
7.93999999999979e-09 -0.0713115
7.93999999999979e-09 -0.0713115
7.95000000000049e-09 -0.0713115
7.95000000000049e-09 -0.0713115
7.96000000000034e-09 -0.0713115
7.96000000000034e-09 -0.0713115
7.9700000000002e-09 -0.0713115
7.9700000000002e-09 -0.0713115
7.98000000000005e-09 -0.0713115
7.98000000000005e-09 -0.0713115
7.9899999999999e-09 -0.0713115
7.9899999999999e-09 -0.0713115
8.0000000000006e-09 -0.0713115
8.0000000000006e-09 -0.0713115
8.01000000000045e-09 -0.0713115
8.01000000000045e-09 -0.0713115
8.02000000000031e-09 -0.0713115
8.02000000000031e-09 -0.0713115
8.03000000000016e-09 -0.0713115
8.03000000000016e-09 -0.0713115
8.04000000000001e-09 -0.0713115
8.04000000000001e-09 -0.0713115
8.04999999999986e-09 -0.0713115
8.04999999999986e-09 -0.0713115
8.06000000000056e-09 -0.0713115
8.06000000000056e-09 -0.0713115
8.07000000000042e-09 -0.0713115
8.07000000000042e-09 -0.0713115
8.08000000000027e-09 -0.0713115
8.08000000000027e-09 -0.0713115
8.09000000000012e-09 -0.0713115
8.09000000000012e-09 -0.0713115
8.09999999999997e-09 -0.0713115
8.09999999999997e-09 -0.0713115
8.10999999999983e-09 -0.0713115
8.10999999999983e-09 -0.0713115
8.12000000000053e-09 -0.0713115
8.12000000000053e-09 -0.0713115
8.13000000000038e-09 -0.0713115
8.13000000000038e-09 -0.0713115
8.14000000000023e-09 -0.0713115
8.14000000000023e-09 -0.0713115
8.15000000000008e-09 -0.0713115
8.15000000000008e-09 -0.0713115
8.15999999999994e-09 -0.0713115
8.15999999999994e-09 -0.0713115
8.16999999999979e-09 -0.0713115
8.16999999999979e-09 -0.0713115
8.18000000000049e-09 -0.0713115
8.18000000000049e-09 -0.0713115
8.19000000000034e-09 -0.0713115
8.19000000000034e-09 -0.0713115
8.20000000000019e-09 -0.0713115
8.20000000000019e-09 -0.0713115
8.21000000000005e-09 -0.0713115
8.21000000000005e-09 -0.0713115
8.2199999999999e-09 -0.0713115
8.2199999999999e-09 -0.0713115
8.2300000000006e-09 -0.0713115
8.2300000000006e-09 -0.0713115
8.24000000000045e-09 -0.0713115
8.24000000000045e-09 -0.0713115
8.2500000000003e-09 -0.0713115
8.2500000000003e-09 -0.0713115
8.26000000000015e-09 -0.0713115
8.26000000000015e-09 -0.0713115
8.27000000000001e-09 -0.0713115
8.27000000000001e-09 -0.0713115
8.27999999999986e-09 -0.0713115
8.27999999999986e-09 -0.0713115
8.29000000000056e-09 -0.0713115
8.29000000000056e-09 -0.0713115
8.30000000000041e-09 -0.0713115
8.30000000000041e-09 -0.0713115
8.31000000000026e-09 -0.0713115
8.31000000000026e-09 -0.0713115
8.32000000000012e-09 -0.0713115
8.32000000000012e-09 -0.0713115
8.32999999999997e-09 -0.0713115
8.32999999999997e-09 -0.0713115
8.33999999999982e-09 -0.0713115
8.33999999999982e-09 -0.0713115
8.35000000000052e-09 -0.0713115
8.35000000000052e-09 -0.0713115
8.36000000000037e-09 -0.0713115
8.36000000000037e-09 -0.0713115
8.37000000000023e-09 -0.0713115
8.37000000000023e-09 -0.0713115
8.38000000000008e-09 -0.0713115
8.38000000000008e-09 -0.0713115
8.38999999999993e-09 -0.0713115
8.38999999999993e-09 -0.0713115
8.39999999999978e-09 -0.0713115
8.39999999999978e-09 -0.0713115
8.41000000000048e-09 -0.0713115
8.41000000000048e-09 -0.0713115
8.42000000000034e-09 -0.0713115
8.42000000000034e-09 -0.0713115
8.43000000000019e-09 -0.0713115
8.43000000000019e-09 -0.0713115
8.44000000000004e-09 -0.0713115
8.44000000000004e-09 -0.0713115
8.44999999999989e-09 -0.0713115
8.44999999999989e-09 -0.0713115
8.46000000000059e-09 -0.0713115
8.46000000000059e-09 -0.0713115
8.47000000000045e-09 -0.0713115
8.47000000000045e-09 -0.0713115
8.4800000000003e-09 -0.0713115
8.4800000000003e-09 -0.0713115
8.49000000000015e-09 -0.0713115
8.49000000000015e-09 -0.0713115
8.5e-09 -0.0713115
8.5e-09 -0.0713115
8.50999999999986e-09 -0.0713115
8.50999999999986e-09 -0.0713115
8.52000000000056e-09 -0.0713115
8.52000000000056e-09 -0.0713115
8.53000000000041e-09 -0.0713115
8.53000000000041e-09 -0.0713115
8.54000000000026e-09 -0.0713115
8.54000000000026e-09 -0.0713115
8.55000000000011e-09 -0.0713115
8.55000000000011e-09 -0.0713115
8.55999999999997e-09 -0.0713115
8.55999999999997e-09 -0.0713115
8.56999999999982e-09 -0.0713115
8.56999999999982e-09 -0.0713115
8.58000000000052e-09 -0.0713115
8.58000000000052e-09 -0.0713115
8.59000000000037e-09 -0.0713115
8.59000000000037e-09 -0.0713115
8.60000000000022e-09 -0.0713115
8.60000000000022e-09 -0.0713115
8.61000000000008e-09 -0.0713115
8.61000000000008e-09 -0.0713115
8.61999999999993e-09 -0.0713115
8.61999999999993e-09 -0.0713115
8.62999999999978e-09 -0.0713115
8.62999999999978e-09 -0.0713115
8.64000000000048e-09 -0.0713115
8.64000000000048e-09 -0.0713115
8.65000000000033e-09 -0.0713115
8.65000000000033e-09 -0.0713115
8.66000000000018e-09 -0.0713115
8.66000000000018e-09 -0.0713115
8.67000000000004e-09 -0.0713115
8.67000000000004e-09 -0.0713115
8.67999999999989e-09 -0.0713115
8.67999999999989e-09 -0.0713115
8.69000000000059e-09 -0.0713115
8.69000000000059e-09 -0.0713115
8.70000000000044e-09 -0.0713115
8.70000000000044e-09 -0.0713115
8.71000000000029e-09 -0.0713115
8.71000000000029e-09 -0.0713115
8.72000000000015e-09 -0.0713115
8.72000000000015e-09 -0.0713115
8.73e-09 -0.0713115
8.73e-09 -0.0713115
8.73999999999985e-09 -0.0713115
8.73999999999985e-09 -0.0713115
8.75000000000055e-09 -0.0713115
8.75000000000055e-09 -0.0713115
8.7600000000004e-09 -0.0713115
8.7600000000004e-09 -0.0713115
8.77000000000026e-09 -0.0713115
8.77000000000026e-09 -0.0713115
8.78000000000011e-09 -0.0713115
8.78000000000011e-09 -0.0713115
8.78999999999996e-09 -0.0713115
8.78999999999996e-09 -0.0713115
8.79999999999981e-09 -0.0713115
8.79999999999981e-09 -0.0713115
8.81000000000051e-09 -0.0713115
8.81000000000051e-09 -0.0713115
8.82000000000037e-09 -0.0713115
8.82000000000037e-09 -0.0713115
8.83000000000022e-09 -0.0713115
8.83000000000022e-09 -0.0713115
8.84000000000007e-09 -0.0713115
8.84000000000007e-09 -0.0713115
8.84999999999992e-09 -0.0713115
8.84999999999992e-09 -0.0713115
8.85999999999978e-09 -0.0713115
8.85999999999978e-09 -0.0713115
8.87000000000048e-09 -0.0713115
8.87000000000048e-09 -0.0713115
8.88000000000033e-09 -0.0713115
8.88000000000033e-09 -0.0713115
8.89000000000018e-09 -0.0713115
8.89000000000018e-09 -0.0713115
8.90000000000003e-09 -0.0713115
8.90000000000003e-09 -0.0713115
8.90999999999989e-09 -0.0713115
8.90999999999989e-09 -0.0713115
8.92000000000059e-09 -0.0713115
8.92000000000059e-09 -0.0713115
8.93000000000044e-09 -0.0713115
8.93000000000044e-09 -0.0713115
8.94000000000029e-09 -0.0713115
8.94000000000029e-09 -0.0713115
8.95000000000014e-09 -0.0713115
8.95000000000014e-09 -0.0713115
8.96e-09 -0.0713115
8.96e-09 -0.0713115
8.96999999999985e-09 -0.0713115
8.96999999999985e-09 -0.0713115
8.98000000000055e-09 -0.0713115
8.98000000000055e-09 -0.0713115
8.9900000000004e-09 -0.0713115
8.9900000000004e-09 -0.0713115
9.00000000000025e-09 -0.0713115
9.00000000000025e-09 -0.0713115
9.01000000000011e-09 -0.0713115
9.01000000000011e-09 -0.0713115
9.01999999999996e-09 -0.0713115
9.01999999999996e-09 -0.0713115
9.02999999999981e-09 -0.0713115
9.02999999999981e-09 -0.0713115
9.04000000000051e-09 -0.0713115
9.04000000000051e-09 -0.0713115
9.05000000000036e-09 -0.0713115
9.05000000000036e-09 -0.0713115
9.06000000000021e-09 -0.0713115
9.06000000000021e-09 -0.0713115
9.07000000000007e-09 -0.0713115
9.07000000000007e-09 -0.0713115
9.07999999999992e-09 -0.0713115
9.07999999999992e-09 -0.0713115
9.08999999999977e-09 -0.0713115
9.08999999999977e-09 -0.0713115
9.10000000000047e-09 -0.0713115
9.10000000000047e-09 -0.0713115
9.11000000000032e-09 -0.0713115
9.11000000000032e-09 -0.0713115
9.12000000000018e-09 -0.0713115
9.12000000000018e-09 -0.0713115
9.13000000000003e-09 -0.0713115
9.13000000000003e-09 -0.0713115
9.13999999999988e-09 -0.0713115
9.13999999999988e-09 -0.0713115
9.15000000000058e-09 -0.0713115
9.15000000000058e-09 -0.0713115
9.16000000000043e-09 -0.0713115
9.16000000000043e-09 -0.0713115
9.17000000000029e-09 -0.0713115
9.17000000000029e-09 -0.0713115
9.18000000000014e-09 -0.0713115
9.18000000000014e-09 -0.0713115
9.18999999999999e-09 -0.0713115
9.18999999999999e-09 -0.0713115
9.19999999999984e-09 -0.0713115
9.19999999999984e-09 -0.0713115
9.21000000000054e-09 -0.0713115
9.21000000000054e-09 -0.0713115
9.2200000000004e-09 -0.0713115
9.2200000000004e-09 -0.0713115
9.23000000000025e-09 -0.0713115
9.23000000000025e-09 -0.0713115
9.2400000000001e-09 -0.0713115
9.2400000000001e-09 -0.0713115
9.24999999999995e-09 -0.0713115
9.24999999999995e-09 -0.0713115
9.25999999999981e-09 -0.0713115
9.25999999999981e-09 -0.0713115
9.27000000000051e-09 -0.0713115
9.27000000000051e-09 -0.0713115
9.28000000000036e-09 -0.0713115
9.28000000000036e-09 -0.0713115
9.29000000000021e-09 -0.0713115
9.29000000000021e-09 -0.0713115
9.30000000000006e-09 -0.0713115
9.30000000000006e-09 -0.0713115
9.30999999999992e-09 -0.0713115
9.30999999999992e-09 -0.0713115
9.32000000000062e-09 -0.0713115
9.32000000000062e-09 -0.0713115
9.33000000000047e-09 -0.0713115
9.33000000000047e-09 -0.0713115
9.34000000000032e-09 -0.0713115
9.34000000000032e-09 -0.0713115
9.35000000000017e-09 -0.0713115
9.35000000000017e-09 -0.0713115
9.36000000000003e-09 -0.0713115
9.36000000000003e-09 -0.0713115
9.36999999999988e-09 -0.0713115
9.36999999999988e-09 -0.0713115
9.38000000000058e-09 -0.0713115
9.38000000000058e-09 -0.0713115
9.39000000000043e-09 -0.0713115
9.39000000000043e-09 -0.0713115
9.40000000000028e-09 -0.0713115
9.40000000000028e-09 -0.0713115
9.41000000000014e-09 -0.0713115
9.41000000000014e-09 -0.0713115
9.41999999999999e-09 -0.0713115
9.41999999999999e-09 -0.0713115
9.42999999999984e-09 -0.0713115
9.42999999999984e-09 -0.0713115
9.44000000000054e-09 -0.0713115
9.44000000000054e-09 -0.0713115
9.45000000000039e-09 -0.0713115
9.45000000000039e-09 -0.0713115
9.46000000000024e-09 -0.0713115
9.46000000000024e-09 -0.0713115
9.4700000000001e-09 -0.0713115
9.4700000000001e-09 -0.0713115
9.47999999999995e-09 -0.0713115
9.47999999999995e-09 -0.0713115
9.4899999999998e-09 -0.0713115
9.4899999999998e-09 -0.0713115
9.5000000000005e-09 -0.0713115
9.5000000000005e-09 -0.0713115
9.51000000000035e-09 -0.0713115
9.51000000000035e-09 -0.0713115
9.52000000000021e-09 -0.0713115
9.52000000000021e-09 -0.0713115
9.53000000000006e-09 -0.0713115
9.53000000000006e-09 -0.0713115
9.53999999999991e-09 -0.0713115
9.53999999999991e-09 -0.0713115
9.55000000000061e-09 -0.0713115
9.55000000000061e-09 -0.0713115
9.56000000000046e-09 -0.0713115
9.56000000000046e-09 -0.0713115
9.57000000000032e-09 -0.0713115
9.57000000000032e-09 -0.0713115
9.58000000000017e-09 -0.0713115
9.58000000000017e-09 -0.0713115
9.59000000000002e-09 -0.0713115
9.59000000000002e-09 -0.0713115
9.59999999999987e-09 -0.0713115
9.59999999999987e-09 -0.0713115
9.61000000000057e-09 -0.0713115
9.61000000000057e-09 -0.0713115
9.62000000000043e-09 -0.0713115
9.62000000000043e-09 -0.0713115
9.63000000000028e-09 -0.0713115
9.63000000000028e-09 -0.0713115
9.64000000000013e-09 -0.0713115
9.64000000000013e-09 -0.0713115
9.64999999999998e-09 -0.0713115
9.64999999999998e-09 -0.0713115
9.65999999999984e-09 -0.0713115
9.65999999999984e-09 -0.0713115
9.67000000000054e-09 -0.0713115
9.67000000000054e-09 -0.0713115
9.68000000000039e-09 -0.0713115
9.68000000000039e-09 -0.0713115
9.69000000000024e-09 -0.0713115
9.69000000000024e-09 -0.0713115
9.70000000000009e-09 -0.0713115
9.70000000000009e-09 -0.0713115
9.70999999999995e-09 -0.0713115
9.70999999999995e-09 -0.0713115
9.7199999999998e-09 -0.0713115
9.7199999999998e-09 -0.0713115
9.7300000000005e-09 -0.0713115
9.7300000000005e-09 -0.0713115
9.74000000000035e-09 -0.0713115
9.74000000000035e-09 -0.0713115
9.7500000000002e-09 -0.0713115
9.7500000000002e-09 -0.0713115
9.76000000000006e-09 -0.0713115
9.76000000000006e-09 -0.0713115
9.76999999999991e-09 -0.0713115
9.76999999999991e-09 -0.0713115
9.78000000000061e-09 -0.0713115
9.78000000000061e-09 -0.0713115
9.79000000000046e-09 -0.0713115
9.79000000000046e-09 -0.0713115
9.80000000000031e-09 -0.0713115
9.80000000000031e-09 -0.0713115
9.81000000000017e-09 -0.0713115
9.81000000000017e-09 -0.0713115
9.82000000000002e-09 -0.0713115
9.82000000000002e-09 -0.0713115
9.82999999999987e-09 -0.0713115
9.82999999999987e-09 -0.0713115
9.84000000000057e-09 -0.0713115
9.84000000000057e-09 -0.0713115
9.85000000000042e-09 -0.0713115
9.85000000000042e-09 -0.0713115
9.86000000000027e-09 -0.0713115
9.86000000000027e-09 -0.0713115
9.87000000000013e-09 -0.0713115
9.87000000000013e-09 -0.0713115
9.87999999999998e-09 -0.0713115
9.87999999999998e-09 -0.0713115
9.88999999999983e-09 -0.0713115
9.88999999999983e-09 -0.0713115
9.90000000000053e-09 -0.0713115
9.90000000000053e-09 -0.0713115
9.91000000000038e-09 -0.0713115
9.91000000000038e-09 -0.0713115
9.92000000000024e-09 -0.0713115
9.92000000000024e-09 -0.0713115
9.93000000000009e-09 -0.0713115
9.93000000000009e-09 -0.0713115
9.93999999999994e-09 -0.0713115
9.93999999999994e-09 -0.0713115
9.94999999999979e-09 -0.0713115
9.94999999999979e-09 -0.0713115
9.96000000000049e-09 -0.0713115
9.96000000000049e-09 -0.0713115
9.97000000000035e-09 -0.0713115
9.97000000000035e-09 -0.0713115
9.9800000000002e-09 -0.0713115
9.9800000000002e-09 -0.0713115
9.99000000000005e-09 -0.0713115
9.99000000000005e-09 -0.0713108
9.99000000000005e-09 -0.0712465
9.99000000000005e-09 -0.0711901
9.99000000000005e-09 -0.0711387
9.9999999999999e-09 -0.0710827
9.9999999999999e-09 -0.0710385
9.9999999999999e-09 -0.0709931
9.9999999999999e-09 -0.0709742
9.9999999999999e-09 -0.0709898
9.9999999999999e-09 -0.0710142
9.9999999999999e-09 -0.0710373


==> figures/Transitiondatamos/group_56_segment_772.txt <==
time vOut
0 -0.0436633
0 -0.0436665
9.99999999900549e-12 -0.0436542
9.99999999900549e-12 -0.0436334
1.9999999999705e-11 -0.0436145
1.9999999999705e-11 -0.0435928
2.99999999987105e-11 -0.0435736
2.99999999987105e-11 -0.043554
3.99999999994101e-11 -0.0435385
3.99999999994101e-11 -0.0435245
5.00000000001096e-11 -0.0435157
5.00000000001096e-11 -0.0435098
5.99999999991151e-11 -0.0435095
5.99999999991151e-11 -0.0435129
6.99999999998147e-11 -0.043522
6.99999999998147e-11 -0.0435353
7.99999999988202e-11 -0.0435542
7.99999999988202e-11 -0.0435774
8.99999999995197e-11 -0.0436061
8.99999999995197e-11 -0.0436391
1.00000000000219e-10 -0.0436774
1.00000000000219e-10 -0.0437198
1.09999999999225e-10 -0.0437672
1.09999999999225e-10 -0.0438187
1.19999999999924e-10 -0.0438747
1.19999999999924e-10 -0.0439346
1.2999999999893e-10 -0.0439988
1.2999999999893e-10 -0.0440667
1.39999999999629e-10 -0.0441385
1.39999999999629e-10 -0.0442138
1.49999999998635e-10 -0.0442927
1.49999999998635e-10 -0.0443749
1.59999999999334e-10 -0.0444603
1.59999999999334e-10 -0.0445488
1.70000000000034e-10 -0.0446404
1.70000000000034e-10 -0.0447348
1.79999999999039e-10 -0.0448319
1.79999999999039e-10 -0.0449317
1.89999999999739e-10 -0.045034
1.89999999999739e-10 -0.0451387
1.99999999998744e-10 -0.0452457
1.99999999998744e-10 -0.0453549
2.09999999999444e-10 -0.0454662
2.09999999999444e-10 -0.0455795
2.20000000000144e-10 -0.0456947
2.20000000000144e-10 -0.0458117
2.29999999999149e-10 -0.0459305
2.29999999999149e-10 -0.0460509
2.39999999999849e-10 -0.0461728
2.39999999999849e-10 -0.0462963
2.49999999998854e-10 -0.0464211
2.49999999998854e-10 -0.0465473
2.59999999999554e-10 -0.0466747
2.59999999999554e-10 -0.0468033
2.69999999998559e-10 -0.0469329
2.69999999998559e-10 -0.0470636
2.79999999999259e-10 -0.0471953
2.79999999999259e-10 -0.0473279
2.89999999999958e-10 -0.0474613
2.89999999999958e-10 -0.0475955
2.99999999998964e-10 -0.0477304
2.99999999998964e-10 -0.047866
3.09999999999663e-10 -0.0480022
3.09999999999663e-10 -0.0481389
3.19999999998669e-10 -0.0482761
3.19999999998669e-10 -0.0484139
3.29999999999368e-10 -0.0485519
3.29999999999368e-10 -0.0486904
3.40000000000068e-10 -0.0488291
3.40000000000068e-10 -0.0489681
3.49999999999073e-10 -0.0491073
3.49999999999073e-10 -0.0492468
3.59999999999773e-10 -0.0493863
3.59999999999773e-10 -0.0495259
3.69999999998778e-10 -0.0496655
3.69999999998778e-10 -0.0498053
3.79999999999478e-10 -0.0499449
3.79999999999478e-10 -0.0500845
3.90000000000178e-10 -0.050224
3.90000000000178e-10 -0.0503634
3.99999999999183e-10 -0.0505026
3.99999999999183e-10 -0.0506417
4.09999999999883e-10 -0.0507805
4.09999999999883e-10 -0.0509191
4.19999999998888e-10 -0.0510574
4.19999999998888e-10 -0.0511954
4.29999999999588e-10 -0.0513331
4.29999999999588e-10 -0.0514704
4.39999999998593e-10 -0.0516073
4.39999999998593e-10 -0.0517439
4.49999999999293e-10 -0.05188
4.49999999999293e-10 -0.0520157
4.59999999999992e-10 -0.0521509
4.59999999999992e-10 -0.0522856
4.69999999998998e-10 -0.0524198
4.69999999998998e-10 -0.0525535
4.79999999999697e-10 -0.0526866
4.79999999999697e-10 -0.0528192
4.89999999998703e-10 -0.0529512
4.89999999998703e-10 -0.0530826
4.99999999999402e-10 -0.0532134
4.99999999999402e-10 -0.0533436
5.10000000000102e-10 -0.0534731
5.10000000000102e-10 -0.053602
5.19999999999107e-10 -0.0537302
5.19999999999107e-10 -0.0538577
5.29999999999807e-10 -0.0539846
5.29999999999807e-10 -0.0541107
5.39999999998812e-10 -0.0542362
5.39999999998812e-10 -0.0543609
5.49999999999512e-10 -0.0544849
5.49999999999512e-10 -0.0546082
5.60000000000211e-10 -0.0547307
5.60000000000211e-10 -0.0548525
5.69999999999217e-10 -0.0549735
5.69999999999217e-10 -0.0550938
5.79999999999917e-10 -0.0552133
5.79999999999917e-10 -0.055332
5.89999999998922e-10 -0.05545
5.89999999998922e-10 -0.0555671
5.99999999999622e-10 -0.0556835
5.99999999999622e-10 -0.0557991
6.09999999998627e-10 -0.0559139
6.09999999998627e-10 -0.0560278
6.19999999999327e-10 -0.056141
6.19999999999327e-10 -0.0562534
6.30000000000026e-10 -0.056365
6.30000000000026e-10 -0.0564758
6.39999999999032e-10 -0.0565857
6.39999999999032e-10 -0.0566949
6.49999999999731e-10 -0.0568032
6.49999999999731e-10 -0.0569108
6.59999999998737e-10 -0.0570175
6.59999999998737e-10 -0.0571234
6.69999999999436e-10 -0.0572285
6.69999999999436e-10 -0.0573328
6.80000000000136e-10 -0.0574363
6.80000000000136e-10 -0.057539
6.89999999999141e-10 -0.0576409
6.89999999999141e-10 -0.0577421
6.99999999999841e-10 -0.0578424
6.99999999999841e-10 -0.0579419
7.09999999998846e-10 -0.0580406
7.09999999998846e-10 -0.0581385
7.19999999999546e-10 -0.0582357
7.19999999999546e-10 -0.0583321
7.29999999998551e-10 -0.0584277
7.29999999998551e-10 -0.0585225
7.39999999999251e-10 -0.0586166
7.39999999999251e-10 -0.0587098
7.4999999999995e-10 -0.0588024
7.4999999999995e-10 -0.0588942
7.59999999998956e-10 -0.0589852
7.59999999998956e-10 -0.0590755
7.69999999999656e-10 -0.059165
7.69999999999656e-10 -0.0592538
7.79999999998661e-10 -0.0593419
7.79999999998661e-10 -0.0594292
7.89999999999361e-10 -0.0595159
7.89999999999361e-10 -0.0596018
8.0000000000006e-10 -0.059687
8.0000000000006e-10 -0.0597715
8.09999999999066e-10 -0.0598553
8.09999999999066e-10 -0.0599384
8.19999999999765e-10 -0.0600208
8.19999999999765e-10 -0.0601026
8.29999999998771e-10 -0.0601836
8.29999999998771e-10 -0.0602641
8.3999999999947e-10 -0.0603438
8.3999999999947e-10 -0.0604229
8.5000000000017e-10 -0.0605013
8.5000000000017e-10 -0.0605791
8.59999999999175e-10 -0.0606563
8.59999999999175e-10 -0.0607328
8.69999999999875e-10 -0.0608088
8.69999999999875e-10 -0.0608841
8.7999999999888e-10 -0.0609587
8.7999999999888e-10 -0.0610328
8.8999999999958e-10 -0.0611063
8.8999999999958e-10 -0.0611792
8.99999999998585e-10 -0.0612515
8.99999999998585e-10 -0.0613233
9.09999999999285e-10 -0.0613944
9.09999999999285e-10 -0.061465
9.19999999999984e-10 -0.0615351
9.19999999999984e-10 -0.0616046
9.2999999999899e-10 -0.0616735
9.2999999999899e-10 -0.0617419
9.39999999999689e-10 -0.0618098
9.39999999999689e-10 -0.0618772
9.49999999998695e-10 -0.061944
9.49999999998695e-10 -0.0620103
9.59999999999394e-10 -0.0620761
9.59999999999394e-10 -0.0621414
9.70000000000094e-10 -0.0622062
9.70000000000094e-10 -0.0622706
9.799999999991e-10 -0.0623344
9.799999999991e-10 -0.0623978
9.89999999999799e-10 -0.0624607
9.89999999999799e-10 -0.0625231
9.99999999998805e-10 -0.0625851
9.99999999998805e-10 -0.0626466
1.0099999999995e-09 -0.0627076
1.0099999999995e-09 -0.0627683
1.0200000000002e-09 -0.0628285
1.0200000000002e-09 -0.0628882
1.02999999999921e-09 -0.0629475
1.02999999999921e-09 -0.0630065
1.03999999999991e-09 -0.063065
1.03999999999991e-09 -0.063123
1.04999999999891e-09 -0.0631807
1.04999999999891e-09 -0.063238
1.05999999999961e-09 -0.0632949
1.05999999999961e-09 -0.0633514
1.06999999999862e-09 -0.0634075
1.06999999999862e-09 -0.0634633
1.07999999999932e-09 -0.0635186
1.07999999999932e-09 -0.0635736
1.09000000000002e-09 -0.0636283
1.09000000000002e-09 -0.0636825
1.09999999999902e-09 -0.0637364
1.09999999999902e-09 -0.06379
1.10999999999972e-09 -0.0638432
1.10999999999972e-09 -0.0638961
1.11999999999873e-09 -0.0639486
1.11999999999873e-09 -0.0640008
1.12999999999943e-09 -0.0640527
1.12999999999943e-09 -0.0641042
1.14000000000013e-09 -0.0641555
1.14000000000013e-09 -0.0642064
1.14999999999913e-09 -0.0642569
1.14999999999913e-09 -0.0643072
1.15999999999983e-09 -0.0643572
1.15999999999983e-09 -0.0644068
1.16999999999884e-09 -0.0644562
1.16999999999884e-09 -0.0645053
1.17999999999954e-09 -0.064554
1.17999999999954e-09 -0.0646025
1.18999999999854e-09 -0.0646507
1.18999999999854e-09 -0.0646986
1.19999999999924e-09 -0.0647462
1.19999999999924e-09 -0.0647936
1.20999999999994e-09 -0.0648406
1.20999999999994e-09 -0.0648874
1.21999999999895e-09 -0.0649339
1.21999999999895e-09 -0.0649802
1.22999999999965e-09 -0.0650262
1.22999999999965e-09 -0.0650719
1.23999999999865e-09 -0.0651174
1.23999999999865e-09 -0.0651626
1.24999999999935e-09 -0.0652075
1.24999999999935e-09 -0.0652523
1.26000000000005e-09 -0.0652967
1.26000000000005e-09 -0.0653409
1.26999999999906e-09 -0.0653849
1.26999999999906e-09 -0.0654286
1.27999999999976e-09 -0.065472
1.27999999999976e-09 -0.0655153
1.28999999999876e-09 -0.0655583
1.28999999999876e-09 -0.065601
1.29999999999946e-09 -0.0656435
1.29999999999946e-09 -0.0656858
1.31000000000016e-09 -0.0657279
1.31000000000016e-09 -0.0657697
1.31999999999917e-09 -0.0658113
1.31999999999917e-09 -0.0658526
1.32999999999987e-09 -0.0658938
1.32999999999987e-09 -0.0659347
1.33999999999887e-09 -0.0659754
1.33999999999887e-09 -0.0660159
1.34999999999957e-09 -0.0660561
1.34999999999957e-09 -0.0660961
1.35999999999858e-09 -0.066136
1.35999999999858e-09 -0.0661756
1.36999999999928e-09 -0.0662149
1.36999999999928e-09 -0.0662541
1.37999999999998e-09 -0.0662931
1.37999999999998e-09 -0.0663318
1.38999999999898e-09 -0.0663704
1.38999999999898e-09 -0.0664087
1.39999999999968e-09 -0.0664468
1.39999999999968e-09 -0.0664847
1.40999999999869e-09 -0.0665224
1.40999999999869e-09 -0.0665599
1.41999999999939e-09 -0.0665972
1.41999999999939e-09 -0.0666343
1.43000000000009e-09 -0.0666712
1.43000000000009e-09 -0.0667078
1.43999999999909e-09 -0.0667443
1.43999999999909e-09 -0.0667806
1.44999999999979e-09 -0.0668166
1.44999999999979e-09 -0.0668525
1.4599999999988e-09 -0.0668882
1.4599999999988e-09 -0.0669237
1.4699999999995e-09 -0.0669589
1.4699999999995e-09 -0.066994
1.4800000000002e-09 -0.0670289
1.4800000000002e-09 -0.0670636
1.4899999999992e-09 -0.067098
1.4899999999992e-09 -0.0671323
1.4999999999999e-09 -0.0671664
1.4999999999999e-09 -0.0672003
1.50999999999891e-09 -0.067234
1.50999999999891e-09 -0.0672675
1.51999999999961e-09 -0.0673008
1.51999999999961e-09 -0.0673339
1.52999999999861e-09 -0.0673669
1.52999999999861e-09 -0.0673996
1.53999999999931e-09 -0.0674321
1.53999999999931e-09 -0.0674645
1.55000000000001e-09 -0.0674967
1.55000000000001e-09 -0.0675286
1.55999999999902e-09 -0.0675604
1.55999999999902e-09 -0.067592
1.56999999999972e-09 -0.0676234
1.56999999999972e-09 -0.0676546
1.57999999999872e-09 -0.0676856
1.57999999999872e-09 -0.0677164
1.58999999999942e-09 -0.0677471
1.58999999999942e-09 -0.0677775
1.60000000000012e-09 -0.0678078
1.60000000000012e-09 -0.0678379
1.60999999999913e-09 -0.0678678
1.60999999999913e-09 -0.0678975
1.61999999999983e-09 -0.067927
1.61999999999983e-09 -0.0679563
1.62999999999883e-09 -0.0679855
1.62999999999883e-09 -0.0680144
1.63999999999953e-09 -0.0680432
1.63999999999953e-09 -0.0680718
1.64999999999854e-09 -0.0681002
1.64999999999854e-09 -0.0681285
1.65999999999924e-09 -0.0681565
1.65999999999924e-09 -0.0681844
1.66999999999993e-09 -0.068212
1.66999999999993e-09 -0.0682395
1.67999999999894e-09 -0.0682668
1.67999999999894e-09 -0.068294
1.68999999999964e-09 -0.0683209
1.68999999999964e-09 -0.0683477
1.69999999999865e-09 -0.0683743
1.69999999999865e-09 -0.0684007
1.70999999999934e-09 -0.0684269
1.70999999999934e-09 -0.068453
1.72000000000004e-09 -0.0684789
1.72000000000004e-09 -0.0685045
1.72999999999905e-09 -0.0685301
1.72999999999905e-09 -0.0685554
1.73999999999975e-09 -0.0685806
1.73999999999975e-09 -0.0686056
1.74999999999876e-09 -0.0686304
1.74999999999876e-09 -0.068655
1.75999999999945e-09 -0.0686795
1.75999999999945e-09 -0.0687038
1.77000000000015e-09 -0.0687279
1.77000000000015e-09 -0.0687518
1.77999999999916e-09 -0.0687756
1.77999999999916e-09 -0.0687992
1.78999999999986e-09 -0.0688226
1.78999999999986e-09 -0.0688459
1.79999999999886e-09 -0.0688689
1.79999999999886e-09 -0.0688918
1.80999999999956e-09 -0.0689146
1.80999999999956e-09 -0.0689372
1.81999999999857e-09 -0.0689596
1.81999999999857e-09 -0.0689818
1.82999999999927e-09 -0.0690039
1.82999999999927e-09 -0.0690258
1.83999999999997e-09 -0.0690475
1.83999999999997e-09 -0.0690691
1.84999999999897e-09 -0.0690905
1.84999999999897e-09 -0.0691117
1.85999999999967e-09 -0.0691328
1.85999999999967e-09 -0.0691537
1.86999999999868e-09 -0.0691745
1.86999999999868e-09 -0.0691951
1.87999999999938e-09 -0.0692155
1.87999999999938e-09 -0.0692358
1.89000000000008e-09 -0.0692559
1.89000000000008e-09 -0.0692758
1.89999999999908e-09 -0.0692956
1.89999999999908e-09 -0.0693152
1.90999999999978e-09 -0.0693347
1.90999999999978e-09 -0.069354
1.91999999999879e-09 -0.0693732
1.91999999999879e-09 -0.0693922
1.92999999999949e-09 -0.0694111
1.92999999999949e-09 -0.0694298
1.94000000000019e-09 -0.0694483
1.94000000000019e-09 -0.0694667
1.94999999999919e-09 -0.069485
1.94999999999919e-09 -0.0695031
1.95999999999989e-09 -0.069521
1.95999999999989e-09 -0.0695388
1.9699999999989e-09 -0.0695565
1.9699999999989e-09 -0.069574
1.9799999999996e-09 -0.0695913
1.9799999999996e-09 -0.0696085
1.9899999999986e-09 -0.0696256
1.9899999999986e-09 -0.0696425
1.9999999999993e-09 -0.0696593
1.9999999999993e-09 -0.0696759
2.01e-09 -0.0696924
2.01e-09 -0.0697087
2.01999999999901e-09 -0.0697249
2.01999999999901e-09 -0.069741
2.02999999999971e-09 -0.0697569
2.02999999999971e-09 -0.0697727
2.03999999999871e-09 -0.0697884
2.03999999999871e-09 -0.0698039
2.04999999999941e-09 -0.0698193
2.04999999999941e-09 -0.0698345
2.06000000000011e-09 -0.0698496
2.06000000000011e-09 -0.0698646
2.06999999999912e-09 -0.0698794
2.06999999999912e-09 -0.0698941
2.07999999999982e-09 -0.0699087
2.07999999999982e-09 -0.0699232
2.08999999999882e-09 -0.0699375
2.08999999999882e-09 -0.0699517
2.09999999999952e-09 -0.0699657
2.09999999999952e-09 -0.0699797
2.11000000000022e-09 -0.0699935
2.11000000000022e-09 -0.0700072
2.11999999999923e-09 -0.0700207
2.11999999999923e-09 -0.0700341
2.12999999999993e-09 -0.0700475
2.12999999999993e-09 -0.0700607
2.13999999999893e-09 -0.0700737
2.13999999999893e-09 -0.0700867
2.14999999999963e-09 -0.0700995
2.14999999999963e-09 -0.0701122
2.15999999999864e-09 -0.0701248
2.15999999999864e-09 -0.0701373
2.16999999999934e-09 -0.0701496
2.16999999999934e-09 -0.0701619
2.18000000000004e-09 -0.070174
2.18000000000004e-09 -0.070186
2.18999999999904e-09 -0.0701979
2.18999999999904e-09 -0.0702097
2.19999999999974e-09 -0.0702214
2.19999999999974e-09 -0.070233
2.20999999999875e-09 -0.0702444
2.20999999999875e-09 -0.0702558
2.21999999999945e-09 -0.070267
2.21999999999945e-09 -0.0702781
2.23000000000015e-09 -0.0702892
2.23000000000015e-09 -0.0703001
2.23999999999915e-09 -0.0703109
2.23999999999915e-09 -0.0703216
2.24999999999985e-09 -0.0703322
2.24999999999985e-09 -0.0703427
2.25999999999886e-09 -0.0703531
2.25999999999886e-09 -0.0703634
2.26999999999956e-09 -0.0703736
2.26999999999956e-09 -0.0703837
2.27999999999856e-09 -0.0703937
2.27999999999856e-09 -0.0704036
2.28999999999926e-09 -0.0704134
2.28999999999926e-09 -0.0704232
2.29999999999996e-09 -0.0704328
2.29999999999996e-09 -0.0704423
2.30999999999897e-09 -0.0704517
2.30999999999897e-09 -0.0704611
2.31999999999967e-09 -0.0704703
2.31999999999967e-09 -0.0704795
2.32999999999867e-09 -0.0704885
2.32999999999867e-09 -0.0704975
2.33999999999937e-09 -0.0705064
2.33999999999937e-09 -0.0705152
2.35000000000007e-09 -0.0705239
2.35000000000007e-09 -0.0705325
2.35999999999908e-09 -0.070541
2.35999999999908e-09 -0.0705494
2.36999999999978e-09 -0.0705578
2.36999999999978e-09 -0.0705661
2.37999999999878e-09 -0.0705743
2.37999999999878e-09 -0.0705824
2.38999999999948e-09 -0.0705904
2.38999999999948e-09 -0.0705983
2.40000000000018e-09 -0.0706062
2.40000000000018e-09 -0.070614
2.40999999999919e-09 -0.0706217
2.40999999999919e-09 -0.0706293
2.41999999999989e-09 -0.0706369
2.41999999999989e-09 -0.0706443
2.42999999999889e-09 -0.0706517
2.42999999999889e-09 -0.070659
2.43999999999959e-09 -0.0706663
2.43999999999959e-09 -0.0706735
2.4499999999986e-09 -0.0706805
2.4499999999986e-09 -0.0706876
2.4599999999993e-09 -0.0706945
2.4599999999993e-09 -0.0707014
2.46999999999999e-09 -0.0707082
2.46999999999999e-09 -0.0707149
2.479999999999e-09 -0.0707216
2.479999999999e-09 -0.0707282
2.4899999999997e-09 -0.0707347
2.4899999999997e-09 -0.0707412
2.49999999999871e-09 -0.0707476
2.49999999999871e-09 -0.0707539
2.50999999999941e-09 -0.0707601
2.50999999999941e-09 -0.0707663
2.5200000000001e-09 -0.0707724
2.5200000000001e-09 -0.0707785
2.52999999999911e-09 -0.0707845
2.52999999999911e-09 -0.0707904
2.53999999999981e-09 -0.0707963
2.53999999999981e-09 -0.0708021
2.54999999999882e-09 -0.0708079
2.54999999999882e-09 -0.0708136
2.55999999999951e-09 -0.0708192
2.55999999999951e-09 -0.0708248
2.57000000000021e-09 -0.0708303
2.57000000000021e-09 -0.0708357
2.57999999999922e-09 -0.0708411
2.57999999999922e-09 -0.0708464
2.58999999999992e-09 -0.0708517
2.58999999999992e-09 -0.0708569
2.59999999999892e-09 -0.0708621
2.59999999999892e-09 -0.0708672
2.60999999999962e-09 -0.0708723
2.60999999999962e-09 -0.0708773
2.61999999999863e-09 -0.0708822
2.61999999999863e-09 -0.0708871
2.62999999999933e-09 -0.0708919
2.62999999999933e-09 -0.0708967
2.64000000000003e-09 -0.0709015
2.64000000000003e-09 -0.0709062
2.64999999999903e-09 -0.0709108
2.64999999999903e-09 -0.0709154
2.65999999999973e-09 -0.0709199
2.65999999999973e-09 -0.0709244
2.66999999999874e-09 -0.0709288
2.66999999999874e-09 -0.0709332
2.67999999999944e-09 -0.0709376
2.67999999999944e-09 -0.0709419
2.69000000000014e-09 -0.0709461
2.69000000000014e-09 -0.0709503
2.69999999999914e-09 -0.0709545
2.69999999999914e-09 -0.0709586
2.70999999999984e-09 -0.0709626
2.70999999999984e-09 -0.0709667
2.71999999999885e-09 -0.0709706
2.71999999999885e-09 -0.0709746
2.72999999999955e-09 -0.0709785
2.72999999999955e-09 -0.0709823
2.73999999999855e-09 -0.0709861
2.73999999999855e-09 -0.0709899
2.74999999999925e-09 -0.0709936
2.74999999999925e-09 -0.0709973
2.75999999999995e-09 -0.0710009
2.75999999999995e-09 -0.0710045
2.76999999999896e-09 -0.0710081
2.76999999999896e-09 -0.0710116
2.77999999999966e-09 -0.0710151
2.77999999999966e-09 -0.0710185
2.78999999999866e-09 -0.071022
2.78999999999866e-09 -0.0710253
2.79999999999936e-09 -0.0710287
2.79999999999936e-09 -0.0710319
2.81000000000006e-09 -0.0710352
2.81000000000006e-09 -0.0710384
2.81999999999907e-09 -0.0710416
2.81999999999907e-09 -0.0710448
2.82999999999977e-09 -0.0710479
2.82999999999977e-09 -0.071051
2.83999999999877e-09 -0.071054
2.83999999999877e-09 -0.071057
2.84999999999947e-09 -0.07106
2.84999999999947e-09 -0.0710629
2.86000000000017e-09 -0.0710659
2.86000000000017e-09 -0.0710687
2.86999999999918e-09 -0.0710716
2.86999999999918e-09 -0.0710744
2.87999999999988e-09 -0.0710772
2.87999999999988e-09 -0.0710799
2.88999999999888e-09 -0.0710827
2.88999999999888e-09 -0.0710854
2.89999999999958e-09 -0.071088
2.89999999999958e-09 -0.0710906
2.90999999999859e-09 -0.0710933
2.90999999999859e-09 -0.0710958
2.91999999999929e-09 -0.0710984
2.91999999999929e-09 -0.0711009
2.92999999999999e-09 -0.0711034
2.92999999999999e-09 -0.0711058
2.93999999999899e-09 -0.0711083
2.93999999999899e-09 -0.0711107
2.94999999999969e-09 -0.071113
2.94999999999969e-09 -0.0711154
2.9599999999987e-09 -0.0711177
2.9599999999987e-09 -0.07112
2.9699999999994e-09 -0.0711223
2.9699999999994e-09 -0.0711245
2.9800000000001e-09 -0.0711267
2.9800000000001e-09 -0.0711289
2.9899999999991e-09 -0.0711311
2.9899999999991e-09 -0.0711333
2.9999999999998e-09 -0.0711354
2.9999999999998e-09 -0.0711375
3.00999999999881e-09 -0.0711395
3.00999999999881e-09 -0.0711416
3.01999999999951e-09 -0.0711436
3.01999999999951e-09 -0.0711456
3.03000000000021e-09 -0.0711476
3.03000000000021e-09 -0.0711496
3.03999999999921e-09 -0.0711515
3.03999999999921e-09 -0.0711534
3.04999999999991e-09 -0.0711553
3.04999999999991e-09 -0.0711572
3.05999999999892e-09 -0.071159
3.05999999999892e-09 -0.0711608
3.06999999999962e-09 -0.0711626
3.06999999999962e-09 -0.0711644
3.07999999999862e-09 -0.0711662
3.07999999999862e-09 -0.0711679
3.08999999999932e-09 -0.0711697
3.08999999999932e-09 -0.0711714
3.10000000000002e-09 -0.071173
3.10000000000002e-09 -0.0711747
3.10999999999903e-09 -0.0711763
3.10999999999903e-09 -0.071178
3.11999999999973e-09 -0.0711796
3.11999999999973e-09 -0.0711812
3.12999999999873e-09 -0.0711827
3.12999999999873e-09 -0.0711843
3.13999999999943e-09 -0.0711858
3.13999999999943e-09 -0.0711874
3.15000000000013e-09 -0.0711889
3.15000000000013e-09 -0.0711903
3.15999999999914e-09 -0.0711918
3.15999999999914e-09 -0.0711932
3.16999999999984e-09 -0.0711947
3.16999999999984e-09 -0.0711961
3.17999999999884e-09 -0.0711975
3.17999999999884e-09 -0.0711989
3.18999999999954e-09 -0.0712002
3.18999999999954e-09 -0.0712016
3.19999999999855e-09 -0.0712029
3.19999999999855e-09 -0.0712042
3.20999999999925e-09 -0.0712055
3.20999999999925e-09 -0.0712068
3.21999999999995e-09 -0.0712081
3.21999999999995e-09 -0.0712094
3.22999999999895e-09 -0.0712106
3.22999999999895e-09 -0.0712118
3.23999999999965e-09 -0.0712131
3.23999999999965e-09 -0.0712143
3.24999999999866e-09 -0.0712154
3.24999999999866e-09 -0.0712166
3.25999999999936e-09 -0.0712178
3.25999999999936e-09 -0.0712189
3.27000000000006e-09 -0.0712201
3.27000000000006e-09 -0.0712212
3.27999999999906e-09 -0.0712223
3.27999999999906e-09 -0.0712234
3.28999999999976e-09 -0.0712245
3.28999999999976e-09 -0.0712255
3.29999999999877e-09 -0.0712266
3.29999999999877e-09 -0.0712276
3.30999999999947e-09 -0.0712287
3.30999999999947e-09 -0.0712297
3.32000000000016e-09 -0.0712307
3.32000000000016e-09 -0.0712317
3.32999999999917e-09 -0.0712327
3.32999999999917e-09 -0.0712336
3.33999999999987e-09 -0.0712346
3.33999999999987e-09 -0.0712355
3.34999999999888e-09 -0.0712365
3.34999999999888e-09 -0.0712374
3.35999999999957e-09 -0.0712383
3.35999999999957e-09 -0.0712392
3.36999999999858e-09 -0.0712401
3.36999999999858e-09 -0.071241
3.37999999999928e-09 -0.0712419
3.37999999999928e-09 -0.0712427
3.38999999999998e-09 -0.0712436
3.38999999999998e-09 -0.0712444
3.39999999999898e-09 -0.0712453
3.39999999999898e-09 -0.0712461
3.40999999999968e-09 -0.0712469
3.40999999999968e-09 -0.0712477
3.41999999999869e-09 -0.0712485
3.41999999999869e-09 -0.0712493
3.42999999999939e-09 -0.0712501
3.42999999999939e-09 -0.0712508
3.44000000000009e-09 -0.0712516
3.44000000000009e-09 -0.0712523
3.44999999999909e-09 -0.0712531
3.44999999999909e-09 -0.0712538
3.45999999999979e-09 -0.0712545
3.45999999999979e-09 -0.0712552
3.4699999999988e-09 -0.0712559
3.4699999999988e-09 -0.0712566
3.4799999999995e-09 -0.0712573
3.4799999999995e-09 -0.071258
3.4900000000002e-09 -0.0712587
3.4900000000002e-09 -0.0712593
3.4999999999992e-09 -0.07126
3.4999999999992e-09 -0.0712606
3.5099999999999e-09 -0.0712613
3.5099999999999e-09 -0.0712619
3.51999999999891e-09 -0.0712625
3.51999999999891e-09 -0.0712632
3.52999999999961e-09 -0.0712638
3.52999999999961e-09 -0.0712644
3.53999999999861e-09 -0.071265
3.53999999999861e-09 -0.0712656
3.54999999999931e-09 -0.0712661
3.54999999999931e-09 -0.0712667
3.56000000000001e-09 -0.0712673
3.56000000000001e-09 -0.0712678
3.56999999999902e-09 -0.0712684
3.56999999999902e-09 -0.0712689
3.57999999999972e-09 -0.0712695
3.57999999999972e-09 -0.07127
3.58999999999872e-09 -0.0712705
3.58999999999872e-09 -0.0712711
3.59999999999942e-09 -0.0712716
3.59999999999942e-09 -0.0712721
3.61000000000012e-09 -0.0712726
3.61000000000012e-09 -0.0712731
3.61999999999913e-09 -0.0712736
3.61999999999913e-09 -0.0712741
3.62999999999983e-09 -0.0712745
3.62999999999983e-09 -0.071275
3.63999999999883e-09 -0.0712755
3.63999999999883e-09 -0.0712759
3.64999999999953e-09 -0.0712764
3.64999999999953e-09 -0.0712768
3.65999999999854e-09 -0.0712773
3.65999999999854e-09 -0.0712777
3.66999999999924e-09 -0.0712782
3.66999999999924e-09 -0.0712786
3.67999999999994e-09 -0.071279
3.67999999999994e-09 -0.0712794
3.68999999999894e-09 -0.0712799
3.68999999999894e-09 -0.0712803
3.69999999999964e-09 -0.0712807
3.69999999999964e-09 -0.0712811
3.70999999999865e-09 -0.0712815
3.70999999999865e-09 -0.0712818
3.71999999999935e-09 -0.0712822
3.71999999999935e-09 -0.0712826
3.73000000000005e-09 -0.071283
3.73000000000005e-09 -0.0712834
3.73999999999905e-09 -0.0712837
3.73999999999905e-09 -0.0712841
3.74999999999975e-09 -0.0712844
3.74999999999975e-09 -0.0712848
3.75999999999876e-09 -0.0712851
3.75999999999876e-09 -0.0712855
3.76999999999946e-09 -0.0712858
3.76999999999946e-09 -0.0712862
3.78000000000016e-09 -0.0712865
3.78000000000016e-09 -0.0712868
3.78999999999916e-09 -0.0712871
3.78999999999916e-09 -0.0712875
3.79999999999986e-09 -0.0712878
3.79999999999986e-09 -0.0712881
3.80999999999887e-09 -0.0712884
3.80999999999887e-09 -0.0712887
3.81999999999957e-09 -0.071289
3.81999999999957e-09 -0.0712893
3.82999999999857e-09 -0.0712896
3.82999999999857e-09 -0.0712899
3.83999999999927e-09 -0.0712902
3.83999999999927e-09 -0.0712904
3.84999999999997e-09 -0.0712907
3.84999999999997e-09 -0.071291
3.85999999999898e-09 -0.0712913
3.85999999999898e-09 -0.0712915
3.86999999999968e-09 -0.0712918
3.86999999999968e-09 -0.0712921
3.87999999999868e-09 -0.0712923
3.87999999999868e-09 -0.0712926
3.88999999999938e-09 -0.0712928
3.88999999999938e-09 -0.0712931
3.90000000000008e-09 -0.0712933
3.90000000000008e-09 -0.0712936
3.90999999999909e-09 -0.0712938
3.90999999999909e-09 -0.0712941
3.91999999999979e-09 -0.0712943
3.91999999999979e-09 -0.0712945
3.92999999999879e-09 -0.0712947
3.92999999999879e-09 -0.071295
3.93999999999949e-09 -0.0712952
3.93999999999949e-09 -0.0712954
3.95000000000019e-09 -0.0712956
3.95000000000019e-09 -0.0712958
3.9599999999992e-09 -0.0712961
3.9599999999992e-09 -0.0712963
3.9699999999999e-09 -0.0712965
3.9699999999999e-09 -0.0712967
3.9799999999989e-09 -0.0712969
3.9799999999989e-09 -0.0712971
3.9899999999996e-09 -0.0712973
3.9899999999996e-09 -0.0712975
3.99999999999861e-09 -0.0712977
3.99999999999861e-09 -0.0712978
4.00999999999931e-09 -0.071298
4.00999999999931e-09 -0.0712982
4.02000000000001e-09 -0.0712984
4.02000000000001e-09 -0.0712986
4.02999999999901e-09 -0.0712988
4.02999999999901e-09 -0.0712989
4.03999999999971e-09 -0.0712991
4.03999999999971e-09 -0.0712993
4.04999999999872e-09 -0.0712994
4.04999999999872e-09 -0.0712996
4.05999999999942e-09 -0.0712998
4.05999999999942e-09 -0.0712999
4.07000000000012e-09 -0.0713001
4.07000000000012e-09 -0.0713003
4.07999999999912e-09 -0.0713004
4.07999999999912e-09 -0.0713006
4.08999999999982e-09 -0.0713007
4.08999999999982e-09 -0.0713009
4.09999999999883e-09 -0.071301
4.09999999999883e-09 -0.0713012
4.10999999999953e-09 -0.0713013
4.10999999999953e-09 -0.0713015
4.11999999999853e-09 -0.0713016
4.11999999999853e-09 -0.0713017
4.12999999999923e-09 -0.0713019
4.12999999999923e-09 -0.071302
4.13999999999993e-09 -0.0713021
4.13999999999993e-09 -0.0713023
4.14999999999894e-09 -0.0713024
4.14999999999894e-09 -0.0713025
4.15999999999963e-09 -0.0713027
4.15999999999963e-09 -0.0713028
4.16999999999864e-09 -0.0713029
4.16999999999864e-09 -0.071303
4.17999999999934e-09 -0.0713032
4.17999999999934e-09 -0.0713033
4.19000000000004e-09 -0.0713034
4.19000000000004e-09 -0.0713035
4.19999999999904e-09 -0.0713036
4.19999999999904e-09 -0.0713037
4.20999999999974e-09 -0.0713038
4.20999999999974e-09 -0.071304
4.21999999999875e-09 -0.0713041
4.21999999999875e-09 -0.0713042
4.22999999999945e-09 -0.0713043
4.22999999999945e-09 -0.0713044
4.24000000000015e-09 -0.0713045
4.24000000000015e-09 -0.0713046
4.24999999999915e-09 -0.0713047
4.24999999999915e-09 -0.0713048
4.25999999999985e-09 -0.0713049
4.25999999999985e-09 -0.071305
4.26999999999886e-09 -0.0713051
4.26999999999886e-09 -0.0713052
4.27999999999956e-09 -0.0713053
4.27999999999956e-09 -0.0713054
4.28999999999856e-09 -0.0713054
4.28999999999856e-09 -0.0713055
4.29999999999926e-09 -0.0713056
4.29999999999926e-09 -0.0713057
4.30999999999996e-09 -0.0713058
4.30999999999996e-09 -0.0713059
4.31999999999897e-09 -0.071306
4.31999999999897e-09 -0.0713061
4.32999999999967e-09 -0.0713061
4.32999999999967e-09 -0.0713062
4.33999999999867e-09 -0.0713063
4.33999999999867e-09 -0.0713064
4.34999999999937e-09 -0.0713064
4.34999999999937e-09 -0.0713065
4.36000000000007e-09 -0.0713066
4.36000000000007e-09 -0.0713067
4.36999999999908e-09 -0.0713067
4.36999999999908e-09 -0.0713068
4.37999999999978e-09 -0.0713069
4.37999999999978e-09 -0.071307
4.38999999999878e-09 -0.071307
4.38999999999878e-09 -0.0713071
4.39999999999948e-09 -0.0713072
4.39999999999948e-09 -0.0713072
4.41000000000018e-09 -0.0713073
4.41000000000018e-09 -0.0713074
4.41999999999919e-09 -0.0713074
4.41999999999919e-09 -0.0713075
4.42999999999989e-09 -0.0713076
4.42999999999989e-09 -0.0713076
4.43999999999889e-09 -0.0713077
4.43999999999889e-09 -0.0713077
4.44999999999959e-09 -0.0713078
4.44999999999959e-09 -0.0713079
4.4599999999986e-09 -0.0713079
4.4599999999986e-09 -0.071308
4.4699999999993e-09 -0.071308
4.4699999999993e-09 -0.0713081
4.48e-09 -0.0713081
4.48e-09 -0.0713082
4.489999999999e-09 -0.0713082
4.489999999999e-09 -0.0713083
4.4999999999997e-09 -0.0713083
4.4999999999997e-09 -0.0713084
4.50999999999871e-09 -0.0713084
4.50999999999871e-09 -0.0713085
4.51999999999941e-09 -0.0713085
4.51999999999941e-09 -0.0713086
4.53000000000011e-09 -0.0713086
4.53000000000011e-09 -0.0713087
4.53999999999911e-09 -0.0713087
4.53999999999911e-09 -0.0713088
4.54999999999981e-09 -0.0713088
4.54999999999981e-09 -0.0713089
4.55999999999882e-09 -0.0713089
4.55999999999882e-09 -0.071309
4.56999999999952e-09 -0.071309
4.56999999999952e-09 -0.071309
4.58000000000022e-09 -0.0713091
4.58000000000022e-09 -0.0713091
4.58999999999922e-09 -0.0713092
4.58999999999922e-09 -0.0713092
4.59999999999992e-09 -0.0713092
4.59999999999992e-09 -0.0713093
4.60999999999893e-09 -0.0713093
4.60999999999893e-09 -0.0713094
4.61999999999963e-09 -0.0713094
4.61999999999963e-09 -0.0713094
4.62999999999863e-09 -0.0713095
4.62999999999863e-09 -0.0713095
4.63999999999933e-09 -0.0713095
4.63999999999933e-09 -0.0713096
4.65000000000003e-09 -0.0713096
4.65000000000003e-09 -0.0713096
4.65999999999904e-09 -0.0713097
4.65999999999904e-09 -0.0713097
4.66999999999974e-09 -0.0713097
4.66999999999974e-09 -0.0713098
4.67999999999874e-09 -0.0713098
4.67999999999874e-09 -0.0713098
4.68999999999944e-09 -0.0713099
4.68999999999944e-09 -0.0713099
4.70000000000014e-09 -0.0713099
4.70000000000014e-09 -0.0713099
4.70999999999915e-09 -0.07131
4.70999999999915e-09 -0.07131
4.71999999999985e-09 -0.07131
4.71999999999985e-09 -0.0713101
4.72999999999885e-09 -0.0713101
4.72999999999885e-09 -0.0713101
4.73999999999955e-09 -0.0713101
4.73999999999955e-09 -0.0713102
4.74999999999856e-09 -0.0713102
4.74999999999856e-09 -0.0713102
4.75999999999926e-09 -0.0713102
4.75999999999926e-09 -0.0713103
4.76999999999996e-09 -0.0713103
4.76999999999996e-09 -0.0713103
4.77999999999896e-09 -0.0713103
4.77999999999896e-09 -0.0713104
4.78999999999966e-09 -0.0713104
4.78999999999966e-09 -0.0713104
4.79999999999867e-09 -0.0713104
4.79999999999867e-09 -0.0713105
4.80999999999937e-09 -0.0713105
4.80999999999937e-09 -0.0713105
4.82000000000007e-09 -0.0713105
4.82000000000007e-09 -0.0713105
4.82999999999907e-09 -0.0713106
4.82999999999907e-09 -0.0713106
4.83999999999977e-09 -0.0713106
4.83999999999977e-09 -0.0713106
4.84999999999878e-09 -0.0713106
4.84999999999878e-09 -0.0713107
4.85999999999948e-09 -0.0713107
4.85999999999948e-09 -0.0713107
4.87000000000018e-09 -0.0713107
4.87000000000018e-09 -0.0713107
4.87999999999918e-09 -0.0713107
4.87999999999918e-09 -0.0713108
4.88999999999988e-09 -0.0713108
4.88999999999988e-09 -0.0713108
4.89999999999889e-09 -0.0713108
4.89999999999889e-09 -0.0713108
4.90999999999959e-09 -0.0713108
4.90999999999959e-09 -0.0713109
4.91999999999859e-09 -0.0713109
4.91999999999859e-09 -0.0713109
4.92999999999929e-09 -0.0713109
4.92999999999929e-09 -0.0713109
4.93999999999999e-09 -0.0713109
4.93999999999999e-09 -0.0713109
4.949999999999e-09 -0.071311
4.949999999999e-09 -0.071311
4.9599999999997e-09 -0.071311
4.9599999999997e-09 -0.071311
4.9699999999987e-09 -0.071311
4.9699999999987e-09 -0.071311
4.9799999999994e-09 -0.071311
4.9799999999994e-09 -0.0713111
4.9900000000001e-09 -0.0713111
4.9900000000001e-09 -0.0713111
4.99999999999911e-09 -0.0713111
4.99999999999911e-09 -0.0713111
5.0099999999998e-09 -0.0713111
5.0099999999998e-09 -0.0713111
5.01999999999881e-09 -0.0713111
5.01999999999881e-09 -0.0713111
5.02999999999951e-09 -0.0713112
5.02999999999951e-09 -0.0713112
5.04000000000021e-09 -0.0713112
5.04000000000021e-09 -0.0713112
5.04999999999921e-09 -0.0713112
5.04999999999921e-09 -0.0713112
5.05999999999991e-09 -0.0713112
5.05999999999991e-09 -0.0713112
5.06999999999892e-09 -0.0713112
5.06999999999892e-09 -0.0713112
5.07999999999962e-09 -0.0713113
5.07999999999962e-09 -0.0713113
5.08999999999862e-09 -0.0713113
5.08999999999862e-09 -0.0713113
5.09999999999932e-09 -0.0713113
5.09999999999932e-09 -0.0713113
5.11000000000002e-09 -0.0713113
5.11000000000002e-09 -0.0713113
5.11999999999903e-09 -0.0713113
5.11999999999903e-09 -0.0713113
5.12999999999973e-09 -0.0713113
5.12999999999973e-09 -0.0713113
5.13999999999873e-09 -0.0713114
5.13999999999873e-09 -0.0713114
5.14999999999943e-09 -0.0713114
5.14999999999943e-09 -0.0713114
5.16000000000013e-09 -0.0713114
5.16000000000013e-09 -0.0713114
5.16999999999914e-09 -0.0713114
5.16999999999914e-09 -0.0713114
5.17999999999984e-09 -0.0713114
5.17999999999984e-09 -0.0713114
5.18999999999884e-09 -0.0713114
5.18999999999884e-09 -0.0713114
5.19999999999954e-09 -0.0713114
5.19999999999954e-09 -0.0713114
5.20999999999855e-09 -0.0713114
5.20999999999855e-09 -0.0713115
5.21999999999925e-09 -0.0713115
5.21999999999925e-09 -0.0713115
5.22999999999995e-09 -0.0713115
5.22999999999995e-09 -0.0713115
5.23999999999895e-09 -0.0713115
5.23999999999895e-09 -0.0713115
5.24999999999965e-09 -0.0713115
5.24999999999965e-09 -0.0713115
5.25999999999866e-09 -0.0713115
5.25999999999866e-09 -0.0713115
5.26999999999936e-09 -0.0713115
5.26999999999936e-09 -0.0713115
5.28000000000006e-09 -0.0713115
5.28000000000006e-09 -0.0713115
5.28999999999906e-09 -0.0713115
5.28999999999906e-09 -0.0713115
5.29999999999976e-09 -0.0713115
5.29999999999976e-09 -0.0713115
5.30999999999877e-09 -0.0713115
5.30999999999877e-09 -0.0713115
5.31999999999947e-09 -0.0713115
5.31999999999947e-09 -0.0713116
5.33000000000017e-09 -0.0713116
5.33000000000017e-09 -0.0713116
5.33999999999917e-09 -0.0713116
5.33999999999917e-09 -0.0713116
5.34999999999987e-09 -0.0713116
5.34999999999987e-09 -0.0713116
5.35999999999888e-09 -0.0713116
5.35999999999888e-09 -0.0713116
5.36999999999958e-09 -0.0713116
5.36999999999958e-09 -0.0713116
5.37999999999858e-09 -0.0713116
5.37999999999858e-09 -0.0713116
5.38999999999928e-09 -0.0713116
5.38999999999928e-09 -0.0713116
5.39999999999998e-09 -0.0713116
5.39999999999998e-09 -0.0713116
5.40999999999899e-09 -0.0713116
5.40999999999899e-09 -0.0713116
5.41999999999969e-09 -0.0713116
5.41999999999969e-09 -0.0713116
5.42999999999869e-09 -0.0713116
5.42999999999869e-09 -0.0713116
5.43999999999939e-09 -0.0713116
5.43999999999939e-09 -0.0713116
5.45000000000009e-09 -0.0713116
5.45000000000009e-09 -0.0713116
5.4599999999991e-09 -0.0713116
5.4599999999991e-09 -0.0713116
5.4699999999998e-09 -0.0713116
5.4699999999998e-09 -0.0713116
5.4799999999988e-09 -0.0713116
5.4799999999988e-09 -0.0713116
5.4899999999995e-09 -0.0713116
5.4899999999995e-09 -0.0713116
5.5000000000002e-09 -0.0713116
5.5000000000002e-09 -0.0713116
5.50999999999921e-09 -0.0713116
5.50999999999921e-09 -0.0713117
5.51999999999991e-09 -0.0713117
5.51999999999991e-09 -0.0713117
5.52999999999891e-09 -0.0713117
5.52999999999891e-09 -0.0713117
5.53999999999961e-09 -0.0713117
5.53999999999961e-09 -0.0713117
5.54999999999862e-09 -0.0713117
5.54999999999862e-09 -0.0713117
5.55999999999932e-09 -0.0713117
5.55999999999932e-09 -0.0713117
5.57000000000002e-09 -0.0713117
5.57000000000002e-09 -0.0713117
5.57999999999902e-09 -0.0713117
5.57999999999902e-09 -0.0713117
5.58999999999972e-09 -0.0713117
5.58999999999972e-09 -0.0713117
5.59999999999873e-09 -0.0713117
5.59999999999873e-09 -0.0713117
5.60999999999943e-09 -0.0713117
5.60999999999943e-09 -0.0713117
5.62000000000013e-09 -0.0713117
5.62000000000013e-09 -0.0713117
5.62999999999913e-09 -0.0713117
5.62999999999913e-09 -0.0713117
5.63999999999983e-09 -0.0713117
5.63999999999983e-09 -0.0713117
5.64999999999884e-09 -0.0713117
5.64999999999884e-09 -0.0713117
5.65999999999954e-09 -0.0713117
5.65999999999954e-09 -0.0713117
5.66999999999854e-09 -0.0713117
5.66999999999854e-09 -0.0713117
5.67999999999924e-09 -0.0713117
5.67999999999924e-09 -0.0713117
5.68999999999994e-09 -0.0713117
5.68999999999994e-09 -0.0713117
5.69999999999895e-09 -0.0713117
5.69999999999895e-09 -0.0713117
5.70999999999965e-09 -0.0713117
5.70999999999965e-09 -0.0713117
5.71999999999865e-09 -0.0713117
5.71999999999865e-09 -0.0713117
5.72999999999935e-09 -0.0713117
5.72999999999935e-09 -0.0713117
5.74000000000005e-09 -0.0713117
5.74000000000005e-09 -0.0713117
5.74999999999906e-09 -0.0713117
5.74999999999906e-09 -0.0713117
5.75999999999976e-09 -0.0713117
5.75999999999976e-09 -0.0713117
5.76999999999876e-09 -0.0713117
5.76999999999876e-09 -0.0713117
5.77999999999946e-09 -0.0713117
5.77999999999946e-09 -0.0713117
5.79000000000016e-09 -0.0713117
5.79000000000016e-09 -0.0713117
5.79999999999917e-09 -0.0713117
5.79999999999917e-09 -0.0713117
5.80999999999986e-09 -0.0713117
5.80999999999986e-09 -0.0713117
5.81999999999887e-09 -0.0713117
5.81999999999887e-09 -0.0713117
5.82999999999957e-09 -0.0713117
5.82999999999957e-09 -0.0713117
5.83999999999858e-09 -0.0713117
5.83999999999858e-09 -0.0713117
5.84999999999927e-09 -0.0713117
5.84999999999927e-09 -0.0713117
5.85999999999997e-09 -0.0713117
5.85999999999997e-09 -0.0713117
5.86999999999898e-09 -0.0713117
5.86999999999898e-09 -0.0713117
5.87999999999968e-09 -0.0713117
5.87999999999968e-09 -0.0713117
5.88999999999868e-09 -0.0713117
5.88999999999868e-09 -0.0713117
5.89999999999938e-09 -0.0713117
5.89999999999938e-09 -0.0713117
5.91000000000008e-09 -0.0713117
5.91000000000008e-09 -0.0713117
5.91999999999909e-09 -0.0713117
5.91999999999909e-09 -0.0713117
5.92999999999979e-09 -0.0713117
5.92999999999979e-09 -0.0713117
5.93999999999879e-09 -0.0713117
5.93999999999879e-09 -0.0713117
5.94999999999949e-09 -0.0713117
5.94999999999949e-09 -0.0713117
5.96000000000019e-09 -0.0713117
5.96000000000019e-09 -0.0713117
5.9699999999992e-09 -0.0713117
5.9699999999992e-09 -0.0713117
5.9799999999999e-09 -0.0713117
5.9799999999999e-09 -0.0713117
5.9899999999989e-09 -0.0713117
5.9899999999989e-09 -0.0713117
5.9999999999996e-09 -0.0713117
5.9999999999996e-09 -0.0713117
6.00999999999861e-09 -0.0713117
6.00999999999861e-09 -0.0713117
6.01999999999931e-09 -0.0713117
6.01999999999931e-09 -0.0713117
6.03000000000001e-09 -0.0713117
6.03000000000001e-09 -0.0713117
6.03999999999901e-09 -0.0713117
6.03999999999901e-09 -0.0713117
6.04999999999971e-09 -0.0713117
6.04999999999971e-09 -0.0713117
6.05999999999872e-09 -0.0713117
6.05999999999872e-09 -0.0713117
6.06999999999942e-09 -0.0713117
6.06999999999942e-09 -0.0713117
6.08000000000012e-09 -0.0713117
6.08000000000012e-09 -0.0713117
6.08999999999912e-09 -0.0713117
6.08999999999912e-09 -0.0713117
6.09999999999982e-09 -0.0713117
6.09999999999982e-09 -0.0713117
6.10999999999883e-09 -0.0713117
6.10999999999883e-09 -0.0713117
6.11999999999953e-09 -0.0713117
6.11999999999953e-09 -0.0713117
6.12999999999853e-09 -0.0713117
6.12999999999853e-09 -0.0713117
6.13999999999923e-09 -0.0713117
6.13999999999923e-09 -0.0713117
6.14999999999993e-09 -0.0713117
6.14999999999993e-09 -0.0713117
6.15999999999894e-09 -0.0713117
6.15999999999894e-09 -0.0713117
6.16999999999964e-09 -0.0713117
6.16999999999964e-09 -0.0713117
6.17999999999864e-09 -0.0713117
6.17999999999864e-09 -0.0713117
6.18999999999934e-09 -0.0713117
6.18999999999934e-09 -0.0713117
6.20000000000004e-09 -0.0713117
6.20000000000004e-09 -0.0713117
6.20999999999905e-09 -0.0713117
6.20999999999905e-09 -0.0713117
6.21999999999975e-09 -0.0713117
6.21999999999975e-09 -0.0713117
6.22999999999875e-09 -0.0713117
6.22999999999875e-09 -0.0713117
6.23999999999945e-09 -0.0713117
6.23999999999945e-09 -0.0713117
6.25000000000015e-09 -0.0713117
6.25000000000015e-09 -0.0713117
6.25999999999916e-09 -0.0713117
6.25999999999916e-09 -0.0713117
6.26999999999986e-09 -0.0713117
6.26999999999986e-09 -0.0713117
6.27999999999886e-09 -0.0713117
6.27999999999886e-09 -0.0713117
6.28999999999956e-09 -0.0713117
6.28999999999956e-09 -0.0713116
6.29999999999857e-09 -0.0713116
6.29999999999857e-09 -0.0713116
6.30999999999927e-09 -0.0713116
6.30999999999927e-09 -0.0713116
6.31999999999997e-09 -0.0713116
6.31999999999997e-09 -0.0713116
6.32999999999897e-09 -0.0713116
6.32999999999897e-09 -0.0713116
6.33999999999967e-09 -0.0713116
6.33999999999967e-09 -0.0713116
6.34999999999868e-09 -0.0713116
6.34999999999868e-09 -0.0713116
6.35999999999938e-09 -0.0713116
6.35999999999938e-09 -0.0713116
6.37000000000008e-09 -0.0713116
6.37000000000008e-09 -0.0713116
6.37999999999908e-09 -0.0713116
6.37999999999908e-09 -0.0713116
6.38999999999978e-09 -0.0713116
6.38999999999978e-09 -0.0713116
6.39999999999879e-09 -0.0713116
6.39999999999879e-09 -0.0713116
6.40999999999949e-09 -0.0713116
6.40999999999949e-09 -0.0713116
6.42000000000019e-09 -0.0713116
6.42000000000019e-09 -0.0713116
6.42999999999919e-09 -0.0713116
6.42999999999919e-09 -0.0713116
6.43999999999989e-09 -0.0713116
6.43999999999989e-09 -0.0713116
6.4499999999989e-09 -0.0713116
6.4499999999989e-09 -0.0713116
6.4599999999996e-09 -0.0713116
6.4599999999996e-09 -0.0713116
6.4699999999986e-09 -0.0713116
6.4699999999986e-09 -0.0713116
6.4799999999993e-09 -0.0713116
6.4799999999993e-09 -0.0713116
6.49e-09 -0.0713116
6.49e-09 -0.0713116
6.49999999999901e-09 -0.0713116
6.49999999999901e-09 -0.0713116
6.50999999999971e-09 -0.0713116
6.50999999999971e-09 -0.0713116
6.51999999999871e-09 -0.0713116
6.51999999999871e-09 -0.0713116
6.52999999999941e-09 -0.0713116
6.52999999999941e-09 -0.0713116
6.54000000000011e-09 -0.0713116
6.54000000000011e-09 -0.0713116
6.54999999999912e-09 -0.0713116
6.54999999999912e-09 -0.0713116
6.55999999999982e-09 -0.0713116
6.55999999999982e-09 -0.0713116
6.56999999999882e-09 -0.0713116
6.56999999999882e-09 -0.0713116
6.57999999999952e-09 -0.0713116
6.57999999999952e-09 -0.0713116
6.59000000000022e-09 -0.0713116
6.59000000000022e-09 -0.0713116
6.59999999999923e-09 -0.0713116
6.59999999999923e-09 -0.0713116
6.60999999999992e-09 -0.0713116
6.60999999999992e-09 -0.0713116
6.61999999999893e-09 -0.0713116
6.61999999999893e-09 -0.0713116
6.62999999999963e-09 -0.0713116
6.62999999999963e-09 -0.0713116
6.63999999999864e-09 -0.0713116
6.63999999999864e-09 -0.0713116
6.64999999999933e-09 -0.0713116
6.64999999999933e-09 -0.0713116
6.66000000000003e-09 -0.0713116
6.66000000000003e-09 -0.0713116
6.66999999999904e-09 -0.0713116
6.66999999999904e-09 -0.0713116
6.67999999999974e-09 -0.0713116
6.67999999999974e-09 -0.0713116
6.68999999999875e-09 -0.0713116
6.68999999999875e-09 -0.0713116
6.69999999999944e-09 -0.0713116
6.69999999999944e-09 -0.0713116
6.71000000000014e-09 -0.0713116
6.71000000000014e-09 -0.0713116
6.71999999999915e-09 -0.0713116
6.71999999999915e-09 -0.0713116
6.72999999999985e-09 -0.0713116
6.72999999999985e-09 -0.0713116
6.73999999999885e-09 -0.0713116
6.73999999999885e-09 -0.0713116
6.74999999999955e-09 -0.0713116
6.74999999999955e-09 -0.0713116
6.75999999999856e-09 -0.0713116
6.75999999999856e-09 -0.0713116
6.76999999999926e-09 -0.0713116
6.76999999999926e-09 -0.0713116
6.77999999999996e-09 -0.0713116
6.77999999999996e-09 -0.0713116
6.78999999999896e-09 -0.0713116
6.78999999999896e-09 -0.0713116
6.79999999999966e-09 -0.0713116
6.79999999999966e-09 -0.0713116
6.80999999999867e-09 -0.0713116
6.80999999999867e-09 -0.0713116
6.81999999999937e-09 -0.0713116
6.81999999999937e-09 -0.0713116
6.83000000000007e-09 -0.0713116
6.83000000000007e-09 -0.0713116
6.83999999999907e-09 -0.0713116
6.83999999999907e-09 -0.0713116
6.84999999999977e-09 -0.0713116
6.84999999999977e-09 -0.0713116
6.85999999999878e-09 -0.0713116
6.85999999999878e-09 -0.0713116
6.86999999999948e-09 -0.0713116
6.86999999999948e-09 -0.0713116
6.88000000000018e-09 -0.0713116
6.88000000000018e-09 -0.0713116
6.88999999999918e-09 -0.0713116
6.88999999999918e-09 -0.0713116
6.89999999999988e-09 -0.0713116
6.89999999999988e-09 -0.0713116
6.90999999999889e-09 -0.0713116
6.90999999999889e-09 -0.0713116
6.91999999999959e-09 -0.0713116
6.91999999999959e-09 -0.0713116
6.92999999999859e-09 -0.0713116
6.92999999999859e-09 -0.0713116
6.93999999999929e-09 -0.0713116
6.93999999999929e-09 -0.0713116
6.94999999999999e-09 -0.0713116
6.94999999999999e-09 -0.0713116
6.959999999999e-09 -0.0713116
6.959999999999e-09 -0.0713116
6.9699999999997e-09 -0.0713116
6.9699999999997e-09 -0.0713116
6.9799999999987e-09 -0.0713116
6.9799999999987e-09 -0.0713116
6.9899999999994e-09 -0.0713116
6.9899999999994e-09 -0.0713116
7.0000000000001e-09 -0.0713116
7.0000000000001e-09 -0.0713116
7.00999999999911e-09 -0.0713116
7.00999999999911e-09 -0.0713116
7.01999999999981e-09 -0.0713116
7.01999999999981e-09 -0.0713116
7.02999999999881e-09 -0.0713116
7.02999999999881e-09 -0.0713116
7.03999999999951e-09 -0.0713116
7.03999999999951e-09 -0.0713116
7.05000000000021e-09 -0.0713116
7.05000000000021e-09 -0.0713116
7.05999999999922e-09 -0.0713116
7.05999999999922e-09 -0.0713116
7.06999999999992e-09 -0.0713116
7.06999999999992e-09 -0.0713116
7.07999999999892e-09 -0.0713116
7.07999999999892e-09 -0.0713116
7.08999999999962e-09 -0.0713116
7.08999999999962e-09 -0.0713116
7.09999999999863e-09 -0.0713116
7.09999999999863e-09 -0.0713116
7.10999999999933e-09 -0.0713116
7.10999999999933e-09 -0.0713116
7.12000000000003e-09 -0.0713116
7.12000000000003e-09 -0.0713116
7.12999999999903e-09 -0.0713116
7.12999999999903e-09 -0.0713116
7.13999999999973e-09 -0.0713116
7.13999999999973e-09 -0.0713116
7.14999999999874e-09 -0.0713116
7.14999999999874e-09 -0.0713116
7.15999999999944e-09 -0.0713116
7.15999999999944e-09 -0.0713116
7.17000000000014e-09 -0.0713116
7.17000000000014e-09 -0.0713116
7.17999999999914e-09 -0.0713116
7.17999999999914e-09 -0.0713116
7.18999999999984e-09 -0.0713116
7.18999999999984e-09 -0.0713116
7.19999999999885e-09 -0.0713116
7.19999999999885e-09 -0.0713116
7.20999999999955e-09 -0.0713116
7.20999999999955e-09 -0.0713116
7.21999999999855e-09 -0.0713116
7.21999999999855e-09 -0.0713116
7.22999999999925e-09 -0.0713116
7.22999999999925e-09 -0.0713116
7.23999999999995e-09 -0.0713116
7.23999999999995e-09 -0.0713116
7.24999999999896e-09 -0.0713116
7.24999999999896e-09 -0.0713116
7.25999999999966e-09 -0.0713116
7.25999999999966e-09 -0.0713116
7.26999999999866e-09 -0.0713116
7.26999999999866e-09 -0.0713116
7.27999999999936e-09 -0.0713116
7.27999999999936e-09 -0.0713116
7.29000000000006e-09 -0.0713116
7.29000000000006e-09 -0.0713116
7.29999999999907e-09 -0.0713116
7.29999999999907e-09 -0.0713116
7.30999999999977e-09 -0.0713116
7.30999999999977e-09 -0.0713116
7.31999999999877e-09 -0.0713116
7.31999999999877e-09 -0.0713116
7.32999999999947e-09 -0.0713116
7.32999999999947e-09 -0.0713116
7.34000000000017e-09 -0.0713116
7.34000000000017e-09 -0.0713116
7.34999999999918e-09 -0.0713116
7.34999999999918e-09 -0.0713116
7.35999999999988e-09 -0.0713116
7.35999999999988e-09 -0.0713116
7.36999999999888e-09 -0.0713116
7.36999999999888e-09 -0.0713116
7.37999999999958e-09 -0.0713116
7.37999999999958e-09 -0.0713116
7.38999999999859e-09 -0.0713116
7.38999999999859e-09 -0.0713116
7.39999999999929e-09 -0.0713116
7.39999999999929e-09 -0.0713116
7.40999999999998e-09 -0.0713116
7.40999999999998e-09 -0.0713116
7.41999999999899e-09 -0.0713116
7.41999999999899e-09 -0.0713116
7.42999999999969e-09 -0.0713116
7.42999999999969e-09 -0.0713116
7.4399999999987e-09 -0.0713116
7.4399999999987e-09 -0.0713116
7.4499999999994e-09 -0.0713116
7.4499999999994e-09 -0.0713116
7.46000000000009e-09 -0.0713116
7.46000000000009e-09 -0.0713116
7.4699999999991e-09 -0.0713116
7.4699999999991e-09 -0.0713116
7.4799999999998e-09 -0.0713116
7.4799999999998e-09 -0.0713116
7.48999999999881e-09 -0.0713116
7.48999999999881e-09 -0.0713116
7.4999999999995e-09 -0.0713116
7.4999999999995e-09 -0.0713116
7.5100000000002e-09 -0.0713116
7.5100000000002e-09 -0.0713116
7.51999999999921e-09 -0.0713116
7.51999999999921e-09 -0.0713116
7.52999999999991e-09 -0.0713116
7.52999999999991e-09 -0.0713116
7.53999999999891e-09 -0.0713116
7.53999999999891e-09 -0.0713116
7.54999999999961e-09 -0.0713116
7.54999999999961e-09 -0.0713116
7.55999999999862e-09 -0.0713116
7.55999999999862e-09 -0.0713116
7.56999999999932e-09 -0.0713116
7.56999999999932e-09 -0.0713116
7.58000000000002e-09 -0.0713116
7.58000000000002e-09 -0.0713116
7.58999999999902e-09 -0.0713116
7.58999999999902e-09 -0.0713116
7.59999999999972e-09 -0.0713116
7.59999999999972e-09 -0.0713116
7.60999999999873e-09 -0.0713116
7.60999999999873e-09 -0.0713116
7.61999999999943e-09 -0.0713116
7.61999999999943e-09 -0.0713116
7.63000000000013e-09 -0.0713116
7.63000000000013e-09 -0.0713116
7.63999999999913e-09 -0.0713116
7.63999999999913e-09 -0.0713116
7.64999999999983e-09 -0.0713115
7.64999999999983e-09 -0.0713115
7.65999999999884e-09 -0.0713115
7.65999999999884e-09 -0.0713115
7.66999999999954e-09 -0.0713115
7.66999999999954e-09 -0.0713115
7.67999999999854e-09 -0.0713115
7.67999999999854e-09 -0.0713115
7.68999999999924e-09 -0.0713115
7.68999999999924e-09 -0.0713115
7.69999999999994e-09 -0.0713115
7.69999999999994e-09 -0.0713115
7.70999999999895e-09 -0.0713115
7.70999999999895e-09 -0.0713115
7.71999999999965e-09 -0.0713115
7.71999999999965e-09 -0.0713115
7.72999999999865e-09 -0.0713115
7.72999999999865e-09 -0.0713115
7.73999999999935e-09 -0.0713115
7.73999999999935e-09 -0.0713115
7.75000000000005e-09 -0.0713115
7.75000000000005e-09 -0.0713115
7.75999999999906e-09 -0.0713115
7.75999999999906e-09 -0.0713115
7.76999999999976e-09 -0.0713115
7.76999999999976e-09 -0.0713115
7.77999999999876e-09 -0.0713115
7.77999999999876e-09 -0.0713115
7.78999999999946e-09 -0.0713115
7.78999999999946e-09 -0.0713115
7.80000000000016e-09 -0.0713115
7.80000000000016e-09 -0.0713115
7.80999999999917e-09 -0.0713115
7.80999999999917e-09 -0.0713115
7.81999999999987e-09 -0.0713115
7.81999999999987e-09 -0.0713115
7.82999999999887e-09 -0.0713115
7.82999999999887e-09 -0.0713115
7.83999999999957e-09 -0.0713115
7.83999999999957e-09 -0.0713115
7.84999999999858e-09 -0.0713115
7.84999999999858e-09 -0.0713115
7.85999999999928e-09 -0.0713115
7.85999999999928e-09 -0.0713115
7.86999999999998e-09 -0.0713115
7.86999999999998e-09 -0.0713115
7.87999999999898e-09 -0.0713115
7.87999999999898e-09 -0.0713115
7.88999999999968e-09 -0.0713115
7.88999999999968e-09 -0.0713115
7.89999999999869e-09 -0.0713115
7.89999999999869e-09 -0.0713115
7.90999999999939e-09 -0.0713115
7.90999999999939e-09 -0.0713115
7.92000000000009e-09 -0.0713115
7.92000000000009e-09 -0.0713115
7.92999999999909e-09 -0.0713115
7.92999999999909e-09 -0.0713115
7.93999999999979e-09 -0.0713115
7.93999999999979e-09 -0.0713115
7.9499999999988e-09 -0.0713115
7.9499999999988e-09 -0.0713115
7.9599999999995e-09 -0.0713115
7.9599999999995e-09 -0.0713115
7.9700000000002e-09 -0.0713115
7.9700000000002e-09 -0.0713115
7.9799999999992e-09 -0.0713115
7.9799999999992e-09 -0.0713115
7.9899999999999e-09 -0.0713115
7.9899999999999e-09 -0.0713115
7.99999999999891e-09 -0.0713115
7.99999999999891e-09 -0.0713115
8.00999999999961e-09 -0.0713115
8.00999999999961e-09 -0.0713115
8.01999999999861e-09 -0.0713115
8.01999999999861e-09 -0.0713115
8.02999999999931e-09 -0.0713115
8.02999999999931e-09 -0.0713115
8.04000000000001e-09 -0.0713115
8.04000000000001e-09 -0.0713115
8.04999999999902e-09 -0.0713115
8.04999999999902e-09 -0.0713115
8.05999999999972e-09 -0.0713115
8.05999999999972e-09 -0.0713115
8.06999999999872e-09 -0.0713115
8.06999999999872e-09 -0.0713115
8.07999999999942e-09 -0.0713115
8.07999999999942e-09 -0.0713115
8.09000000000012e-09 -0.0713115
8.09000000000012e-09 -0.0713115
8.09999999999913e-09 -0.0713115
8.09999999999913e-09 -0.0713115
8.10999999999983e-09 -0.0713115
8.10999999999983e-09 -0.0713115
8.11999999999883e-09 -0.0713115
8.11999999999883e-09 -0.0713115
8.12999999999953e-09 -0.0713115
8.12999999999953e-09 -0.0713115
8.13999999999854e-09 -0.0713115
8.13999999999854e-09 -0.0713115
8.14999999999924e-09 -0.0713115
8.14999999999924e-09 -0.0713115
8.15999999999994e-09 -0.0713115
8.15999999999994e-09 -0.0713115
8.16999999999894e-09 -0.0713115
8.16999999999894e-09 -0.0713115
8.17999999999964e-09 -0.0713115
8.17999999999964e-09 -0.0713115
8.18999999999865e-09 -0.0713115
8.18999999999865e-09 -0.0713115
8.19999999999935e-09 -0.0713115
8.19999999999935e-09 -0.0713115
8.21000000000005e-09 -0.0713115
8.21000000000005e-09 -0.0713115
8.21999999999905e-09 -0.0713115
8.21999999999905e-09 -0.0713115
8.22999999999975e-09 -0.0713115
8.22999999999975e-09 -0.0713115
8.23999999999876e-09 -0.0713115
8.23999999999876e-09 -0.0713115
8.24999999999946e-09 -0.0713115
8.24999999999946e-09 -0.0713115
8.26000000000015e-09 -0.0713115
8.26000000000015e-09 -0.0713115
8.26999999999916e-09 -0.0713115
8.26999999999916e-09 -0.0713115
8.27999999999986e-09 -0.0713115
8.27999999999986e-09 -0.0713115
8.28999999999887e-09 -0.0713115
8.28999999999887e-09 -0.0713115
8.29999999999956e-09 -0.0713115
8.29999999999956e-09 -0.0713115
8.30999999999857e-09 -0.0713115
8.30999999999857e-09 -0.0713115
8.31999999999927e-09 -0.0713115
8.31999999999927e-09 -0.0713115
8.32999999999997e-09 -0.0713115
8.32999999999997e-09 -0.0713115
8.33999999999897e-09 -0.0713115
8.33999999999897e-09 -0.0713115
8.34999999999967e-09 -0.0713115
8.34999999999967e-09 -0.0713115
8.35999999999868e-09 -0.0713115
8.35999999999868e-09 -0.0713115
8.36999999999938e-09 -0.0713115
8.36999999999938e-09 -0.0713115
8.38000000000008e-09 -0.0713115
8.38000000000008e-09 -0.0713115
8.38999999999908e-09 -0.0713115
8.38999999999908e-09 -0.0713115
8.39999999999978e-09 -0.0713115
8.39999999999978e-09 -0.0713115
8.40999999999879e-09 -0.0713115
8.40999999999879e-09 -0.0713115
8.41999999999949e-09 -0.0713115
8.41999999999949e-09 -0.0713115
8.43000000000019e-09 -0.0713115
8.43000000000019e-09 -0.0713115
8.43999999999919e-09 -0.0713115
8.43999999999919e-09 -0.0713115
8.44999999999989e-09 -0.0713115
8.44999999999989e-09 -0.0713115
8.4599999999989e-09 -0.0713115
8.4599999999989e-09 -0.0713115
8.4699999999996e-09 -0.0713115
8.4699999999996e-09 -0.0713115
8.4799999999986e-09 -0.0713115
8.4799999999986e-09 -0.0713115
8.4899999999993e-09 -0.0713115
8.4899999999993e-09 -0.0713115
8.5e-09 -0.0713115
8.5e-09 -0.0713115
8.50999999999901e-09 -0.0713115
8.50999999999901e-09 -0.0713115
8.51999999999971e-09 -0.0713115
8.51999999999971e-09 -0.0713115
8.52999999999871e-09 -0.0713115
8.52999999999871e-09 -0.0713115
8.53999999999941e-09 -0.0713115
8.53999999999941e-09 -0.0713115
8.55000000000011e-09 -0.0713115
8.55000000000011e-09 -0.0713115
8.55999999999912e-09 -0.0713115
8.55999999999912e-09 -0.0713115
8.56999999999982e-09 -0.0713115
8.56999999999982e-09 -0.0713115
8.57999999999882e-09 -0.0713115
8.57999999999882e-09 -0.0713115
8.58999999999952e-09 -0.0713115
8.58999999999952e-09 -0.0713115
8.59999999999853e-09 -0.0713115
8.59999999999853e-09 -0.0713115
8.60999999999923e-09 -0.0713115
8.60999999999923e-09 -0.0713115
8.61999999999993e-09 -0.0713115
8.61999999999993e-09 -0.0713115
8.62999999999893e-09 -0.0713115
8.62999999999893e-09 -0.0713115
8.63999999999963e-09 -0.0713115
8.63999999999963e-09 -0.0713115
8.64999999999864e-09 -0.0713115
8.64999999999864e-09 -0.0713115
8.65999999999934e-09 -0.0713115
8.65999999999934e-09 -0.0713115
8.67000000000004e-09 -0.0713115
8.67000000000004e-09 -0.0713115
8.67999999999904e-09 -0.0713115
8.67999999999904e-09 -0.0713115
8.68999999999974e-09 -0.0713115
8.68999999999974e-09 -0.0713115
8.69999999999875e-09 -0.0713115
8.69999999999875e-09 -0.0713115
8.70999999999945e-09 -0.0713115
8.70999999999945e-09 -0.0713115
8.72000000000015e-09 -0.0713115
8.72000000000015e-09 -0.0713115
8.72999999999915e-09 -0.0713115
8.72999999999915e-09 -0.0713115
8.73999999999985e-09 -0.0713115
8.73999999999985e-09 -0.0713115
8.74999999999886e-09 -0.0713115
8.74999999999886e-09 -0.0713115
8.75999999999956e-09 -0.0713115
8.75999999999956e-09 -0.0713115
8.76999999999856e-09 -0.0713115
8.76999999999856e-09 -0.0713115
8.77999999999926e-09 -0.0713115
8.77999999999926e-09 -0.0713115
8.78999999999996e-09 -0.0713115
8.78999999999996e-09 -0.0713115
8.79999999999897e-09 -0.0713115
8.79999999999897e-09 -0.0713115
8.80999999999967e-09 -0.0713115
8.80999999999967e-09 -0.0713115
8.81999999999867e-09 -0.0713115
8.81999999999867e-09 -0.0713115
8.82999999999937e-09 -0.0713115
8.82999999999937e-09 -0.0713115
8.84000000000007e-09 -0.0713115
8.84000000000007e-09 -0.0713115
8.84999999999908e-09 -0.0713115
8.84999999999908e-09 -0.0713115
8.85999999999978e-09 -0.0713115
8.85999999999978e-09 -0.0713115
8.86999999999878e-09 -0.0713115
8.86999999999878e-09 -0.0713115
8.87999999999948e-09 -0.0713115
8.87999999999948e-09 -0.0713115
8.89000000000018e-09 -0.0713115
8.89000000000018e-09 -0.0713115
8.89999999999919e-09 -0.0713115
8.89999999999919e-09 -0.0713115
8.90999999999989e-09 -0.0713115
8.90999999999989e-09 -0.0713115
8.91999999999889e-09 -0.0713115
8.91999999999889e-09 -0.0713115
8.92999999999959e-09 -0.0713115
8.92999999999959e-09 -0.0713115
8.9399999999986e-09 -0.0713115
8.9399999999986e-09 -0.0713115
8.9499999999993e-09 -0.0713115
8.9499999999993e-09 -0.0713115
8.96e-09 -0.0713115
8.96e-09 -0.0713115
8.969999999999e-09 -0.0713115
8.969999999999e-09 -0.0713115
8.9799999999997e-09 -0.0713115
8.9799999999997e-09 -0.0713115
8.98999999999871e-09 -0.0713115
8.98999999999871e-09 -0.0713115
8.99999999999941e-09 -0.0713115
8.99999999999941e-09 -0.0713115
9.01000000000011e-09 -0.0713115
9.01000000000011e-09 -0.0713115
9.01999999999911e-09 -0.0713115
9.01999999999911e-09 -0.0713115
9.02999999999981e-09 -0.0713115
9.02999999999981e-09 -0.0713115
9.03999999999882e-09 -0.0713115
9.03999999999882e-09 -0.0713115
9.04999999999952e-09 -0.0713115
9.04999999999952e-09 -0.0713115
9.06000000000021e-09 -0.0713115
9.06000000000021e-09 -0.0713115
9.06999999999922e-09 -0.0713115
9.06999999999922e-09 -0.0713115
9.07999999999992e-09 -0.0713115
9.07999999999992e-09 -0.0713115
9.08999999999893e-09 -0.0713115
9.08999999999893e-09 -0.0713115
9.09999999999962e-09 -0.0713115
9.09999999999962e-09 -0.0713115
9.10999999999863e-09 -0.0713115
9.10999999999863e-09 -0.0713115
9.11999999999933e-09 -0.0713115
9.11999999999933e-09 -0.0713115
9.13000000000003e-09 -0.0713115
9.13000000000003e-09 -0.0713115
9.13999999999903e-09 -0.0713115
9.13999999999903e-09 -0.0713115
9.14999999999973e-09 -0.0713115
9.14999999999973e-09 -0.0713115
9.15999999999874e-09 -0.0713115
9.15999999999874e-09 -0.0713115
9.16999999999944e-09 -0.0713115
9.16999999999944e-09 -0.0713115
9.18000000000014e-09 -0.0713115
9.18000000000014e-09 -0.0713115
9.18999999999914e-09 -0.0713115
9.18999999999914e-09 -0.0713115
9.19999999999984e-09 -0.0713115
9.19999999999984e-09 -0.0713115
9.20999999999885e-09 -0.0713115
9.20999999999885e-09 -0.0713115
9.21999999999955e-09 -0.0713115
9.21999999999955e-09 -0.0713115
9.22999999999855e-09 -0.0713115
9.22999999999855e-09 -0.0713115
9.23999999999925e-09 -0.0713115
9.23999999999925e-09 -0.0713115
9.24999999999995e-09 -0.0713115
9.24999999999995e-09 -0.0713115
9.25999999999896e-09 -0.0713115
9.25999999999896e-09 -0.0713115
9.26999999999966e-09 -0.0713115
9.26999999999966e-09 -0.0713115
9.27999999999866e-09 -0.0713115
9.27999999999866e-09 -0.0713115
9.28999999999936e-09 -0.0713115
9.28999999999936e-09 -0.0713115
9.30000000000006e-09 -0.0713115
9.30000000000006e-09 -0.0713115
9.30999999999907e-09 -0.0713115
9.30999999999907e-09 -0.0713115
9.31999999999977e-09 -0.0713115
9.31999999999977e-09 -0.0713115
9.32999999999877e-09 -0.0713115
9.32999999999877e-09 -0.0713115
9.33999999999947e-09 -0.0713115
9.33999999999947e-09 -0.0713115
9.35000000000017e-09 -0.0713115
9.35000000000017e-09 -0.0713115
9.35999999999918e-09 -0.0713115
9.35999999999918e-09 -0.0713115
9.36999999999988e-09 -0.0713115
9.36999999999988e-09 -0.0713115
9.37999999999888e-09 -0.0713115
9.37999999999888e-09 -0.0713115
9.38999999999958e-09 -0.0713115
9.38999999999958e-09 -0.0713115
9.39999999999859e-09 -0.0713115
9.39999999999859e-09 -0.0713115
9.40999999999929e-09 -0.0713115
9.40999999999929e-09 -0.0713115
9.41999999999999e-09 -0.0713115
9.41999999999999e-09 -0.0713115
9.42999999999899e-09 -0.0713115
9.42999999999899e-09 -0.0713115
9.43999999999969e-09 -0.0713115
9.43999999999969e-09 -0.0713115
9.4499999999987e-09 -0.0713115
9.4499999999987e-09 -0.0713115
9.4599999999994e-09 -0.0713115
9.4599999999994e-09 -0.0713115
9.4700000000001e-09 -0.0713115
9.4700000000001e-09 -0.0713115
9.4799999999991e-09 -0.0713115
9.4799999999991e-09 -0.0713115
9.4899999999998e-09 -0.0713115
9.4899999999998e-09 -0.0713115
9.49999999999881e-09 -0.0713115
9.49999999999881e-09 -0.0713115
9.50999999999951e-09 -0.0713115
9.50999999999951e-09 -0.0713115
9.52000000000021e-09 -0.0713115
9.52000000000021e-09 -0.0713115
9.52999999999921e-09 -0.0713115
9.52999999999921e-09 -0.0713115
9.53999999999991e-09 -0.0713115
9.53999999999991e-09 -0.0713115
9.54999999999892e-09 -0.0713115
9.54999999999892e-09 -0.0713115
9.55999999999962e-09 -0.0713115
9.55999999999962e-09 -0.0713115
9.56999999999862e-09 -0.0713115
9.56999999999862e-09 -0.0713115
9.57999999999932e-09 -0.0713115
9.57999999999932e-09 -0.0713115
9.59000000000002e-09 -0.0713115
9.59000000000002e-09 -0.0713115
9.59999999999903e-09 -0.0713115
9.59999999999903e-09 -0.0713115
9.60999999999973e-09 -0.0713115
9.60999999999973e-09 -0.0713115
9.61999999999873e-09 -0.0713115
9.61999999999873e-09 -0.0713115
9.62999999999943e-09 -0.0713115
9.62999999999943e-09 -0.0713115
9.64000000000013e-09 -0.0713115
9.64000000000013e-09 -0.0713115
9.64999999999914e-09 -0.0713115
9.64999999999914e-09 -0.0713115
9.65999999999984e-09 -0.0713115
9.65999999999984e-09 -0.0713115
9.66999999999884e-09 -0.0713115
9.66999999999884e-09 -0.0713115
9.67999999999954e-09 -0.0713115
9.67999999999954e-09 -0.0713115
9.68999999999855e-09 -0.0713115
9.68999999999855e-09 -0.0713115
9.69999999999925e-09 -0.0713115
9.69999999999925e-09 -0.0713115
9.70999999999995e-09 -0.0713115
9.70999999999995e-09 -0.0713115
9.71999999999895e-09 -0.0713115
9.71999999999895e-09 -0.0713115
9.72999999999965e-09 -0.0713115
9.72999999999965e-09 -0.0713115
9.73999999999866e-09 -0.0713115
9.73999999999866e-09 -0.0713115
9.74999999999936e-09 -0.0713115
9.74999999999936e-09 -0.0713115
9.76000000000006e-09 -0.0713115
9.76000000000006e-09 -0.0713115
9.76999999999906e-09 -0.0713115
9.76999999999906e-09 -0.0713115
9.77999999999976e-09 -0.0713115
9.77999999999976e-09 -0.0713115
9.78999999999877e-09 -0.0713115
9.78999999999877e-09 -0.0713115
9.79999999999947e-09 -0.0713115
9.79999999999947e-09 -0.0713115
9.81000000000017e-09 -0.0713115
9.81000000000017e-09 -0.0713115
9.81999999999917e-09 -0.0713115
9.81999999999917e-09 -0.0713115
9.82999999999987e-09 -0.0713115
9.82999999999987e-09 -0.0713115
9.83999999999888e-09 -0.0713115
9.83999999999888e-09 -0.0713115
9.84999999999958e-09 -0.0713115
9.84999999999958e-09 -0.0713115
9.85999999999858e-09 -0.0713115
9.85999999999858e-09 -0.0713115
9.86999999999928e-09 -0.0713115
9.86999999999928e-09 -0.0713115
9.87999999999998e-09 -0.0713115
9.87999999999998e-09 -0.0713115
9.88999999999899e-09 -0.0713115
9.88999999999899e-09 -0.0713115
9.89999999999968e-09 -0.0713115
9.89999999999968e-09 -0.0713115
9.90999999999869e-09 -0.0713115
9.90999999999869e-09 -0.0713115
9.91999999999939e-09 -0.0713115
9.91999999999939e-09 -0.0713115
9.93000000000009e-09 -0.0713115
9.93000000000009e-09 -0.0713115
9.9399999999991e-09 -0.0713115
9.9399999999991e-09 -0.0713115
9.94999999999979e-09 -0.0713115
9.94999999999979e-09 -0.0713115
9.9599999999988e-09 -0.0713115
9.9599999999988e-09 -0.0713115
9.9699999999995e-09 -0.0713115
9.9699999999995e-09 -0.0713115
9.9800000000002e-09 -0.0713115
9.9800000000002e-09 -0.0713115
9.9899999999992e-09 -0.0713115
9.9899999999992e-09 -0.0712965
9.9899999999992e-09 -0.0712145
9.9899999999992e-09 -0.0711481
9.9899999999992e-09 -0.0710974


==> figures/Transitiondatamos/group_56_segment_841.txt <==
time vOut
0 -0.0436482
0 -0.043668
9.99999999900549e-12 -0.0436548
9.99999999900549e-12 -0.0436388
9.99999999900549e-12 -0.0436194
1.9999999999705e-11 -0.0435985
1.9999999999705e-11 -0.0435785
2.99999999987105e-11 -0.0435591
2.99999999987105e-11 -0.0435425
3.99999999994101e-11 -0.0435283
3.99999999994101e-11 -0.0435182
4.99999999984156e-11 -0.0435117
4.99999999984156e-11 -0.04351
5.99999999991151e-11 -0.0435126
5.99999999991151e-11 -0.0435203
6.99999999998147e-11 -0.0435326
6.99999999998147e-11 -0.0435502
7.99999999988202e-11 -0.0435724
7.99999999988202e-11 -0.0435998
8.99999999995197e-11 -0.0436318
8.99999999995197e-11 -0.0436688
9.99999999985252e-11 -0.0437103
9.99999999985252e-11 -0.0437565
1.09999999999225e-10 -0.043807
1.09999999999225e-10 -0.0438619
1.19999999999924e-10 -0.043921
1.19999999999924e-10 -0.0439841
1.2999999999893e-10 -0.0440512
1.2999999999893e-10 -0.044122
1.39999999999629e-10 -0.0441965
1.39999999999629e-10 -0.0442746
1.49999999998635e-10 -0.0443559
1.49999999998635e-10 -0.0444406
1.59999999999334e-10 -0.0445284
1.59999999999334e-10 -0.0446193
1.70000000000034e-10 -0.044713
1.70000000000034e-10 -0.0448095
1.79999999999039e-10 -0.0449086
1.79999999999039e-10 -0.0450103
1.89999999999739e-10 -0.0451144
1.89999999999739e-10 -0.0452209
1.99999999998744e-10 -0.0453296
1.99999999998744e-10 -0.0454404
2.09999999999444e-10 -0.0455532
2.09999999999444e-10 -0.045668
2.1999999999845e-10 -0.0457846
2.1999999999845e-10 -0.045903
2.29999999999149e-10 -0.046023
2.29999999999149e-10 -0.0461446
2.39999999999849e-10 -0.0462677
2.39999999999849e-10 -0.0463922
2.49999999998854e-10 -0.046518
2.49999999998854e-10 -0.0466451
2.59999999999554e-10 -0.0467734
2.59999999999554e-10 -0.0469028
2.69999999998559e-10 -0.0470333
2.69999999998559e-10 -0.0471648
2.79999999999259e-10 -0.0472971
2.79999999999259e-10 -0.0474304
2.89999999999958e-10 -0.0475644
2.89999999999958e-10 -0.0476991
2.99999999998964e-10 -0.0478346
2.99999999998964e-10 -0.0479706
3.09999999999663e-10 -0.0481072
3.09999999999663e-10 -0.0482443
3.19999999998669e-10 -0.0483819
3.19999999998669e-10 -0.0485199
3.29999999999368e-10 -0.0486583
3.29999999999368e-10 -0.048797
3.39999999998374e-10 -0.0489359
3.39999999998374e-10 -0.0490751
3.49999999999073e-10 -0.0492145
3.49999999999073e-10 -0.049354
3.59999999999773e-10 -0.0494936
3.59999999999773e-10 -0.0496332
3.69999999998778e-10 -0.0497729
3.69999999998778e-10 -0.0499126
3.79999999999478e-10 -0.0500522
3.79999999999478e-10 -0.0501918
3.89999999998483e-10 -0.0503312
3.89999999998483e-10 -0.0504705
3.99999999999183e-10 -0.0506096
3.99999999999183e-10 -0.0507485
4.09999999999883e-10 -0.0508871
4.09999999999883e-10 -0.0510255
4.19999999998888e-10 -0.0511636
4.19999999998888e-10 -0.0513013
4.29999999999588e-10 -0.0514388
4.29999999999588e-10 -0.0515758
4.39999999998593e-10 -0.0517124
4.39999999998593e-10 -0.0518487
4.49999999999293e-10 -0.0519845
4.49999999999293e-10 -0.0521198
4.59999999999992e-10 -0.0522546
4.59999999999992e-10 -0.0523889
4.69999999998998e-10 -0.0525228
4.69999999998998e-10 -0.052656
4.79999999999697e-10 -0.0527888
4.79999999999697e-10 -0.0529209
4.89999999998703e-10 -0.0530525
4.89999999998703e-10 -0.0531834
4.99999999999402e-10 -0.0533137
4.99999999999402e-10 -0.0534434
5.09999999998408e-10 -0.0535725
5.09999999998408e-10 -0.0537009
5.19999999999107e-10 -0.0538286
5.19999999999107e-10 -0.0539556
5.29999999999807e-10 -0.054082
5.29999999999807e-10 -0.0542076
5.39999999998812e-10 -0.0543325
5.39999999998812e-10 -0.0544567
5.49999999999512e-10 -0.0545802
5.49999999999512e-10 -0.0547029
5.59999999998517e-10 -0.0548249
5.59999999998517e-10 -0.0549461
5.69999999999217e-10 -0.0550666
5.69999999999217e-10 -0.0551862
5.79999999999917e-10 -0.0553052
5.79999999999917e-10 -0.0554233
5.89999999998922e-10 -0.0555407
5.89999999998922e-10 -0.0556572
5.99999999999622e-10 -0.055773
5.99999999999622e-10 -0.055888
6.09999999998627e-10 -0.0560022
6.09999999998627e-10 -0.0561156
6.19999999999327e-10 -0.0562282
6.19999999999327e-10 -0.05634
6.30000000000026e-10 -0.056451
6.30000000000026e-10 -0.0565611
6.39999999999032e-10 -0.0566705
6.39999999999032e-10 -0.0567791
6.49999999999731e-10 -0.0568868
6.49999999999731e-10 -0.0569937
6.59999999998737e-10 -0.0570999
6.59999999998737e-10 -0.0572052
6.69999999999436e-10 -0.0573097
6.69999999999436e-10 -0.0574135
6.79999999998442e-10 -0.0575164
6.79999999998442e-10 -0.0576185
6.89999999999141e-10 -0.0577198
6.89999999999141e-10 -0.0578203
6.99999999999841e-10 -0.0579201
6.99999999999841e-10 -0.058019
7.09999999998846e-10 -0.0581172
7.09999999998846e-10 -0.0582145
7.19999999999546e-10 -0.0583111
7.19999999999546e-10 -0.0584069
7.29999999998551e-10 -0.058502
7.29999999998551e-10 -0.0585962
7.39999999999251e-10 -0.0586897
7.39999999999251e-10 -0.0587825
7.4999999999995e-10 -0.0588745
7.4999999999995e-10 -0.0589657
7.59999999998956e-10 -0.0590562
7.59999999998956e-10 -0.0591459
7.69999999999656e-10 -0.0592349
7.69999999999656e-10 -0.0593232
7.79999999998661e-10 -0.0594107
7.79999999998661e-10 -0.0594976
7.89999999999361e-10 -0.0595837
7.89999999999361e-10 -0.0596691
7.99999999998366e-10 -0.0597538
7.99999999998366e-10 -0.0598378
8.09999999999066e-10 -0.0599211
8.09999999999066e-10 -0.0600037
8.19999999999765e-10 -0.0600857
8.19999999999765e-10 -0.0601669
8.29999999998771e-10 -0.0602475
8.29999999998771e-10 -0.0603275
8.3999999999947e-10 -0.0604067
8.3999999999947e-10 -0.0604854
8.49999999998476e-10 -0.0605634
8.49999999998476e-10 -0.0606407
8.59999999999175e-10 -0.0607174
8.59999999999175e-10 -0.0607935
8.69999999999875e-10 -0.060869
8.69999999999875e-10 -0.0609439
8.7999999999888e-10 -0.0610181
8.7999999999888e-10 -0.0610918
8.8999999999958e-10 -0.0611649
8.8999999999958e-10 -0.0612374
8.99999999998585e-10 -0.0613093
8.99999999998585e-10 -0.0613806
9.09999999999285e-10 -0.0614514
9.09999999999285e-10 -0.0615216
9.19999999999984e-10 -0.0615913
9.19999999999984e-10 -0.0616604
9.2999999999899e-10 -0.0617289
9.2999999999899e-10 -0.061797
9.39999999999689e-10 -0.0618645
9.39999999999689e-10 -0.0619315
9.49999999998695e-10 -0.0619979
9.49999999998695e-10 -0.0620639
9.59999999999394e-10 -0.0621294
9.59999999999394e-10 -0.0621943
9.699999999984e-10 -0.0622588
9.699999999984e-10 -0.0623228
9.799999999991e-10 -0.0623863
9.799999999991e-10 -0.0624494
9.89999999999799e-10 -0.0625119
9.89999999999799e-10 -0.062574
9.99999999998805e-10 -0.0626357
9.99999999998805e-10 -0.0626969
1.0099999999995e-09 -0.0627577
1.0099999999995e-09 -0.062818
1.01999999999851e-09 -0.0628779
1.01999999999851e-09 -0.0629374
1.02999999999921e-09 -0.0629964
1.02999999999921e-09 -0.0630551
1.03999999999991e-09 -0.0631133
1.03999999999991e-09 -0.0631711
1.04999999999891e-09 -0.0632285
1.04999999999891e-09 -0.0632855
1.05999999999961e-09 -0.0633422
1.05999999999961e-09 -0.0633984
1.06999999999862e-09 -0.0634543
1.06999999999862e-09 -0.0635097
1.07999999999932e-09 -0.0635649
1.07999999999932e-09 -0.0636196
1.09000000000002e-09 -0.063674
1.09000000000002e-09 -0.063728
1.09999999999902e-09 -0.0637817
1.09999999999902e-09 -0.063835
1.10999999999972e-09 -0.063888
1.10999999999972e-09 -0.0639407
1.11999999999873e-09 -0.063993
1.11999999999873e-09 -0.064045
1.12999999999943e-09 -0.0640966
1.12999999999943e-09 -0.0641479
1.13999999999843e-09 -0.0641989
1.13999999999843e-09 -0.0642496
1.14999999999913e-09 -0.0643
1.14999999999913e-09 -0.0643501
1.15999999999983e-09 -0.0643998
1.15999999999983e-09 -0.0644493
1.16999999999884e-09 -0.0644985
1.16999999999884e-09 -0.0645473
1.17999999999954e-09 -0.0645959
1.17999999999954e-09 -0.0646442
1.18999999999854e-09 -0.0646922
1.18999999999854e-09 -0.0647399
1.19999999999924e-09 -0.0647873
1.19999999999924e-09 -0.0648345
1.20999999999994e-09 -0.0648814
1.20999999999994e-09 -0.064928
1.21999999999895e-09 -0.0649743
1.21999999999895e-09 -0.0650204
1.22999999999965e-09 -0.0650662
1.22999999999965e-09 -0.0651118
1.23999999999865e-09 -0.0651571
1.23999999999865e-09 -0.0652021
1.24999999999935e-09 -0.0652469
1.24999999999935e-09 -0.0652914
1.26000000000005e-09 -0.0653357
1.26000000000005e-09 -0.0653797
1.26999999999906e-09 -0.0654235
1.26999999999906e-09 -0.065467
1.27999999999976e-09 -0.0655103
1.27999999999976e-09 -0.0655534
1.28999999999876e-09 -0.0655962
1.28999999999876e-09 -0.0656388
1.29999999999946e-09 -0.0656812
1.29999999999946e-09 -0.0657233
1.30999999999847e-09 -0.0657652
1.30999999999847e-09 -0.0658069
1.31999999999917e-09 -0.0658483
1.31999999999917e-09 -0.0658895
1.32999999999987e-09 -0.0659305
1.32999999999987e-09 -0.0659712
1.33999999999887e-09 -0.0660118
1.33999999999887e-09 -0.0660521
1.34999999999957e-09 -0.0660922
1.34999999999957e-09 -0.0661321
1.35999999999858e-09 -0.0661717
1.35999999999858e-09 -0.0662112
1.36999999999928e-09 -0.0662504
1.36999999999928e-09 -0.0662894
1.37999999999998e-09 -0.0663282
1.37999999999998e-09 -0.0663668
1.38999999999898e-09 -0.0664052
1.38999999999898e-09 -0.0664434
1.39999999999968e-09 -0.0664813
1.39999999999968e-09 -0.0665191
1.40999999999869e-09 -0.0665566
1.40999999999869e-09 -0.066594
1.41999999999939e-09 -0.0666311
1.41999999999939e-09 -0.066668
1.42999999999839e-09 -0.0667048
1.42999999999839e-09 -0.0667413
1.43999999999909e-09 -0.0667776
1.43999999999909e-09 -0.0668137
1.44999999999979e-09 -0.0668496
1.44999999999979e-09 -0.0668854
1.4599999999988e-09 -0.0669209
1.4599999999988e-09 -0.0669562
1.4699999999995e-09 -0.0669913
1.4699999999995e-09 -0.0670262
1.4799999999985e-09 -0.067061
1.4799999999985e-09 -0.0670955
1.4899999999992e-09 -0.0671298
1.4899999999992e-09 -0.0671639
1.4999999999999e-09 -0.0671979
1.4999999999999e-09 -0.0672316
1.50999999999891e-09 -0.0672652
1.50999999999891e-09 -0.0672985
1.51999999999961e-09 -0.0673317
1.51999999999961e-09 -0.0673646
1.52999999999861e-09 -0.0673974
1.52999999999861e-09 -0.06743
1.53999999999931e-09 -0.0674624
1.53999999999931e-09 -0.0674946
1.55000000000001e-09 -0.0675266
1.55000000000001e-09 -0.0675584
1.55999999999902e-09 -0.06759
1.55999999999902e-09 -0.0676214
1.56999999999972e-09 -0.0676527
1.56999999999972e-09 -0.0676837
1.57999999999872e-09 -0.0677146
1.57999999999872e-09 -0.0677453
1.58999999999942e-09 -0.0677758
1.58999999999942e-09 -0.0678061
1.59999999999843e-09 -0.0678362
1.59999999999843e-09 -0.0678661
1.60999999999913e-09 -0.0678958
1.60999999999913e-09 -0.0679254
1.61999999999983e-09 -0.0679547
1.61999999999983e-09 -0.0679839
1.62999999999883e-09 -0.0680129
1.62999999999883e-09 -0.0680417
1.63999999999953e-09 -0.0680703
1.63999999999953e-09 -0.0680988
1.64999999999854e-09 -0.068127
1.64999999999854e-09 -0.0681551
1.65999999999924e-09 -0.068183
1.65999999999924e-09 -0.0682107
1.66999999999993e-09 -0.0682382
1.66999999999993e-09 -0.0682655
1.67999999999894e-09 -0.0682927
1.67999999999894e-09 -0.0683197
1.68999999999964e-09 -0.0683465
1.68999999999964e-09 -0.0683731
1.69999999999865e-09 -0.0683995
1.69999999999865e-09 -0.0684258
1.70999999999934e-09 -0.0684518
1.70999999999934e-09 -0.0684777
1.72000000000004e-09 -0.0685035
1.72000000000004e-09 -0.068529
1.72999999999905e-09 -0.0685544
1.72999999999905e-09 -0.0685795
1.73999999999975e-09 -0.0686045
1.73999999999975e-09 -0.0686294
1.74999999999876e-09 -0.068654
1.74999999999876e-09 -0.0686785
1.75999999999945e-09 -0.0687028
1.75999999999945e-09 -0.068727
1.76999999999846e-09 -0.0687509
1.76999999999846e-09 -0.0687747
1.77999999999916e-09 -0.0687983
1.77999999999916e-09 -0.0688218
1.78999999999986e-09 -0.068845
1.78999999999986e-09 -0.0688681
1.79999999999886e-09 -0.0688911
1.79999999999886e-09 -0.0689138
1.80999999999956e-09 -0.0689364
1.80999999999956e-09 -0.0689588
1.81999999999857e-09 -0.0689811
1.81999999999857e-09 -0.0690032
1.82999999999927e-09 -0.0690251
1.82999999999927e-09 -0.0690468
1.83999999999997e-09 -0.0690684
1.83999999999997e-09 -0.0690898
1.84999999999897e-09 -0.0691111
1.84999999999897e-09 -0.0691322
1.85999999999967e-09 -0.0691531
1.85999999999967e-09 -0.0691739
1.86999999999868e-09 -0.0691945
1.86999999999868e-09 -0.0692149
1.87999999999938e-09 -0.0692352
1.87999999999938e-09 -0.0692553
1.88999999999838e-09 -0.0692753
1.88999999999838e-09 -0.0692951
1.89999999999908e-09 -0.0693147
1.89999999999908e-09 -0.0693342
1.90999999999978e-09 -0.0693536
1.90999999999978e-09 -0.0693727
1.91999999999879e-09 -0.0693918
1.91999999999879e-09 -0.0694106
1.92999999999949e-09 -0.0694293
1.92999999999949e-09 -0.0694479
1.93999999999849e-09 -0.0694663
1.93999999999849e-09 -0.0694846
1.94999999999919e-09 -0.0695027
1.94999999999919e-09 -0.0695206
1.95999999999989e-09 -0.0695384
1.95999999999989e-09 -0.0695561
1.9699999999989e-09 -0.0695736
1.9699999999989e-09 -0.069591
1.9799999999996e-09 -0.0696082
1.9799999999996e-09 -0.0696252
1.9899999999986e-09 -0.0696422
1.9899999999986e-09 -0.0696589
1.9999999999993e-09 -0.0696756
1.9999999999993e-09 -0.0696921
2.01e-09 -0.0697084
2.01e-09 -0.0697246
2.01999999999901e-09 -0.0697407
2.01999999999901e-09 -0.0697567
2.02999999999971e-09 -0.0697725
2.02999999999971e-09 -0.0697881
2.03999999999871e-09 -0.0698036
2.03999999999871e-09 -0.069819
2.04999999999941e-09 -0.0698343
2.04999999999941e-09 -0.0698494
2.05999999999842e-09 -0.0698644
2.05999999999842e-09 -0.0698792
2.06999999999912e-09 -0.0698939
2.06999999999912e-09 -0.0699085
2.07999999999982e-09 -0.069923
2.07999999999982e-09 -0.0699373
2.08999999999882e-09 -0.0699515
2.08999999999882e-09 -0.0699656
2.09999999999952e-09 -0.0699795
2.09999999999952e-09 -0.0699933
2.10999999999853e-09 -0.070007
2.10999999999853e-09 -0.0700206
2.11999999999923e-09 -0.070034
2.11999999999923e-09 -0.0700473
2.12999999999993e-09 -0.0700605
2.12999999999993e-09 -0.0700736
2.13999999999893e-09 -0.0700865
2.13999999999893e-09 -0.0700994
2.14999999999963e-09 -0.0701121
2.14999999999963e-09 -0.0701247
2.15999999999864e-09 -0.0701372
2.15999999999864e-09 -0.0701495
2.16999999999934e-09 -0.0701618
2.16999999999934e-09 -0.0701739
2.18000000000004e-09 -0.0701859
2.18000000000004e-09 -0.0701978
2.18999999999904e-09 -0.0702096
2.18999999999904e-09 -0.0702213
2.19999999999974e-09 -0.0702329
2.19999999999974e-09 -0.0702443
2.20999999999875e-09 -0.0702557
2.20999999999875e-09 -0.0702669
2.21999999999945e-09 -0.0702781
2.21999999999945e-09 -0.0702891
2.22999999999845e-09 -0.0703
2.22999999999845e-09 -0.0703108
2.23999999999915e-09 -0.0703216
2.23999999999915e-09 -0.0703322
2.24999999999985e-09 -0.0703427
2.24999999999985e-09 -0.0703531
2.25999999999886e-09 -0.0703634
2.25999999999886e-09 -0.0703736
2.26999999999956e-09 -0.0703837
2.26999999999956e-09 -0.0703937
2.27999999999856e-09 -0.0704036
2.27999999999856e-09 -0.0704134
2.28999999999926e-09 -0.0704231
2.28999999999926e-09 -0.0704328
2.29999999999996e-09 -0.0704423
2.29999999999996e-09 -0.0704517
2.30999999999897e-09 -0.0704611
2.30999999999897e-09 -0.0704703
2.31999999999967e-09 -0.0704795
2.31999999999967e-09 -0.0704885
2.32999999999867e-09 -0.0704975
2.32999999999867e-09 -0.0705064
2.33999999999937e-09 -0.0705152
2.33999999999937e-09 -0.0705239
2.34999999999838e-09 -0.0705325
2.34999999999838e-09 -0.070541
2.35999999999908e-09 -0.0705495
2.35999999999908e-09 -0.0705578
2.36999999999978e-09 -0.0705661
2.36999999999978e-09 -0.0705743
2.37999999999878e-09 -0.0705824
2.37999999999878e-09 -0.0705904
2.38999999999948e-09 -0.0705984
2.38999999999948e-09 -0.0706062
2.39999999999849e-09 -0.070614
2.39999999999849e-09 -0.0706217
2.40999999999919e-09 -0.0706294
2.40999999999919e-09 -0.0706369
2.41999999999989e-09 -0.0706444
2.41999999999989e-09 -0.0706518
2.42999999999889e-09 -0.0706591
2.42999999999889e-09 -0.0706663
2.43999999999959e-09 -0.0706735
2.43999999999959e-09 -0.0706806
2.4499999999986e-09 -0.0706876
2.4499999999986e-09 -0.0706946
2.4599999999993e-09 -0.0707014
2.4599999999993e-09 -0.0707082
2.46999999999999e-09 -0.070715
2.46999999999999e-09 -0.0707216
2.479999999999e-09 -0.0707282
2.479999999999e-09 -0.0707348
2.4899999999997e-09 -0.0707412
2.4899999999997e-09 -0.0707476
2.49999999999871e-09 -0.0707539
2.49999999999871e-09 -0.0707602
2.50999999999941e-09 -0.0707664
2.50999999999941e-09 -0.0707725
2.51999999999841e-09 -0.0707786
2.51999999999841e-09 -0.0707846
2.52999999999911e-09 -0.0707905
2.52999999999911e-09 -0.0707964
2.53999999999981e-09 -0.0708022
2.53999999999981e-09 -0.0708079
2.54999999999882e-09 -0.0708136
2.54999999999882e-09 -0.0708192
2.55999999999951e-09 -0.0708248
2.55999999999951e-09 -0.0708303
2.56999999999852e-09 -0.0708358
2.56999999999852e-09 -0.0708412
2.57999999999922e-09 -0.0708465
2.57999999999922e-09 -0.0708518
2.58999999999992e-09 -0.070857
2.58999999999992e-09 -0.0708622
2.59999999999892e-09 -0.0708673
2.59999999999892e-09 -0.0708723
2.60999999999962e-09 -0.0708773
2.60999999999962e-09 -0.0708823
2.61999999999863e-09 -0.0708872
2.61999999999863e-09 -0.070892
2.62999999999933e-09 -0.0708968
2.62999999999933e-09 -0.0709015
2.64000000000003e-09 -0.0709062
2.64000000000003e-09 -0.0709109
2.64999999999903e-09 -0.0709154
2.64999999999903e-09 -0.07092
2.65999999999973e-09 -0.0709245
2.65999999999973e-09 -0.0709289
2.66999999999874e-09 -0.0709333
2.66999999999874e-09 -0.0709376
2.67999999999944e-09 -0.0709419
2.67999999999944e-09 -0.0709462
2.68999999999844e-09 -0.0709504
2.68999999999844e-09 -0.0709545
2.69999999999914e-09 -0.0709587
2.69999999999914e-09 -0.0709627
2.70999999999984e-09 -0.0709667
2.70999999999984e-09 -0.0709707
2.71999999999885e-09 -0.0709747
2.71999999999885e-09 -0.0709785
2.72999999999955e-09 -0.0709824
2.72999999999955e-09 -0.0709862
2.73999999999855e-09 -0.07099
2.73999999999855e-09 -0.0709937
2.74999999999925e-09 -0.0709974
2.74999999999925e-09 -0.071001
2.75999999999995e-09 -0.0710046
2.75999999999995e-09 -0.0710082
2.76999999999896e-09 -0.0710117
2.76999999999896e-09 -0.0710152
2.77999999999966e-09 -0.0710186
2.77999999999966e-09 -0.071022
2.78999999999866e-09 -0.0710254
2.78999999999866e-09 -0.0710287
2.79999999999936e-09 -0.071032
2.79999999999936e-09 -0.0710353
2.80999999999837e-09 -0.0710385
2.80999999999837e-09 -0.0710417
2.81999999999907e-09 -0.0710448
2.81999999999907e-09 -0.071048
2.82999999999977e-09 -0.071051
2.82999999999977e-09 -0.0710541
2.83999999999877e-09 -0.0710571
2.83999999999877e-09 -0.0710601
2.84999999999947e-09 -0.071063
2.84999999999947e-09 -0.0710659
2.85999999999848e-09 -0.0710688
2.85999999999848e-09 -0.0710717
2.86999999999918e-09 -0.0710745
2.86999999999918e-09 -0.0710773
2.87999999999988e-09 -0.07108
2.87999999999988e-09 -0.0710827
2.88999999999888e-09 -0.0710854
2.88999999999888e-09 -0.0710881
2.89999999999958e-09 -0.0710907
2.89999999999958e-09 -0.0710933
2.90999999999859e-09 -0.0710959
2.90999999999859e-09 -0.0710984
2.91999999999929e-09 -0.071101
2.91999999999929e-09 -0.0711034
2.92999999999999e-09 -0.0711059
2.92999999999999e-09 -0.0711083
2.93999999999899e-09 -0.0711107
2.93999999999899e-09 -0.0711131
2.94999999999969e-09 -0.0711155
2.94999999999969e-09 -0.0711178
2.9599999999987e-09 -0.0711201
2.9599999999987e-09 -0.0711224
2.9699999999994e-09 -0.0711246
2.9699999999994e-09 -0.0711268
2.9799999999984e-09 -0.071129
2.9799999999984e-09 -0.0711312
2.9899999999991e-09 -0.0711333
2.9899999999991e-09 -0.0711354
2.9999999999998e-09 -0.0711375
2.9999999999998e-09 -0.0711396
3.00999999999881e-09 -0.0711417
3.00999999999881e-09 -0.0711437
3.01999999999951e-09 -0.0711457
3.01999999999951e-09 -0.0711477
3.02999999999851e-09 -0.0711496
3.02999999999851e-09 -0.0711516
3.03999999999921e-09 -0.0711535
3.03999999999921e-09 -0.0711554
3.04999999999991e-09 -0.0711572
3.04999999999991e-09 -0.0711591
3.05999999999892e-09 -0.0711609
3.05999999999892e-09 -0.0711627
3.06999999999962e-09 -0.0711645
3.06999999999962e-09 -0.0711662
3.07999999999862e-09 -0.071168
3.07999999999862e-09 -0.0711697
3.08999999999932e-09 -0.0711714
3.08999999999932e-09 -0.0711731
3.10000000000002e-09 -0.0711748
3.10000000000002e-09 -0.0711764
3.10999999999903e-09 -0.071178
3.10999999999903e-09 -0.0711796
3.11999999999973e-09 -0.0711812
3.11999999999973e-09 -0.0711828
3.12999999999873e-09 -0.0711844
3.12999999999873e-09 -0.0711859
3.13999999999943e-09 -0.0711874
3.13999999999943e-09 -0.0711889
3.14999999999844e-09 -0.0711904
3.14999999999844e-09 -0.0711919
3.15999999999914e-09 -0.0711933
3.15999999999914e-09 -0.0711947
3.16999999999984e-09 -0.0711962
3.16999999999984e-09 -0.0711976
3.17999999999884e-09 -0.0711989
3.17999999999884e-09 -0.0712003
3.18999999999954e-09 -0.0712017
3.18999999999954e-09 -0.071203
3.19999999999855e-09 -0.0712043
3.19999999999855e-09 -0.0712056
3.20999999999925e-09 -0.0712069
3.20999999999925e-09 -0.0712082
3.21999999999995e-09 -0.0712094
3.21999999999995e-09 -0.0712107
3.22999999999895e-09 -0.0712119
3.22999999999895e-09 -0.0712131
3.23999999999965e-09 -0.0712143
3.23999999999965e-09 -0.0712155
3.24999999999866e-09 -0.0712167
3.24999999999866e-09 -0.0712178
3.25999999999936e-09 -0.071219
3.25999999999936e-09 -0.0712201
3.26999999999836e-09 -0.0712212
3.26999999999836e-09 -0.0712223
3.27999999999906e-09 -0.0712234
3.27999999999906e-09 -0.0712245
3.28999999999976e-09 -0.0712256
3.28999999999976e-09 -0.0712266
3.29999999999877e-09 -0.0712277
3.29999999999877e-09 -0.0712287
3.30999999999947e-09 -0.0712297
3.30999999999947e-09 -0.0712307
3.31999999999847e-09 -0.0712317
3.31999999999847e-09 -0.0712327
3.32999999999917e-09 -0.0712337
3.32999999999917e-09 -0.0712346
3.33999999999987e-09 -0.0712356
3.33999999999987e-09 -0.0712365
3.34999999999888e-09 -0.0712375
3.34999999999888e-09 -0.0712384
3.35999999999957e-09 -0.0712393
3.35999999999957e-09 -0.0712402
3.36999999999858e-09 -0.0712411
3.36999999999858e-09 -0.0712419
3.37999999999928e-09 -0.0712428
3.37999999999928e-09 -0.0712436
3.38999999999998e-09 -0.0712445
3.38999999999998e-09 -0.0712453
3.39999999999898e-09 -0.0712461
3.39999999999898e-09 -0.071247
3.40999999999968e-09 -0.0712478
3.40999999999968e-09 -0.0712486
3.41999999999869e-09 -0.0712493
3.41999999999869e-09 -0.0712501
3.42999999999939e-09 -0.0712509
3.42999999999939e-09 -0.0712516
3.43999999999839e-09 -0.0712524
3.43999999999839e-09 -0.0712531
3.44999999999909e-09 -0.0712538
3.44999999999909e-09 -0.0712546
3.45999999999979e-09 -0.0712553
3.45999999999979e-09 -0.071256
3.4699999999988e-09 -0.0712567
3.4699999999988e-09 -0.0712574
3.4799999999995e-09 -0.071258
3.4799999999995e-09 -0.0712587
3.4899999999985e-09 -0.0712594
3.4899999999985e-09 -0.07126
3.4999999999992e-09 -0.0712607
3.4999999999992e-09 -0.0712613
3.5099999999999e-09 -0.071262
3.5099999999999e-09 -0.0712626
3.51999999999891e-09 -0.0712632
3.51999999999891e-09 -0.0712638
3.52999999999961e-09 -0.0712644
3.52999999999961e-09 -0.071265
3.53999999999861e-09 -0.0712656
3.53999999999861e-09 -0.0712662
3.54999999999931e-09 -0.0712667
3.54999999999931e-09 -0.0712673
3.56000000000001e-09 -0.0712679
3.56000000000001e-09 -0.0712684
3.56999999999902e-09 -0.071269
3.56999999999902e-09 -0.0712695
3.57999999999972e-09 -0.0712701
3.57999999999972e-09 -0.0712706
3.58999999999872e-09 -0.0712711
3.58999999999872e-09 -0.0712716
3.59999999999942e-09 -0.0712721
3.59999999999942e-09 -0.0712726
3.60999999999843e-09 -0.0712731
3.60999999999843e-09 -0.0712736
3.61999999999913e-09 -0.0712741
3.61999999999913e-09 -0.0712746
3.62999999999983e-09 -0.071275
3.62999999999983e-09 -0.0712755
3.63999999999883e-09 -0.071276
3.63999999999883e-09 -0.0712764
3.64999999999953e-09 -0.0712769
3.64999999999953e-09 -0.0712773
3.65999999999854e-09 -0.0712778
3.65999999999854e-09 -0.0712782
3.66999999999924e-09 -0.0712786
3.66999999999924e-09 -0.0712791
3.67999999999994e-09 -0.0712795
3.67999999999994e-09 -0.0712799
3.68999999999894e-09 -0.0712803
3.68999999999894e-09 -0.0712807
3.69999999999964e-09 -0.0712811
3.69999999999964e-09 -0.0712815
3.70999999999865e-09 -0.0712819
3.70999999999865e-09 -0.0712823
3.71999999999935e-09 -0.0712826
3.71999999999935e-09 -0.071283
3.73000000000005e-09 -0.0712834
3.73000000000005e-09 -0.0712838
3.73999999999905e-09 -0.0712841
3.73999999999905e-09 -0.0712845
3.74999999999975e-09 -0.0712848
3.74999999999975e-09 -0.0712852
3.75999999999876e-09 -0.0712855
3.75999999999876e-09 -0.0712859
3.76999999999946e-09 -0.0712862
3.76999999999946e-09 -0.0712865
3.77999999999846e-09 -0.0712868
3.77999999999846e-09 -0.0712872
3.78999999999916e-09 -0.0712875
3.78999999999916e-09 -0.0712878
3.79999999999986e-09 -0.0712881
3.79999999999986e-09 -0.0712884
3.80999999999887e-09 -0.0712887
3.80999999999887e-09 -0.071289
3.81999999999957e-09 -0.0712893
3.81999999999957e-09 -0.0712896
3.82999999999857e-09 -0.0712899
3.82999999999857e-09 -0.0712902
3.83999999999927e-09 -0.0712905
3.83999999999927e-09 -0.0712908
3.84999999999997e-09 -0.071291
3.84999999999997e-09 -0.0712913
3.85999999999898e-09 -0.0712916
3.85999999999898e-09 -0.0712918
3.86999999999968e-09 -0.0712921
3.86999999999968e-09 -0.0712924
3.87999999999868e-09 -0.0712926
3.87999999999868e-09 -0.0712929
3.88999999999938e-09 -0.0712931
3.88999999999938e-09 -0.0712934
3.89999999999839e-09 -0.0712936
3.89999999999839e-09 -0.0712938
3.90999999999909e-09 -0.0712941
3.90999999999909e-09 -0.0712943
3.91999999999979e-09 -0.0712945
3.91999999999979e-09 -0.0712948
3.92999999999879e-09 -0.071295
3.92999999999879e-09 -0.0712952
3.93999999999949e-09 -0.0712954
3.93999999999949e-09 -0.0712957
3.9499999999985e-09 -0.0712959
3.9499999999985e-09 -0.0712961
3.9599999999992e-09 -0.0712963
3.9599999999992e-09 -0.0712965
3.9699999999999e-09 -0.0712967
3.9699999999999e-09 -0.0712969
3.9799999999989e-09 -0.0712971
3.9799999999989e-09 -0.0712973
3.9899999999996e-09 -0.0712975
3.9899999999996e-09 -0.0712977
3.99999999999861e-09 -0.0712979
3.99999999999861e-09 -0.0712981
4.00999999999931e-09 -0.0712982
4.00999999999931e-09 -0.0712984
4.02000000000001e-09 -0.0712986
4.02000000000001e-09 -0.0712988
4.02999999999901e-09 -0.071299
4.02999999999901e-09 -0.0712991
4.03999999999971e-09 -0.0712993
4.03999999999971e-09 -0.0712995
4.04999999999872e-09 -0.0712996
4.04999999999872e-09 -0.0712998
4.05999999999942e-09 -0.0713
4.05999999999942e-09 -0.0713001
4.06999999999842e-09 -0.0713003
4.06999999999842e-09 -0.0713004
4.07999999999912e-09 -0.0713006
4.07999999999912e-09 -0.0713007
4.08999999999982e-09 -0.0713009
4.08999999999982e-09 -0.071301
4.09999999999883e-09 -0.0713012
4.09999999999883e-09 -0.0713013
4.10999999999953e-09 -0.0713015
4.10999999999953e-09 -0.0713016
4.11999999999853e-09 -0.0713018
4.11999999999853e-09 -0.0713019
4.12999999999923e-09 -0.071302
4.12999999999923e-09 -0.0713022
4.13999999999993e-09 -0.0713023
4.13999999999993e-09 -0.0713024
4.14999999999894e-09 -0.0713025
4.14999999999894e-09 -0.0713027
4.15999999999963e-09 -0.0713028
4.15999999999963e-09 -0.0713029
4.16999999999864e-09 -0.071303
4.16999999999864e-09 -0.0713032
4.17999999999934e-09 -0.0713033
4.17999999999934e-09 -0.0713034
4.19000000000004e-09 -0.0713035
4.19000000000004e-09 -0.0713036
4.19999999999904e-09 -0.0713037
4.19999999999904e-09 -0.0713039
4.20999999999974e-09 -0.071304
4.20999999999974e-09 -0.0713041
4.21999999999875e-09 -0.0713042
4.21999999999875e-09 -0.0713043
4.22999999999945e-09 -0.0713044
4.22999999999945e-09 -0.0713045
4.23999999999846e-09 -0.0713046
4.23999999999846e-09 -0.0713047
4.24999999999915e-09 -0.0713048
4.24999999999915e-09 -0.0713049
4.25999999999985e-09 -0.071305
4.25999999999985e-09 -0.0713051
4.26999999999886e-09 -0.0713052
4.26999999999886e-09 -0.0713053
4.27999999999956e-09 -0.0713054
4.27999999999956e-09 -0.0713055
4.28999999999856e-09 -0.0713056
4.28999999999856e-09 -0.0713056
4.29999999999926e-09 -0.0713057
4.29999999999926e-09 -0.0713058
4.30999999999996e-09 -0.0713059
4.30999999999996e-09 -0.071306
4.31999999999897e-09 -0.0713061
4.31999999999897e-09 -0.0713061
4.32999999999967e-09 -0.0713062
4.32999999999967e-09 -0.0713063
4.33999999999867e-09 -0.0713064
4.33999999999867e-09 -0.0713065
4.34999999999937e-09 -0.0713065
4.34999999999937e-09 -0.0713066
4.35999999999838e-09 -0.0713067
4.35999999999838e-09 -0.0713068
4.36999999999908e-09 -0.0713068
4.36999999999908e-09 -0.0713069
4.37999999999978e-09 -0.071307
4.37999999999978e-09 -0.071307
4.38999999999878e-09 -0.0713071
4.38999999999878e-09 -0.0713072
4.39999999999948e-09 -0.0713072
4.39999999999948e-09 -0.0713073
4.40999999999849e-09 -0.0713074
4.40999999999849e-09 -0.0713074
4.41999999999919e-09 -0.0713075
4.41999999999919e-09 -0.0713076
4.42999999999989e-09 -0.0713076
4.42999999999989e-09 -0.0713077
4.43999999999889e-09 -0.0713077
4.43999999999889e-09 -0.0713078
4.44999999999959e-09 -0.0713079
4.44999999999959e-09 -0.0713079
4.4599999999986e-09 -0.071308
4.4599999999986e-09 -0.071308
4.4699999999993e-09 -0.0713081
4.4699999999993e-09 -0.0713081
4.48e-09 -0.0713082
4.48e-09 -0.0713083
4.489999999999e-09 -0.0713083
4.489999999999e-09 -0.0713084
4.4999999999997e-09 -0.0713084
4.4999999999997e-09 -0.0713085
4.50999999999871e-09 -0.0713085
4.50999999999871e-09 -0.0713086
4.51999999999941e-09 -0.0713086
4.51999999999941e-09 -0.0713087
4.52999999999841e-09 -0.0713087
4.52999999999841e-09 -0.0713087
4.53999999999911e-09 -0.0713088
4.53999999999911e-09 -0.0713088
4.54999999999981e-09 -0.0713089
4.54999999999981e-09 -0.0713089
4.55999999999882e-09 -0.071309
4.55999999999882e-09 -0.071309
4.56999999999952e-09 -0.071309
4.56999999999952e-09 -0.0713091
4.57999999999852e-09 -0.0713091
4.57999999999852e-09 -0.0713092
4.58999999999922e-09 -0.0713092
4.58999999999922e-09 -0.0713093
4.59999999999992e-09 -0.0713093
4.59999999999992e-09 -0.0713093
4.60999999999893e-09 -0.0713094
4.60999999999893e-09 -0.0713094
4.61999999999963e-09 -0.0713094
4.61999999999963e-09 -0.0713095
4.62999999999863e-09 -0.0713095
4.62999999999863e-09 -0.0713095
4.63999999999933e-09 -0.0713096
4.63999999999933e-09 -0.0713096
4.65000000000003e-09 -0.0713096
4.65000000000003e-09 -0.0713097
4.65999999999904e-09 -0.0713097
4.65999999999904e-09 -0.0713097
4.66999999999974e-09 -0.0713098
4.66999999999974e-09 -0.0713098
4.67999999999874e-09 -0.0713098
4.67999999999874e-09 -0.0713099
4.68999999999944e-09 -0.0713099
4.68999999999944e-09 -0.0713099
4.69999999999845e-09 -0.07131
4.69999999999845e-09 -0.07131
4.70999999999915e-09 -0.07131
4.70999999999915e-09 -0.07131
4.71999999999985e-09 -0.0713101
4.71999999999985e-09 -0.0713101
4.72999999999885e-09 -0.0713101
4.72999999999885e-09 -0.0713101
4.73999999999955e-09 -0.0713102
4.73999999999955e-09 -0.0713102
4.74999999999856e-09 -0.0713102
4.74999999999856e-09 -0.0713103
4.75999999999926e-09 -0.0713103
4.75999999999926e-09 -0.0713103
4.76999999999996e-09 -0.0713103
4.76999999999996e-09 -0.0713103
4.77999999999896e-09 -0.0713104
4.77999999999896e-09 -0.0713104
4.78999999999966e-09 -0.0713104
4.78999999999966e-09 -0.0713104
4.79999999999867e-09 -0.0713105
4.79999999999867e-09 -0.0713105
4.80999999999937e-09 -0.0713105
4.80999999999937e-09 -0.0713105
4.81999999999837e-09 -0.0713105
4.81999999999837e-09 -0.0713106
4.82999999999907e-09 -0.0713106
4.82999999999907e-09 -0.0713106
4.83999999999977e-09 -0.0713106
4.83999999999977e-09 -0.0713106
4.84999999999878e-09 -0.0713107
4.84999999999878e-09 -0.0713107
4.85999999999948e-09 -0.0713107
4.85999999999948e-09 -0.0713107
4.86999999999848e-09 -0.0713107
4.86999999999848e-09 -0.0713107
4.87999999999918e-09 -0.0713108
4.87999999999918e-09 -0.0713108
4.88999999999988e-09 -0.0713108
4.88999999999988e-09 -0.0713108
4.89999999999889e-09 -0.0713108
4.89999999999889e-09 -0.0713108
4.90999999999959e-09 -0.0713109
4.90999999999959e-09 -0.0713109
4.91999999999859e-09 -0.0713109
4.91999999999859e-09 -0.0713109
4.92999999999929e-09 -0.0713109
4.92999999999929e-09 -0.0713109
4.93999999999999e-09 -0.0713109
4.93999999999999e-09 -0.071311
4.949999999999e-09 -0.071311
4.949999999999e-09 -0.071311
4.9599999999997e-09 -0.071311
4.9599999999997e-09 -0.071311
4.9699999999987e-09 -0.071311
4.9699999999987e-09 -0.071311
4.9799999999994e-09 -0.0713111
4.9799999999994e-09 -0.0713111
4.98999999999841e-09 -0.0713111
4.98999999999841e-09 -0.0713111
4.99999999999911e-09 -0.0713111
4.99999999999911e-09 -0.0713111
5.0099999999998e-09 -0.0713111
5.0099999999998e-09 -0.0713111
5.01999999999881e-09 -0.0713111
5.01999999999881e-09 -0.0713112
5.02999999999951e-09 -0.0713112
5.02999999999951e-09 -0.0713112
5.03999999999852e-09 -0.0713112
5.03999999999852e-09 -0.0713112
5.04999999999921e-09 -0.0713112
5.04999999999921e-09 -0.0713112
5.05999999999991e-09 -0.0713112
5.05999999999991e-09 -0.0713112
5.06999999999892e-09 -0.0713112
5.06999999999892e-09 -0.0713113
5.07999999999962e-09 -0.0713113
5.07999999999962e-09 -0.0713113
5.08999999999862e-09 -0.0713113
5.08999999999862e-09 -0.0713113
5.09999999999932e-09 -0.0713113
5.09999999999932e-09 -0.0713113
5.11000000000002e-09 -0.0713113
5.11000000000002e-09 -0.0713113
5.11999999999903e-09 -0.0713113
5.11999999999903e-09 -0.0713113
5.12999999999973e-09 -0.0713113
5.12999999999973e-09 -0.0713114
5.13999999999873e-09 -0.0713114
5.13999999999873e-09 -0.0713114
5.14999999999943e-09 -0.0713114
5.14999999999943e-09 -0.0713114
5.15999999999844e-09 -0.0713114
5.15999999999844e-09 -0.0713114
5.16999999999914e-09 -0.0713114
5.16999999999914e-09 -0.0713114
5.17999999999984e-09 -0.0713114
5.17999999999984e-09 -0.0713114
5.18999999999884e-09 -0.0713114
5.18999999999884e-09 -0.0713114
5.19999999999954e-09 -0.0713114
5.19999999999954e-09 -0.0713114
5.20999999999855e-09 -0.0713115
5.20999999999855e-09 -0.0713115
5.21999999999925e-09 -0.0713115
5.21999999999925e-09 -0.0713115
5.22999999999995e-09 -0.0713115
5.22999999999995e-09 -0.0713115
5.23999999999895e-09 -0.0713115
5.23999999999895e-09 -0.0713115
5.24999999999965e-09 -0.0713115
5.24999999999965e-09 -0.0713115
5.25999999999866e-09 -0.0713115
5.25999999999866e-09 -0.0713115
5.26999999999936e-09 -0.0713115
5.26999999999936e-09 -0.0713115
5.27999999999836e-09 -0.0713115
5.27999999999836e-09 -0.0713115
5.28999999999906e-09 -0.0713115
5.28999999999906e-09 -0.0713115
5.29999999999976e-09 -0.0713115
5.29999999999976e-09 -0.0713115
5.30999999999877e-09 -0.0713115
5.30999999999877e-09 -0.0713116
5.31999999999947e-09 -0.0713116
5.31999999999947e-09 -0.0713116
5.32999999999847e-09 -0.0713116
5.32999999999847e-09 -0.0713116
5.33999999999917e-09 -0.0713116
5.33999999999917e-09 -0.0713116
5.34999999999987e-09 -0.0713116
5.34999999999987e-09 -0.0713116
5.35999999999888e-09 -0.0713116
5.35999999999888e-09 -0.0713116
5.36999999999958e-09 -0.0713116
5.36999999999958e-09 -0.0713116
5.37999999999858e-09 -0.0713116
5.37999999999858e-09 -0.0713116
5.38999999999928e-09 -0.0713116
5.38999999999928e-09 -0.0713116
5.39999999999998e-09 -0.0713116
5.39999999999998e-09 -0.0713116
5.40999999999899e-09 -0.0713116
5.40999999999899e-09 -0.0713116
5.41999999999969e-09 -0.0713116
5.41999999999969e-09 -0.0713116
5.42999999999869e-09 -0.0713116
5.42999999999869e-09 -0.0713116
5.43999999999939e-09 -0.0713116
5.43999999999939e-09 -0.0713116
5.4499999999984e-09 -0.0713116
5.4499999999984e-09 -0.0713116
5.4599999999991e-09 -0.0713116
5.4599999999991e-09 -0.0713116
5.4699999999998e-09 -0.0713116
5.4699999999998e-09 -0.0713116
5.4799999999988e-09 -0.0713116
5.4799999999988e-09 -0.0713116
5.4899999999995e-09 -0.0713116
5.4899999999995e-09 -0.0713116
5.49999999999851e-09 -0.0713116
5.49999999999851e-09 -0.0713117
5.50999999999921e-09 -0.0713117
5.50999999999921e-09 -0.0713117
5.51999999999991e-09 -0.0713117
5.51999999999991e-09 -0.0713117
5.52999999999891e-09 -0.0713117
5.52999999999891e-09 -0.0713117
5.53999999999961e-09 -0.0713117
5.53999999999961e-09 -0.0713117
5.54999999999862e-09 -0.0713117
5.54999999999862e-09 -0.0713117
5.55999999999932e-09 -0.0713117
5.55999999999932e-09 -0.0713117
5.57000000000002e-09 -0.0713117
5.57000000000002e-09 -0.0713117
5.57999999999902e-09 -0.0713117
5.57999999999902e-09 -0.0713117
5.58999999999972e-09 -0.0713117
5.58999999999972e-09 -0.0713117
5.59999999999873e-09 -0.0713117
5.59999999999873e-09 -0.0713117
5.60999999999943e-09 -0.0713117
5.60999999999943e-09 -0.0713117
5.61999999999843e-09 -0.0713117
5.61999999999843e-09 -0.0713117
5.62999999999913e-09 -0.0713117
5.62999999999913e-09 -0.0713117
5.63999999999983e-09 -0.0713117
5.63999999999983e-09 -0.0713117
5.64999999999884e-09 -0.0713117
5.64999999999884e-09 -0.0713117
5.65999999999954e-09 -0.0713117
5.65999999999954e-09 -0.0713117
5.66999999999854e-09 -0.0713117
5.66999999999854e-09 -0.0713117
5.67999999999924e-09 -0.0713117
5.67999999999924e-09 -0.0713117
5.68999999999994e-09 -0.0713117
5.68999999999994e-09 -0.0713117
5.69999999999895e-09 -0.0713117
5.69999999999895e-09 -0.0713117
5.70999999999965e-09 -0.0713117
5.70999999999965e-09 -0.0713117
5.71999999999865e-09 -0.0713117
5.71999999999865e-09 -0.0713117
5.72999999999935e-09 -0.0713117
5.72999999999935e-09 -0.0713117
5.74000000000005e-09 -0.0713117
5.74000000000005e-09 -0.0713117
5.74999999999906e-09 -0.0713117
5.74999999999906e-09 -0.0713117
5.75999999999976e-09 -0.0713117
5.75999999999976e-09 -0.0713117
5.76999999999876e-09 -0.0713117
5.76999999999876e-09 -0.0713117
5.77999999999946e-09 -0.0713117
5.77999999999946e-09 -0.0713117
5.78999999999847e-09 -0.0713117
5.78999999999847e-09 -0.0713117
5.79999999999917e-09 -0.0713117
5.79999999999917e-09 -0.0713117
5.80999999999986e-09 -0.0713117
5.80999999999986e-09 -0.0713117
5.81999999999887e-09 -0.0713117
5.81999999999887e-09 -0.0713117
5.82999999999957e-09 -0.0713117
5.82999999999957e-09 -0.0713117
5.83999999999858e-09 -0.0713117
5.83999999999858e-09 -0.0713117
5.84999999999927e-09 -0.0713117
5.84999999999927e-09 -0.0713117
5.85999999999997e-09 -0.0713117
5.85999999999997e-09 -0.0713117
5.86999999999898e-09 -0.0713117
5.86999999999898e-09 -0.0713117
5.87999999999968e-09 -0.0713117
5.87999999999968e-09 -0.0713117
5.88999999999868e-09 -0.0713117
5.88999999999868e-09 -0.0713117
5.89999999999938e-09 -0.0713117
5.89999999999938e-09 -0.0713117
5.90999999999839e-09 -0.0713117
5.90999999999839e-09 -0.0713117
5.91999999999909e-09 -0.0713117
5.91999999999909e-09 -0.0713117
5.92999999999979e-09 -0.0713117
5.92999999999979e-09 -0.0713117
5.93999999999879e-09 -0.0713117
5.93999999999879e-09 -0.0713117
5.94999999999949e-09 -0.0713117
5.94999999999949e-09 -0.0713117
5.9599999999985e-09 -0.0713117
5.9599999999985e-09 -0.0713117
5.9699999999992e-09 -0.0713117
5.9699999999992e-09 -0.0713117
5.9799999999999e-09 -0.0713117
5.9799999999999e-09 -0.0713117
5.9899999999989e-09 -0.0713117
5.9899999999989e-09 -0.0713117
5.9999999999996e-09 -0.0713117
5.9999999999996e-09 -0.0713117
6.00999999999861e-09 -0.0713117
6.00999999999861e-09 -0.0713117
6.01999999999931e-09 -0.0713117
6.01999999999931e-09 -0.0713117
6.03000000000001e-09 -0.0713117
6.03000000000001e-09 -0.0713117
6.03999999999901e-09 -0.0713117
6.03999999999901e-09 -0.0713117
6.04999999999971e-09 -0.0713117
6.04999999999971e-09 -0.0713117
6.05999999999872e-09 -0.0713117
6.05999999999872e-09 -0.0713117
6.06999999999942e-09 -0.0713117
6.06999999999942e-09 -0.0713117
6.07999999999842e-09 -0.0713117
6.07999999999842e-09 -0.0713117
6.08999999999912e-09 -0.0713117
6.08999999999912e-09 -0.0713117
6.09999999999982e-09 -0.0713117
6.09999999999982e-09 -0.0713117
6.10999999999883e-09 -0.0713117
6.10999999999883e-09 -0.0713117
6.11999999999953e-09 -0.0713117
6.11999999999953e-09 -0.0713117
6.12999999999853e-09 -0.0713117
6.12999999999853e-09 -0.0713117
6.13999999999923e-09 -0.0713117
6.13999999999923e-09 -0.0713117
6.14999999999993e-09 -0.0713117
6.14999999999993e-09 -0.0713117
6.15999999999894e-09 -0.0713117
6.15999999999894e-09 -0.0713117
6.16999999999964e-09 -0.0713117
6.16999999999964e-09 -0.0713117
6.17999999999864e-09 -0.0713117
6.17999999999864e-09 -0.0713117
6.18999999999934e-09 -0.0713117
6.18999999999934e-09 -0.0713117
6.20000000000004e-09 -0.0713117
6.20000000000004e-09 -0.0713117
6.20999999999905e-09 -0.0713117
6.20999999999905e-09 -0.0713117
6.21999999999975e-09 -0.0713117
6.21999999999975e-09 -0.0713117
6.22999999999875e-09 -0.0713117
6.22999999999875e-09 -0.0713117
6.23999999999945e-09 -0.0713117
6.23999999999945e-09 -0.0713117
6.24999999999846e-09 -0.0713117
6.24999999999846e-09 -0.0713117
6.25999999999916e-09 -0.0713117
6.25999999999916e-09 -0.0713117
6.26999999999986e-09 -0.0713117
6.26999999999986e-09 -0.0713117
6.27999999999886e-09 -0.0713117
6.27999999999886e-09 -0.0713117
6.28999999999956e-09 -0.0713117
6.28999999999956e-09 -0.0713116
6.29999999999857e-09 -0.0713116
6.29999999999857e-09 -0.0713116
6.30999999999927e-09 -0.0713116
6.30999999999927e-09 -0.0713116
6.31999999999997e-09 -0.0713116
6.31999999999997e-09 -0.0713116
6.32999999999897e-09 -0.0713116
6.32999999999897e-09 -0.0713116
6.33999999999967e-09 -0.0713116
6.33999999999967e-09 -0.0713116
6.34999999999868e-09 -0.0713116
6.34999999999868e-09 -0.0713116
6.35999999999938e-09 -0.0713116
6.35999999999938e-09 -0.0713116
6.36999999999838e-09 -0.0713116
6.36999999999838e-09 -0.0713116
6.37999999999908e-09 -0.0713116
6.37999999999908e-09 -0.0713116
6.38999999999978e-09 -0.0713116
6.38999999999978e-09 -0.0713116
6.39999999999879e-09 -0.0713116
6.39999999999879e-09 -0.0713116
6.40999999999949e-09 -0.0713116
6.40999999999949e-09 -0.0713116
6.41999999999849e-09 -0.0713116
6.41999999999849e-09 -0.0713116
6.42999999999919e-09 -0.0713116
6.42999999999919e-09 -0.0713116
6.43999999999989e-09 -0.0713116
6.43999999999989e-09 -0.0713116
6.4499999999989e-09 -0.0713116
6.4499999999989e-09 -0.0713116
6.4599999999996e-09 -0.0713116
6.4599999999996e-09 -0.0713116
6.4699999999986e-09 -0.0713116
6.4699999999986e-09 -0.0713116
6.4799999999993e-09 -0.0713116
6.4799999999993e-09 -0.0713116
6.49e-09 -0.0713116
6.49e-09 -0.0713116
6.49999999999901e-09 -0.0713116
6.49999999999901e-09 -0.0713116
6.50999999999971e-09 -0.0713116
6.50999999999971e-09 -0.0713116
6.51999999999871e-09 -0.0713116
6.51999999999871e-09 -0.0713116
6.52999999999941e-09 -0.0713116
6.52999999999941e-09 -0.0713116
6.53999999999842e-09 -0.0713116
6.53999999999842e-09 -0.0713116
6.54999999999912e-09 -0.0713116
6.54999999999912e-09 -0.0713116
6.55999999999982e-09 -0.0713116
6.55999999999982e-09 -0.0713116
6.56999999999882e-09 -0.0713116
6.56999999999882e-09 -0.0713116
6.57999999999952e-09 -0.0713116
6.57999999999952e-09 -0.0713116
6.58999999999853e-09 -0.0713116
6.58999999999853e-09 -0.0713116
6.59999999999923e-09 -0.0713116
6.59999999999923e-09 -0.0713116
6.60999999999992e-09 -0.0713116
6.60999999999992e-09 -0.0713116
6.61999999999893e-09 -0.0713116
6.61999999999893e-09 -0.0713116
6.62999999999963e-09 -0.0713116
6.62999999999963e-09 -0.0713116
6.63999999999864e-09 -0.0713116
6.63999999999864e-09 -0.0713116
6.64999999999933e-09 -0.0713116
6.64999999999933e-09 -0.0713116
6.66000000000003e-09 -0.0713116
6.66000000000003e-09 -0.0713116
6.66999999999904e-09 -0.0713116
6.66999999999904e-09 -0.0713116
6.67999999999974e-09 -0.0713116
6.67999999999974e-09 -0.0713116
6.68999999999875e-09 -0.0713116
6.68999999999875e-09 -0.0713116
6.69999999999944e-09 -0.0713116
6.69999999999944e-09 -0.0713116
6.70999999999845e-09 -0.0713116
6.70999999999845e-09 -0.0713116
6.71999999999915e-09 -0.0713116
6.71999999999915e-09 -0.0713116
6.72999999999985e-09 -0.0713116
6.72999999999985e-09 -0.0713116
6.73999999999885e-09 -0.0713116
6.73999999999885e-09 -0.0713116
6.74999999999955e-09 -0.0713116
6.74999999999955e-09 -0.0713116
6.75999999999856e-09 -0.0713116
6.75999999999856e-09 -0.0713116
6.76999999999926e-09 -0.0713116
6.76999999999926e-09 -0.0713116
6.77999999999996e-09 -0.0713116
6.77999999999996e-09 -0.0713116
6.78999999999896e-09 -0.0713116
6.78999999999896e-09 -0.0713116
6.79999999999966e-09 -0.0713116
6.79999999999966e-09 -0.0713116
6.80999999999867e-09 -0.0713116
6.80999999999867e-09 -0.0713116
6.81999999999937e-09 -0.0713116
6.81999999999937e-09 -0.0713116
6.82999999999837e-09 -0.0713116
6.82999999999837e-09 -0.0713116
6.83999999999907e-09 -0.0713116
6.83999999999907e-09 -0.0713116
6.84999999999977e-09 -0.0713116
6.84999999999977e-09 -0.0713116
6.85999999999878e-09 -0.0713116
6.85999999999878e-09 -0.0713116
6.86999999999948e-09 -0.0713116
6.86999999999948e-09 -0.0713116
6.87999999999848e-09 -0.0713116
6.87999999999848e-09 -0.0713116
6.88999999999918e-09 -0.0713116
6.88999999999918e-09 -0.0713116
6.89999999999988e-09 -0.0713116
6.89999999999988e-09 -0.0713116
6.90999999999889e-09 -0.0713116
6.90999999999889e-09 -0.0713116
6.91999999999959e-09 -0.0713116
6.91999999999959e-09 -0.0713116
6.92999999999859e-09 -0.0713116
6.92999999999859e-09 -0.0713116
6.93999999999929e-09 -0.0713116
6.93999999999929e-09 -0.0713116
6.94999999999999e-09 -0.0713116
6.94999999999999e-09 -0.0713116
6.959999999999e-09 -0.0713116
6.959999999999e-09 -0.0713116
6.9699999999997e-09 -0.0713116
6.9699999999997e-09 -0.0713116
6.9799999999987e-09 -0.0713116
6.9799999999987e-09 -0.0713116
6.9899999999994e-09 -0.0713116
6.9899999999994e-09 -0.0713116
6.99999999999841e-09 -0.0713116
6.99999999999841e-09 -0.0713116
7.00999999999911e-09 -0.0713116
7.00999999999911e-09 -0.0713116
7.01999999999981e-09 -0.0713116
7.01999999999981e-09 -0.0713116
7.02999999999881e-09 -0.0713116
7.02999999999881e-09 -0.0713116
7.03999999999951e-09 -0.0713116
7.03999999999951e-09 -0.0713116
7.04999999999852e-09 -0.0713116
7.04999999999852e-09 -0.0713116
7.05999999999922e-09 -0.0713116
7.05999999999922e-09 -0.0713116
7.06999999999992e-09 -0.0713116
7.06999999999992e-09 -0.0713116
7.07999999999892e-09 -0.0713116
7.07999999999892e-09 -0.0713116
7.08999999999962e-09 -0.0713116
7.08999999999962e-09 -0.0713116
7.09999999999863e-09 -0.0713116
7.09999999999863e-09 -0.0713116
7.10999999999933e-09 -0.0713116
7.10999999999933e-09 -0.0713116
7.12000000000003e-09 -0.0713116
7.12000000000003e-09 -0.0713116
7.12999999999903e-09 -0.0713116
7.12999999999903e-09 -0.0713116
7.13999999999973e-09 -0.0713116
7.13999999999973e-09 -0.0713116
7.14999999999874e-09 -0.0713116
7.14999999999874e-09 -0.0713116
7.15999999999944e-09 -0.0713116
7.15999999999944e-09 -0.0713116
7.16999999999844e-09 -0.0713116
7.16999999999844e-09 -0.0713116
7.17999999999914e-09 -0.0713116
7.17999999999914e-09 -0.0713116
7.18999999999984e-09 -0.0713116
7.18999999999984e-09 -0.0713116
7.19999999999885e-09 -0.0713116
7.19999999999885e-09 -0.0713116
7.20999999999955e-09 -0.0713116
7.20999999999955e-09 -0.0713116
7.21999999999855e-09 -0.0713116
7.21999999999855e-09 -0.0713116
7.22999999999925e-09 -0.0713116
7.22999999999925e-09 -0.0713116
7.23999999999995e-09 -0.0713116
7.23999999999995e-09 -0.0713116
7.24999999999896e-09 -0.0713116
7.24999999999896e-09 -0.0713116
7.25999999999966e-09 -0.0713116
7.25999999999966e-09 -0.0713116
7.26999999999866e-09 -0.0713116
7.26999999999866e-09 -0.0713116
7.27999999999936e-09 -0.0713116
7.27999999999936e-09 -0.0713116
7.28999999999837e-09 -0.0713116
7.28999999999837e-09 -0.0713116
7.29999999999907e-09 -0.0713116
7.29999999999907e-09 -0.0713116
7.30999999999977e-09 -0.0713116
7.30999999999977e-09 -0.0713116
7.31999999999877e-09 -0.0713116
7.31999999999877e-09 -0.0713116
7.32999999999947e-09 -0.0713116
7.32999999999947e-09 -0.0713116
7.33999999999848e-09 -0.0713116
7.33999999999848e-09 -0.0713116
7.34999999999918e-09 -0.0713116
7.34999999999918e-09 -0.0713116
7.35999999999988e-09 -0.0713116
7.35999999999988e-09 -0.0713116
7.36999999999888e-09 -0.0713116
7.36999999999888e-09 -0.0713116
7.37999999999958e-09 -0.0713116
7.37999999999958e-09 -0.0713116
7.38999999999859e-09 -0.0713116
7.38999999999859e-09 -0.0713116
7.39999999999929e-09 -0.0713116
7.39999999999929e-09 -0.0713116
7.40999999999998e-09 -0.0713116
7.40999999999998e-09 -0.0713116
7.41999999999899e-09 -0.0713116
7.41999999999899e-09 -0.0713116
7.42999999999969e-09 -0.0713116
7.42999999999969e-09 -0.0713116
7.4399999999987e-09 -0.0713116
7.4399999999987e-09 -0.0713116
7.4499999999994e-09 -0.0713116
7.4499999999994e-09 -0.0713116
7.4599999999984e-09 -0.0713116
7.4599999999984e-09 -0.0713116
7.4699999999991e-09 -0.0713116
7.4699999999991e-09 -0.0713116
7.4799999999998e-09 -0.0713116
7.4799999999998e-09 -0.0713116
7.48999999999881e-09 -0.0713116
7.48999999999881e-09 -0.0713116
7.4999999999995e-09 -0.0713116
7.4999999999995e-09 -0.0713116
7.50999999999851e-09 -0.0713116
7.50999999999851e-09 -0.0713116
7.51999999999921e-09 -0.0713116
7.51999999999921e-09 -0.0713116
7.52999999999991e-09 -0.0713116
7.52999999999991e-09 -0.0713116
7.53999999999891e-09 -0.0713116
7.53999999999891e-09 -0.0713116
7.54999999999961e-09 -0.0713116
7.54999999999961e-09 -0.0713116
7.55999999999862e-09 -0.0713116
7.55999999999862e-09 -0.0713116
7.56999999999932e-09 -0.0713116
7.56999999999932e-09 -0.0713116
7.58000000000002e-09 -0.0713116
7.58000000000002e-09 -0.0713116
7.58999999999902e-09 -0.0713116
7.58999999999902e-09 -0.0713116
7.59999999999972e-09 -0.0713116
7.59999999999972e-09 -0.0713116
7.60999999999873e-09 -0.0713116
7.60999999999873e-09 -0.0713116
7.61999999999943e-09 -0.0713116
7.61999999999943e-09 -0.0713116
7.62999999999843e-09 -0.0713116
7.62999999999843e-09 -0.0713116
7.63999999999913e-09 -0.0713116
7.63999999999913e-09 -0.0713116
7.64999999999983e-09 -0.0713115
7.64999999999983e-09 -0.0713115
7.65999999999884e-09 -0.0713115
7.65999999999884e-09 -0.0713115
7.66999999999954e-09 -0.0713115
7.66999999999954e-09 -0.0713115
7.67999999999854e-09 -0.0713115
7.67999999999854e-09 -0.0713115
7.68999999999924e-09 -0.0713115
7.68999999999924e-09 -0.0713115
7.69999999999994e-09 -0.0713115
7.69999999999994e-09 -0.0713115
7.70999999999895e-09 -0.0713115
7.70999999999895e-09 -0.0713115
7.71999999999965e-09 -0.0713115
7.71999999999965e-09 -0.0713115
7.72999999999865e-09 -0.0713115
7.72999999999865e-09 -0.0713115
7.73999999999935e-09 -0.0713115
7.73999999999935e-09 -0.0713115
7.74999999999836e-09 -0.0713115
7.74999999999836e-09 -0.0713115
7.75999999999906e-09 -0.0713115
7.75999999999906e-09 -0.0713115
7.76999999999976e-09 -0.0713115
7.76999999999976e-09 -0.0713115
7.77999999999876e-09 -0.0713115
7.77999999999876e-09 -0.0713115
7.78999999999946e-09 -0.0713115
7.78999999999946e-09 -0.0713115
7.79999999999847e-09 -0.0713115
7.79999999999847e-09 -0.0713115
7.80999999999917e-09 -0.0713115
7.80999999999917e-09 -0.0713115
7.81999999999987e-09 -0.0713115
7.81999999999987e-09 -0.0713115
7.82999999999887e-09 -0.0713115
7.82999999999887e-09 -0.0713115
7.83999999999957e-09 -0.0713115
7.83999999999957e-09 -0.0713115
7.84999999999858e-09 -0.0713115
7.84999999999858e-09 -0.0713115
7.85999999999928e-09 -0.0713115
7.85999999999928e-09 -0.0713115
7.86999999999998e-09 -0.0713115
7.86999999999998e-09 -0.0713115
7.87999999999898e-09 -0.0713115
7.87999999999898e-09 -0.0713115
7.88999999999968e-09 -0.0713115
7.88999999999968e-09 -0.0713115
7.89999999999869e-09 -0.0713115
7.89999999999869e-09 -0.0713115
7.90999999999939e-09 -0.0713115
7.90999999999939e-09 -0.0713115
7.91999999999839e-09 -0.0713115
7.91999999999839e-09 -0.0713115
7.92999999999909e-09 -0.0713115
7.92999999999909e-09 -0.0713115
7.93999999999979e-09 -0.0713115
7.93999999999979e-09 -0.0713115
7.9499999999988e-09 -0.0713115
7.9499999999988e-09 -0.0713115
7.9599999999995e-09 -0.0713115
7.9599999999995e-09 -0.0713115
7.9699999999985e-09 -0.0713115
7.9699999999985e-09 -0.0713115
7.9799999999992e-09 -0.0713115
7.9799999999992e-09 -0.0713115
7.9899999999999e-09 -0.0713115
7.9899999999999e-09 -0.0713115
7.99999999999891e-09 -0.0713115
7.99999999999891e-09 -0.0713115
8.00999999999961e-09 -0.0713115
8.00999999999961e-09 -0.0713115
8.01999999999861e-09 -0.0713115
8.01999999999861e-09 -0.0713115
8.02999999999931e-09 -0.0713115
8.02999999999931e-09 -0.0713115
8.04000000000001e-09 -0.0713115
8.04000000000001e-09 -0.0713115
8.04999999999902e-09 -0.0713115
8.04999999999902e-09 -0.0713115
8.05999999999972e-09 -0.0713115
8.05999999999972e-09 -0.0713115
8.06999999999872e-09 -0.0713115
8.06999999999872e-09 -0.0713115
8.07999999999942e-09 -0.0713115
8.07999999999942e-09 -0.0713115
8.08999999999843e-09 -0.0713115
8.08999999999843e-09 -0.0713115
8.09999999999913e-09 -0.0713115
8.09999999999913e-09 -0.0713115
8.10999999999983e-09 -0.0713115
8.10999999999983e-09 -0.0713115
8.11999999999883e-09 -0.0713115
8.11999999999883e-09 -0.0713115
8.12999999999953e-09 -0.0713115
8.12999999999953e-09 -0.0713115
8.13999999999854e-09 -0.0713115
8.13999999999854e-09 -0.0713115
8.14999999999924e-09 -0.0713115
8.14999999999924e-09 -0.0713115
8.15999999999994e-09 -0.0713115
8.15999999999994e-09 -0.0713115
8.16999999999894e-09 -0.0713115
8.16999999999894e-09 -0.0713115
8.17999999999964e-09 -0.0713115
8.17999999999964e-09 -0.0713115
8.18999999999865e-09 -0.0713115
8.18999999999865e-09 -0.0713115
8.19999999999935e-09 -0.0713115
8.19999999999935e-09 -0.0713115
8.21000000000005e-09 -0.0713115
8.21000000000005e-09 -0.0713115
8.21999999999905e-09 -0.0713115
8.21999999999905e-09 -0.0713115
8.22999999999975e-09 -0.0713115
8.22999999999975e-09 -0.0713115
8.23999999999876e-09 -0.0713115
8.23999999999876e-09 -0.0713115
8.24999999999946e-09 -0.0713115
8.24999999999946e-09 -0.0713115
8.25999999999846e-09 -0.0713115
8.25999999999846e-09 -0.0713115
8.26999999999916e-09 -0.0713115
8.26999999999916e-09 -0.0713115
8.27999999999986e-09 -0.0713115
8.27999999999986e-09 -0.0713115
8.28999999999887e-09 -0.0713115
8.28999999999887e-09 -0.0713115
8.29999999999956e-09 -0.0713115
8.29999999999956e-09 -0.0713115
8.30999999999857e-09 -0.0713115
8.30999999999857e-09 -0.0713115
8.31999999999927e-09 -0.0713115
8.31999999999927e-09 -0.0713115
8.32999999999997e-09 -0.0713115
8.32999999999997e-09 -0.0713115
8.33999999999897e-09 -0.0713115
8.33999999999897e-09 -0.0713115
8.34999999999967e-09 -0.0713115
8.34999999999967e-09 -0.0713115
8.35999999999868e-09 -0.0713115
8.35999999999868e-09 -0.0713115
8.36999999999938e-09 -0.0713115
8.36999999999938e-09 -0.0713115
8.37999999999838e-09 -0.0713115
8.37999999999838e-09 -0.0713115
8.38999999999908e-09 -0.0713115
8.38999999999908e-09 -0.0713115
8.39999999999978e-09 -0.0713115
8.39999999999978e-09 -0.0713115
8.40999999999879e-09 -0.0713115
8.40999999999879e-09 -0.0713115
8.41999999999949e-09 -0.0713115
8.41999999999949e-09 -0.0713115
8.42999999999849e-09 -0.0713115
8.42999999999849e-09 -0.0713115
8.43999999999919e-09 -0.0713115
8.43999999999919e-09 -0.0713115
8.44999999999989e-09 -0.0713115
8.44999999999989e-09 -0.0713115
8.4599999999989e-09 -0.0713115
8.4599999999989e-09 -0.0713115
8.4699999999996e-09 -0.0713115
8.4699999999996e-09 -0.0713115
8.4799999999986e-09 -0.0713115
8.4799999999986e-09 -0.0713115
8.4899999999993e-09 -0.0713115
8.4899999999993e-09 -0.0713115
8.5e-09 -0.0713115
8.5e-09 -0.0713115
8.50999999999901e-09 -0.0713115
8.50999999999901e-09 -0.0713115
8.51999999999971e-09 -0.0713115
8.51999999999971e-09 -0.0713115
8.52999999999871e-09 -0.0713115
8.52999999999871e-09 -0.0713115
8.53999999999941e-09 -0.0713115
8.53999999999941e-09 -0.0713115
8.54999999999842e-09 -0.0713115
8.54999999999842e-09 -0.0713115
8.55999999999912e-09 -0.0713115
8.55999999999912e-09 -0.0713115
8.56999999999982e-09 -0.0713115
8.56999999999982e-09 -0.0713115
8.57999999999882e-09 -0.0713115
8.57999999999882e-09 -0.0713115
8.58999999999952e-09 -0.0713115
8.58999999999952e-09 -0.0713115
8.59999999999853e-09 -0.0713115
8.59999999999853e-09 -0.0713115
8.60999999999923e-09 -0.0713115
8.60999999999923e-09 -0.0713115
8.61999999999993e-09 -0.0713115
8.61999999999993e-09 -0.0713115
8.62999999999893e-09 -0.0713115
8.62999999999893e-09 -0.0713115
8.63999999999963e-09 -0.0713115
8.63999999999963e-09 -0.0713115
8.64999999999864e-09 -0.0713115
8.64999999999864e-09 -0.0713115
8.65999999999934e-09 -0.0713115
8.65999999999934e-09 -0.0713115
8.67000000000004e-09 -0.0713115
8.67000000000004e-09 -0.0713115
8.67999999999904e-09 -0.0713115
8.67999999999904e-09 -0.0713115
8.68999999999974e-09 -0.0713115
8.68999999999974e-09 -0.0713115
8.69999999999875e-09 -0.0713115
8.69999999999875e-09 -0.0713115
8.70999999999945e-09 -0.0713115
8.70999999999945e-09 -0.0713115
8.71999999999845e-09 -0.0713115
8.71999999999845e-09 -0.0713115
8.72999999999915e-09 -0.0713115
8.72999999999915e-09 -0.0713115
8.73999999999985e-09 -0.0713115
8.73999999999985e-09 -0.0713115
8.74999999999886e-09 -0.0713115
8.74999999999886e-09 -0.0713115
8.75999999999956e-09 -0.0713115
8.75999999999956e-09 -0.0713115
8.76999999999856e-09 -0.0713115
8.76999999999856e-09 -0.0713115
8.77999999999926e-09 -0.0713115
8.77999999999926e-09 -0.0713115
8.78999999999996e-09 -0.0713115
8.78999999999996e-09 -0.0713115
8.79999999999897e-09 -0.0713115
8.79999999999897e-09 -0.0713115
8.80999999999967e-09 -0.0713115
8.80999999999967e-09 -0.0713115
8.81999999999867e-09 -0.0713115
8.81999999999867e-09 -0.0713115
8.82999999999937e-09 -0.0713115
8.82999999999937e-09 -0.0713115
8.83999999999838e-09 -0.0713115
8.83999999999838e-09 -0.0713115
8.84999999999908e-09 -0.0713115
8.84999999999908e-09 -0.0713115
8.85999999999978e-09 -0.0713115
8.85999999999978e-09 -0.0713115
8.86999999999878e-09 -0.0713115
8.86999999999878e-09 -0.0713115
8.87999999999948e-09 -0.0713115
8.87999999999948e-09 -0.0713115
8.88999999999849e-09 -0.0713115
8.88999999999849e-09 -0.0713115
8.89999999999919e-09 -0.0713115
8.89999999999919e-09 -0.0713115
8.90999999999989e-09 -0.0713115
8.90999999999989e-09 -0.0713115
8.91999999999889e-09 -0.0713115
8.91999999999889e-09 -0.0713115
8.92999999999959e-09 -0.0713115
8.92999999999959e-09 -0.0713115
8.9399999999986e-09 -0.0713115
8.9399999999986e-09 -0.0713115
8.9499999999993e-09 -0.0713115
8.9499999999993e-09 -0.0713115
8.96e-09 -0.0713115
8.96e-09 -0.0713115
8.969999999999e-09 -0.0713115
8.969999999999e-09 -0.0713115
8.9799999999997e-09 -0.0713115
8.9799999999997e-09 -0.0713115
8.98999999999871e-09 -0.0713115
8.98999999999871e-09 -0.0713115
8.99999999999941e-09 -0.0713115
8.99999999999941e-09 -0.0713115
9.00999999999841e-09 -0.0713115
9.00999999999841e-09 -0.0713115
9.01999999999911e-09 -0.0713115
9.01999999999911e-09 -0.0713115
9.02999999999981e-09 -0.0713115
9.02999999999981e-09 -0.0713115
9.03999999999882e-09 -0.0713115
9.03999999999882e-09 -0.0713115
9.04999999999952e-09 -0.0713115
9.04999999999952e-09 -0.0713115
9.05999999999852e-09 -0.0713115
9.05999999999852e-09 -0.0713115
9.06999999999922e-09 -0.0713115
9.06999999999922e-09 -0.0713115
9.07999999999992e-09 -0.0713115
9.07999999999992e-09 -0.0713115
9.08999999999893e-09 -0.0713115
9.08999999999893e-09 -0.0713115
9.09999999999962e-09 -0.0713115
9.09999999999962e-09 -0.0713115
9.10999999999863e-09 -0.0713115
9.10999999999863e-09 -0.0713115
9.11999999999933e-09 -0.0713115
9.11999999999933e-09 -0.0713115
9.13000000000003e-09 -0.0713115
9.13000000000003e-09 -0.0713115
9.13999999999903e-09 -0.0713115
9.13999999999903e-09 -0.0713115
9.14999999999973e-09 -0.0713115
9.14999999999973e-09 -0.0713115
9.15999999999874e-09 -0.0713115
9.15999999999874e-09 -0.0713115
9.16999999999944e-09 -0.0713115
9.16999999999944e-09 -0.0713115
9.17999999999845e-09 -0.0713115
9.17999999999845e-09 -0.0713115
9.18999999999914e-09 -0.0713115
9.18999999999914e-09 -0.0713115
9.19999999999984e-09 -0.0713115
9.19999999999984e-09 -0.0713115
9.20999999999885e-09 -0.0713115
9.20999999999885e-09 -0.0713115
9.21999999999955e-09 -0.0713115
9.21999999999955e-09 -0.0713115
9.22999999999855e-09 -0.0713115
9.22999999999855e-09 -0.0713115
9.23999999999925e-09 -0.0713115
9.23999999999925e-09 -0.0713115
9.24999999999995e-09 -0.0713115
9.24999999999995e-09 -0.0713115
9.25999999999896e-09 -0.0713115
9.25999999999896e-09 -0.0713115
9.26999999999966e-09 -0.0713115
9.26999999999966e-09 -0.0713115
9.27999999999866e-09 -0.0713115
9.27999999999866e-09 -0.0713115
9.28999999999936e-09 -0.0713115
9.28999999999936e-09 -0.0713115
9.29999999999837e-09 -0.0713115
9.29999999999837e-09 -0.0713115
9.30999999999907e-09 -0.0713115
9.30999999999907e-09 -0.0713115
9.31999999999977e-09 -0.0713115
9.31999999999977e-09 -0.0713115
9.32999999999877e-09 -0.0713115
9.32999999999877e-09 -0.0713115
9.33999999999947e-09 -0.0713115
9.33999999999947e-09 -0.0713115
9.34999999999848e-09 -0.0713115
9.34999999999848e-09 -0.0713115
9.35999999999918e-09 -0.0713115
9.35999999999918e-09 -0.0713115
9.36999999999988e-09 -0.0713115
9.36999999999988e-09 -0.0713115
9.37999999999888e-09 -0.0713115
9.37999999999888e-09 -0.0713115
9.38999999999958e-09 -0.0713115
9.38999999999958e-09 -0.0713115
9.39999999999859e-09 -0.0713115
9.39999999999859e-09 -0.0713115
9.40999999999929e-09 -0.0713115
9.40999999999929e-09 -0.0713115
9.41999999999999e-09 -0.0713115
9.41999999999999e-09 -0.0713115
9.42999999999899e-09 -0.0713115
9.42999999999899e-09 -0.0713115
9.43999999999969e-09 -0.0713115
9.43999999999969e-09 -0.0713115
9.4499999999987e-09 -0.0713115
9.4499999999987e-09 -0.0713115
9.4599999999994e-09 -0.0713115
9.4599999999994e-09 -0.0713115
9.4699999999984e-09 -0.0713115
9.4699999999984e-09 -0.0713115
9.4799999999991e-09 -0.0713115
9.4799999999991e-09 -0.0713115
9.4899999999998e-09 -0.0713115
9.4899999999998e-09 -0.0713115
9.49999999999881e-09 -0.0713115
9.49999999999881e-09 -0.0713115
9.50999999999951e-09 -0.0713115
9.50999999999951e-09 -0.0713115
9.51999999999851e-09 -0.0713115
9.51999999999851e-09 -0.0713115
9.52999999999921e-09 -0.0713115
9.52999999999921e-09 -0.0713115
9.53999999999991e-09 -0.0713115
9.53999999999991e-09 -0.0713115
9.54999999999892e-09 -0.0713115
9.54999999999892e-09 -0.0713115
9.55999999999962e-09 -0.0713115
9.55999999999962e-09 -0.0713115
9.56999999999862e-09 -0.0713115
9.56999999999862e-09 -0.0713115
9.57999999999932e-09 -0.0713115
9.57999999999932e-09 -0.0713115
9.59000000000002e-09 -0.0713115
9.59000000000002e-09 -0.0713115
9.59999999999903e-09 -0.0713115
9.59999999999903e-09 -0.0713115
9.60999999999973e-09 -0.0713115
9.60999999999973e-09 -0.0713115
9.61999999999873e-09 -0.0713115
9.61999999999873e-09 -0.0713115
9.62999999999943e-09 -0.0713115
9.62999999999943e-09 -0.0713115
9.63999999999844e-09 -0.0713115
9.63999999999844e-09 -0.0713115
9.64999999999914e-09 -0.0713115
9.64999999999914e-09 -0.0713115
9.65999999999984e-09 -0.0713115
9.65999999999984e-09 -0.0713115
9.66999999999884e-09 -0.0713115
9.66999999999884e-09 -0.0713115
9.67999999999954e-09 -0.0713115
9.67999999999954e-09 -0.0713115
9.68999999999855e-09 -0.0713115
9.68999999999855e-09 -0.0713115
9.69999999999925e-09 -0.0713115
9.69999999999925e-09 -0.0713115
9.70999999999995e-09 -0.0713115
9.70999999999995e-09 -0.0713115
9.71999999999895e-09 -0.0713115
9.71999999999895e-09 -0.0713115
9.72999999999965e-09 -0.0713115
9.72999999999965e-09 -0.0713115
9.73999999999866e-09 -0.0713115
9.73999999999866e-09 -0.0713115
9.74999999999936e-09 -0.0713115
9.74999999999936e-09 -0.0713115
9.75999999999836e-09 -0.0713115
9.75999999999836e-09 -0.0713115
9.76999999999906e-09 -0.0713115
9.76999999999906e-09 -0.0713115
9.77999999999976e-09 -0.0713115
9.77999999999976e-09 -0.0713115
9.78999999999877e-09 -0.0713115
9.78999999999877e-09 -0.0713115
9.79999999999947e-09 -0.0713115
9.79999999999947e-09 -0.0713115
9.80999999999847e-09 -0.0713115
9.80999999999847e-09 -0.0713115
9.81999999999917e-09 -0.0713115
9.81999999999917e-09 -0.0713115
9.82999999999987e-09 -0.0713115
9.82999999999987e-09 -0.0713115
9.83999999999888e-09 -0.0713115
9.83999999999888e-09 -0.0713115
9.84999999999958e-09 -0.0713115
9.84999999999958e-09 -0.0713115
9.85999999999858e-09 -0.0713115
9.85999999999858e-09 -0.0713115
9.86999999999928e-09 -0.0713115
9.86999999999928e-09 -0.0713115
9.87999999999998e-09 -0.0713115
9.87999999999998e-09 -0.0713115
9.88999999999899e-09 -0.0713115
9.88999999999899e-09 -0.0713115
9.89999999999968e-09 -0.0713115
9.89999999999968e-09 -0.0713115
9.90999999999869e-09 -0.0713115
9.90999999999869e-09 -0.0713115
9.91999999999939e-09 -0.0713115
9.91999999999939e-09 -0.0713115
9.9299999999984e-09 -0.0713115
9.9299999999984e-09 -0.0713115
9.9399999999991e-09 -0.0713115
9.9399999999991e-09 -0.0713115
9.94999999999979e-09 -0.0713115
9.94999999999979e-09 -0.0713115
9.9599999999988e-09 -0.0713115
9.9599999999988e-09 -0.0713115
9.9699999999995e-09 -0.0713115
9.9699999999995e-09 -0.0713115
9.97999999999851e-09 -0.0713115
9.97999999999851e-09 -0.0713115
9.9899999999992e-09 -0.0713115
9.9899999999992e-09 -0.0713115


==> figures/Transitiondatamos/group_56_segment_879.txt <==
time vOut
0 -0.0436488
0 -0.0436682
9.99999999900549e-12 -0.0436535
9.99999999900549e-12 -0.0436374
9.99999999900549e-12 -0.0436175
1.9999999999705e-11 -0.0435969
1.9999999999705e-11 -0.0435768
2.99999999987105e-11 -0.043558
2.99999999987105e-11 -0.0435415
3.99999999994101e-11 -0.0435281
3.99999999994101e-11 -0.0435184
5.00000000001096e-11 -0.0435127
5.00000000001096e-11 -0.0435115
5.99999999991151e-11 -0.043515
5.99999999991151e-11 -0.0435233
6.99999999998147e-11 -0.0435365
6.99999999998147e-11 -0.0435548
7.99999999988202e-11 -0.0435779
7.99999999988202e-11 -0.0436059
8.99999999995197e-11 -0.0436388
8.99999999995197e-11 -0.0436764
1.00000000000219e-10 -0.0437187
1.00000000000219e-10 -0.0437655
1.09999999999225e-10 -0.0438167
1.09999999999225e-10 -0.0438723
1.19999999999924e-10 -0.043932
1.19999999999924e-10 -0.0439958
1.2999999999893e-10 -0.0440634
1.2999999999893e-10 -0.0441348
1.39999999999629e-10 -0.0442099
1.39999999999629e-10 -0.0442885
1.49999999998635e-10 -0.0443704
1.49999999998635e-10 -0.0444556
1.59999999999334e-10 -0.0445438
1.59999999999334e-10 -0.0446351
1.70000000000034e-10 -0.0447293
1.70000000000034e-10 -0.0448262
1.79999999999039e-10 -0.0449258
1.79999999999039e-10 -0.0450279
1.89999999999739e-10 -0.0451324
1.89999999999739e-10 -0.0452392
1.99999999998744e-10 -0.0453482
1.99999999998744e-10 -0.0454594
2.09999999999444e-10 -0.0455725
2.09999999999444e-10 -0.0456876
2.20000000000144e-10 -0.0458045
2.20000000000144e-10 -0.0459231
2.29999999999149e-10 -0.0460434
2.29999999999149e-10 -0.0461653
2.39999999999849e-10 -0.0462886
2.39999999999849e-10 -0.0464133
2.49999999998854e-10 -0.0465394
2.49999999998854e-10 -0.0466667
2.59999999999554e-10 -0.0467952
2.59999999999554e-10 -0.0469248
2.70000000000253e-10 -0.0470555
2.70000000000253e-10 -0.0471871
2.79999999999259e-10 -0.0473196
2.79999999999259e-10 -0.047453
2.89999999999958e-10 -0.0475872
2.89999999999958e-10 -0.047722
2.99999999998964e-10 -0.0478576
2.99999999998964e-10 -0.0479938
3.09999999999663e-10 -0.0481305
3.09999999999663e-10 -0.0482677
3.19999999998669e-10 -0.0484054
3.19999999998669e-10 -0.0485435
3.29999999999368e-10 -0.0486819
3.29999999999368e-10 -0.0488207
3.40000000000068e-10 -0.0489597
3.40000000000068e-10 -0.0490989
3.49999999999073e-10 -0.0492384
3.49999999999073e-10 -0.0493779
3.59999999999773e-10 -0.0495176
3.59999999999773e-10 -0.0496573
3.69999999998778e-10 -0.049797
3.69999999998778e-10 -0.0499367
3.79999999999478e-10 -0.0500764
3.79999999999478e-10 -0.0502159
3.90000000000178e-10 -0.0503554
3.90000000000178e-10 -0.0504947
3.99999999999183e-10 -0.0506338
3.99999999999183e-10 -0.0507727
4.09999999999883e-10 -0.0509113
4.09999999999883e-10 -0.0510497
4.19999999998888e-10 -0.0511878
4.19999999998888e-10 -0.0513256
4.29999999999588e-10 -0.051463
4.29999999999588e-10 -0.0516
4.40000000000287e-10 -0.0517366
4.40000000000287e-10 -0.0518728
4.49999999999293e-10 -0.0520086
4.49999999999293e-10 -0.0521439
4.59999999999992e-10 -0.0522787
4.59999999999992e-10 -0.052413
4.69999999998998e-10 -0.0525468
4.69999999998998e-10 -0.0526801
4.79999999999697e-10 -0.0528128
4.79999999999697e-10 -0.0529449
4.89999999998703e-10 -0.0530764
4.89999999998703e-10 -0.0532073
4.99999999999402e-10 -0.0533376
4.99999999999402e-10 -0.0534673
5.10000000000102e-10 -0.0535963
5.10000000000102e-10 -0.0537246
5.19999999999107e-10 -0.0538523
5.19999999999107e-10 -0.0539793
5.29999999999807e-10 -0.0541056
5.29999999999807e-10 -0.0542312
5.39999999998812e-10 -0.0543561
5.39999999998812e-10 -0.0544803
5.49999999999512e-10 -0.0546037
5.49999999999512e-10 -0.0547264
5.60000000000211e-10 -0.0548483
5.60000000000211e-10 -0.0549695
5.69999999999217e-10 -0.0550899
5.69999999999217e-10 -0.0552096
5.79999999999917e-10 -0.0553285
5.79999999999917e-10 -0.0554466
5.89999999998922e-10 -0.0555639
5.89999999998922e-10 -0.0556804
5.99999999999622e-10 -0.0557962
5.99999999999622e-10 -0.0559111
6.09999999998627e-10 -0.0560253
6.09999999998627e-10 -0.0561387
6.19999999999327e-10 -0.0562512
6.19999999999327e-10 -0.056363
6.30000000000026e-10 -0.0564739
6.30000000000026e-10 -0.0565841
6.39999999999032e-10 -0.0566934
6.39999999999032e-10 -0.056802
6.49999999999731e-10 -0.0569097
6.49999999999731e-10 -0.0570166
6.59999999998737e-10 -0.0571227
6.59999999998737e-10 -0.057228
6.69999999999436e-10 -0.0573325
6.69999999999436e-10 -0.0574362
6.80000000000136e-10 -0.0575392
6.80000000000136e-10 -0.0576413
6.89999999999141e-10 -0.0577426
6.89999999999141e-10 -0.0578431
6.99999999999841e-10 -0.0579428
6.99999999999841e-10 -0.0580417
7.09999999998846e-10 -0.0581399
7.09999999998846e-10 -0.0582373
7.19999999999546e-10 -0.0583338
7.19999999999546e-10 -0.0584297
7.30000000000245e-10 -0.0585247
7.30000000000245e-10 -0.058619
7.39999999999251e-10 -0.0587125
7.39999999999251e-10 -0.0588052
7.4999999999995e-10 -0.0588972
7.4999999999995e-10 -0.0589885
7.59999999998956e-10 -0.059079
7.59999999998956e-10 -0.0591688
7.69999999999656e-10 -0.0592578
7.69999999999656e-10 -0.0593461
7.79999999998661e-10 -0.0594337
7.79999999998661e-10 -0.0595205
7.89999999999361e-10 -0.0596066
7.89999999999361e-10 -0.0596921
8.0000000000006e-10 -0.0597768
8.0000000000006e-10 -0.0598609
8.09999999999066e-10 -0.0599442
8.09999999999066e-10 -0.0600269
8.19999999999765e-10 -0.0601088
8.19999999999765e-10 -0.0601901
8.29999999998771e-10 -0.0602708
8.29999999998771e-10 -0.0603508
8.3999999999947e-10 -0.0604301
8.3999999999947e-10 -0.0605088
8.5000000000017e-10 -0.0605868
8.5000000000017e-10 -0.0606642
8.59999999999175e-10 -0.060741
8.59999999999175e-10 -0.0608172
8.69999999999875e-10 -0.0608927
8.69999999999875e-10 -0.0609676
8.7999999999888e-10 -0.061042
8.7999999999888e-10 -0.0611157
8.8999999999958e-10 -0.0611888
8.8999999999958e-10 -0.0612614
9.00000000000279e-10 -0.0613334
9.00000000000279e-10 -0.0614048
9.09999999999285e-10 -0.0614756
9.09999999999285e-10 -0.0615459
9.19999999999984e-10 -0.0616156
9.19999999999984e-10 -0.0616848
9.2999999999899e-10 -0.0617535
9.2999999999899e-10 -0.0618216
9.39999999999689e-10 -0.0618892
9.39999999999689e-10 -0.0619562
9.49999999998695e-10 -0.0620228
9.49999999998695e-10 -0.0620888
9.59999999999394e-10 -0.0621544
9.59999999999394e-10 -0.0622194
9.70000000000094e-10 -0.062284
9.70000000000094e-10 -0.0623481
9.799999999991e-10 -0.0624117
9.799999999991e-10 -0.0624748
9.89999999999799e-10 -0.0625375
9.89999999999799e-10 -0.0625997
9.99999999998805e-10 -0.0626614
9.99999999998805e-10 -0.0627227
1.0099999999995e-09 -0.0627836
1.0099999999995e-09 -0.062844
1.0200000000002e-09 -0.062904
1.0200000000002e-09 -0.0629635
1.02999999999921e-09 -0.0630227
1.02999999999921e-09 -0.0630814
1.03999999999991e-09 -0.0631397
1.03999999999991e-09 -0.0631976
1.04999999999891e-09 -0.0632551
1.04999999999891e-09 -0.0633123
1.05999999999961e-09 -0.063369
1.05999999999961e-09 -0.0634253
1.06999999999862e-09 -0.0634813
1.06999999999862e-09 -0.0635368
1.07999999999932e-09 -0.0635921
1.07999999999932e-09 -0.0636469
1.09000000000002e-09 -0.0637014
1.09000000000002e-09 -0.0637555
1.09999999999902e-09 -0.0638093
1.09999999999902e-09 -0.0638627
1.10999999999972e-09 -0.0639158
1.10999999999972e-09 -0.0639685
1.11999999999873e-09 -0.0640209
1.11999999999873e-09 -0.0640729
1.12999999999943e-09 -0.0641247
1.12999999999943e-09 -0.0641761
1.14000000000013e-09 -0.0642272
1.14000000000013e-09 -0.064278
1.14999999999913e-09 -0.0643284
1.14999999999913e-09 -0.0643786
1.15999999999983e-09 -0.0644284
1.15999999999983e-09 -0.0644779
1.16999999999884e-09 -0.0645272
1.16999999999884e-09 -0.0645761
1.17999999999954e-09 -0.0646248
1.17999999999954e-09 -0.0646731
1.19000000000024e-09 -0.0647212
1.19000000000024e-09 -0.064769
1.19999999999924e-09 -0.0648165
1.19999999999924e-09 -0.0648637
1.20999999999994e-09 -0.0649107
1.20999999999994e-09 -0.0649573
1.21999999999895e-09 -0.0650037
1.21999999999895e-09 -0.0650499
1.22999999999965e-09 -0.0650957
1.22999999999965e-09 -0.0651414
1.23999999999865e-09 -0.0651867
1.23999999999865e-09 -0.0652318
1.24999999999935e-09 -0.0652766
1.24999999999935e-09 -0.0653212
1.26000000000005e-09 -0.0653655
1.26000000000005e-09 -0.0654096
1.26999999999906e-09 -0.0654535
1.26999999999906e-09 -0.065497
1.27999999999976e-09 -0.0655404
1.27999999999976e-09 -0.0655835
1.28999999999876e-09 -0.0656263
1.28999999999876e-09 -0.065669
1.29999999999946e-09 -0.0657114
1.29999999999946e-09 -0.0657535
1.31000000000016e-09 -0.0657954
1.31000000000016e-09 -0.0658371
1.31999999999917e-09 -0.0658786
1.31999999999917e-09 -0.0659198
1.32999999999987e-09 -0.0659608
1.32999999999987e-09 -0.0660016
1.33999999999887e-09 -0.0660421
1.33999999999887e-09 -0.0660825
1.34999999999957e-09 -0.0661226
1.34999999999957e-09 -0.0661625
1.36000000000027e-09 -0.0662021
1.36000000000027e-09 -0.0662416
1.36999999999928e-09 -0.0662808
1.36999999999928e-09 -0.0663198
1.37999999999998e-09 -0.0663586
1.37999999999998e-09 -0.0663972
1.38999999999898e-09 -0.0664356
1.38999999999898e-09 -0.0664738
1.39999999999968e-09 -0.0665117
1.39999999999968e-09 -0.0665495
1.40999999999869e-09 -0.066587
1.40999999999869e-09 -0.0666243
1.41999999999939e-09 -0.0666614
1.41999999999939e-09 -0.0666984
1.43000000000009e-09 -0.0667351
1.43000000000009e-09 -0.0667716
1.43999999999909e-09 -0.0668078
1.43999999999909e-09 -0.0668439
1.44999999999979e-09 -0.0668798
1.44999999999979e-09 -0.0669155
1.4599999999988e-09 -0.066951
1.4599999999988e-09 -0.0669863
1.4699999999995e-09 -0.0670213
1.4699999999995e-09 -0.0670562
1.4800000000002e-09 -0.0670909
1.4800000000002e-09 -0.0671254
1.4899999999992e-09 -0.0671597
1.4899999999992e-09 -0.0671937
1.4999999999999e-09 -0.0672276
1.4999999999999e-09 -0.0672613
1.50999999999891e-09 -0.0672948
1.50999999999891e-09 -0.0673281
1.51999999999961e-09 -0.0673612
1.51999999999961e-09 -0.0673941
1.52999999999861e-09 -0.0674268
1.52999999999861e-09 -0.0674593
1.53999999999931e-09 -0.0674916
1.53999999999931e-09 -0.0675238
1.55000000000001e-09 -0.0675557
1.55000000000001e-09 -0.0675874
1.55999999999902e-09 -0.067619
1.55999999999902e-09 -0.0676503
1.56999999999972e-09 -0.0676815
1.56999999999972e-09 -0.0677125
1.57999999999872e-09 -0.0677432
1.57999999999872e-09 -0.0677738
1.58999999999942e-09 -0.0678042
1.58999999999942e-09 -0.0678344
1.60000000000012e-09 -0.0678645
1.60000000000012e-09 -0.0678943
1.60999999999913e-09 -0.0679239
1.60999999999913e-09 -0.0679534
1.61999999999983e-09 -0.0679827
1.61999999999983e-09 -0.0680117
1.62999999999883e-09 -0.0680406
1.62999999999883e-09 -0.0680693
1.63999999999953e-09 -0.0680979
1.63999999999953e-09 -0.0681262
1.65000000000023e-09 -0.0681544
1.65000000000023e-09 -0.0681823
1.65999999999924e-09 -0.0682101
1.65999999999924e-09 -0.0682377
1.66999999999993e-09 -0.0682651
1.66999999999993e-09 -0.0682923
1.67999999999894e-09 -0.0683194
1.67999999999894e-09 -0.0683462
1.68999999999964e-09 -0.0683729
1.68999999999964e-09 -0.0683994
1.69999999999865e-09 -0.0684257
1.69999999999865e-09 -0.0684519
1.70999999999934e-09 -0.0684778
1.70999999999934e-09 -0.0685036
1.72000000000004e-09 -0.0685292
1.72000000000004e-09 -0.0685546
1.72999999999905e-09 -0.0685799
1.72999999999905e-09 -0.0686049
1.73999999999975e-09 -0.0686298
1.73999999999975e-09 -0.0686545
1.74999999999876e-09 -0.0686791
1.74999999999876e-09 -0.0687034
1.75999999999945e-09 -0.0687276
1.75999999999945e-09 -0.0687516
1.77000000000015e-09 -0.0687754
1.77000000000015e-09 -0.0687991
1.77999999999916e-09 -0.0688226
1.77999999999916e-09 -0.0688459
1.78999999999986e-09 -0.068869
1.78999999999986e-09 -0.068892
1.79999999999886e-09 -0.0689148
1.79999999999886e-09 -0.0689374
1.80999999999956e-09 -0.0689599
1.80999999999956e-09 -0.0689822
1.82000000000026e-09 -0.0690043
1.82000000000026e-09 -0.0690262
1.82999999999927e-09 -0.069048
1.82999999999927e-09 -0.0690696
1.83999999999997e-09 -0.0690911
1.83999999999997e-09 -0.0691124
1.84999999999897e-09 -0.0691335
1.84999999999897e-09 -0.0691545
1.85999999999967e-09 -0.0691753
1.85999999999967e-09 -0.0691959
1.86999999999868e-09 -0.0692164
1.86999999999868e-09 -0.0692367
1.87999999999938e-09 -0.0692568
1.87999999999938e-09 -0.0692768
1.89000000000008e-09 -0.0692966
1.89000000000008e-09 -0.0693163
1.89999999999908e-09 -0.0693358
1.89999999999908e-09 -0.0693552
1.90999999999978e-09 -0.0693744
1.90999999999978e-09 -0.0693934
1.91999999999879e-09 -0.0694123
1.91999999999879e-09 -0.069431
1.92999999999949e-09 -0.0694496
1.92999999999949e-09 -0.069468
1.94000000000019e-09 -0.0694863
1.94000000000019e-09 -0.0695044
1.94999999999919e-09 -0.0695224
1.94999999999919e-09 -0.0695402
1.95999999999989e-09 -0.0695579
1.95999999999989e-09 -0.0695754
1.9699999999989e-09 -0.0695928
1.9699999999989e-09 -0.06961
1.9799999999996e-09 -0.0696271
1.9799999999996e-09 -0.069644
1.9900000000003e-09 -0.0696608
1.9900000000003e-09 -0.0696774
1.9999999999993e-09 -0.0696939
1.9999999999993e-09 -0.0697103
2.01e-09 -0.0697265
2.01e-09 -0.0697426
2.01999999999901e-09 -0.0697586
2.01999999999901e-09 -0.0697744
2.02999999999971e-09 -0.06979
2.02999999999971e-09 -0.0698055
2.03999999999871e-09 -0.0698209
2.03999999999871e-09 -0.0698362
2.04999999999941e-09 -0.0698513
2.04999999999941e-09 -0.0698663
2.06000000000011e-09 -0.0698811
2.06000000000011e-09 -0.0698959
2.06999999999912e-09 -0.0699105
2.06999999999912e-09 -0.0699249
2.07999999999982e-09 -0.0699392
2.07999999999982e-09 -0.0699534
2.08999999999882e-09 -0.0699675
2.08999999999882e-09 -0.0699814
2.09999999999952e-09 -0.0699953
2.09999999999952e-09 -0.070009
2.11000000000022e-09 -0.0700225
2.11000000000022e-09 -0.070036
2.11999999999923e-09 -0.0700493
2.11999999999923e-09 -0.0700625
2.12999999999993e-09 -0.0700755
2.12999999999993e-09 -0.0700885
2.13999999999893e-09 -0.0701013
2.13999999999893e-09 -0.070114
2.14999999999963e-09 -0.0701266
2.14999999999963e-09 -0.0701391
2.15999999999864e-09 -0.0701515
2.15999999999864e-09 -0.0701637
2.16999999999934e-09 -0.0701758
2.16999999999934e-09 -0.0701879
2.18000000000004e-09 -0.0701998
2.18000000000004e-09 -0.0702116
2.18999999999904e-09 -0.0702232
2.18999999999904e-09 -0.0702348
2.19999999999974e-09 -0.0702463
2.19999999999974e-09 -0.0702576
2.20999999999875e-09 -0.0702688
2.20999999999875e-09 -0.07028
2.21999999999945e-09 -0.070291
2.21999999999945e-09 -0.0703019
2.23000000000015e-09 -0.0703127
2.23000000000015e-09 -0.0703234
2.23999999999915e-09 -0.070334
2.23999999999915e-09 -0.0703446
2.24999999999985e-09 -0.070355
2.24999999999985e-09 -0.0703653
2.25999999999886e-09 -0.0703754
2.25999999999886e-09 -0.0703855
2.26999999999956e-09 -0.0703955
2.26999999999956e-09 -0.0704055
2.28000000000026e-09 -0.0704153
2.28000000000026e-09 -0.070425
2.28999999999926e-09 -0.0704346
2.28999999999926e-09 -0.0704441
2.29999999999996e-09 -0.0704535
2.29999999999996e-09 -0.0704628
2.30999999999897e-09 -0.0704721
2.30999999999897e-09 -0.0704812
2.31999999999967e-09 -0.0704903
2.31999999999967e-09 -0.0704992
2.32999999999867e-09 -0.0705081
2.32999999999867e-09 -0.0705169
2.33999999999937e-09 -0.0705256
2.33999999999937e-09 -0.0705342
2.35000000000007e-09 -0.0705427
2.35000000000007e-09 -0.0705512
2.35999999999908e-09 -0.0705595
2.35999999999908e-09 -0.0705678
2.36999999999978e-09 -0.070576
2.36999999999978e-09 -0.0705841
2.37999999999878e-09 -0.0705921
2.37999999999878e-09 -0.0706
2.38999999999948e-09 -0.0706079
2.38999999999948e-09 -0.0706157
2.40000000000018e-09 -0.0706234
2.40000000000018e-09 -0.070631
2.40999999999919e-09 -0.0706385
2.40999999999919e-09 -0.070646
2.41999999999989e-09 -0.0706534
2.41999999999989e-09 -0.0706607
2.42999999999889e-09 -0.0706679
2.42999999999889e-09 -0.0706751
2.43999999999959e-09 -0.0706822
2.43999999999959e-09 -0.0706892
2.45000000000029e-09 -0.0706961
2.45000000000029e-09 -0.070703
2.4599999999993e-09 -0.0707098
2.4599999999993e-09 -0.0707165
2.46999999999999e-09 -0.0707232
2.46999999999999e-09 -0.0707297
2.479999999999e-09 -0.0707363
2.479999999999e-09 -0.0707427
2.4899999999997e-09 -0.0707491
2.4899999999997e-09 -0.0707554
2.49999999999871e-09 -0.0707617
2.49999999999871e-09 -0.0707678
2.50999999999941e-09 -0.070774
2.50999999999941e-09 -0.07078
2.5200000000001e-09 -0.070786
2.5200000000001e-09 -0.0707919
2.52999999999911e-09 -0.0707978
2.52999999999911e-09 -0.0708036
2.53999999999981e-09 -0.0708093
2.53999999999981e-09 -0.070815
2.54999999999882e-09 -0.0708206
2.54999999999882e-09 -0.0708262
2.55999999999951e-09 -0.0708317
2.55999999999951e-09 -0.0708371
2.57000000000021e-09 -0.0708425
2.57000000000021e-09 -0.0708478
2.57999999999922e-09 -0.0708531
2.57999999999922e-09 -0.0708583
2.58999999999992e-09 -0.0708635
2.58999999999992e-09 -0.0708686
2.59999999999892e-09 -0.0708736
2.59999999999892e-09 -0.0708786
2.60999999999962e-09 -0.0708836
2.60999999999962e-09 -0.0708884
2.61999999999863e-09 -0.0708933
2.61999999999863e-09 -0.0708981
2.62999999999933e-09 -0.0709028
2.62999999999933e-09 -0.0709075
2.64000000000003e-09 -0.0709121
2.64000000000003e-09 -0.0709167
2.64999999999903e-09 -0.0709212
2.64999999999903e-09 -0.0709257
2.65999999999973e-09 -0.0709301
2.65999999999973e-09 -0.0709345
2.66999999999874e-09 -0.0709388
2.66999999999874e-09 -0.0709431
2.67999999999944e-09 -0.0709473
2.67999999999944e-09 -0.0709515
2.69000000000014e-09 -0.0709557
2.69000000000014e-09 -0.0709598
2.69999999999914e-09 -0.0709638
2.69999999999914e-09 -0.0709679
2.70999999999984e-09 -0.0709718
2.70999999999984e-09 -0.0709758
2.71999999999885e-09 -0.0709796
2.71999999999885e-09 -0.0709835
2.72999999999955e-09 -0.0709873
2.72999999999955e-09 -0.070991
2.74000000000025e-09 -0.0709947
2.74000000000025e-09 -0.0709984
2.74999999999925e-09 -0.0710021
2.74999999999925e-09 -0.0710056
2.75999999999995e-09 -0.0710092
2.75999999999995e-09 -0.0710127
2.76999999999896e-09 -0.0710162
2.76999999999896e-09 -0.0710196
2.77999999999966e-09 -0.071023
2.77999999999966e-09 -0.0710264
2.78999999999866e-09 -0.0710297
2.78999999999866e-09 -0.071033
2.79999999999936e-09 -0.0710363
2.79999999999936e-09 -0.0710395
2.81000000000006e-09 -0.0710426
2.81000000000006e-09 -0.0710458
2.81999999999907e-09 -0.0710489
2.81999999999907e-09 -0.071052
2.82999999999977e-09 -0.071055
2.82999999999977e-09 -0.071058
2.83999999999877e-09 -0.071061
2.83999999999877e-09 -0.0710639
2.84999999999947e-09 -0.0710668
2.84999999999947e-09 -0.0710697
2.86000000000017e-09 -0.0710725
2.86000000000017e-09 -0.0710754
2.86999999999918e-09 -0.0710781
2.86999999999918e-09 -0.0710809
2.87999999999988e-09 -0.0710836
2.87999999999988e-09 -0.0710863
2.88999999999888e-09 -0.0710889
2.88999999999888e-09 -0.0710916
2.89999999999958e-09 -0.0710942
2.89999999999958e-09 -0.0710967
2.91000000000028e-09 -0.0710993
2.91000000000028e-09 -0.0711018
2.91999999999929e-09 -0.0711042
2.91999999999929e-09 -0.0711067
2.92999999999999e-09 -0.0711091
2.92999999999999e-09 -0.0711115
2.93999999999899e-09 -0.0711139
2.93999999999899e-09 -0.0711162
2.94999999999969e-09 -0.0711186
2.94999999999969e-09 -0.0711208
2.9599999999987e-09 -0.0711231
2.9599999999987e-09 -0.0711253
2.9699999999994e-09 -0.0711276
2.9699999999994e-09 -0.0711297
2.9800000000001e-09 -0.0711319
2.9800000000001e-09 -0.071134
2.9899999999991e-09 -0.0711362
2.9899999999991e-09 -0.0711383
2.9999999999998e-09 -0.0711403
2.9999999999998e-09 -0.0711424
3.00999999999881e-09 -0.0711444
3.00999999999881e-09 -0.0711464
3.01999999999951e-09 -0.0711483
3.01999999999951e-09 -0.0711503
3.03000000000021e-09 -0.0711522
3.03000000000021e-09 -0.0711541
3.03999999999921e-09 -0.071156
3.03999999999921e-09 -0.0711579
3.04999999999991e-09 -0.0711597
3.04999999999991e-09 -0.0711615
3.05999999999892e-09 -0.0711633
3.05999999999892e-09 -0.0711651
3.06999999999962e-09 -0.0711669
3.06999999999962e-09 -0.0711686
3.07999999999862e-09 -0.0711703
3.07999999999862e-09 -0.071172
3.08999999999932e-09 -0.0711737
3.08999999999932e-09 -0.0711754
3.10000000000002e-09 -0.071177
3.10000000000002e-09 -0.0711786
3.10999999999903e-09 -0.0711802
3.10999999999903e-09 -0.0711818
3.11999999999973e-09 -0.0711834
3.11999999999973e-09 -0.0711849
3.12999999999873e-09 -0.0711865
3.12999999999873e-09 -0.071188
3.13999999999943e-09 -0.0711895
3.13999999999943e-09 -0.071191
3.15000000000013e-09 -0.0711924
3.15000000000013e-09 -0.0711939
3.15999999999914e-09 -0.0711953
3.15999999999914e-09 -0.0711967
3.16999999999984e-09 -0.0711981
3.16999999999984e-09 -0.0711995
3.17999999999884e-09 -0.0712008
3.17999999999884e-09 -0.0712022
3.18999999999954e-09 -0.0712035
3.18999999999954e-09 -0.0712048
3.20000000000024e-09 -0.0712061
3.20000000000024e-09 -0.0712074
3.20999999999925e-09 -0.0712087
3.20999999999925e-09 -0.0712099
3.21999999999995e-09 -0.0712112
3.21999999999995e-09 -0.0712124
3.22999999999895e-09 -0.0712136
3.22999999999895e-09 -0.0712148
3.23999999999965e-09 -0.071216
3.23999999999965e-09 -0.0712172
3.24999999999866e-09 -0.0712183
3.24999999999866e-09 -0.0712194
3.25999999999936e-09 -0.0712206
3.25999999999936e-09 -0.0712217
3.27000000000006e-09 -0.0712228
3.27000000000006e-09 -0.0712239
3.27999999999906e-09 -0.071225
3.27999999999906e-09 -0.071226
3.28999999999976e-09 -0.0712271
3.28999999999976e-09 -0.0712281
3.29999999999877e-09 -0.0712291
3.29999999999877e-09 -0.0712302
3.30999999999947e-09 -0.0712312
3.30999999999947e-09 -0.0712321
3.32000000000016e-09 -0.0712331
3.32000000000016e-09 -0.0712341
3.32999999999917e-09 -0.0712351
3.32999999999917e-09 -0.071236
3.33999999999987e-09 -0.0712369
3.33999999999987e-09 -0.0712379
3.34999999999888e-09 -0.0712388
3.34999999999888e-09 -0.0712397
3.35999999999957e-09 -0.0712406
3.35999999999957e-09 -0.0712414
3.37000000000027e-09 -0.0712423
3.37000000000027e-09 -0.0712432
3.37999999999928e-09 -0.071244
3.37999999999928e-09 -0.0712449
3.38999999999998e-09 -0.0712457
3.38999999999998e-09 -0.0712465
3.39999999999898e-09 -0.0712473
3.39999999999898e-09 -0.0712481
3.40999999999968e-09 -0.0712489
3.40999999999968e-09 -0.0712497
3.41999999999869e-09 -0.0712505
3.41999999999869e-09 -0.0712512
3.42999999999939e-09 -0.071252
3.42999999999939e-09 -0.0712527
3.44000000000009e-09 -0.0712535
3.44000000000009e-09 -0.0712542
3.44999999999909e-09 -0.0712549
3.44999999999909e-09 -0.0712556
3.45999999999979e-09 -0.0712563
3.45999999999979e-09 -0.071257
3.4699999999988e-09 -0.0712577
3.4699999999988e-09 -0.0712584
3.4799999999995e-09 -0.071259
3.4799999999995e-09 -0.0712597
3.4900000000002e-09 -0.0712603
3.4900000000002e-09 -0.071261
3.4999999999992e-09 -0.0712616
3.4999999999992e-09 -0.0712623
3.5099999999999e-09 -0.0712629
3.5099999999999e-09 -0.0712635
3.51999999999891e-09 -0.0712641
3.51999999999891e-09 -0.0712647
3.52999999999961e-09 -0.0712653
3.52999999999961e-09 -0.0712659
3.53999999999861e-09 -0.0712665
3.53999999999861e-09 -0.071267
3.54999999999931e-09 -0.0712676
3.54999999999931e-09 -0.0712682
3.56000000000001e-09 -0.0712687
3.56000000000001e-09 -0.0712692
3.56999999999902e-09 -0.0712698
3.56999999999902e-09 -0.0712703
3.57999999999972e-09 -0.0712708
3.57999999999972e-09 -0.0712714
3.58999999999872e-09 -0.0712719
3.58999999999872e-09 -0.0712724
3.59999999999942e-09 -0.0712729
3.59999999999942e-09 -0.0712734
3.61000000000012e-09 -0.0712739
3.61000000000012e-09 -0.0712743
3.61999999999913e-09 -0.0712748
3.61999999999913e-09 -0.0712753
3.62999999999983e-09 -0.0712758
3.62999999999983e-09 -0.0712762
3.63999999999883e-09 -0.0712767
3.63999999999883e-09 -0.0712771
3.64999999999953e-09 -0.0712776
3.64999999999953e-09 -0.071278
3.66000000000023e-09 -0.0712784
3.66000000000023e-09 -0.0712789
3.66999999999924e-09 -0.0712793
3.66999999999924e-09 -0.0712797
3.67999999999994e-09 -0.0712801
3.67999999999994e-09 -0.0712805
3.68999999999894e-09 -0.0712809
3.68999999999894e-09 -0.0712813
3.69999999999964e-09 -0.0712817
3.69999999999964e-09 -0.0712821
3.70999999999865e-09 -0.0712825
3.70999999999865e-09 -0.0712828
3.71999999999935e-09 -0.0712832
3.71999999999935e-09 -0.0712836
3.73000000000005e-09 -0.071284
3.73000000000005e-09 -0.0712843
3.73999999999905e-09 -0.0712847
3.73999999999905e-09 -0.071285
3.74999999999975e-09 -0.0712854
3.74999999999975e-09 -0.0712857
3.75999999999876e-09 -0.071286
3.75999999999876e-09 -0.0712864
3.76999999999946e-09 -0.0712867
3.76999999999946e-09 -0.071287
3.78000000000016e-09 -0.0712874
3.78000000000016e-09 -0.0712877
3.78999999999916e-09 -0.071288
3.78999999999916e-09 -0.0712883
3.79999999999986e-09 -0.0712886
3.79999999999986e-09 -0.0712889
3.80999999999887e-09 -0.0712892
3.80999999999887e-09 -0.0712895
3.81999999999957e-09 -0.0712898
3.81999999999957e-09 -0.0712901
3.83000000000027e-09 -0.0712904
3.83000000000027e-09 -0.0712906
3.83999999999927e-09 -0.0712909
3.83999999999927e-09 -0.0712912
3.84999999999997e-09 -0.0712915
3.84999999999997e-09 -0.0712917
3.85999999999898e-09 -0.071292
3.85999999999898e-09 -0.0712923
3.86999999999968e-09 -0.0712925
3.86999999999968e-09 -0.0712928
3.87999999999868e-09 -0.071293
3.87999999999868e-09 -0.0712933
3.88999999999938e-09 -0.0712935
3.88999999999938e-09 -0.0712938
3.90000000000008e-09 -0.071294
3.90000000000008e-09 -0.0712942
3.90999999999909e-09 -0.0712945
3.90999999999909e-09 -0.0712947
3.91999999999979e-09 -0.0712949
3.91999999999979e-09 -0.0712951
3.92999999999879e-09 -0.0712954
3.92999999999879e-09 -0.0712956
3.93999999999949e-09 -0.0712958
3.93999999999949e-09 -0.071296
3.95000000000019e-09 -0.0712962
3.95000000000019e-09 -0.0712964
3.9599999999992e-09 -0.0712966
3.9599999999992e-09 -0.0712968
3.9699999999999e-09 -0.071297
3.9699999999999e-09 -0.0712972
3.9799999999989e-09 -0.0712974
3.9799999999989e-09 -0.0712976
3.9899999999996e-09 -0.0712978
3.9899999999996e-09 -0.071298
4.0000000000003e-09 -0.0712982
4.0000000000003e-09 -0.0712984
4.00999999999931e-09 -0.0712985
4.00999999999931e-09 -0.0712987
4.02000000000001e-09 -0.0712989
4.02000000000001e-09 -0.0712991
4.02999999999901e-09 -0.0712992
4.02999999999901e-09 -0.0712994
4.03999999999971e-09 -0.0712996
4.03999999999971e-09 -0.0712997
4.04999999999872e-09 -0.0712999
4.04999999999872e-09 -0.0713001
4.05999999999942e-09 -0.0713002
4.05999999999942e-09 -0.0713004
4.07000000000012e-09 -0.0713005
4.07000000000012e-09 -0.0713007
4.07999999999912e-09 -0.0713008
4.07999999999912e-09 -0.071301
4.08999999999982e-09 -0.0713011
4.08999999999982e-09 -0.0713013
4.09999999999883e-09 -0.0713014
4.09999999999883e-09 -0.0713016
4.10999999999953e-09 -0.0713017
4.10999999999953e-09 -0.0713019
4.12000000000022e-09 -0.071302
4.12000000000022e-09 -0.0713021
4.12999999999923e-09 -0.0713023
4.12999999999923e-09 -0.0713024
4.13999999999993e-09 -0.0713025
4.13999999999993e-09 -0.0713026
4.14999999999894e-09 -0.0713028
4.14999999999894e-09 -0.0713029
4.15999999999963e-09 -0.071303
4.15999999999963e-09 -0.0713031
4.16999999999864e-09 -0.0713033
4.16999999999864e-09 -0.0713034
4.17999999999934e-09 -0.0713035
4.17999999999934e-09 -0.0713036
4.19000000000004e-09 -0.0713037
4.19000000000004e-09 -0.0713038
4.19999999999904e-09 -0.0713039
4.19999999999904e-09 -0.0713041
4.20999999999974e-09 -0.0713042
4.20999999999974e-09 -0.0713043
4.21999999999875e-09 -0.0713044
4.21999999999875e-09 -0.0713045
4.22999999999945e-09 -0.0713046
4.22999999999945e-09 -0.0713047
4.24000000000015e-09 -0.0713048
4.24000000000015e-09 -0.0713049
4.24999999999915e-09 -0.071305
4.24999999999915e-09 -0.0713051
4.25999999999985e-09 -0.0713052
4.25999999999985e-09 -0.0713053
4.26999999999886e-09 -0.0713054
4.26999999999886e-09 -0.0713054
4.27999999999956e-09 -0.0713055
4.27999999999956e-09 -0.0713056
4.29000000000026e-09 -0.0713057
4.29000000000026e-09 -0.0713058
4.29999999999926e-09 -0.0713059
4.29999999999926e-09 -0.071306
4.30999999999996e-09 -0.0713061
4.30999999999996e-09 -0.0713061
4.31999999999897e-09 -0.0713062
4.31999999999897e-09 -0.0713063
4.32999999999967e-09 -0.0713064
4.32999999999967e-09 -0.0713065
4.33999999999867e-09 -0.0713065
4.33999999999867e-09 -0.0713066
4.34999999999937e-09 -0.0713067
4.34999999999937e-09 -0.0713068
4.36000000000007e-09 -0.0713068
4.36000000000007e-09 -0.0713069
4.36999999999908e-09 -0.071307
4.36999999999908e-09 -0.071307
4.37999999999978e-09 -0.0713071
4.37999999999978e-09 -0.0713072
4.38999999999878e-09 -0.0713072
4.38999999999878e-09 -0.0713073
4.39999999999948e-09 -0.0713074
4.39999999999948e-09 -0.0713074
4.41000000000018e-09 -0.0713075
4.41000000000018e-09 -0.0713076
4.41999999999919e-09 -0.0713076
4.41999999999919e-09 -0.0713077
4.42999999999989e-09 -0.0713077
4.42999999999989e-09 -0.0713078
4.43999999999889e-09 -0.0713079
4.43999999999889e-09 -0.0713079
4.44999999999959e-09 -0.071308
4.44999999999959e-09 -0.071308
4.46000000000029e-09 -0.0713081
4.46000000000029e-09 -0.0713081
4.4699999999993e-09 -0.0713082
4.4699999999993e-09 -0.0713083
4.48e-09 -0.0713083
4.48e-09 -0.0713084
4.489999999999e-09 -0.0713084
4.489999999999e-09 -0.0713085
4.4999999999997e-09 -0.0713085
4.4999999999997e-09 -0.0713086
4.50999999999871e-09 -0.0713086
4.50999999999871e-09 -0.0713087
4.51999999999941e-09 -0.0713087
4.51999999999941e-09 -0.0713087
4.53000000000011e-09 -0.0713088
4.53000000000011e-09 -0.0713088
4.53999999999911e-09 -0.0713089
4.53999999999911e-09 -0.0713089
4.54999999999981e-09 -0.071309
4.54999999999981e-09 -0.071309
4.55999999999882e-09 -0.0713091
4.55999999999882e-09 -0.0713091
4.56999999999952e-09 -0.0713091
4.56999999999952e-09 -0.0713092
4.58000000000022e-09 -0.0713092
4.58000000000022e-09 -0.0713093
4.58999999999922e-09 -0.0713093
4.58999999999922e-09 -0.0713093
4.59999999999992e-09 -0.0713094
4.59999999999992e-09 -0.0713094
4.60999999999893e-09 -0.0713094
4.60999999999893e-09 -0.0713095
4.61999999999963e-09 -0.0713095
4.61999999999963e-09 -0.0713096
4.62999999999863e-09 -0.0713096
4.62999999999863e-09 -0.0713096
4.63999999999933e-09 -0.0713097
4.63999999999933e-09 -0.0713097
4.65000000000003e-09 -0.0713097
4.65000000000003e-09 -0.0713098
4.65999999999904e-09 -0.0713098
4.65999999999904e-09 -0.0713098
4.66999999999974e-09 -0.0713098
4.66999999999974e-09 -0.0713099
4.67999999999874e-09 -0.0713099
4.67999999999874e-09 -0.0713099
4.68999999999944e-09 -0.07131
4.68999999999944e-09 -0.07131
4.70000000000014e-09 -0.07131
4.70000000000014e-09 -0.07131
4.70999999999915e-09 -0.0713101
4.70999999999915e-09 -0.0713101
4.71999999999985e-09 -0.0713101
4.71999999999985e-09 -0.0713102
4.72999999999885e-09 -0.0713102
4.72999999999885e-09 -0.0713102
4.73999999999955e-09 -0.0713102
4.73999999999955e-09 -0.0713103
4.75000000000025e-09 -0.0713103
4.75000000000025e-09 -0.0713103
4.75999999999926e-09 -0.0713103
4.75999999999926e-09 -0.0713104
4.76999999999996e-09 -0.0713104
4.76999999999996e-09 -0.0713104
4.77999999999896e-09 -0.0713104
4.77999999999896e-09 -0.0713104
4.78999999999966e-09 -0.0713105
4.78999999999966e-09 -0.0713105
4.79999999999867e-09 -0.0713105
4.79999999999867e-09 -0.0713105
4.80999999999937e-09 -0.0713105
4.80999999999937e-09 -0.0713106
4.82000000000007e-09 -0.0713106
4.82000000000007e-09 -0.0713106
4.82999999999907e-09 -0.0713106
4.82999999999907e-09 -0.0713106
4.83999999999977e-09 -0.0713107
4.83999999999977e-09 -0.0713107
4.84999999999878e-09 -0.0713107
4.84999999999878e-09 -0.0713107
4.85999999999948e-09 -0.0713107
4.85999999999948e-09 -0.0713108
4.87000000000018e-09 -0.0713108
4.87000000000018e-09 -0.0713108
4.87999999999918e-09 -0.0713108
4.87999999999918e-09 -0.0713108
4.88999999999988e-09 -0.0713108
4.88999999999988e-09 -0.0713109
4.89999999999889e-09 -0.0713109
4.89999999999889e-09 -0.0713109
4.90999999999959e-09 -0.0713109
4.90999999999959e-09 -0.0713109
4.92000000000028e-09 -0.0713109
4.92000000000028e-09 -0.0713109
4.92999999999929e-09 -0.071311
4.92999999999929e-09 -0.071311
4.93999999999999e-09 -0.071311
4.93999999999999e-09 -0.071311
4.949999999999e-09 -0.071311
4.949999999999e-09 -0.071311
4.9599999999997e-09 -0.071311
4.9599999999997e-09 -0.0713111
4.9699999999987e-09 -0.0713111
4.9699999999987e-09 -0.0713111
4.9799999999994e-09 -0.0713111
4.9799999999994e-09 -0.0713111
4.9900000000001e-09 -0.0713111
4.9900000000001e-09 -0.0713111
4.99999999999911e-09 -0.0713111
4.99999999999911e-09 -0.0713111
5.0099999999998e-09 -0.0713112
5.0099999999998e-09 -0.0713112
5.01999999999881e-09 -0.0713112
5.01999999999881e-09 -0.0713112
5.02999999999951e-09 -0.0713112
5.02999999999951e-09 -0.0713112
5.04000000000021e-09 -0.0713112
5.04000000000021e-09 -0.0713112
5.04999999999921e-09 -0.0713112
5.04999999999921e-09 -0.0713112
5.05999999999991e-09 -0.0713113
5.05999999999991e-09 -0.0713113
5.06999999999892e-09 -0.0713113
5.06999999999892e-09 -0.0713113
5.07999999999962e-09 -0.0713113
5.07999999999962e-09 -0.0713113
5.08999999999862e-09 -0.0713113
5.08999999999862e-09 -0.0713113
5.09999999999932e-09 -0.0713113
5.09999999999932e-09 -0.0713113
5.11000000000002e-09 -0.0713113
5.11000000000002e-09 -0.0713114
5.11999999999903e-09 -0.0713114
5.11999999999903e-09 -0.0713114
5.12999999999973e-09 -0.0713114
5.12999999999973e-09 -0.0713114
5.13999999999873e-09 -0.0713114
5.13999999999873e-09 -0.0713114
5.14999999999943e-09 -0.0713114
5.14999999999943e-09 -0.0713114
5.16000000000013e-09 -0.0713114
5.16000000000013e-09 -0.0713114
5.16999999999914e-09 -0.0713114
5.16999999999914e-09 -0.0713114
5.17999999999984e-09 -0.0713114
5.17999999999984e-09 -0.0713114
5.18999999999884e-09 -0.0713115
5.18999999999884e-09 -0.0713115
5.19999999999954e-09 -0.0713115
5.19999999999954e-09 -0.0713115
5.21000000000024e-09 -0.0713115
5.21000000000024e-09 -0.0713115
5.21999999999925e-09 -0.0713115
5.21999999999925e-09 -0.0713115
5.22999999999995e-09 -0.0713115
5.22999999999995e-09 -0.0713115
5.23999999999895e-09 -0.0713115
5.23999999999895e-09 -0.0713115
5.24999999999965e-09 -0.0713115
5.24999999999965e-09 -0.0713115
5.25999999999866e-09 -0.0713115
5.25999999999866e-09 -0.0713115
5.26999999999936e-09 -0.0713115
5.26999999999936e-09 -0.0713115
5.28000000000006e-09 -0.0713115
5.28000000000006e-09 -0.0713115
5.28999999999906e-09 -0.0713115
5.28999999999906e-09 -0.0713116
5.29999999999976e-09 -0.0713116
5.29999999999976e-09 -0.0713116
5.30999999999877e-09 -0.0713116
5.30999999999877e-09 -0.0713116
5.31999999999947e-09 -0.0713116
5.31999999999947e-09 -0.0713116
5.33000000000017e-09 -0.0713116
5.33000000000017e-09 -0.0713116
5.33999999999917e-09 -0.0713116
5.33999999999917e-09 -0.0713116
5.34999999999987e-09 -0.0713116
5.34999999999987e-09 -0.0713116
5.35999999999888e-09 -0.0713116
5.35999999999888e-09 -0.0713116
5.36999999999958e-09 -0.0713116
5.36999999999958e-09 -0.0713116
5.38000000000028e-09 -0.0713116
5.38000000000028e-09 -0.0713116
5.38999999999928e-09 -0.0713116
5.38999999999928e-09 -0.0713116
5.39999999999998e-09 -0.0713116
5.39999999999998e-09 -0.0713116
5.40999999999899e-09 -0.0713116
5.40999999999899e-09 -0.0713116
5.41999999999969e-09 -0.0713116
5.41999999999969e-09 -0.0713116
5.42999999999869e-09 -0.0713116
5.42999999999869e-09 -0.0713116
5.43999999999939e-09 -0.0713116
5.43999999999939e-09 -0.0713116
5.45000000000009e-09 -0.0713116
5.45000000000009e-09 -0.0713116
5.4599999999991e-09 -0.0713116
5.4599999999991e-09 -0.0713116
5.4699999999998e-09 -0.0713116
5.4699999999998e-09 -0.0713117
5.4799999999988e-09 -0.0713117
5.4799999999988e-09 -0.0713117
5.4899999999995e-09 -0.0713117
5.4899999999995e-09 -0.0713117
5.5000000000002e-09 -0.0713117
5.5000000000002e-09 -0.0713117
5.50999999999921e-09 -0.0713117
5.50999999999921e-09 -0.0713117
5.51999999999991e-09 -0.0713117
5.51999999999991e-09 -0.0713117
5.52999999999891e-09 -0.0713117
5.52999999999891e-09 -0.0713117
5.53999999999961e-09 -0.0713117
5.53999999999961e-09 -0.0713117
5.54999999999862e-09 -0.0713117
5.54999999999862e-09 -0.0713117
5.55999999999932e-09 -0.0713117
5.55999999999932e-09 -0.0713117
5.57000000000002e-09 -0.0713117
5.57000000000002e-09 -0.0713117
5.57999999999902e-09 -0.0713117
5.57999999999902e-09 -0.0713117
5.58999999999972e-09 -0.0713117
5.58999999999972e-09 -0.0713117
5.59999999999873e-09 -0.0713117
5.59999999999873e-09 -0.0713117
5.60999999999943e-09 -0.0713117
5.60999999999943e-09 -0.0713117
5.62000000000013e-09 -0.0713117
5.62000000000013e-09 -0.0713117
5.62999999999913e-09 -0.0713117
5.62999999999913e-09 -0.0713117
5.63999999999983e-09 -0.0713117
5.63999999999983e-09 -0.0713117
5.64999999999884e-09 -0.0713117
5.64999999999884e-09 -0.0713117
5.65999999999954e-09 -0.0713117
5.65999999999954e-09 -0.0713117
5.67000000000024e-09 -0.0713117
5.67000000000024e-09 -0.0713117
5.67999999999924e-09 -0.0713117
5.67999999999924e-09 -0.0713117
5.68999999999994e-09 -0.0713117
5.68999999999994e-09 -0.0713117
5.69999999999895e-09 -0.0713117
5.69999999999895e-09 -0.0713117
5.70999999999965e-09 -0.0713117
5.70999999999965e-09 -0.0713117
5.71999999999865e-09 -0.0713117
5.71999999999865e-09 -0.0713117
5.72999999999935e-09 -0.0713117
5.72999999999935e-09 -0.0713117
5.74000000000005e-09 -0.0713117
5.74000000000005e-09 -0.0713117
5.74999999999906e-09 -0.0713117
5.74999999999906e-09 -0.0713117
5.75999999999976e-09 -0.0713117
5.75999999999976e-09 -0.0713117
5.76999999999876e-09 -0.0713117
5.76999999999876e-09 -0.0713117
5.77999999999946e-09 -0.0713117
5.77999999999946e-09 -0.0713117
5.79000000000016e-09 -0.0713117
5.79000000000016e-09 -0.0713117
5.79999999999917e-09 -0.0713117
5.79999999999917e-09 -0.0713117
5.80999999999986e-09 -0.0713117
5.80999999999986e-09 -0.0713117
5.81999999999887e-09 -0.0713117
5.81999999999887e-09 -0.0713117
5.82999999999957e-09 -0.0713117
5.82999999999957e-09 -0.0713117
5.84000000000027e-09 -0.0713117
5.84000000000027e-09 -0.0713117
5.84999999999927e-09 -0.0713117
5.84999999999927e-09 -0.0713117
5.85999999999997e-09 -0.0713117
5.85999999999997e-09 -0.0713117
5.86999999999898e-09 -0.0713117
5.86999999999898e-09 -0.0713117
5.87999999999968e-09 -0.0713117
5.87999999999968e-09 -0.0713117
5.88999999999868e-09 -0.0713117
5.88999999999868e-09 -0.0713117
5.89999999999938e-09 -0.0713117
5.89999999999938e-09 -0.0713117
5.91000000000008e-09 -0.0713117
5.91000000000008e-09 -0.0713117
5.91999999999909e-09 -0.0713117
5.91999999999909e-09 -0.0713117
5.92999999999979e-09 -0.0713117
5.92999999999979e-09 -0.0713117
5.93999999999879e-09 -0.0713117
5.93999999999879e-09 -0.0713117
5.94999999999949e-09 -0.0713117
5.94999999999949e-09 -0.0713117
5.96000000000019e-09 -0.0713117
5.96000000000019e-09 -0.0713117
5.9699999999992e-09 -0.0713117
5.9699999999992e-09 -0.0713117
5.9799999999999e-09 -0.0713117
5.9799999999999e-09 -0.0713117
5.9899999999989e-09 -0.0713117
5.9899999999989e-09 -0.0713117
5.9999999999996e-09 -0.0713117
5.9999999999996e-09 -0.0713117
6.00999999999861e-09 -0.0713117
6.00999999999861e-09 -0.0713117
6.01999999999931e-09 -0.0713117
6.01999999999931e-09 -0.0713117
6.03000000000001e-09 -0.0713117
6.03000000000001e-09 -0.0713117
6.03999999999901e-09 -0.0713117
6.03999999999901e-09 -0.0713117
6.04999999999971e-09 -0.0713117
6.04999999999971e-09 -0.0713117
6.05999999999872e-09 -0.0713117
6.05999999999872e-09 -0.0713117
6.06999999999942e-09 -0.0713117
6.06999999999942e-09 -0.0713117
6.08000000000012e-09 -0.0713117
6.08000000000012e-09 -0.0713117
6.08999999999912e-09 -0.0713117
6.08999999999912e-09 -0.0713117
6.09999999999982e-09 -0.0713117
6.09999999999982e-09 -0.0713117
6.10999999999883e-09 -0.0713117
6.10999999999883e-09 -0.0713117
6.11999999999953e-09 -0.0713117
6.11999999999953e-09 -0.0713117
6.13000000000023e-09 -0.0713117
6.13000000000023e-09 -0.0713117
6.13999999999923e-09 -0.0713117
6.13999999999923e-09 -0.0713117
6.14999999999993e-09 -0.0713117
6.14999999999993e-09 -0.0713117
6.15999999999894e-09 -0.0713117
6.15999999999894e-09 -0.0713117
6.16999999999964e-09 -0.0713117
6.16999999999964e-09 -0.0713117
6.17999999999864e-09 -0.0713117
6.17999999999864e-09 -0.0713117
6.18999999999934e-09 -0.0713117
6.18999999999934e-09 -0.0713117
6.20000000000004e-09 -0.0713117
6.20000000000004e-09 -0.0713117
6.20999999999905e-09 -0.0713117
6.20999999999905e-09 -0.0713117
6.21999999999975e-09 -0.0713117
6.21999999999975e-09 -0.0713117
6.22999999999875e-09 -0.0713117
6.22999999999875e-09 -0.0713117
6.23999999999945e-09 -0.0713117
6.23999999999945e-09 -0.0713117
6.25000000000015e-09 -0.0713117
6.25000000000015e-09 -0.0713117
6.25999999999916e-09 -0.0713117
6.25999999999916e-09 -0.0713117
6.26999999999986e-09 -0.0713117
6.26999999999986e-09 -0.0713117
6.27999999999886e-09 -0.0713117
6.27999999999886e-09 -0.0713117
6.28999999999956e-09 -0.0713117
6.28999999999956e-09 -0.0713117
6.30000000000026e-09 -0.0713117
6.30000000000026e-09 -0.0713117
6.30999999999927e-09 -0.0713116
6.30999999999927e-09 -0.0713116
6.31999999999997e-09 -0.0713116
6.31999999999997e-09 -0.0713116
6.32999999999897e-09 -0.0713116
6.32999999999897e-09 -0.0713116
6.33999999999967e-09 -0.0713116
6.33999999999967e-09 -0.0713116
6.34999999999868e-09 -0.0713116
6.34999999999868e-09 -0.0713116
6.35999999999938e-09 -0.0713116
6.35999999999938e-09 -0.0713116
6.37000000000008e-09 -0.0713116
6.37000000000008e-09 -0.0713116
6.37999999999908e-09 -0.0713116
6.37999999999908e-09 -0.0713116
6.38999999999978e-09 -0.0713116
6.38999999999978e-09 -0.0713116
6.39999999999879e-09 -0.0713116
6.39999999999879e-09 -0.0713116
6.40999999999949e-09 -0.0713116
6.40999999999949e-09 -0.0713116
6.42000000000019e-09 -0.0713116
6.42000000000019e-09 -0.0713116
6.42999999999919e-09 -0.0713116
6.42999999999919e-09 -0.0713116
6.43999999999989e-09 -0.0713116
6.43999999999989e-09 -0.0713116
6.4499999999989e-09 -0.0713116
6.4499999999989e-09 -0.0713116
6.4599999999996e-09 -0.0713116
6.4599999999996e-09 -0.0713116
6.4700000000003e-09 -0.0713116
6.4700000000003e-09 -0.0713116
6.4799999999993e-09 -0.0713116
6.4799999999993e-09 -0.0713116
6.49e-09 -0.0713116
6.49e-09 -0.0713116
6.49999999999901e-09 -0.0713116
6.49999999999901e-09 -0.0713116
6.50999999999971e-09 -0.0713116
6.50999999999971e-09 -0.0713116
6.51999999999871e-09 -0.0713116
6.51999999999871e-09 -0.0713116
6.52999999999941e-09 -0.0713116
6.52999999999941e-09 -0.0713116
6.54000000000011e-09 -0.0713116
6.54000000000011e-09 -0.0713116
6.54999999999912e-09 -0.0713116
6.54999999999912e-09 -0.0713116
6.55999999999982e-09 -0.0713116
6.55999999999982e-09 -0.0713116
6.56999999999882e-09 -0.0713116
6.56999999999882e-09 -0.0713116
6.57999999999952e-09 -0.0713116
6.57999999999952e-09 -0.0713116
6.59000000000022e-09 -0.0713116
6.59000000000022e-09 -0.0713116
6.59999999999923e-09 -0.0713116
6.59999999999923e-09 -0.0713116
6.60999999999992e-09 -0.0713116
6.60999999999992e-09 -0.0713116
6.61999999999893e-09 -0.0713116
6.61999999999893e-09 -0.0713116
6.62999999999963e-09 -0.0713116
6.62999999999963e-09 -0.0713116
6.63999999999864e-09 -0.0713116
6.63999999999864e-09 -0.0713116
6.64999999999933e-09 -0.0713116
6.64999999999933e-09 -0.0713116
6.66000000000003e-09 -0.0713116
6.66000000000003e-09 -0.0713116
6.66999999999904e-09 -0.0713116
6.66999999999904e-09 -0.0713116
6.67999999999974e-09 -0.0713116
6.67999999999974e-09 -0.0713116
6.68999999999875e-09 -0.0713116
6.68999999999875e-09 -0.0713116
6.69999999999944e-09 -0.0713116
6.69999999999944e-09 -0.0713116
6.71000000000014e-09 -0.0713116
6.71000000000014e-09 -0.0713116
6.71999999999915e-09 -0.0713116
6.71999999999915e-09 -0.0713116
6.72999999999985e-09 -0.0713116
6.72999999999985e-09 -0.0713116
6.73999999999885e-09 -0.0713116
6.73999999999885e-09 -0.0713116
6.74999999999955e-09 -0.0713116
6.74999999999955e-09 -0.0713116
6.76000000000025e-09 -0.0713116
6.76000000000025e-09 -0.0713116
6.76999999999926e-09 -0.0713116
6.76999999999926e-09 -0.0713116
6.77999999999996e-09 -0.0713116
6.77999999999996e-09 -0.0713116
6.78999999999896e-09 -0.0713116
6.78999999999896e-09 -0.0713116
6.79999999999966e-09 -0.0713116
6.79999999999966e-09 -0.0713116
6.80999999999867e-09 -0.0713116
6.80999999999867e-09 -0.0713116
6.81999999999937e-09 -0.0713116
6.81999999999937e-09 -0.0713116
6.83000000000007e-09 -0.0713116
6.83000000000007e-09 -0.0713116
6.83999999999907e-09 -0.0713116
6.83999999999907e-09 -0.0713116
6.84999999999977e-09 -0.0713116
6.84999999999977e-09 -0.0713116
6.85999999999878e-09 -0.0713116
6.85999999999878e-09 -0.0713116
6.86999999999948e-09 -0.0713116
6.86999999999948e-09 -0.0713116
6.88000000000018e-09 -0.0713116
6.88000000000018e-09 -0.0713116
6.88999999999918e-09 -0.0713116
6.88999999999918e-09 -0.0713116
6.89999999999988e-09 -0.0713116
6.89999999999988e-09 -0.0713116
6.90999999999889e-09 -0.0713116
6.90999999999889e-09 -0.0713116
6.91999999999959e-09 -0.0713116
6.91999999999959e-09 -0.0713116
6.93000000000029e-09 -0.0713116
6.93000000000029e-09 -0.0713116
6.93999999999929e-09 -0.0713116
6.93999999999929e-09 -0.0713116
6.94999999999999e-09 -0.0713116
6.94999999999999e-09 -0.0713116
6.959999999999e-09 -0.0713116
6.959999999999e-09 -0.0713116
6.9699999999997e-09 -0.0713116
6.9699999999997e-09 -0.0713116
6.9799999999987e-09 -0.0713116
6.9799999999987e-09 -0.0713116
6.9899999999994e-09 -0.0713116
6.9899999999994e-09 -0.0713116
7.0000000000001e-09 -0.0713116
7.0000000000001e-09 -0.0713116
7.00999999999911e-09 -0.0713116
7.00999999999911e-09 -0.0713116
7.01999999999981e-09 -0.0713116
7.01999999999981e-09 -0.0713116
7.02999999999881e-09 -0.0713116
7.02999999999881e-09 -0.0713116
7.03999999999951e-09 -0.0713116
7.03999999999951e-09 -0.0713116
7.05000000000021e-09 -0.0713116
7.05000000000021e-09 -0.0713116
7.05999999999922e-09 -0.0713116
7.05999999999922e-09 -0.0713116
7.06999999999992e-09 -0.0713116
7.06999999999992e-09 -0.0713116
7.07999999999892e-09 -0.0713116
7.07999999999892e-09 -0.0713116
7.08999999999962e-09 -0.0713116
7.08999999999962e-09 -0.0713116
7.09999999999863e-09 -0.0713116
7.09999999999863e-09 -0.0713116
7.10999999999933e-09 -0.0713116
7.10999999999933e-09 -0.0713116
7.12000000000003e-09 -0.0713116
7.12000000000003e-09 -0.0713116
7.12999999999903e-09 -0.0713116
7.12999999999903e-09 -0.0713116
7.13999999999973e-09 -0.0713116
7.13999999999973e-09 -0.0713116
7.14999999999874e-09 -0.0713116
7.14999999999874e-09 -0.0713116
7.15999999999944e-09 -0.0713116
7.15999999999944e-09 -0.0713116
7.17000000000014e-09 -0.0713116
7.17000000000014e-09 -0.0713116
7.17999999999914e-09 -0.0713116
7.17999999999914e-09 -0.0713116
7.18999999999984e-09 -0.0713116
7.18999999999984e-09 -0.0713116
7.19999999999885e-09 -0.0713116
7.19999999999885e-09 -0.0713116
7.20999999999955e-09 -0.0713116
7.20999999999955e-09 -0.0713116
7.22000000000025e-09 -0.0713116
7.22000000000025e-09 -0.0713116
7.22999999999925e-09 -0.0713116
7.22999999999925e-09 -0.0713116
7.23999999999995e-09 -0.0713116
7.23999999999995e-09 -0.0713116
7.24999999999896e-09 -0.0713116
7.24999999999896e-09 -0.0713116
7.25999999999966e-09 -0.0713116
7.25999999999966e-09 -0.0713116
7.26999999999866e-09 -0.0713116
7.26999999999866e-09 -0.0713116
7.27999999999936e-09 -0.0713116
7.27999999999936e-09 -0.0713116
7.29000000000006e-09 -0.0713116
7.29000000000006e-09 -0.0713116
7.29999999999907e-09 -0.0713116
7.29999999999907e-09 -0.0713116
7.30999999999977e-09 -0.0713116
7.30999999999977e-09 -0.0713116
7.31999999999877e-09 -0.0713116
7.31999999999877e-09 -0.0713116
7.32999999999947e-09 -0.0713116
7.32999999999947e-09 -0.0713116
7.34000000000017e-09 -0.0713116
7.34000000000017e-09 -0.0713116
7.34999999999918e-09 -0.0713116
7.34999999999918e-09 -0.0713116
7.35999999999988e-09 -0.0713116
7.35999999999988e-09 -0.0713116
7.36999999999888e-09 -0.0713116
7.36999999999888e-09 -0.0713116
7.37999999999958e-09 -0.0713116
7.37999999999958e-09 -0.0713116
7.39000000000028e-09 -0.0713116
7.39000000000028e-09 -0.0713116
7.39999999999929e-09 -0.0713116
7.39999999999929e-09 -0.0713116
7.40999999999998e-09 -0.0713116
7.40999999999998e-09 -0.0713116
7.41999999999899e-09 -0.0713116
7.41999999999899e-09 -0.0713116
7.42999999999969e-09 -0.0713116
7.42999999999969e-09 -0.0713116
7.4399999999987e-09 -0.0713116
7.4399999999987e-09 -0.0713116
7.4499999999994e-09 -0.0713116
7.4499999999994e-09 -0.0713116
7.46000000000009e-09 -0.0713116
7.46000000000009e-09 -0.0713116
7.4699999999991e-09 -0.0713116
7.4699999999991e-09 -0.0713116
7.4799999999998e-09 -0.0713116
7.4799999999998e-09 -0.0713116
7.48999999999881e-09 -0.0713116
7.48999999999881e-09 -0.0713116
7.4999999999995e-09 -0.0713116
7.4999999999995e-09 -0.0713116
7.5100000000002e-09 -0.0713116
7.5100000000002e-09 -0.0713116
7.51999999999921e-09 -0.0713116
7.51999999999921e-09 -0.0713116
7.52999999999991e-09 -0.0713116
7.52999999999991e-09 -0.0713116
7.53999999999891e-09 -0.0713116
7.53999999999891e-09 -0.0713116
7.54999999999961e-09 -0.0713116
7.54999999999961e-09 -0.0713116
7.55999999999862e-09 -0.0713116
7.55999999999862e-09 -0.0713116
7.56999999999932e-09 -0.0713116
7.56999999999932e-09 -0.0713116
7.58000000000002e-09 -0.0713116
7.58000000000002e-09 -0.0713116
7.58999999999902e-09 -0.0713116
7.58999999999902e-09 -0.0713116
7.59999999999972e-09 -0.0713116
7.59999999999972e-09 -0.0713116
7.60999999999873e-09 -0.0713116
7.60999999999873e-09 -0.0713116
7.61999999999943e-09 -0.0713116
7.61999999999943e-09 -0.0713116
7.63000000000013e-09 -0.0713116
7.63000000000013e-09 -0.0713116
7.63999999999913e-09 -0.0713116
7.63999999999913e-09 -0.0713116
7.64999999999983e-09 -0.0713115
7.64999999999983e-09 -0.0713115
7.65999999999884e-09 -0.0713115
7.65999999999884e-09 -0.0713115
7.66999999999954e-09 -0.0713115
7.66999999999954e-09 -0.0713115
7.68000000000024e-09 -0.0713115
7.68000000000024e-09 -0.0713115
7.68999999999924e-09 -0.0713115
7.68999999999924e-09 -0.0713115
7.69999999999994e-09 -0.0713115
7.69999999999994e-09 -0.0713115
7.70999999999895e-09 -0.0713115
7.70999999999895e-09 -0.0713115
7.71999999999965e-09 -0.0713115
7.71999999999965e-09 -0.0713115
7.72999999999865e-09 -0.0713115
7.72999999999865e-09 -0.0713115
7.73999999999935e-09 -0.0713115
7.73999999999935e-09 -0.0713115
7.75000000000005e-09 -0.0713115
7.75000000000005e-09 -0.0713115
7.75999999999906e-09 -0.0713115
7.75999999999906e-09 -0.0713115
7.76999999999976e-09 -0.0713115
7.76999999999976e-09 -0.0713115
7.77999999999876e-09 -0.0713115
7.77999999999876e-09 -0.0713115
7.78999999999946e-09 -0.0713115
7.78999999999946e-09 -0.0713115
7.80000000000016e-09 -0.0713115
7.80000000000016e-09 -0.0713115
7.80999999999917e-09 -0.0713115
7.80999999999917e-09 -0.0713115
7.81999999999987e-09 -0.0713115
7.81999999999987e-09 -0.0713115
7.82999999999887e-09 -0.0713115
7.82999999999887e-09 -0.0713115
7.83999999999957e-09 -0.0713115
7.83999999999957e-09 -0.0713115
7.85000000000027e-09 -0.0713115
7.85000000000027e-09 -0.0713115
7.85999999999928e-09 -0.0713115
7.85999999999928e-09 -0.0713115
7.86999999999998e-09 -0.0713115
7.86999999999998e-09 -0.0713115
7.87999999999898e-09 -0.0713115
7.87999999999898e-09 -0.0713115
7.88999999999968e-09 -0.0713115
7.88999999999968e-09 -0.0713115
7.89999999999869e-09 -0.0713115
7.89999999999869e-09 -0.0713115
7.90999999999939e-09 -0.0713115
7.90999999999939e-09 -0.0713115
7.92000000000009e-09 -0.0713115
7.92000000000009e-09 -0.0713115
7.92999999999909e-09 -0.0713115
7.92999999999909e-09 -0.0713115
7.93999999999979e-09 -0.0713115
7.93999999999979e-09 -0.0713115
7.9499999999988e-09 -0.0713115
7.9499999999988e-09 -0.0713115
7.9599999999995e-09 -0.0713115
7.9599999999995e-09 -0.0713115
7.9700000000002e-09 -0.0713115
7.9700000000002e-09 -0.0713115
7.9799999999992e-09 -0.0713115
7.9799999999992e-09 -0.0713115
7.9899999999999e-09 -0.0713115
7.9899999999999e-09 -0.0713115
7.99999999999891e-09 -0.0713115
7.99999999999891e-09 -0.0713115
8.00999999999961e-09 -0.0713115
8.00999999999961e-09 -0.0713115
8.01999999999861e-09 -0.0713115
8.01999999999861e-09 -0.0713115
8.02999999999931e-09 -0.0713115
8.02999999999931e-09 -0.0713115
8.04000000000001e-09 -0.0713115
8.04000000000001e-09 -0.0713115
8.04999999999902e-09 -0.0713115
8.04999999999902e-09 -0.0713115
8.05999999999972e-09 -0.0713115
8.05999999999972e-09 -0.0713115
8.06999999999872e-09 -0.0713115
8.06999999999872e-09 -0.0713115
8.07999999999942e-09 -0.0713115
8.07999999999942e-09 -0.0713115
8.09000000000012e-09 -0.0713115
8.09000000000012e-09 -0.0713115
8.09999999999913e-09 -0.0713115
8.09999999999913e-09 -0.0713115
8.10999999999983e-09 -0.0713115
8.10999999999983e-09 -0.0713115
8.11999999999883e-09 -0.0713115
8.11999999999883e-09 -0.0713115
8.12999999999953e-09 -0.0713115
8.12999999999953e-09 -0.0713115
8.14000000000023e-09 -0.0713115
8.14000000000023e-09 -0.0713115
8.14999999999924e-09 -0.0713115
8.14999999999924e-09 -0.0713115
8.15999999999994e-09 -0.0713115
8.15999999999994e-09 -0.0713115
8.16999999999894e-09 -0.0713115
8.16999999999894e-09 -0.0713115
8.17999999999964e-09 -0.0713115
8.17999999999964e-09 -0.0713115
8.18999999999865e-09 -0.0713115
8.18999999999865e-09 -0.0713115
8.19999999999935e-09 -0.0713115
8.19999999999935e-09 -0.0713115
8.21000000000005e-09 -0.0713115
8.21000000000005e-09 -0.0713115
8.21999999999905e-09 -0.0713115
8.21999999999905e-09 -0.0713115
8.22999999999975e-09 -0.0713115
8.22999999999975e-09 -0.0713115
8.23999999999876e-09 -0.0713115
8.23999999999876e-09 -0.0713115
8.24999999999946e-09 -0.0713115
8.24999999999946e-09 -0.0713115
8.26000000000015e-09 -0.0713115
8.26000000000015e-09 -0.0713115
8.26999999999916e-09 -0.0713115
8.26999999999916e-09 -0.0713115
8.27999999999986e-09 -0.0713115
8.27999999999986e-09 -0.0713115
8.28999999999887e-09 -0.0713115
8.28999999999887e-09 -0.0713115
8.29999999999956e-09 -0.0713115
8.29999999999956e-09 -0.0713115
8.31000000000026e-09 -0.0713115
8.31000000000026e-09 -0.0713115
8.31999999999927e-09 -0.0713115
8.31999999999927e-09 -0.0713115
8.32999999999997e-09 -0.0713115
8.32999999999997e-09 -0.0713115
8.33999999999897e-09 -0.0713115
8.33999999999897e-09 -0.0713115
8.34999999999967e-09 -0.0713115
8.34999999999967e-09 -0.0713115
8.35999999999868e-09 -0.0713115
8.35999999999868e-09 -0.0713115
8.36999999999938e-09 -0.0713115
8.36999999999938e-09 -0.0713115
8.38000000000008e-09 -0.0713115
8.38000000000008e-09 -0.0713115
8.38999999999908e-09 -0.0713115
8.38999999999908e-09 -0.0713115
8.39999999999978e-09 -0.0713115
8.39999999999978e-09 -0.0713115
8.40999999999879e-09 -0.0713115
8.40999999999879e-09 -0.0713115
8.41999999999949e-09 -0.0713115
8.41999999999949e-09 -0.0713115
8.43000000000019e-09 -0.0713115
8.43000000000019e-09 -0.0713115
8.43999999999919e-09 -0.0713115
8.43999999999919e-09 -0.0713115
8.44999999999989e-09 -0.0713115
8.44999999999989e-09 -0.0713115
8.4599999999989e-09 -0.0713115
8.4599999999989e-09 -0.0713115
8.4699999999996e-09 -0.0713115
8.4699999999996e-09 -0.0713115
8.4800000000003e-09 -0.0713115
8.4800000000003e-09 -0.0713115
8.4899999999993e-09 -0.0713115
8.4899999999993e-09 -0.0713115
8.5e-09 -0.0713115
8.5e-09 -0.0713115
8.50999999999901e-09 -0.0713115
8.50999999999901e-09 -0.0713115
8.51999999999971e-09 -0.0713115
8.51999999999971e-09 -0.0713115
8.52999999999871e-09 -0.0713115
8.52999999999871e-09 -0.0713115
8.53999999999941e-09 -0.0713115
8.53999999999941e-09 -0.0713115
8.55000000000011e-09 -0.0713115
8.55000000000011e-09 -0.0713115
8.55999999999912e-09 -0.0713115
8.55999999999912e-09 -0.0713115
8.56999999999982e-09 -0.0713115
8.56999999999982e-09 -0.0713115
8.57999999999882e-09 -0.0713115
8.57999999999882e-09 -0.0713115
8.58999999999952e-09 -0.0713115
8.58999999999952e-09 -0.0713115
8.60000000000022e-09 -0.0713115
8.60000000000022e-09 -0.0713115
8.60999999999923e-09 -0.0713115
8.60999999999923e-09 -0.0713115
8.61999999999993e-09 -0.0713115
8.61999999999993e-09 -0.0713115
8.62999999999893e-09 -0.0713115
8.62999999999893e-09 -0.0713115
8.63999999999963e-09 -0.0713115
8.63999999999963e-09 -0.0713115
8.64999999999864e-09 -0.0713115
8.64999999999864e-09 -0.0713115
8.65999999999934e-09 -0.0713115
8.65999999999934e-09 -0.0713115
8.67000000000004e-09 -0.0713115
8.67000000000004e-09 -0.0713115
8.67999999999904e-09 -0.0713115
8.67999999999904e-09 -0.0713115
8.68999999999974e-09 -0.0713115
8.68999999999974e-09 -0.0713115
8.69999999999875e-09 -0.0713115
8.69999999999875e-09 -0.0713115
8.70999999999945e-09 -0.0713115
8.70999999999945e-09 -0.0713115
8.72000000000015e-09 -0.0713115
8.72000000000015e-09 -0.0713115
8.72999999999915e-09 -0.0713115
8.72999999999915e-09 -0.0713115
8.73999999999985e-09 -0.0713115
8.73999999999985e-09 -0.0713115
8.74999999999886e-09 -0.0713115
8.74999999999886e-09 -0.0713115
8.75999999999956e-09 -0.0713115
8.75999999999956e-09 -0.0713115
8.77000000000026e-09 -0.0713115
8.77000000000026e-09 -0.0713115
8.77999999999926e-09 -0.0713115
8.77999999999926e-09 -0.0713115
8.78999999999996e-09 -0.0713115
8.78999999999996e-09 -0.0713115
8.79999999999897e-09 -0.0713115
8.79999999999897e-09 -0.0713115
8.80999999999967e-09 -0.0713115
8.80999999999967e-09 -0.0713115
8.81999999999867e-09 -0.0713115
8.81999999999867e-09 -0.0713115
8.82999999999937e-09 -0.0713115
8.82999999999937e-09 -0.0713115
8.84000000000007e-09 -0.0713115
8.84000000000007e-09 -0.0713115
8.84999999999908e-09 -0.0713115
8.84999999999908e-09 -0.0713115
8.85999999999978e-09 -0.0713115
8.85999999999978e-09 -0.0713115
8.86999999999878e-09 -0.0713115
8.86999999999878e-09 -0.0713115
8.87999999999948e-09 -0.0713115
8.87999999999948e-09 -0.0713115
8.89000000000018e-09 -0.0713115
8.89000000000018e-09 -0.0713115
8.89999999999919e-09 -0.0713115
8.89999999999919e-09 -0.0713115
8.90999999999989e-09 -0.0713115
8.90999999999989e-09 -0.0713115
8.91999999999889e-09 -0.0713115
8.91999999999889e-09 -0.0713115
8.92999999999959e-09 -0.0713115
8.92999999999959e-09 -0.0713115
8.94000000000029e-09 -0.0713115
8.94000000000029e-09 -0.0713115
8.9499999999993e-09 -0.0713115
8.9499999999993e-09 -0.0713115
8.96e-09 -0.0713115
8.96e-09 -0.0713115
8.969999999999e-09 -0.0713115
8.969999999999e-09 -0.0713115
8.9799999999997e-09 -0.0713115
8.9799999999997e-09 -0.0713115
8.98999999999871e-09 -0.0713115
8.98999999999871e-09 -0.0713115
8.99999999999941e-09 -0.0713115
8.99999999999941e-09 -0.0713115
9.01000000000011e-09 -0.0713115
9.01000000000011e-09 -0.0713115
9.01999999999911e-09 -0.0713115
9.01999999999911e-09 -0.0713115
9.02999999999981e-09 -0.0713115
9.02999999999981e-09 -0.0713115
9.03999999999882e-09 -0.0713115
9.03999999999882e-09 -0.0713115
9.04999999999952e-09 -0.0713115
9.04999999999952e-09 -0.0713115
9.06000000000021e-09 -0.0713115
9.06000000000021e-09 -0.0713115
9.06999999999922e-09 -0.0713115
9.06999999999922e-09 -0.0713115
9.07999999999992e-09 -0.0713115
9.07999999999992e-09 -0.0713115
9.08999999999893e-09 -0.0713115
9.08999999999893e-09 -0.0713115
9.09999999999962e-09 -0.0713115
9.09999999999962e-09 -0.0713115
9.10999999999863e-09 -0.0713115
9.10999999999863e-09 -0.0713115
9.11999999999933e-09 -0.0713115
9.11999999999933e-09 -0.0713115
9.13000000000003e-09 -0.0713115
9.13000000000003e-09 -0.0713115
9.13999999999903e-09 -0.0713115
9.13999999999903e-09 -0.0713115
9.14999999999973e-09 -0.0713115
9.14999999999973e-09 -0.0713115
9.15999999999874e-09 -0.0713115
9.15999999999874e-09 -0.0713115
9.16999999999944e-09 -0.0713115
9.16999999999944e-09 -0.0713115
9.18000000000014e-09 -0.0713115
9.18000000000014e-09 -0.0713115
9.18999999999914e-09 -0.0713115
9.18999999999914e-09 -0.0713115
9.19999999999984e-09 -0.0713115
9.19999999999984e-09 -0.0713115
9.20999999999885e-09 -0.0713115
9.20999999999885e-09 -0.0713115
9.21999999999955e-09 -0.0713115
9.21999999999955e-09 -0.0713115
9.23000000000025e-09 -0.0713115
9.23000000000025e-09 -0.0713115
9.23999999999925e-09 -0.0713115
9.23999999999925e-09 -0.0713115
9.24999999999995e-09 -0.0713115
9.24999999999995e-09 -0.0713115
9.25999999999896e-09 -0.0713115
9.25999999999896e-09 -0.0713115
9.26999999999966e-09 -0.0713115
9.26999999999966e-09 -0.0713115
9.27999999999866e-09 -0.0713115
9.27999999999866e-09 -0.0713115
9.28999999999936e-09 -0.0713115
9.28999999999936e-09 -0.0713115
9.30000000000006e-09 -0.0713115
9.30000000000006e-09 -0.0713115
9.30999999999907e-09 -0.0713115
9.30999999999907e-09 -0.0713115
9.31999999999977e-09 -0.0713115
9.31999999999977e-09 -0.0713115
9.32999999999877e-09 -0.0713115
9.32999999999877e-09 -0.0713115
9.33999999999947e-09 -0.0713115
9.33999999999947e-09 -0.0713115
9.35000000000017e-09 -0.0713115
9.35000000000017e-09 -0.0713115
9.35999999999918e-09 -0.0713115
9.35999999999918e-09 -0.0713115
9.36999999999988e-09 -0.0713115
9.36999999999988e-09 -0.0713115
9.37999999999888e-09 -0.0713115
9.37999999999888e-09 -0.0713115
9.38999999999958e-09 -0.0713115
9.38999999999958e-09 -0.0713115
9.40000000000028e-09 -0.0713115
9.40000000000028e-09 -0.0713115
9.40999999999929e-09 -0.0713115
9.40999999999929e-09 -0.0713115
9.41999999999999e-09 -0.0713115
9.41999999999999e-09 -0.0713115
9.42999999999899e-09 -0.0713115
9.42999999999899e-09 -0.0713115
9.43999999999969e-09 -0.0713115
9.43999999999969e-09 -0.0713115
9.4499999999987e-09 -0.0713115
9.4499999999987e-09 -0.0713115
9.4599999999994e-09 -0.0713115
9.4599999999994e-09 -0.0713115
9.4700000000001e-09 -0.0713115
9.4700000000001e-09 -0.0713115
9.4799999999991e-09 -0.0713115
9.4799999999991e-09 -0.0713115
9.4899999999998e-09 -0.0713115
9.4899999999998e-09 -0.0713115
9.49999999999881e-09 -0.0713115
9.49999999999881e-09 -0.0713115
9.50999999999951e-09 -0.0713115
9.50999999999951e-09 -0.0713115
9.52000000000021e-09 -0.0713115
9.52000000000021e-09 -0.0713115
9.52999999999921e-09 -0.0713115
9.52999999999921e-09 -0.0713115
9.53999999999991e-09 -0.0713115
9.53999999999991e-09 -0.0713115
9.54999999999892e-09 -0.0713115
9.54999999999892e-09 -0.0713115
9.55999999999962e-09 -0.0713115
9.55999999999962e-09 -0.0713115
9.56999999999862e-09 -0.0713115
9.56999999999862e-09 -0.0713115
9.57999999999932e-09 -0.0713115
9.57999999999932e-09 -0.0713115
9.59000000000002e-09 -0.0713115
9.59000000000002e-09 -0.0713115
9.59999999999903e-09 -0.0713115
9.59999999999903e-09 -0.0713115
9.60999999999973e-09 -0.0713115
9.60999999999973e-09 -0.0713115
9.61999999999873e-09 -0.0713115
9.61999999999873e-09 -0.0713115
9.62999999999943e-09 -0.0713115
9.62999999999943e-09 -0.0713115
9.64000000000013e-09 -0.0713115
9.64000000000013e-09 -0.0713115
9.64999999999914e-09 -0.0713115
9.64999999999914e-09 -0.0713115
9.65999999999984e-09 -0.0713115
9.65999999999984e-09 -0.0713115
9.66999999999884e-09 -0.0713115
9.66999999999884e-09 -0.0713115
9.67999999999954e-09 -0.0713115
9.67999999999954e-09 -0.0713115
9.69000000000024e-09 -0.0713115
9.69000000000024e-09 -0.0713115
9.69999999999925e-09 -0.0713115
9.69999999999925e-09 -0.0713115
9.70999999999995e-09 -0.0713115
9.70999999999995e-09 -0.0713115
9.71999999999895e-09 -0.0713115
9.71999999999895e-09 -0.0713115
9.72999999999965e-09 -0.0713115
9.72999999999965e-09 -0.0713115
9.73999999999866e-09 -0.0713115
9.73999999999866e-09 -0.0713115
9.74999999999936e-09 -0.0713115
9.74999999999936e-09 -0.0713115
9.76000000000006e-09 -0.0713115
9.76000000000006e-09 -0.0713115
9.76999999999906e-09 -0.0713115
9.76999999999906e-09 -0.0713115
9.77999999999976e-09 -0.0713115
9.77999999999976e-09 -0.0713115
9.78999999999877e-09 -0.0713115
9.78999999999877e-09 -0.0713115
9.79999999999947e-09 -0.0713115
9.79999999999947e-09 -0.0713115
9.81000000000017e-09 -0.0713115
9.81000000000017e-09 -0.0713115
9.81999999999917e-09 -0.0713115
9.81999999999917e-09 -0.0713115
9.82999999999987e-09 -0.0713115
9.82999999999987e-09 -0.0713115
9.83999999999888e-09 -0.0713115
9.83999999999888e-09 -0.0713115
9.84999999999958e-09 -0.0713115
9.84999999999958e-09 -0.0713115
9.86000000000027e-09 -0.0713115
9.86000000000027e-09 -0.0713115
9.86999999999928e-09 -0.0713115
9.86999999999928e-09 -0.0713115
9.87999999999998e-09 -0.0713115
9.87999999999998e-09 -0.0713115
9.88999999999899e-09 -0.0713115
9.88999999999899e-09 -0.0713115
9.89999999999968e-09 -0.0713115
9.89999999999968e-09 -0.0713115
9.90999999999869e-09 -0.0713115
9.90999999999869e-09 -0.0713115
9.91999999999939e-09 -0.0713115
9.91999999999939e-09 -0.0713115
9.93000000000009e-09 -0.0713115
9.93000000000009e-09 -0.0713115
9.9399999999991e-09 -0.0713115
9.9399999999991e-09 -0.0713115
9.94999999999979e-09 -0.0713115
9.94999999999979e-09 -0.0713115
9.9599999999988e-09 -0.0713115
9.9599999999988e-09 -0.0713115
9.9699999999995e-09 -0.0713115
9.9699999999995e-09 -0.0713115
9.9800000000002e-09 -0.0713115
9.9800000000002e-09 -0.0713115
9.9899999999992e-09 -0.0713115
9.9899999999992e-09 -0.0712233
9.9899999999992e-09 -0.0711506
9.9899999999992e-09 -0.0710894


==> figures/Transitiondatamos/group_56_segment_915.txt <==
time vOut
0 -0.0436446
0 -0.0436671
9.99999999900549e-12 -0.0436534
9.99999999900549e-12 -0.0436377
9.99999999900549e-12 -0.0436179
1.9999999999705e-11 -0.0435973
1.9999999999705e-11 -0.0435771
2.99999999987105e-11 -0.043558
2.99999999987105e-11 -0.0435413
3.99999999994101e-11 -0.0435274
3.99999999994101e-11 -0.0435173
5.00000000001096e-11 -0.0435111
5.00000000001096e-11 -0.0435094
5.99999999991151e-11 -0.0435122
5.99999999991151e-11 -0.04352
6.99999999998147e-11 -0.0435326
6.99999999998147e-11 -0.0435502
7.99999999988202e-11 -0.0435727
7.99999999988202e-11 -0.0436002
8.99999999995197e-11 -0.0436324
8.99999999995197e-11 -0.0436695
1.00000000000219e-10 -0.0437112
1.00000000000219e-10 -0.0437575
1.09999999999225e-10 -0.0438082
1.09999999999225e-10 -0.0438632
1.19999999999924e-10 -0.0439224
1.19999999999924e-10 -0.0439857
1.2999999999893e-10 -0.0440528
1.2999999999893e-10 -0.0441238
1.39999999999629e-10 -0.0441984
1.39999999999629e-10 -0.0442765
1.50000000000329e-10 -0.044358
1.50000000000329e-10 -0.0444428
1.59999999999334e-10 -0.0445307
1.59999999999334e-10 -0.0446216
1.70000000000034e-10 -0.0447154
1.70000000000034e-10 -0.044812
1.79999999999039e-10 -0.0449112
1.79999999999039e-10 -0.045013
1.89999999999739e-10 -0.0451172
1.89999999999739e-10 -0.0452237
1.99999999998744e-10 -0.0453325
1.99999999998744e-10 -0.0454434
2.09999999999444e-10 -0.0455562
2.09999999999444e-10 -0.0456711
2.20000000000144e-10 -0.0457877
2.20000000000144e-10 -0.0459061
2.29999999999149e-10 -0.0460262
2.29999999999149e-10 -0.0461478
2.39999999999849e-10 -0.046271
2.39999999999849e-10 -0.0463955
2.49999999998854e-10 -0.0465214
2.49999999998854e-10 -0.0466485
2.59999999999554e-10 -0.0467768
2.59999999999554e-10 -0.0469063
2.70000000000253e-10 -0.0470368
2.70000000000253e-10 -0.0471682
2.79999999999259e-10 -0.0473006
2.79999999999259e-10 -0.0474339
2.89999999999958e-10 -0.0475679
2.89999999999958e-10 -0.0477027
2.99999999998964e-10 -0.0478381
2.99999999998964e-10 -0.0479741
3.09999999999663e-10 -0.0481108
3.09999999999663e-10 -0.0482479
3.19999999998669e-10 -0.0483855
3.19999999998669e-10 -0.0485235
3.29999999999368e-10 -0.0486618
3.29999999999368e-10 -0.0488005
3.40000000000068e-10 -0.0489395
3.40000000000068e-10 -0.0490786
3.49999999999073e-10 -0.049218
3.49999999999073e-10 -0.0493575
3.59999999999773e-10 -0.049497
3.59999999999773e-10 -0.0496367
3.69999999998778e-10 -0.0497764
3.69999999998778e-10 -0.049916
3.79999999999478e-10 -0.0500556
3.79999999999478e-10 -0.0501951
3.90000000000178e-10 -0.0503346
3.90000000000178e-10 -0.0504738
3.99999999999183e-10 -0.0506129
3.99999999999183e-10 -0.0507517
4.09999999999883e-10 -0.0508904
4.09999999999883e-10 -0.0510287
4.19999999998888e-10 -0.0511668
4.19999999998888e-10 -0.0513045
4.29999999999588e-10 -0.0514419
4.29999999999588e-10 -0.0515789
4.40000000000287e-10 -0.0517155
4.40000000000287e-10 -0.0518517
4.49999999999293e-10 -0.0519874
4.49999999999293e-10 -0.0521227
4.59999999999992e-10 -0.0522575
4.59999999999992e-10 -0.0523918
4.69999999998998e-10 -0.0525256
4.69999999998998e-10 -0.0526588
4.79999999999697e-10 -0.0527915
4.79999999999697e-10 -0.0529236
4.89999999998703e-10 -0.0530551
4.89999999998703e-10 -0.053186
4.99999999999402e-10 -0.0533163
4.99999999999402e-10 -0.0534459
5.10000000000102e-10 -0.0535749
5.10000000000102e-10 -0.0537032
5.19999999999107e-10 -0.0538309
5.19999999999107e-10 -0.0539579
5.29999999999807e-10 -0.0540842
5.29999999999807e-10 -0.0542097
5.39999999998812e-10 -0.0543346
5.39999999998812e-10 -0.0544587
5.49999999999512e-10 -0.0545821
5.49999999999512e-10 -0.0547048
5.60000000000211e-10 -0.0548267
5.60000000000211e-10 -0.0549479
5.69999999999217e-10 -0.0550683
5.69999999999217e-10 -0.0551879
5.79999999999917e-10 -0.0553068
5.79999999999917e-10 -0.0554249
5.89999999998922e-10 -0.0555422
5.89999999998922e-10 -0.0556587
5.99999999999622e-10 -0.0557744
5.99999999999622e-10 -0.0558893
6.10000000000321e-10 -0.0560034
6.10000000000321e-10 -0.0561167
6.19999999999327e-10 -0.0562293
6.19999999999327e-10 -0.056341
6.30000000000026e-10 -0.0564519
6.30000000000026e-10 -0.056562
6.39999999999032e-10 -0.0566713
6.39999999999032e-10 -0.0567798
6.49999999999731e-10 -0.0568875
6.49999999999731e-10 -0.0569943
6.59999999998737e-10 -0.0571004
6.59999999998737e-10 -0.0572056
6.69999999999436e-10 -0.0573101
6.69999999999436e-10 -0.0574137
6.80000000000136e-10 -0.0575166
6.80000000000136e-10 -0.0576186
6.89999999999141e-10 -0.0577199
6.89999999999141e-10 -0.0578203
6.99999999999841e-10 -0.0579199
6.99999999999841e-10 -0.0580188
7.09999999998846e-10 -0.0581169
7.09999999998846e-10 -0.0582142
7.19999999999546e-10 -0.0583107
7.19999999999546e-10 -0.0584064
7.30000000000245e-10 -0.0585014
7.30000000000245e-10 -0.0585955
7.39999999999251e-10 -0.058689
7.39999999999251e-10 -0.0587816
7.4999999999995e-10 -0.0588735
7.4999999999995e-10 -0.0589647
7.59999999998956e-10 -0.0590551
7.59999999998956e-10 -0.0591447
7.69999999999656e-10 -0.0592336
7.69999999999656e-10 -0.0593218
7.80000000000355e-10 -0.0594093
7.80000000000355e-10 -0.059496
7.89999999999361e-10 -0.0595821
7.89999999999361e-10 -0.0596674
8.0000000000006e-10 -0.059752
8.0000000000006e-10 -0.0598359
8.09999999999066e-10 -0.0599191
8.09999999999066e-10 -0.0600017
8.19999999999765e-10 -0.0600835
8.19999999999765e-10 -0.0601647
8.29999999998771e-10 -0.0602452
8.29999999998771e-10 -0.060325
8.3999999999947e-10 -0.0604042
8.3999999999947e-10 -0.0604828
8.5000000000017e-10 -0.0605607
8.5000000000017e-10 -0.0606379
8.59999999999175e-10 -0.0607146
8.59999999999175e-10 -0.0607906
8.69999999999875e-10 -0.060866
8.69999999999875e-10 -0.0609407
8.7999999999888e-10 -0.0610149
8.7999999999888e-10 -0.0610885
8.8999999999958e-10 -0.0611615
8.8999999999958e-10 -0.0612339
9.00000000000279e-10 -0.0613057
9.00000000000279e-10 -0.0613769
9.09999999999285e-10 -0.0614476
9.09999999999285e-10 -0.0615177
9.19999999999984e-10 -0.0615873
9.19999999999984e-10 -0.0616563
9.2999999999899e-10 -0.0617248
9.2999999999899e-10 -0.0617927
9.39999999999689e-10 -0.0618602
9.39999999999689e-10 -0.0619271
9.49999999998695e-10 -0.0619934
9.49999999998695e-10 -0.0620593
9.59999999999394e-10 -0.0621247
9.59999999999394e-10 -0.0621896
9.70000000000094e-10 -0.062254
9.70000000000094e-10 -0.0623179
9.799999999991e-10 -0.0623813
9.799999999991e-10 -0.0624442
9.89999999999799e-10 -0.0625067
9.89999999999799e-10 -0.0625687
9.99999999998805e-10 -0.0626303
9.99999999998805e-10 -0.0626914
1.0099999999995e-09 -0.0627521
1.0099999999995e-09 -0.0628124
1.0200000000002e-09 -0.0628722
1.0200000000002e-09 -0.0629315
1.02999999999921e-09 -0.0629905
1.02999999999921e-09 -0.0630491
1.03999999999991e-09 -0.0631072
1.03999999999991e-09 -0.0631649
1.04999999999891e-09 -0.0632222
1.04999999999891e-09 -0.0632792
1.05999999999961e-09 -0.0633357
1.05999999999961e-09 -0.0633919
1.07000000000031e-09 -0.0634477
1.07000000000031e-09 -0.0635031
1.07999999999932e-09 -0.0635581
1.07999999999932e-09 -0.0636128
1.09000000000002e-09 -0.0636671
1.09000000000002e-09 -0.063721
1.09999999999902e-09 -0.0637746
1.09999999999902e-09 -0.0638279
1.10999999999972e-09 -0.0638808
1.10999999999972e-09 -0.0639334
1.11999999999873e-09 -0.0639856
1.11999999999873e-09 -0.0640375
1.12999999999943e-09 -0.0640891
1.12999999999943e-09 -0.0641403
1.14000000000013e-09 -0.0641913
1.14000000000013e-09 -0.0642419
1.14999999999913e-09 -0.0642922
1.14999999999913e-09 -0.0643422
1.15999999999983e-09 -0.0643919
1.15999999999983e-09 -0.0644413
1.16999999999884e-09 -0.0644904
1.16999999999884e-09 -0.0645392
1.17999999999954e-09 -0.0645877
1.17999999999954e-09 -0.0646359
1.19000000000024e-09 -0.0646838
1.19000000000024e-09 -0.0647315
1.19999999999924e-09 -0.0647789
1.19999999999924e-09 -0.064826
1.20999999999994e-09 -0.0648728
1.20999999999994e-09 -0.0649193
1.21999999999895e-09 -0.0649656
1.21999999999895e-09 -0.0650116
1.22999999999965e-09 -0.0650574
1.22999999999965e-09 -0.0651029
1.24000000000035e-09 -0.0651481
1.24000000000035e-09 -0.0651931
1.24999999999935e-09 -0.0652379
1.24999999999935e-09 -0.0652823
1.26000000000005e-09 -0.0653266
1.26000000000005e-09 -0.0653705
1.26999999999906e-09 -0.0654143
1.26999999999906e-09 -0.0654578
1.27999999999976e-09 -0.065501
1.27999999999976e-09 -0.0655441
1.28999999999876e-09 -0.0655868
1.28999999999876e-09 -0.0656294
1.29999999999946e-09 -0.0656717
1.29999999999946e-09 -0.0657138
1.31000000000016e-09 -0.0657556
1.31000000000016e-09 -0.0657973
1.31999999999917e-09 -0.0658387
1.31999999999917e-09 -0.0658798
1.32999999999987e-09 -0.0659208
1.32999999999987e-09 -0.0659615
1.33999999999887e-09 -0.066002
1.33999999999887e-09 -0.0660423
1.34999999999957e-09 -0.0660824
1.34999999999957e-09 -0.0661222
1.36000000000027e-09 -0.0661619
1.36000000000027e-09 -0.0662013
1.36999999999928e-09 -0.0662405
1.36999999999928e-09 -0.0662795
1.37999999999998e-09 -0.0663183
1.37999999999998e-09 -0.0663568
1.38999999999898e-09 -0.0663952
1.38999999999898e-09 -0.0664333
1.39999999999968e-09 -0.0664713
1.39999999999968e-09 -0.066509
1.40999999999869e-09 -0.0665466
1.40999999999869e-09 -0.0665839
1.41999999999939e-09 -0.066621
1.41999999999939e-09 -0.0666579
1.43000000000009e-09 -0.0666946
1.43000000000009e-09 -0.0667311
1.43999999999909e-09 -0.0667675
1.43999999999909e-09 -0.0668036
1.44999999999979e-09 -0.0668395
1.44999999999979e-09 -0.0668752
1.4599999999988e-09 -0.0669107
1.4599999999988e-09 -0.066946
1.4699999999995e-09 -0.0669811
1.4699999999995e-09 -0.067016
1.4800000000002e-09 -0.0670508
1.4800000000002e-09 -0.0670853
1.4899999999992e-09 -0.0671196
1.4899999999992e-09 -0.0671538
1.4999999999999e-09 -0.0671877
1.4999999999999e-09 -0.0672214
1.50999999999891e-09 -0.067255
1.50999999999891e-09 -0.0672884
1.51999999999961e-09 -0.0673215
1.51999999999961e-09 -0.0673545
1.53000000000031e-09 -0.0673873
1.53000000000031e-09 -0.0674199
1.53999999999931e-09 -0.0674523
1.53999999999931e-09 -0.0674845
1.55000000000001e-09 -0.0675165
1.55000000000001e-09 -0.0675483
1.55999999999902e-09 -0.0675799
1.55999999999902e-09 -0.0676114
1.56999999999972e-09 -0.0676426
1.56999999999972e-09 -0.0676737
1.57999999999872e-09 -0.0677046
1.57999999999872e-09 -0.0677353
1.58999999999942e-09 -0.0677658
1.58999999999942e-09 -0.0677961
1.60000000000012e-09 -0.0678262
1.60000000000012e-09 -0.0678562
1.60999999999913e-09 -0.0678859
1.60999999999913e-09 -0.0679155
1.61999999999983e-09 -0.0679449
1.61999999999983e-09 -0.0679741
1.62999999999883e-09 -0.0680031
1.62999999999883e-09 -0.068032
1.63999999999953e-09 -0.0680606
1.63999999999953e-09 -0.0680891
1.65000000000023e-09 -0.0681173
1.65000000000023e-09 -0.0681454
1.65999999999924e-09 -0.0681734
1.65999999999924e-09 -0.0682011
1.66999999999993e-09 -0.0682286
1.66999999999993e-09 -0.068256
1.67999999999894e-09 -0.0682832
1.67999999999894e-09 -0.0683102
1.68999999999964e-09 -0.068337
1.68999999999964e-09 -0.0683637
1.70000000000034e-09 -0.0683902
1.70000000000034e-09 -0.0684164
1.70999999999934e-09 -0.0684425
1.70999999999934e-09 -0.0684685
1.72000000000004e-09 -0.0684942
1.72000000000004e-09 -0.0685198
1.72999999999905e-09 -0.0685452
1.72999999999905e-09 -0.0685704
1.73999999999975e-09 -0.0685955
1.73999999999975e-09 -0.0686203
1.74999999999876e-09 -0.068645
1.74999999999876e-09 -0.0686696
1.75999999999945e-09 -0.0686939
1.75999999999945e-09 -0.0687181
1.77000000000015e-09 -0.0687421
1.77000000000015e-09 -0.0687659
1.77999999999916e-09 -0.0687896
1.77999999999916e-09 -0.068813
1.78999999999986e-09 -0.0688364
1.78999999999986e-09 -0.0688595
1.79999999999886e-09 -0.0688825
1.79999999999886e-09 -0.0689053
1.80999999999956e-09 -0.0689279
1.80999999999956e-09 -0.0689504
1.82000000000026e-09 -0.0689727
1.82000000000026e-09 -0.0689948
1.82999999999927e-09 -0.0690167
1.82999999999927e-09 -0.0690385
1.83999999999997e-09 -0.0690602
1.83999999999997e-09 -0.0690816
1.84999999999897e-09 -0.0691029
1.84999999999897e-09 -0.0691241
1.85999999999967e-09 -0.069145
1.85999999999967e-09 -0.0691659
1.86999999999868e-09 -0.0691865
1.86999999999868e-09 -0.069207
1.87999999999938e-09 -0.0692273
1.87999999999938e-09 -0.0692475
1.89000000000008e-09 -0.0692675
1.89000000000008e-09 -0.0692873
1.89999999999908e-09 -0.069307
1.89999999999908e-09 -0.0693266
1.90999999999978e-09 -0.069346
1.90999999999978e-09 -0.0693652
1.91999999999879e-09 -0.0693842
1.91999999999879e-09 -0.0694032
1.92999999999949e-09 -0.0694219
1.92999999999949e-09 -0.0694405
1.94000000000019e-09 -0.069459
1.94000000000019e-09 -0.0694773
1.94999999999919e-09 -0.0694954
1.94999999999919e-09 -0.0695134
1.95999999999989e-09 -0.0695313
1.95999999999989e-09 -0.069549
1.9699999999989e-09 -0.0695665
1.9699999999989e-09 -0.0695839
1.9799999999996e-09 -0.0696012
1.9799999999996e-09 -0.0696183
1.9900000000003e-09 -0.0696353
1.9900000000003e-09 -0.0696521
1.9999999999993e-09 -0.0696688
1.9999999999993e-09 -0.0696854
2.01e-09 -0.0697018
2.01e-09 -0.069718
2.01999999999901e-09 -0.0697341
2.01999999999901e-09 -0.0697501
2.02999999999971e-09 -0.069766
2.02999999999971e-09 -0.0697817
2.03999999999871e-09 -0.0697972
2.03999999999871e-09 -0.0698127
2.04999999999941e-09 -0.069828
2.04999999999941e-09 -0.0698431
2.06000000000011e-09 -0.0698581
2.06000000000011e-09 -0.069873
2.06999999999912e-09 -0.0698878
2.06999999999912e-09 -0.0699024
2.07999999999982e-09 -0.0699169
2.07999999999982e-09 -0.0699313
2.08999999999882e-09 -0.0699455
2.08999999999882e-09 -0.0699597
2.09999999999952e-09 -0.0699736
2.09999999999952e-09 -0.0699875
2.11000000000022e-09 -0.0700012
2.11000000000022e-09 -0.0700148
2.11999999999923e-09 -0.0700283
2.11999999999923e-09 -0.0700417
2.12999999999993e-09 -0.0700549
2.12999999999993e-09 -0.070068
2.13999999999893e-09 -0.070081
2.13999999999893e-09 -0.0700939
2.14999999999963e-09 -0.0701067
2.14999999999963e-09 -0.0701193
2.16000000000033e-09 -0.0701318
2.16000000000033e-09 -0.0701442
2.16999999999934e-09 -0.0701565
2.16999999999934e-09 -0.0701687
2.18000000000004e-09 -0.0701808
2.18000000000004e-09 -0.0701927
2.18999999999904e-09 -0.0702046
2.18999999999904e-09 -0.0702163
2.19999999999974e-09 -0.0702279
2.19999999999974e-09 -0.0702394
2.20999999999875e-09 -0.0702508
2.20999999999875e-09 -0.0702621
2.21999999999945e-09 -0.0702732
2.21999999999945e-09 -0.0702843
2.23000000000015e-09 -0.0702953
2.23000000000015e-09 -0.0703061
2.23999999999915e-09 -0.0703169
2.23999999999915e-09 -0.0703275
2.24999999999985e-09 -0.0703381
2.24999999999985e-09 -0.0703485
2.25999999999886e-09 -0.0703589
2.25999999999886e-09 -0.0703691
2.26999999999956e-09 -0.0703793
2.26999999999956e-09 -0.0703893
2.28000000000026e-09 -0.0703993
2.28000000000026e-09 -0.0704091
2.28999999999926e-09 -0.0704189
2.28999999999926e-09 -0.0704285
2.29999999999996e-09 -0.0704381
2.29999999999996e-09 -0.0704475
2.30999999999897e-09 -0.0704569
2.30999999999897e-09 -0.0704662
2.31999999999967e-09 -0.0704754
2.31999999999967e-09 -0.0704845
2.32999999999867e-09 -0.0704935
2.32999999999867e-09 -0.0705024
2.33999999999937e-09 -0.0705112
2.33999999999937e-09 -0.07052
2.35000000000007e-09 -0.0705286
2.35000000000007e-09 -0.0705372
2.35999999999908e-09 -0.0705457
2.35999999999908e-09 -0.0705541
2.36999999999978e-09 -0.0705624
2.36999999999978e-09 -0.0705706
2.37999999999878e-09 -0.0705787
2.37999999999878e-09 -0.0705868
2.38999999999948e-09 -0.0705948
2.38999999999948e-09 -0.0706027
2.40000000000018e-09 -0.0706105
2.40000000000018e-09 -0.0706182
2.40999999999919e-09 -0.0706259
2.40999999999919e-09 -0.0706335
2.41999999999989e-09 -0.070641
2.41999999999989e-09 -0.0706484
2.42999999999889e-09 -0.0706558
2.42999999999889e-09 -0.070663
2.43999999999959e-09 -0.0706702
2.43999999999959e-09 -0.0706773
2.45000000000029e-09 -0.0706844
2.45000000000029e-09 -0.0706914
2.4599999999993e-09 -0.0706983
2.4599999999993e-09 -0.0707051
2.46999999999999e-09 -0.0707119
2.46999999999999e-09 -0.0707186
2.479999999999e-09 -0.0707252
2.479999999999e-09 -0.0707318
2.4899999999997e-09 -0.0707382
2.4899999999997e-09 -0.0707447
2.49999999999871e-09 -0.070751
2.49999999999871e-09 -0.0707573
2.50999999999941e-09 -0.0707635
2.50999999999941e-09 -0.0707697
2.5200000000001e-09 -0.0707758
2.5200000000001e-09 -0.0707818
2.52999999999911e-09 -0.0707877
2.52999999999911e-09 -0.0707936
2.53999999999981e-09 -0.0707995
2.53999999999981e-09 -0.0708052
2.54999999999882e-09 -0.070811
2.54999999999882e-09 -0.0708166
2.55999999999951e-09 -0.0708222
2.55999999999951e-09 -0.0708277
2.57000000000021e-09 -0.0708332
2.57000000000021e-09 -0.0708386
2.57999999999922e-09 -0.070844
2.57999999999922e-09 -0.0708493
2.58999999999992e-09 -0.0708545
2.58999999999992e-09 -0.0708597
2.59999999999892e-09 -0.0708649
2.59999999999892e-09 -0.0708699
2.60999999999962e-09 -0.070875
2.60999999999962e-09 -0.0708799
2.62000000000032e-09 -0.0708849
2.62000000000032e-09 -0.0708897
2.62999999999933e-09 -0.0708945
2.62999999999933e-09 -0.0708993
2.64000000000003e-09 -0.070904
2.64000000000003e-09 -0.0709087
2.64999999999903e-09 -0.0709133
2.64999999999903e-09 -0.0709178
2.65999999999973e-09 -0.0709223
2.65999999999973e-09 -0.0709268
2.66999999999874e-09 -0.0709312
2.66999999999874e-09 -0.0709356
2.67999999999944e-09 -0.0709399
2.67999999999944e-09 -0.0709441
2.69000000000014e-09 -0.0709484
2.69000000000014e-09 -0.0709525
2.69999999999914e-09 -0.0709567
2.69999999999914e-09 -0.0709608
2.70999999999984e-09 -0.0709648
2.70999999999984e-09 -0.0709688
2.71999999999885e-09 -0.0709728
2.71999999999885e-09 -0.0709767
2.72999999999955e-09 -0.0709805
2.72999999999955e-09 -0.0709844
2.74000000000025e-09 -0.0709881
2.74000000000025e-09 -0.0709919
2.74999999999925e-09 -0.0709956
2.74999999999925e-09 -0.0709992
2.75999999999995e-09 -0.0710029
2.75999999999995e-09 -0.0710064
2.76999999999896e-09 -0.07101
2.76999999999896e-09 -0.0710135
2.77999999999966e-09 -0.0710169
2.77999999999966e-09 -0.0710204
2.79000000000036e-09 -0.0710237
2.79000000000036e-09 -0.0710271
2.79999999999936e-09 -0.0710304
2.79999999999936e-09 -0.0710337
2.81000000000006e-09 -0.0710369
2.81000000000006e-09 -0.0710401
2.81999999999907e-09 -0.0710433
2.81999999999907e-09 -0.0710464
2.82999999999977e-09 -0.0710495
2.82999999999977e-09 -0.0710526
2.83999999999877e-09 -0.0710556
2.83999999999877e-09 -0.0710586
2.84999999999947e-09 -0.0710616
2.84999999999947e-09 -0.0710645
2.86000000000017e-09 -0.0710674
2.86000000000017e-09 -0.0710702
2.86999999999918e-09 -0.0710731
2.86999999999918e-09 -0.0710759
2.87999999999988e-09 -0.0710786
2.87999999999988e-09 -0.0710814
2.88999999999888e-09 -0.0710841
2.88999999999888e-09 -0.0710868
2.89999999999958e-09 -0.0710894
2.89999999999958e-09 -0.071092
2.91000000000028e-09 -0.0710946
2.91000000000028e-09 -0.0710972
2.91999999999929e-09 -0.0710997
2.91999999999929e-09 -0.0711022
2.92999999999999e-09 -0.0711047
2.92999999999999e-09 -0.0711071
2.93999999999899e-09 -0.0711095
2.93999999999899e-09 -0.0711119
2.94999999999969e-09 -0.0711143
2.94999999999969e-09 -0.0711166
2.9599999999987e-09 -0.0711189
2.9599999999987e-09 -0.0711212
2.9699999999994e-09 -0.0711235
2.9699999999994e-09 -0.0711257
2.9800000000001e-09 -0.0711279
2.9800000000001e-09 -0.0711301
2.9899999999991e-09 -0.0711322
2.9899999999991e-09 -0.0711344
2.9999999999998e-09 -0.0711365
2.9999999999998e-09 -0.0711385
3.00999999999881e-09 -0.0711406
3.00999999999881e-09 -0.0711426
3.01999999999951e-09 -0.0711447
3.01999999999951e-09 -0.0711466
3.03000000000021e-09 -0.0711486
3.03000000000021e-09 -0.0711506
3.03999999999921e-09 -0.0711525
3.03999999999921e-09 -0.0711544
3.04999999999991e-09 -0.0711563
3.04999999999991e-09 -0.0711581
3.05999999999892e-09 -0.0711599
3.05999999999892e-09 -0.0711618
3.06999999999962e-09 -0.0711636
3.06999999999962e-09 -0.0711653
3.08000000000032e-09 -0.0711671
3.08000000000032e-09 -0.0711688
3.08999999999932e-09 -0.0711705
3.08999999999932e-09 -0.0711722
3.10000000000002e-09 -0.0711739
3.10000000000002e-09 -0.0711756
3.10999999999903e-09 -0.0711772
3.10999999999903e-09 -0.0711788
3.11999999999973e-09 -0.0711804
3.11999999999973e-09 -0.071182
3.12999999999873e-09 -0.0711835
3.12999999999873e-09 -0.0711851
3.13999999999943e-09 -0.0711866
3.13999999999943e-09 -0.0711881
3.15000000000013e-09 -0.0711896
3.15000000000013e-09 -0.0711911
3.15999999999914e-09 -0.0711925
3.15999999999914e-09 -0.071194
3.16999999999984e-09 -0.0711954
3.16999999999984e-09 -0.0711968
3.17999999999884e-09 -0.0711982
3.17999999999884e-09 -0.0711996
3.18999999999954e-09 -0.0712009
3.18999999999954e-09 -0.0712023
3.20000000000024e-09 -0.0712036
3.20000000000024e-09 -0.0712049
3.20999999999925e-09 -0.0712062
3.20999999999925e-09 -0.0712075
3.21999999999995e-09 -0.0712088
3.21999999999995e-09 -0.07121
3.22999999999895e-09 -0.0712112
3.22999999999895e-09 -0.0712125
3.23999999999965e-09 -0.0712137
3.23999999999965e-09 -0.0712149
3.25000000000035e-09 -0.071216
3.25000000000035e-09 -0.0712172
3.25999999999936e-09 -0.0712184
3.25999999999936e-09 -0.0712195
3.27000000000006e-09 -0.0712206
3.27000000000006e-09 -0.0712217
3.27999999999906e-09 -0.0712228
3.27999999999906e-09 -0.0712239
3.28999999999976e-09 -0.071225
3.28999999999976e-09 -0.0712261
3.29999999999877e-09 -0.0712271
3.29999999999877e-09 -0.0712281
3.30999999999947e-09 -0.0712292
3.30999999999947e-09 -0.0712302
3.32000000000016e-09 -0.0712312
3.32000000000016e-09 -0.0712322
3.32999999999917e-09 -0.0712332
3.32999999999917e-09 -0.0712341
3.33999999999987e-09 -0.0712351
3.33999999999987e-09 -0.071236
3.34999999999888e-09 -0.0712369
3.34999999999888e-09 -0.0712379
3.35999999999957e-09 -0.0712388
3.35999999999957e-09 -0.0712397
3.37000000000027e-09 -0.0712406
3.37000000000027e-09 -0.0712414
3.37999999999928e-09 -0.0712423
3.37999999999928e-09 -0.0712432
3.38999999999998e-09 -0.071244
3.38999999999998e-09 -0.0712449
3.39999999999898e-09 -0.0712457
3.39999999999898e-09 -0.0712465
3.40999999999968e-09 -0.0712473
3.40999999999968e-09 -0.0712481
3.41999999999869e-09 -0.0712489
3.41999999999869e-09 -0.0712497
3.42999999999939e-09 -0.0712504
3.42999999999939e-09 -0.0712512
3.44000000000009e-09 -0.071252
3.44000000000009e-09 -0.0712527
3.44999999999909e-09 -0.0712534
3.44999999999909e-09 -0.0712542
3.45999999999979e-09 -0.0712549
3.45999999999979e-09 -0.0712556
3.4699999999988e-09 -0.0712563
3.4699999999988e-09 -0.071257
3.4799999999995e-09 -0.0712577
3.4799999999995e-09 -0.0712583
3.4900000000002e-09 -0.071259
3.4900000000002e-09 -0.0712597
3.4999999999992e-09 -0.0712603
3.4999999999992e-09 -0.071261
3.5099999999999e-09 -0.0712616
3.5099999999999e-09 -0.0712622
3.51999999999891e-09 -0.0712628
3.51999999999891e-09 -0.0712635
3.52999999999961e-09 -0.0712641
3.52999999999961e-09 -0.0712647
3.54000000000031e-09 -0.0712653
3.54000000000031e-09 -0.0712658
3.54999999999931e-09 -0.0712664
3.54999999999931e-09 -0.071267
3.56000000000001e-09 -0.0712676
3.56000000000001e-09 -0.0712681
3.56999999999902e-09 -0.0712687
3.56999999999902e-09 -0.0712692
3.57999999999972e-09 -0.0712697
3.57999999999972e-09 -0.0712703
3.58999999999872e-09 -0.0712708
3.58999999999872e-09 -0.0712713
3.59999999999942e-09 -0.0712718
3.59999999999942e-09 -0.0712723
3.61000000000012e-09 -0.0712728
3.61000000000012e-09 -0.0712733
3.61999999999913e-09 -0.0712738
3.61999999999913e-09 -0.0712743
3.62999999999983e-09 -0.0712748
3.62999999999983e-09 -0.0712752
3.63999999999883e-09 -0.0712757
3.63999999999883e-09 -0.0712762
3.64999999999953e-09 -0.0712766
3.64999999999953e-09 -0.0712771
3.66000000000023e-09 -0.0712775
3.66000000000023e-09 -0.0712779
3.66999999999924e-09 -0.0712784
3.66999999999924e-09 -0.0712788
3.67999999999994e-09 -0.0712792
3.67999999999994e-09 -0.0712796
3.68999999999894e-09 -0.07128
3.68999999999894e-09 -0.0712805
3.69999999999964e-09 -0.0712809
3.69999999999964e-09 -0.0712813
3.71000000000034e-09 -0.0712816
3.71000000000034e-09 -0.071282
3.71999999999935e-09 -0.0712824
3.71999999999935e-09 -0.0712828
3.73000000000005e-09 -0.0712832
3.73000000000005e-09 -0.0712835
3.73999999999905e-09 -0.0712839
3.73999999999905e-09 -0.0712843
3.74999999999975e-09 -0.0712846
3.74999999999975e-09 -0.071285
3.75999999999876e-09 -0.0712853
3.75999999999876e-09 -0.0712856
3.76999999999946e-09 -0.071286
3.76999999999946e-09 -0.0712863
3.78000000000016e-09 -0.0712866
3.78000000000016e-09 -0.071287
3.78999999999916e-09 -0.0712873
3.78999999999916e-09 -0.0712876
3.79999999999986e-09 -0.0712879
3.79999999999986e-09 -0.0712882
3.80999999999887e-09 -0.0712885
3.80999999999887e-09 -0.0712888
3.81999999999957e-09 -0.0712891
3.81999999999957e-09 -0.0712894
3.83000000000027e-09 -0.0712897
3.83000000000027e-09 -0.07129
3.83999999999927e-09 -0.0712903
3.83999999999927e-09 -0.0712906
3.84999999999997e-09 -0.0712909
3.84999999999997e-09 -0.0712911
3.85999999999898e-09 -0.0712914
3.85999999999898e-09 -0.0712917
3.86999999999968e-09 -0.0712919
3.86999999999968e-09 -0.0712922
3.87999999999868e-09 -0.0712924
3.87999999999868e-09 -0.0712927
3.88999999999938e-09 -0.071293
3.88999999999938e-09 -0.0712932
3.90000000000008e-09 -0.0712934
3.90000000000008e-09 -0.0712937
3.90999999999909e-09 -0.0712939
3.90999999999909e-09 -0.0712942
3.91999999999979e-09 -0.0712944
3.91999999999979e-09 -0.0712946
3.92999999999879e-09 -0.0712948
3.92999999999879e-09 -0.0712951
3.93999999999949e-09 -0.0712953
3.93999999999949e-09 -0.0712955
3.95000000000019e-09 -0.0712957
3.95000000000019e-09 -0.0712959
3.9599999999992e-09 -0.0712962
3.9599999999992e-09 -0.0712964
3.9699999999999e-09 -0.0712966
3.9699999999999e-09 -0.0712968
3.9799999999989e-09 -0.071297
3.9799999999989e-09 -0.0712972
3.9899999999996e-09 -0.0712974
3.9899999999996e-09 -0.0712976
4.0000000000003e-09 -0.0712977
4.0000000000003e-09 -0.0712979
4.00999999999931e-09 -0.0712981
4.00999999999931e-09 -0.0712983
4.02000000000001e-09 -0.0712985
4.02000000000001e-09 -0.0712987
4.02999999999901e-09 -0.0712988
4.02999999999901e-09 -0.071299
4.03999999999971e-09 -0.0712992
4.03999999999971e-09 -0.0712994
4.04999999999872e-09 -0.0712995
4.04999999999872e-09 -0.0712997
4.05999999999942e-09 -0.0712998
4.05999999999942e-09 -0.0713
4.07000000000012e-09 -0.0713002
4.07000000000012e-09 -0.0713003
4.07999999999912e-09 -0.0713005
4.07999999999912e-09 -0.0713006
4.08999999999982e-09 -0.0713008
4.08999999999982e-09 -0.0713009
4.09999999999883e-09 -0.0713011
4.09999999999883e-09 -0.0713012
4.10999999999953e-09 -0.0713014
4.10999999999953e-09 -0.0713015
4.12000000000022e-09 -0.0713017
4.12000000000022e-09 -0.0713018
4.12999999999923e-09 -0.0713019
4.12999999999923e-09 -0.0713021
4.13999999999993e-09 -0.0713022
4.13999999999993e-09 -0.0713023
4.14999999999894e-09 -0.0713025
4.14999999999894e-09 -0.0713026
4.15999999999963e-09 -0.0713027
4.15999999999963e-09 -0.0713028
4.17000000000033e-09 -0.071303
4.17000000000033e-09 -0.0713031
4.17999999999934e-09 -0.0713032
4.17999999999934e-09 -0.0713033
4.19000000000004e-09 -0.0713034
4.19000000000004e-09 -0.0713036
4.19999999999904e-09 -0.0713037
4.19999999999904e-09 -0.0713038
4.20999999999974e-09 -0.0713039
4.20999999999974e-09 -0.071304
4.21999999999875e-09 -0.0713041
4.21999999999875e-09 -0.0713042
4.22999999999945e-09 -0.0713043
4.22999999999945e-09 -0.0713044
4.24000000000015e-09 -0.0713045
4.24000000000015e-09 -0.0713046
4.24999999999915e-09 -0.0713047
4.24999999999915e-09 -0.0713048
4.25999999999985e-09 -0.0713049
4.25999999999985e-09 -0.071305
4.26999999999886e-09 -0.0713051
4.26999999999886e-09 -0.0713052
4.27999999999956e-09 -0.0713053
4.27999999999956e-09 -0.0713054
4.29000000000026e-09 -0.0713055
4.29000000000026e-09 -0.0713056
4.29999999999926e-09 -0.0713057
4.29999999999926e-09 -0.0713057
4.30999999999996e-09 -0.0713058
4.30999999999996e-09 -0.0713059
4.31999999999897e-09 -0.071306
4.31999999999897e-09 -0.0713061
4.32999999999967e-09 -0.0713062
4.32999999999967e-09 -0.0713062
4.33999999999867e-09 -0.0713063
4.33999999999867e-09 -0.0713064
4.34999999999937e-09 -0.0713065
4.34999999999937e-09 -0.0713066
4.36000000000007e-09 -0.0713066
4.36000000000007e-09 -0.0713067
4.36999999999908e-09 -0.0713068
4.36999999999908e-09 -0.0713068
4.37999999999978e-09 -0.0713069
4.37999999999978e-09 -0.071307
4.38999999999878e-09 -0.0713071
4.38999999999878e-09 -0.0713071
4.39999999999948e-09 -0.0713072
4.39999999999948e-09 -0.0713073
4.41000000000018e-09 -0.0713073
4.41000000000018e-09 -0.0713074
4.41999999999919e-09 -0.0713075
4.41999999999919e-09 -0.0713075
4.42999999999989e-09 -0.0713076
4.42999999999989e-09 -0.0713076
4.43999999999889e-09 -0.0713077
4.43999999999889e-09 -0.0713078
4.44999999999959e-09 -0.0713078
4.44999999999959e-09 -0.0713079
4.46000000000029e-09 -0.0713079
4.46000000000029e-09 -0.071308
4.4699999999993e-09 -0.071308
4.4699999999993e-09 -0.0713081
4.48e-09 -0.0713082
4.48e-09 -0.0713082
4.489999999999e-09 -0.0713083
4.489999999999e-09 -0.0713083
4.4999999999997e-09 -0.0713084
4.4999999999997e-09 -0.0713084
4.50999999999871e-09 -0.0713085
4.50999999999871e-09 -0.0713085
4.51999999999941e-09 -0.0713086
4.51999999999941e-09 -0.0713086
4.53000000000011e-09 -0.0713087
4.53000000000011e-09 -0.0713087
4.53999999999911e-09 -0.0713088
4.53999999999911e-09 -0.0713088
4.54999999999981e-09 -0.0713088
4.54999999999981e-09 -0.0713089
4.55999999999882e-09 -0.0713089
4.55999999999882e-09 -0.071309
4.56999999999952e-09 -0.071309
4.56999999999952e-09 -0.0713091
4.58000000000022e-09 -0.0713091
4.58000000000022e-09 -0.0713091
4.58999999999922e-09 -0.0713092
4.58999999999922e-09 -0.0713092
4.59999999999992e-09 -0.0713093
4.59999999999992e-09 -0.0713093
4.60999999999893e-09 -0.0713093
4.60999999999893e-09 -0.0713094
4.61999999999963e-09 -0.0713094
4.61999999999963e-09 -0.0713094
4.63000000000033e-09 -0.0713095
4.63000000000033e-09 -0.0713095
4.63999999999933e-09 -0.0713095
4.63999999999933e-09 -0.0713096
4.65000000000003e-09 -0.0713096
4.65000000000003e-09 -0.0713097
4.65999999999904e-09 -0.0713097
4.65999999999904e-09 -0.0713097
4.66999999999974e-09 -0.0713097
4.66999999999974e-09 -0.0713098
4.67999999999874e-09 -0.0713098
4.67999999999874e-09 -0.0713098
4.68999999999944e-09 -0.0713099
4.68999999999944e-09 -0.0713099
4.70000000000014e-09 -0.0713099
4.70000000000014e-09 -0.07131
4.70999999999915e-09 -0.07131
4.70999999999915e-09 -0.07131
4.71999999999985e-09 -0.07131
4.71999999999985e-09 -0.0713101
4.72999999999885e-09 -0.0713101
4.72999999999885e-09 -0.0713101
4.73999999999955e-09 -0.0713102
4.73999999999955e-09 -0.0713102
4.75000000000025e-09 -0.0713102
4.75000000000025e-09 -0.0713102
4.75999999999926e-09 -0.0713103
4.75999999999926e-09 -0.0713103
4.76999999999996e-09 -0.0713103
4.76999999999996e-09 -0.0713103
4.77999999999896e-09 -0.0713103
4.77999999999896e-09 -0.0713104
4.78999999999966e-09 -0.0713104
4.78999999999966e-09 -0.0713104
4.80000000000036e-09 -0.0713104
4.80000000000036e-09 -0.0713105
4.80999999999937e-09 -0.0713105
4.80999999999937e-09 -0.0713105
4.82000000000007e-09 -0.0713105
4.82000000000007e-09 -0.0713105
4.82999999999907e-09 -0.0713106
4.82999999999907e-09 -0.0713106
4.83999999999977e-09 -0.0713106
4.83999999999977e-09 -0.0713106
4.84999999999878e-09 -0.0713106
4.84999999999878e-09 -0.0713107
4.85999999999948e-09 -0.0713107
4.85999999999948e-09 -0.0713107
4.87000000000018e-09 -0.0713107
4.87000000000018e-09 -0.0713107
4.87999999999918e-09 -0.0713107
4.87999999999918e-09 -0.0713108
4.88999999999988e-09 -0.0713108
4.88999999999988e-09 -0.0713108
4.89999999999889e-09 -0.0713108
4.89999999999889e-09 -0.0713108
4.90999999999959e-09 -0.0713108
4.90999999999959e-09 -0.0713109
4.92000000000028e-09 -0.0713109
4.92000000000028e-09 -0.0713109
4.92999999999929e-09 -0.0713109
4.92999999999929e-09 -0.0713109
4.93999999999999e-09 -0.0713109
4.93999999999999e-09 -0.0713109
4.949999999999e-09 -0.071311
4.949999999999e-09 -0.071311
4.9599999999997e-09 -0.071311
4.9599999999997e-09 -0.071311
4.9699999999987e-09 -0.071311
4.9699999999987e-09 -0.071311
4.9799999999994e-09 -0.071311
4.9799999999994e-09 -0.0713111
4.9900000000001e-09 -0.0713111
4.9900000000001e-09 -0.0713111
4.99999999999911e-09 -0.0713111
4.99999999999911e-09 -0.0713111
5.0099999999998e-09 -0.0713111
5.0099999999998e-09 -0.0713111
5.01999999999881e-09 -0.0713111
5.01999999999881e-09 -0.0713111
5.02999999999951e-09 -0.0713112
5.02999999999951e-09 -0.0713112
5.04000000000021e-09 -0.0713112
5.04000000000021e-09 -0.0713112
5.04999999999921e-09 -0.0713112
5.04999999999921e-09 -0.0713112
5.05999999999991e-09 -0.0713112
5.05999999999991e-09 -0.0713112
5.06999999999892e-09 -0.0713112
5.06999999999892e-09 -0.0713112
5.07999999999962e-09 -0.0713113
5.07999999999962e-09 -0.0713113
5.09000000000032e-09 -0.0713113
5.09000000000032e-09 -0.0713113
5.09999999999932e-09 -0.0713113
5.09999999999932e-09 -0.0713113
5.11000000000002e-09 -0.0713113
5.11000000000002e-09 -0.0713113
5.11999999999903e-09 -0.0713113
5.11999999999903e-09 -0.0713113
5.12999999999973e-09 -0.0713113
5.12999999999973e-09 -0.0713113
5.13999999999873e-09 -0.0713114
5.13999999999873e-09 -0.0713114
5.14999999999943e-09 -0.0713114
5.14999999999943e-09 -0.0713114
5.16000000000013e-09 -0.0713114
5.16000000000013e-09 -0.0713114
5.16999999999914e-09 -0.0713114
5.16999999999914e-09 -0.0713114
5.17999999999984e-09 -0.0713114
5.17999999999984e-09 -0.0713114
5.18999999999884e-09 -0.0713114
5.18999999999884e-09 -0.0713114
5.19999999999954e-09 -0.0713114
5.19999999999954e-09 -0.0713114
5.21000000000024e-09 -0.0713114
5.21000000000024e-09 -0.0713115
5.21999999999925e-09 -0.0713115
5.21999999999925e-09 -0.0713115
5.22999999999995e-09 -0.0713115
5.22999999999995e-09 -0.0713115
5.23999999999895e-09 -0.0713115
5.23999999999895e-09 -0.0713115
5.24999999999965e-09 -0.0713115
5.24999999999965e-09 -0.0713115
5.26000000000035e-09 -0.0713115
5.26000000000035e-09 -0.0713115
5.26999999999936e-09 -0.0713115
5.26999999999936e-09 -0.0713115
5.28000000000006e-09 -0.0713115
5.28000000000006e-09 -0.0713115
5.28999999999906e-09 -0.0713115
5.28999999999906e-09 -0.0713115
5.29999999999976e-09 -0.0713115
5.29999999999976e-09 -0.0713115
5.30999999999877e-09 -0.0713115
5.30999999999877e-09 -0.0713115
5.31999999999947e-09 -0.0713115
5.31999999999947e-09 -0.0713116
5.33000000000017e-09 -0.0713116
5.33000000000017e-09 -0.0713116
5.33999999999917e-09 -0.0713116
5.33999999999917e-09 -0.0713116
5.34999999999987e-09 -0.0713116
5.34999999999987e-09 -0.0713116
5.35999999999888e-09 -0.0713116
5.35999999999888e-09 -0.0713116
5.36999999999958e-09 -0.0713116
5.36999999999958e-09 -0.0713116
5.38000000000028e-09 -0.0713116
5.38000000000028e-09 -0.0713116
5.38999999999928e-09 -0.0713116
5.38999999999928e-09 -0.0713116
5.39999999999998e-09 -0.0713116
5.39999999999998e-09 -0.0713116
5.40999999999899e-09 -0.0713116
5.40999999999899e-09 -0.0713116
5.41999999999969e-09 -0.0713116
5.41999999999969e-09 -0.0713116
5.42999999999869e-09 -0.0713116
5.42999999999869e-09 -0.0713116
5.43999999999939e-09 -0.0713116
5.43999999999939e-09 -0.0713116
5.45000000000009e-09 -0.0713116
5.45000000000009e-09 -0.0713116
5.4599999999991e-09 -0.0713116
5.4599999999991e-09 -0.0713116
5.4699999999998e-09 -0.0713116
5.4699999999998e-09 -0.0713116
5.4799999999988e-09 -0.0713116
5.4799999999988e-09 -0.0713116
5.4899999999995e-09 -0.0713116
5.4899999999995e-09 -0.0713116
5.5000000000002e-09 -0.0713116
5.5000000000002e-09 -0.0713116
5.50999999999921e-09 -0.0713116
5.50999999999921e-09 -0.0713116
5.51999999999991e-09 -0.0713117
5.51999999999991e-09 -0.0713117
5.52999999999891e-09 -0.0713117
5.52999999999891e-09 -0.0713117
5.53999999999961e-09 -0.0713117
5.53999999999961e-09 -0.0713117
5.55000000000031e-09 -0.0713117
5.55000000000031e-09 -0.0713117
5.55999999999932e-09 -0.0713117
5.55999999999932e-09 -0.0713117
5.57000000000002e-09 -0.0713117
5.57000000000002e-09 -0.0713117
5.57999999999902e-09 -0.0713117
5.57999999999902e-09 -0.0713117
5.58999999999972e-09 -0.0713117
5.58999999999972e-09 -0.0713117
5.59999999999873e-09 -0.0713117
5.59999999999873e-09 -0.0713117
5.60999999999943e-09 -0.0713117
5.60999999999943e-09 -0.0713117
5.62000000000013e-09 -0.0713117
5.62000000000013e-09 -0.0713117
5.62999999999913e-09 -0.0713117
5.62999999999913e-09 -0.0713117
5.63999999999983e-09 -0.0713117
5.63999999999983e-09 -0.0713117
5.64999999999884e-09 -0.0713117
5.64999999999884e-09 -0.0713117
5.65999999999954e-09 -0.0713117
5.65999999999954e-09 -0.0713117
5.67000000000024e-09 -0.0713117
5.67000000000024e-09 -0.0713117
5.67999999999924e-09 -0.0713117
5.67999999999924e-09 -0.0713117
5.68999999999994e-09 -0.0713117
5.68999999999994e-09 -0.0713117
5.69999999999895e-09 -0.0713117
5.69999999999895e-09 -0.0713117
5.70999999999965e-09 -0.0713117
5.70999999999965e-09 -0.0713117
5.72000000000035e-09 -0.0713117
5.72000000000035e-09 -0.0713117
5.72999999999935e-09 -0.0713117
5.72999999999935e-09 -0.0713117
5.74000000000005e-09 -0.0713117
5.74000000000005e-09 -0.0713117
5.74999999999906e-09 -0.0713117
5.74999999999906e-09 -0.0713117
5.75999999999976e-09 -0.0713117
5.75999999999976e-09 -0.0713117
5.76999999999876e-09 -0.0713117
5.76999999999876e-09 -0.0713117
5.77999999999946e-09 -0.0713117
5.77999999999946e-09 -0.0713117
5.79000000000016e-09 -0.0713117
5.79000000000016e-09 -0.0713117
5.79999999999917e-09 -0.0713117
5.79999999999917e-09 -0.0713117
5.80999999999986e-09 -0.0713117
5.80999999999986e-09 -0.0713117
5.81999999999887e-09 -0.0713117
5.81999999999887e-09 -0.0713117
5.82999999999957e-09 -0.0713117
5.82999999999957e-09 -0.0713117
5.84000000000027e-09 -0.0713117
5.84000000000027e-09 -0.0713117
5.84999999999927e-09 -0.0713117
5.84999999999927e-09 -0.0713117
5.85999999999997e-09 -0.0713117
5.85999999999997e-09 -0.0713117
5.86999999999898e-09 -0.0713117
5.86999999999898e-09 -0.0713117
5.87999999999968e-09 -0.0713117
5.87999999999968e-09 -0.0713117
5.88999999999868e-09 -0.0713117
5.88999999999868e-09 -0.0713117
5.89999999999938e-09 -0.0713117
5.89999999999938e-09 -0.0713117
5.91000000000008e-09 -0.0713117
5.91000000000008e-09 -0.0713117
5.91999999999909e-09 -0.0713117
5.91999999999909e-09 -0.0713117
5.92999999999979e-09 -0.0713117
5.92999999999979e-09 -0.0713117
5.93999999999879e-09 -0.0713117
5.93999999999879e-09 -0.0713117
5.94999999999949e-09 -0.0713117
5.94999999999949e-09 -0.0713117
5.96000000000019e-09 -0.0713117
5.96000000000019e-09 -0.0713117
5.9699999999992e-09 -0.0713117
5.9699999999992e-09 -0.0713117
5.9799999999999e-09 -0.0713117
5.9799999999999e-09 -0.0713117
5.9899999999989e-09 -0.0713117
5.9899999999989e-09 -0.0713117
5.9999999999996e-09 -0.0713117
5.9999999999996e-09 -0.0713117
6.0100000000003e-09 -0.0713117
6.0100000000003e-09 -0.0713117
6.01999999999931e-09 -0.0713117
6.01999999999931e-09 -0.0713117
6.03000000000001e-09 -0.0713117
6.03000000000001e-09 -0.0713117
6.03999999999901e-09 -0.0713117
6.03999999999901e-09 -0.0713117
6.04999999999971e-09 -0.0713117
6.04999999999971e-09 -0.0713117
6.05999999999872e-09 -0.0713117
6.05999999999872e-09 -0.0713117
6.06999999999942e-09 -0.0713117
6.06999999999942e-09 -0.0713117
6.08000000000012e-09 -0.0713117
6.08000000000012e-09 -0.0713117
6.08999999999912e-09 -0.0713117
6.08999999999912e-09 -0.0713117
6.09999999999982e-09 -0.0713117
6.09999999999982e-09 -0.0713117
6.10999999999883e-09 -0.0713117
6.10999999999883e-09 -0.0713117
6.11999999999953e-09 -0.0713117
6.11999999999953e-09 -0.0713117
6.13000000000023e-09 -0.0713117
6.13000000000023e-09 -0.0713117
6.13999999999923e-09 -0.0713117
6.13999999999923e-09 -0.0713117
6.14999999999993e-09 -0.0713117
6.14999999999993e-09 -0.0713117
6.15999999999894e-09 -0.0713117
6.15999999999894e-09 -0.0713117
6.16999999999964e-09 -0.0713117
6.16999999999964e-09 -0.0713117
6.18000000000034e-09 -0.0713117
6.18000000000034e-09 -0.0713117
6.18999999999934e-09 -0.0713117
6.18999999999934e-09 -0.0713117
6.20000000000004e-09 -0.0713117
6.20000000000004e-09 -0.0713117
6.20999999999905e-09 -0.0713117
6.20999999999905e-09 -0.0713117
6.21999999999975e-09 -0.0713117
6.21999999999975e-09 -0.0713117
6.22999999999875e-09 -0.0713117
6.22999999999875e-09 -0.0713117
6.23999999999945e-09 -0.0713117
6.23999999999945e-09 -0.0713117
6.25000000000015e-09 -0.0713117
6.25000000000015e-09 -0.0713117
6.25999999999916e-09 -0.0713117
6.25999999999916e-09 -0.0713117
6.26999999999986e-09 -0.0713117
6.26999999999986e-09 -0.0713117
6.27999999999886e-09 -0.0713117
6.27999999999886e-09 -0.0713117
6.28999999999956e-09 -0.0713116
6.28999999999956e-09 -0.0713116
6.30000000000026e-09 -0.0713116
6.30000000000026e-09 -0.0713116
6.30999999999927e-09 -0.0713116
6.30999999999927e-09 -0.0713116
6.31999999999997e-09 -0.0713116
6.31999999999997e-09 -0.0713116
6.32999999999897e-09 -0.0713116
6.32999999999897e-09 -0.0713116
6.33999999999967e-09 -0.0713116
6.33999999999967e-09 -0.0713116
6.34999999999868e-09 -0.0713116
6.34999999999868e-09 -0.0713116
6.35999999999938e-09 -0.0713116
6.35999999999938e-09 -0.0713116
6.37000000000008e-09 -0.0713116
6.37000000000008e-09 -0.0713116
6.37999999999908e-09 -0.0713116
6.37999999999908e-09 -0.0713116
6.38999999999978e-09 -0.0713116
6.38999999999978e-09 -0.0713116
6.39999999999879e-09 -0.0713116
6.39999999999879e-09 -0.0713116
6.40999999999949e-09 -0.0713116
6.40999999999949e-09 -0.0713116
6.42000000000019e-09 -0.0713116
6.42000000000019e-09 -0.0713116
6.42999999999919e-09 -0.0713116
6.42999999999919e-09 -0.0713116
6.43999999999989e-09 -0.0713116
6.43999999999989e-09 -0.0713116
6.4499999999989e-09 -0.0713116
6.4499999999989e-09 -0.0713116
6.4599999999996e-09 -0.0713116
6.4599999999996e-09 -0.0713116
6.4700000000003e-09 -0.0713116
6.4700000000003e-09 -0.0713116
6.4799999999993e-09 -0.0713116
6.4799999999993e-09 -0.0713116
6.49e-09 -0.0713116
6.49e-09 -0.0713116
6.49999999999901e-09 -0.0713116
6.49999999999901e-09 -0.0713116
6.50999999999971e-09 -0.0713116
6.50999999999971e-09 -0.0713116
6.51999999999871e-09 -0.0713116
6.51999999999871e-09 -0.0713116
6.52999999999941e-09 -0.0713116
6.52999999999941e-09 -0.0713116
6.54000000000011e-09 -0.0713116
6.54000000000011e-09 -0.0713116
6.54999999999912e-09 -0.0713116
6.54999999999912e-09 -0.0713116
6.55999999999982e-09 -0.0713116
6.55999999999982e-09 -0.0713116
6.56999999999882e-09 -0.0713116
6.56999999999882e-09 -0.0713116
6.57999999999952e-09 -0.0713116
6.57999999999952e-09 -0.0713116
6.59000000000022e-09 -0.0713116
6.59000000000022e-09 -0.0713116
6.59999999999923e-09 -0.0713116
6.59999999999923e-09 -0.0713116
6.60999999999992e-09 -0.0713116
6.60999999999992e-09 -0.0713116
6.61999999999893e-09 -0.0713116
6.61999999999893e-09 -0.0713116
6.62999999999963e-09 -0.0713116
6.62999999999963e-09 -0.0713116
6.64000000000033e-09 -0.0713116
6.64000000000033e-09 -0.0713116
6.64999999999933e-09 -0.0713116
6.64999999999933e-09 -0.0713116
6.66000000000003e-09 -0.0713116
6.66000000000003e-09 -0.0713116
6.66999999999904e-09 -0.0713116
6.66999999999904e-09 -0.0713116
6.67999999999974e-09 -0.0713116
6.67999999999974e-09 -0.0713116
6.68999999999875e-09 -0.0713116
6.68999999999875e-09 -0.0713116
6.69999999999944e-09 -0.0713116
6.69999999999944e-09 -0.0713116
6.71000000000014e-09 -0.0713116
6.71000000000014e-09 -0.0713116
6.71999999999915e-09 -0.0713116
6.71999999999915e-09 -0.0713116
6.72999999999985e-09 -0.0713116
6.72999999999985e-09 -0.0713116
6.73999999999885e-09 -0.0713116
6.73999999999885e-09 -0.0713116
6.74999999999955e-09 -0.0713116
6.74999999999955e-09 -0.0713116
6.76000000000025e-09 -0.0713116
6.76000000000025e-09 -0.0713116
6.76999999999926e-09 -0.0713116
6.76999999999926e-09 -0.0713116
6.77999999999996e-09 -0.0713116
6.77999999999996e-09 -0.0713116
6.78999999999896e-09 -0.0713116
6.78999999999896e-09 -0.0713116
6.79999999999966e-09 -0.0713116
6.79999999999966e-09 -0.0713116
6.80999999999867e-09 -0.0713116
6.80999999999867e-09 -0.0713116
6.81999999999937e-09 -0.0713116
6.81999999999937e-09 -0.0713116
6.83000000000007e-09 -0.0713116
6.83000000000007e-09 -0.0713116
6.83999999999907e-09 -0.0713116
6.83999999999907e-09 -0.0713116
6.84999999999977e-09 -0.0713116
6.84999999999977e-09 -0.0713116
6.85999999999878e-09 -0.0713116
6.85999999999878e-09 -0.0713116
6.86999999999948e-09 -0.0713116
6.86999999999948e-09 -0.0713116
6.88000000000018e-09 -0.0713116
6.88000000000018e-09 -0.0713116
6.88999999999918e-09 -0.0713116
6.88999999999918e-09 -0.0713116
6.89999999999988e-09 -0.0713116
6.89999999999988e-09 -0.0713116
6.90999999999889e-09 -0.0713116
6.90999999999889e-09 -0.0713116
6.91999999999959e-09 -0.0713116
6.91999999999959e-09 -0.0713116
6.93000000000029e-09 -0.0713116
6.93000000000029e-09 -0.0713116
6.93999999999929e-09 -0.0713116
6.93999999999929e-09 -0.0713116
6.94999999999999e-09 -0.0713116
6.94999999999999e-09 -0.0713116
6.959999999999e-09 -0.0713116
6.959999999999e-09 -0.0713116
6.9699999999997e-09 -0.0713116
6.9699999999997e-09 -0.0713116
6.9799999999987e-09 -0.0713116
6.9799999999987e-09 -0.0713116
6.9899999999994e-09 -0.0713116
6.9899999999994e-09 -0.0713116
7.0000000000001e-09 -0.0713116
7.0000000000001e-09 -0.0713116
7.00999999999911e-09 -0.0713116
7.00999999999911e-09 -0.0713116
7.01999999999981e-09 -0.0713116
7.01999999999981e-09 -0.0713116
7.02999999999881e-09 -0.0713116
7.02999999999881e-09 -0.0713116
7.03999999999951e-09 -0.0713116
7.03999999999951e-09 -0.0713116
7.05000000000021e-09 -0.0713116
7.05000000000021e-09 -0.0713116
7.05999999999922e-09 -0.0713116
7.05999999999922e-09 -0.0713116
7.06999999999992e-09 -0.0713116
7.06999999999992e-09 -0.0713116
7.07999999999892e-09 -0.0713116
7.07999999999892e-09 -0.0713116
7.08999999999962e-09 -0.0713116
7.08999999999962e-09 -0.0713116
7.10000000000032e-09 -0.0713116
7.10000000000032e-09 -0.0713116
7.10999999999933e-09 -0.0713116
7.10999999999933e-09 -0.0713116
7.12000000000003e-09 -0.0713116
7.12000000000003e-09 -0.0713116
7.12999999999903e-09 -0.0713116
7.12999999999903e-09 -0.0713116
7.13999999999973e-09 -0.0713116
7.13999999999973e-09 -0.0713116
7.14999999999874e-09 -0.0713116
7.14999999999874e-09 -0.0713116
7.15999999999944e-09 -0.0713116
7.15999999999944e-09 -0.0713116
7.17000000000014e-09 -0.0713116
7.17000000000014e-09 -0.0713116
7.17999999999914e-09 -0.0713116
7.17999999999914e-09 -0.0713116
7.18999999999984e-09 -0.0713116
7.18999999999984e-09 -0.0713116
7.19999999999885e-09 -0.0713116
7.19999999999885e-09 -0.0713116
7.20999999999955e-09 -0.0713116
7.20999999999955e-09 -0.0713116
7.22000000000025e-09 -0.0713116
7.22000000000025e-09 -0.0713116
7.22999999999925e-09 -0.0713116
7.22999999999925e-09 -0.0713116
7.23999999999995e-09 -0.0713116
7.23999999999995e-09 -0.0713116
7.24999999999896e-09 -0.0713116
7.24999999999896e-09 -0.0713116
7.25999999999966e-09 -0.0713116
7.25999999999966e-09 -0.0713116
7.27000000000036e-09 -0.0713116
7.27000000000036e-09 -0.0713116
7.27999999999936e-09 -0.0713116
7.27999999999936e-09 -0.0713116
7.29000000000006e-09 -0.0713116
7.29000000000006e-09 -0.0713116
7.29999999999907e-09 -0.0713116
7.29999999999907e-09 -0.0713116
7.30999999999977e-09 -0.0713116
7.30999999999977e-09 -0.0713116
7.31999999999877e-09 -0.0713116
7.31999999999877e-09 -0.0713116
7.32999999999947e-09 -0.0713116
7.32999999999947e-09 -0.0713116
7.34000000000017e-09 -0.0713116
7.34000000000017e-09 -0.0713116
7.34999999999918e-09 -0.0713116
7.34999999999918e-09 -0.0713116
7.35999999999988e-09 -0.0713116
7.35999999999988e-09 -0.0713116
7.36999999999888e-09 -0.0713116
7.36999999999888e-09 -0.0713116
7.37999999999958e-09 -0.0713116
7.37999999999958e-09 -0.0713116
7.39000000000028e-09 -0.0713116
7.39000000000028e-09 -0.0713116
7.39999999999929e-09 -0.0713116
7.39999999999929e-09 -0.0713116
7.40999999999998e-09 -0.0713116
7.40999999999998e-09 -0.0713116
7.41999999999899e-09 -0.0713116
7.41999999999899e-09 -0.0713116
7.42999999999969e-09 -0.0713116
7.42999999999969e-09 -0.0713116
7.4399999999987e-09 -0.0713116
7.4399999999987e-09 -0.0713116
7.4499999999994e-09 -0.0713116
7.4499999999994e-09 -0.0713116
7.46000000000009e-09 -0.0713116
7.46000000000009e-09 -0.0713116
7.4699999999991e-09 -0.0713116
7.4699999999991e-09 -0.0713116
7.4799999999998e-09 -0.0713116
7.4799999999998e-09 -0.0713116
7.48999999999881e-09 -0.0713116
7.48999999999881e-09 -0.0713116
7.4999999999995e-09 -0.0713116
7.4999999999995e-09 -0.0713116
7.5100000000002e-09 -0.0713116
7.5100000000002e-09 -0.0713116
7.51999999999921e-09 -0.0713116
7.51999999999921e-09 -0.0713116
7.52999999999991e-09 -0.0713116
7.52999999999991e-09 -0.0713116
7.53999999999891e-09 -0.0713116
7.53999999999891e-09 -0.0713116
7.54999999999961e-09 -0.0713116
7.54999999999961e-09 -0.0713116
7.56000000000031e-09 -0.0713116
7.56000000000031e-09 -0.0713116
7.56999999999932e-09 -0.0713116
7.56999999999932e-09 -0.0713116
7.58000000000002e-09 -0.0713116
7.58000000000002e-09 -0.0713116
7.58999999999902e-09 -0.0713116
7.58999999999902e-09 -0.0713116
7.59999999999972e-09 -0.0713116
7.59999999999972e-09 -0.0713116
7.60999999999873e-09 -0.0713116
7.60999999999873e-09 -0.0713116
7.61999999999943e-09 -0.0713116
7.61999999999943e-09 -0.0713116
7.63000000000013e-09 -0.0713116
7.63000000000013e-09 -0.0713116
7.63999999999913e-09 -0.0713116
7.63999999999913e-09 -0.0713115
7.64999999999983e-09 -0.0713115
7.64999999999983e-09 -0.0713115
7.65999999999884e-09 -0.0713115
7.65999999999884e-09 -0.0713115
7.66999999999954e-09 -0.0713115
7.66999999999954e-09 -0.0713115
7.68000000000024e-09 -0.0713115
7.68000000000024e-09 -0.0713115
7.68999999999924e-09 -0.0713115
7.68999999999924e-09 -0.0713115
7.69999999999994e-09 -0.0713115
7.69999999999994e-09 -0.0713115
7.70999999999895e-09 -0.0713115
7.70999999999895e-09 -0.0713115
7.71999999999965e-09 -0.0713115
7.71999999999965e-09 -0.0713115
7.73000000000035e-09 -0.0713115
7.73000000000035e-09 -0.0713115
7.73999999999935e-09 -0.0713115
7.73999999999935e-09 -0.0713115
7.75000000000005e-09 -0.0713115
7.75000000000005e-09 -0.0713115
7.75999999999906e-09 -0.0713115
7.75999999999906e-09 -0.0713115
7.76999999999976e-09 -0.0713115
7.76999999999976e-09 -0.0713115
7.77999999999876e-09 -0.0713115
7.77999999999876e-09 -0.0713115
7.78999999999946e-09 -0.0713115
7.78999999999946e-09 -0.0713115
7.80000000000016e-09 -0.0713115
7.80000000000016e-09 -0.0713115
7.80999999999917e-09 -0.0713115
7.80999999999917e-09 -0.0713115
7.81999999999987e-09 -0.0713115
7.81999999999987e-09 -0.0713115
7.82999999999887e-09 -0.0713115
7.82999999999887e-09 -0.0713115
7.83999999999957e-09 -0.0713115
7.83999999999957e-09 -0.0713115
7.85000000000027e-09 -0.0713115
7.85000000000027e-09 -0.0713115
7.85999999999928e-09 -0.0713115
7.85999999999928e-09 -0.0713115
7.86999999999998e-09 -0.0713115
7.86999999999998e-09 -0.0713115
7.87999999999898e-09 -0.0713115
7.87999999999898e-09 -0.0713115
7.88999999999968e-09 -0.0713115
7.88999999999968e-09 -0.0713115
7.89999999999869e-09 -0.0713115
7.89999999999869e-09 -0.0713115
7.90999999999939e-09 -0.0713115
7.90999999999939e-09 -0.0713115
7.92000000000009e-09 -0.0713115
7.92000000000009e-09 -0.0713115
7.92999999999909e-09 -0.0713115
7.92999999999909e-09 -0.0713115
7.93999999999979e-09 -0.0713115
7.93999999999979e-09 -0.0713115
7.9499999999988e-09 -0.0713115
7.9499999999988e-09 -0.0713115
7.9599999999995e-09 -0.0713115
7.9599999999995e-09 -0.0713115
7.9700000000002e-09 -0.0713115
7.9700000000002e-09 -0.0713115
7.9799999999992e-09 -0.0713115
7.9799999999992e-09 -0.0713115
7.9899999999999e-09 -0.0713115
7.9899999999999e-09 -0.0713115
7.99999999999891e-09 -0.0713115
7.99999999999891e-09 -0.0713115
8.00999999999961e-09 -0.0713115
8.00999999999961e-09 -0.0713115
8.02000000000031e-09 -0.0713115
8.02000000000031e-09 -0.0713115
8.02999999999931e-09 -0.0713115
8.02999999999931e-09 -0.0713115
8.04000000000001e-09 -0.0713115
8.04000000000001e-09 -0.0713115
8.04999999999902e-09 -0.0713115
8.04999999999902e-09 -0.0713115
8.05999999999972e-09 -0.0713115
8.05999999999972e-09 -0.0713115
8.06999999999872e-09 -0.0713115
8.06999999999872e-09 -0.0713115
8.07999999999942e-09 -0.0713115
8.07999999999942e-09 -0.0713115
8.09000000000012e-09 -0.0713115
8.09000000000012e-09 -0.0713115
8.09999999999913e-09 -0.0713115
8.09999999999913e-09 -0.0713115
8.10999999999983e-09 -0.0713115
8.10999999999983e-09 -0.0713115
8.11999999999883e-09 -0.0713115
8.11999999999883e-09 -0.0713115
8.12999999999953e-09 -0.0713115
8.12999999999953e-09 -0.0713115
8.14000000000023e-09 -0.0713115
8.14000000000023e-09 -0.0713115
8.14999999999924e-09 -0.0713115
8.14999999999924e-09 -0.0713115
8.15999999999994e-09 -0.0713115
8.15999999999994e-09 -0.0713115
8.16999999999894e-09 -0.0713115
8.16999999999894e-09 -0.0713115
8.17999999999964e-09 -0.0713115
8.17999999999964e-09 -0.0713115
8.19000000000034e-09 -0.0713115
8.19000000000034e-09 -0.0713115
8.19999999999935e-09 -0.0713115
8.19999999999935e-09 -0.0713115
8.21000000000005e-09 -0.0713115
8.21000000000005e-09 -0.0713115
8.21999999999905e-09 -0.0713115
8.21999999999905e-09 -0.0713115
8.22999999999975e-09 -0.0713115
8.22999999999975e-09 -0.0713115
8.23999999999876e-09 -0.0713115
8.23999999999876e-09 -0.0713115
8.24999999999946e-09 -0.0713115
8.24999999999946e-09 -0.0713115
8.26000000000015e-09 -0.0713115
8.26000000000015e-09 -0.0713115
8.26999999999916e-09 -0.0713115
8.26999999999916e-09 -0.0713115
8.27999999999986e-09 -0.0713115
8.27999999999986e-09 -0.0713115
8.28999999999887e-09 -0.0713115
8.28999999999887e-09 -0.0713115
8.29999999999956e-09 -0.0713115
8.29999999999956e-09 -0.0713115
8.31000000000026e-09 -0.0713115
8.31000000000026e-09 -0.0713115
8.31999999999927e-09 -0.0713115
8.31999999999927e-09 -0.0713115
8.32999999999997e-09 -0.0713115
8.32999999999997e-09 -0.0713115
8.33999999999897e-09 -0.0713115
8.33999999999897e-09 -0.0713115
8.34999999999967e-09 -0.0713115
8.34999999999967e-09 -0.0713115
8.35999999999868e-09 -0.0713115
8.35999999999868e-09 -0.0713115
8.36999999999938e-09 -0.0713115
8.36999999999938e-09 -0.0713115
8.38000000000008e-09 -0.0713115
8.38000000000008e-09 -0.0713115
8.38999999999908e-09 -0.0713115
8.38999999999908e-09 -0.0713115
8.39999999999978e-09 -0.0713115
8.39999999999978e-09 -0.0713115
8.40999999999879e-09 -0.0713115
8.40999999999879e-09 -0.0713115
8.41999999999949e-09 -0.0713115
8.41999999999949e-09 -0.0713115
8.43000000000019e-09 -0.0713115
8.43000000000019e-09 -0.0713115
8.43999999999919e-09 -0.0713115
8.43999999999919e-09 -0.0713115
8.44999999999989e-09 -0.0713115
8.44999999999989e-09 -0.0713115
8.4599999999989e-09 -0.0713115
8.4599999999989e-09 -0.0713115
8.4699999999996e-09 -0.0713115
8.4699999999996e-09 -0.0713115
8.4800000000003e-09 -0.0713115
8.4800000000003e-09 -0.0713115
8.4899999999993e-09 -0.0713115
8.4899999999993e-09 -0.0713115
8.5e-09 -0.0713115
8.5e-09 -0.0713115
8.50999999999901e-09 -0.0713115
8.50999999999901e-09 -0.0713115
8.51999999999971e-09 -0.0713115
8.51999999999971e-09 -0.0713115
8.52999999999871e-09 -0.0713115
8.52999999999871e-09 -0.0713115
8.53999999999941e-09 -0.0713115
8.53999999999941e-09 -0.0713115
8.55000000000011e-09 -0.0713115
8.55000000000011e-09 -0.0713115
8.55999999999912e-09 -0.0713115
8.55999999999912e-09 -0.0713115
8.56999999999982e-09 -0.0713115
8.56999999999982e-09 -0.0713115
8.57999999999882e-09 -0.0713115
8.57999999999882e-09 -0.0713115
8.58999999999952e-09 -0.0713115
8.58999999999952e-09 -0.0713115
8.60000000000022e-09 -0.0713115
8.60000000000022e-09 -0.0713115
8.60999999999923e-09 -0.0713115
8.60999999999923e-09 -0.0713115
8.61999999999993e-09 -0.0713115
8.61999999999993e-09 -0.0713115
8.62999999999893e-09 -0.0713115
8.62999999999893e-09 -0.0713115
8.63999999999963e-09 -0.0713115
8.63999999999963e-09 -0.0713115
8.65000000000033e-09 -0.0713115
8.65000000000033e-09 -0.0713115
8.65999999999934e-09 -0.0713115
8.65999999999934e-09 -0.0713115
8.67000000000004e-09 -0.0713115
8.67000000000004e-09 -0.0713115
8.67999999999904e-09 -0.0713115
8.67999999999904e-09 -0.0713115
8.68999999999974e-09 -0.0713115
8.68999999999974e-09 -0.0713115
8.69999999999875e-09 -0.0713115
8.69999999999875e-09 -0.0713115
8.70999999999945e-09 -0.0713115
8.70999999999945e-09 -0.0713115
8.72000000000015e-09 -0.0713115
8.72000000000015e-09 -0.0713115
8.72999999999915e-09 -0.0713115
8.72999999999915e-09 -0.0713115
8.73999999999985e-09 -0.0713115
8.73999999999985e-09 -0.0713115
8.74999999999886e-09 -0.0713115
8.74999999999886e-09 -0.0713115
8.75999999999956e-09 -0.0713115
8.75999999999956e-09 -0.0713115
8.77000000000026e-09 -0.0713115
8.77000000000026e-09 -0.0713115
8.77999999999926e-09 -0.0713115
8.77999999999926e-09 -0.0713115
8.78999999999996e-09 -0.0713115
8.78999999999996e-09 -0.0713115
8.79999999999897e-09 -0.0713115
8.79999999999897e-09 -0.0713115
8.80999999999967e-09 -0.0713115
8.80999999999967e-09 -0.0713115
8.81999999999867e-09 -0.0713115
8.81999999999867e-09 -0.0713115
8.82999999999937e-09 -0.0713115
8.82999999999937e-09 -0.0713115
8.84000000000007e-09 -0.0713115
8.84000000000007e-09 -0.0713115
8.84999999999908e-09 -0.0713115
8.84999999999908e-09 -0.0713115
8.85999999999978e-09 -0.0713115
8.85999999999978e-09 -0.0713115
8.86999999999878e-09 -0.0713115
8.86999999999878e-09 -0.0713115
8.87999999999948e-09 -0.0713115
8.87999999999948e-09 -0.0713115
8.89000000000018e-09 -0.0713115
8.89000000000018e-09 -0.0713115
8.89999999999919e-09 -0.0713115
8.89999999999919e-09 -0.0713115
8.90999999999989e-09 -0.0713115
8.90999999999989e-09 -0.0713115
8.91999999999889e-09 -0.0713115
8.91999999999889e-09 -0.0713115
8.92999999999959e-09 -0.0713115
8.92999999999959e-09 -0.0713115
8.94000000000029e-09 -0.0713115
8.94000000000029e-09 -0.0713115
8.9499999999993e-09 -0.0713115
8.9499999999993e-09 -0.0713115
8.96e-09 -0.0713115
8.96e-09 -0.0713115
8.969999999999e-09 -0.0713115
8.969999999999e-09 -0.0713115
8.9799999999997e-09 -0.0713115
8.9799999999997e-09 -0.0713115
8.98999999999871e-09 -0.0713115
8.98999999999871e-09 -0.0713115
8.99999999999941e-09 -0.0713115
8.99999999999941e-09 -0.0713115
9.01000000000011e-09 -0.0713115
9.01000000000011e-09 -0.0713115
9.01999999999911e-09 -0.0713115
9.01999999999911e-09 -0.0713115
9.02999999999981e-09 -0.0713115
9.02999999999981e-09 -0.0713115
9.03999999999882e-09 -0.0713115
9.03999999999882e-09 -0.0713115
9.04999999999952e-09 -0.0713115
9.04999999999952e-09 -0.0713115
9.06000000000021e-09 -0.0713115
9.06000000000021e-09 -0.0713115
9.06999999999922e-09 -0.0713115
9.06999999999922e-09 -0.0713115
9.07999999999992e-09 -0.0713115
9.07999999999992e-09 -0.0713115
9.08999999999893e-09 -0.0713115
9.08999999999893e-09 -0.0713115
9.09999999999962e-09 -0.0713115
9.09999999999962e-09 -0.0713115
9.11000000000032e-09 -0.0713115
9.11000000000032e-09 -0.0713115
9.11999999999933e-09 -0.0713115
9.11999999999933e-09 -0.0713115
9.13000000000003e-09 -0.0713115
9.13000000000003e-09 -0.0713115
9.13999999999903e-09 -0.0713115
9.13999999999903e-09 -0.0713115
9.14999999999973e-09 -0.0713115
9.14999999999973e-09 -0.0713115
9.15999999999874e-09 -0.0713115
9.15999999999874e-09 -0.0713115
9.16999999999944e-09 -0.0713115
9.16999999999944e-09 -0.0713115
9.18000000000014e-09 -0.0713115
9.18000000000014e-09 -0.0713115
9.18999999999914e-09 -0.0713115
9.18999999999914e-09 -0.0713115
9.19999999999984e-09 -0.0713115
9.19999999999984e-09 -0.0713115
9.20999999999885e-09 -0.0713115
9.20999999999885e-09 -0.0713115
9.21999999999955e-09 -0.0713115
9.21999999999955e-09 -0.0713115
9.23000000000025e-09 -0.0713115
9.23000000000025e-09 -0.0713115
9.23999999999925e-09 -0.0713115
9.23999999999925e-09 -0.0713115
9.24999999999995e-09 -0.0713115
9.24999999999995e-09 -0.0713115
9.25999999999896e-09 -0.0713115
9.25999999999896e-09 -0.0713115
9.26999999999966e-09 -0.0713115
9.26999999999966e-09 -0.0713115
9.28000000000036e-09 -0.0713115
9.28000000000036e-09 -0.0713115
9.28999999999936e-09 -0.0713115
9.28999999999936e-09 -0.0713115
9.30000000000006e-09 -0.0713115
9.30000000000006e-09 -0.0713115
9.30999999999907e-09 -0.0713115
9.30999999999907e-09 -0.0713115
9.31999999999977e-09 -0.0713115
9.31999999999977e-09 -0.0713115
9.32999999999877e-09 -0.0713115
9.32999999999877e-09 -0.0713115
9.33999999999947e-09 -0.0713115
9.33999999999947e-09 -0.0713115
9.35000000000017e-09 -0.0713115
9.35000000000017e-09 -0.0713115
9.35999999999918e-09 -0.0713115
9.35999999999918e-09 -0.0713115
9.36999999999988e-09 -0.0713115
9.36999999999988e-09 -0.0713115
9.37999999999888e-09 -0.0713115
9.37999999999888e-09 -0.0713115
9.38999999999958e-09 -0.0713115
9.38999999999958e-09 -0.0713115
9.40000000000028e-09 -0.0713115
9.40000000000028e-09 -0.0713115
9.40999999999929e-09 -0.0713115
9.40999999999929e-09 -0.0713115
9.41999999999999e-09 -0.0713115
9.41999999999999e-09 -0.0713115
9.42999999999899e-09 -0.0713115
9.42999999999899e-09 -0.0713115
9.43999999999969e-09 -0.0713115
9.43999999999969e-09 -0.0713115
9.4499999999987e-09 -0.0713115
9.4499999999987e-09 -0.0713115
9.4599999999994e-09 -0.0713115
9.4599999999994e-09 -0.0713115
9.4700000000001e-09 -0.0713115
9.4700000000001e-09 -0.0713115
9.4799999999991e-09 -0.0713115
9.4799999999991e-09 -0.0713115
9.4899999999998e-09 -0.0713115
9.4899999999998e-09 -0.0713115
9.49999999999881e-09 -0.0713115
9.49999999999881e-09 -0.0713115
9.50999999999951e-09 -0.0713115
9.50999999999951e-09 -0.0713115
9.52000000000021e-09 -0.0713115
9.52000000000021e-09 -0.0713115
9.52999999999921e-09 -0.0713115
9.52999999999921e-09 -0.0713115
9.53999999999991e-09 -0.0713115
9.53999999999991e-09 -0.0713115
9.54999999999892e-09 -0.0713115
9.54999999999892e-09 -0.0713115
9.55999999999962e-09 -0.0713115
9.55999999999962e-09 -0.0713115
9.57000000000032e-09 -0.0713115
9.57000000000032e-09 -0.0713115
9.57999999999932e-09 -0.0713115
9.57999999999932e-09 -0.0713115
9.59000000000002e-09 -0.0713115
9.59000000000002e-09 -0.0713115
9.59999999999903e-09 -0.0713115
9.59999999999903e-09 -0.0713115
9.60999999999973e-09 -0.0713115
9.60999999999973e-09 -0.0713115
9.61999999999873e-09 -0.0713115
9.61999999999873e-09 -0.0713115
9.62999999999943e-09 -0.0713115
9.62999999999943e-09 -0.0713115
9.64000000000013e-09 -0.0713115
9.64000000000013e-09 -0.0713115
9.64999999999914e-09 -0.0713115
9.64999999999914e-09 -0.0713115
9.65999999999984e-09 -0.0713115
9.65999999999984e-09 -0.0713115
9.66999999999884e-09 -0.0713115
9.66999999999884e-09 -0.0713115
9.67999999999954e-09 -0.0713115
9.67999999999954e-09 -0.0713115
9.69000000000024e-09 -0.0713115
9.69000000000024e-09 -0.0713115
9.69999999999925e-09 -0.0713115
9.69999999999925e-09 -0.0713115
9.70999999999995e-09 -0.0713115
9.70999999999995e-09 -0.0713115
9.71999999999895e-09 -0.0713115
9.71999999999895e-09 -0.0713115
9.72999999999965e-09 -0.0713115
9.72999999999965e-09 -0.0713115
9.74000000000035e-09 -0.0713115
9.74000000000035e-09 -0.0713115
9.74999999999936e-09 -0.0713115
9.74999999999936e-09 -0.0713115
9.76000000000006e-09 -0.0713115
9.76000000000006e-09 -0.0713115
9.76999999999906e-09 -0.0713115
9.76999999999906e-09 -0.0713115
9.77999999999976e-09 -0.0713115
9.77999999999976e-09 -0.0713115
9.78999999999877e-09 -0.0713115
9.78999999999877e-09 -0.0713115
9.79999999999947e-09 -0.0713115
9.79999999999947e-09 -0.0713115
9.81000000000017e-09 -0.0713115
9.81000000000017e-09 -0.0713115
9.81999999999917e-09 -0.0713115
9.81999999999917e-09 -0.0713115
9.82999999999987e-09 -0.0713115
9.82999999999987e-09 -0.0713115
9.83999999999888e-09 -0.0713115
9.83999999999888e-09 -0.0713115
9.84999999999958e-09 -0.0713115
9.84999999999958e-09 -0.0713115
9.86000000000027e-09 -0.0713115
9.86000000000027e-09 -0.0713115
9.86999999999928e-09 -0.0713115
9.86999999999928e-09 -0.0713115
9.87999999999998e-09 -0.0713115
9.87999999999998e-09 -0.0713115
9.88999999999899e-09 -0.0713115
9.88999999999899e-09 -0.0713115
9.89999999999968e-09 -0.0713115
9.89999999999968e-09 -0.0713115
9.90999999999869e-09 -0.0713115
9.90999999999869e-09 -0.0713115
9.91999999999939e-09 -0.0713115
9.91999999999939e-09 -0.0713115
9.93000000000009e-09 -0.0713115
9.93000000000009e-09 -0.0713115
9.9399999999991e-09 -0.0713115
9.9399999999991e-09 -0.0713115
9.94999999999979e-09 -0.0713115
9.94999999999979e-09 -0.0713115
9.9599999999988e-09 -0.0713115
9.9599999999988e-09 -0.0713115
9.9699999999995e-09 -0.0713115
9.9699999999995e-09 -0.0713115
9.9800000000002e-09 -0.0713115
9.9800000000002e-09 -0.0713115
9.9899999999992e-09 -0.0713115
9.9899999999992e-09 -0.0712833
9.9899999999992e-09 -0.0712474


==> figures/Transitiondatamos/group_56_segment_944.txt <==
time vOut
0 -0.0436695
0 -0.0436665
1.00000000006996e-11 -0.0436534
1.00000000006996e-11 -0.0436334
2.00000000013991e-11 -0.0436157
2.00000000013991e-11 -0.0435946
3.00000000004046e-11 -0.0435748
3.00000000004046e-11 -0.0435558
4.00000000011041e-11 -0.0435398
4.00000000011041e-11 -0.0435264
5.00000000001096e-11 -0.0435172
5.00000000001096e-11 -0.0435117
6.00000000008092e-11 -0.0435111
6.00000000008092e-11 -0.0435148
6.99999999998147e-11 -0.0435237
6.99999999998147e-11 -0.0435373
8.00000000005142e-11 -0.043556
8.00000000005142e-11 -0.0435795
9.00000000012138e-11 -0.0436081
9.00000000012138e-11 -0.0436413
1.00000000000219e-10 -0.0436794
1.00000000000219e-10 -0.043722
1.10000000000919e-10 -0.0437693
1.10000000000919e-10 -0.0438209
1.19999999999924e-10 -0.0438769
1.19999999999924e-10 -0.043937
1.30000000000624e-10 -0.0440011
1.30000000000624e-10 -0.0440691
1.40000000001323e-10 -0.0441409
1.40000000001323e-10 -0.0442162
1.50000000000329e-10 -0.0442951
1.50000000000329e-10 -0.0443774
1.60000000001028e-10 -0.0444629
1.60000000001028e-10 -0.0445514
1.70000000000034e-10 -0.044643
1.70000000000034e-10 -0.0447374
1.80000000000734e-10 -0.0448346
1.80000000000734e-10 -0.0449344
1.90000000001433e-10 -0.0450367
1.90000000001433e-10 -0.0451414
2.00000000000439e-10 -0.0452485
2.00000000000439e-10 -0.0453577
2.10000000001138e-10 -0.045469
2.10000000001138e-10 -0.0455824
2.20000000000144e-10 -0.0456976
2.20000000000144e-10 -0.0458147
2.30000000000843e-10 -0.0459335
2.30000000000843e-10 -0.0460539
2.39999999999849e-10 -0.0461759
2.39999999999849e-10 -0.0462994
2.50000000000548e-10 -0.0464243
2.50000000000548e-10 -0.0465505
2.60000000001248e-10 -0.0466779
2.60000000001248e-10 -0.0468065
2.70000000000253e-10 -0.0469362
2.70000000000253e-10 -0.047067
2.80000000000953e-10 -0.0471987
2.80000000000953e-10 -0.0473313
2.89999999999958e-10 -0.0474647
2.89999999999958e-10 -0.047599
3.00000000000658e-10 -0.0477339
3.00000000000658e-10 -0.0478696
3.10000000001357e-10 -0.0480058
3.10000000001357e-10 -0.0481426
3.20000000000363e-10 -0.0482798
3.20000000000363e-10 -0.0484176
3.30000000001062e-10 -0.0485557
3.30000000001062e-10 -0.0486942
3.40000000000068e-10 -0.0488329
3.40000000000068e-10 -0.048972
3.50000000000767e-10 -0.0491113
3.50000000000767e-10 -0.0492507
3.59999999999773e-10 -0.0493903
3.59999999999773e-10 -0.0495299
3.70000000000472e-10 -0.0496696
3.70000000000472e-10 -0.0498094
3.80000000001172e-10 -0.0499491
3.80000000001172e-10 -0.0500888
3.90000000000178e-10 -0.0502283
3.90000000000178e-10 -0.0503678
4.00000000000877e-10 -0.050507
4.00000000000877e-10 -0.0506461
4.09999999999883e-10 -0.050785
4.09999999999883e-10 -0.0509237
4.20000000000582e-10 -0.051062
4.20000000000582e-10 -0.0512001
4.30000000001282e-10 -0.0513378
4.30000000001282e-10 -0.0514752
4.40000000000287e-10 -0.0516122
4.40000000000287e-10 -0.0517488
4.50000000000987e-10 -0.0518849
4.50000000000987e-10 -0.0520207
4.59999999999992e-10 -0.0521559
4.59999999999992e-10 -0.0522907
4.70000000000692e-10 -0.052425
4.70000000000692e-10 -0.0525587
4.80000000001391e-10 -0.0526919
4.80000000001391e-10 -0.0528246
4.90000000000397e-10 -0.0529566
4.90000000000397e-10 -0.0530881
5.00000000001096e-10 -0.053219
5.00000000001096e-10 -0.0533492
5.10000000000102e-10 -0.0534788
5.10000000000102e-10 -0.0536078
5.20000000000801e-10 -0.0537361
5.20000000000801e-10 -0.0538637
5.29999999999807e-10 -0.0539906
5.29999999999807e-10 -0.0541169
5.40000000000506e-10 -0.0542424
5.40000000000506e-10 -0.0543672
5.50000000001206e-10 -0.0544913
5.50000000001206e-10 -0.0546147
5.60000000000211e-10 -0.0547373
5.60000000000211e-10 -0.0548592
5.70000000000911e-10 -0.0549803
5.70000000000911e-10 -0.0551007
5.79999999999917e-10 -0.0552203
5.79999999999917e-10 -0.0553391
5.90000000000616e-10 -0.0554571
5.90000000000616e-10 -0.0555744
6.00000000001316e-10 -0.0556908
6.00000000001316e-10 -0.0558065
6.10000000000321e-10 -0.0559214
6.10000000000321e-10 -0.0560355
6.20000000001021e-10 -0.0561488
6.20000000001021e-10 -0.0562613
6.30000000000026e-10 -0.056373
6.30000000000026e-10 -0.0564838
6.40000000000726e-10 -0.0565939
6.40000000000726e-10 -0.0567032
6.50000000001425e-10 -0.0568117
6.50000000001425e-10 -0.0569193
6.60000000000431e-10 -0.0570262
6.60000000000431e-10 -0.0571322
6.7000000000113e-10 -0.0572375
6.7000000000113e-10 -0.0573419
6.80000000000136e-10 -0.0574455
6.80000000000136e-10 -0.0575484
6.90000000000835e-10 -0.0576504
6.90000000000835e-10 -0.0577516
6.99999999999841e-10 -0.0578521
6.99999999999841e-10 -0.0579517
7.1000000000054e-10 -0.0580506
7.1000000000054e-10 -0.0581487
7.2000000000124e-10 -0.058246
7.2000000000124e-10 -0.0583425
7.30000000000245e-10 -0.0584382
7.30000000000245e-10 -0.0585332
7.40000000000945e-10 -0.0586274
7.40000000000945e-10 -0.0587209
7.4999999999995e-10 -0.0588136
7.4999999999995e-10 -0.0589055
7.6000000000065e-10 -0.0589967
7.6000000000065e-10 -0.0590871
7.7000000000135e-10 -0.0591768
7.7000000000135e-10 -0.0592658
7.80000000000355e-10 -0.059354
7.80000000000355e-10 -0.0594415
7.90000000001055e-10 -0.0595283
7.90000000001055e-10 -0.0596144
8.0000000000006e-10 -0.0596997
8.0000000000006e-10 -0.0597844
8.1000000000076e-10 -0.0598684
8.1000000000076e-10 -0.0599517
8.19999999999765e-10 -0.0600343
8.19999999999765e-10 -0.0601162
8.30000000000465e-10 -0.0601975
8.30000000000465e-10 -0.060278
8.40000000001164e-10 -0.060358
8.40000000001164e-10 -0.0604372
8.5000000000017e-10 -0.0605159
8.5000000000017e-10 -0.0605938
8.60000000000869e-10 -0.0606712
8.60000000000869e-10 -0.0607479
8.69999999999875e-10 -0.060824
8.69999999999875e-10 -0.0608995
8.80000000000574e-10 -0.0609744
8.80000000000574e-10 -0.0610486
8.90000000001274e-10 -0.0611223
8.90000000001274e-10 -0.0611954
9.00000000000279e-10 -0.0612679
9.00000000000279e-10 -0.0613398
9.10000000000979e-10 -0.0614112
9.10000000000979e-10 -0.061482
9.19999999999984e-10 -0.0615522
9.19999999999984e-10 -0.0616219
9.30000000000684e-10 -0.061691
9.30000000000684e-10 -0.0617596
9.40000000001384e-10 -0.0618277
9.40000000001384e-10 -0.0618953
9.50000000000389e-10 -0.0619623
9.50000000000389e-10 -0.0620288
9.60000000001089e-10 -0.0620948
9.60000000001089e-10 -0.0621603
9.70000000000094e-10 -0.0622253
9.70000000000094e-10 -0.0622898
9.80000000000794e-10 -0.0623539
9.80000000000794e-10 -0.0624174
9.89999999999799e-10 -0.0624805
9.89999999999799e-10 -0.0625431
1.0000000000005e-09 -0.0626053
1.0000000000005e-09 -0.062667
1.0100000000012e-09 -0.0627283
1.0100000000012e-09 -0.0627891
1.0200000000002e-09 -0.0628495
1.0200000000002e-09 -0.0629094
1.0300000000009e-09 -0.0629689
1.0300000000009e-09 -0.063028
1.03999999999991e-09 -0.0630867
1.03999999999991e-09 -0.063145
1.05000000000061e-09 -0.0632029
1.05000000000061e-09 -0.0632603
1.06000000000131e-09 -0.0633174
1.06000000000131e-09 -0.0633741
1.07000000000031e-09 -0.0634304
1.07000000000031e-09 -0.0634863
1.08000000000101e-09 -0.0635419
1.08000000000101e-09 -0.063597
1.09000000000002e-09 -0.0636518
1.09000000000002e-09 -0.0637063
1.10000000000072e-09 -0.0637604
1.10000000000072e-09 -0.0638141
1.11000000000142e-09 -0.0638675
1.11000000000142e-09 -0.0639206
1.12000000000042e-09 -0.0639733
1.12000000000042e-09 -0.0640256
1.13000000000112e-09 -0.0640777
1.13000000000112e-09 -0.0641294
1.14000000000013e-09 -0.0641807
1.14000000000013e-09 -0.0642318
1.15000000000083e-09 -0.0642825
1.15000000000083e-09 -0.064333
1.15999999999983e-09 -0.0643831
1.15999999999983e-09 -0.0644329
1.17000000000053e-09 -0.0644824
1.17000000000053e-09 -0.0645316
1.18000000000123e-09 -0.0645805
1.18000000000123e-09 -0.0646292
1.19000000000024e-09 -0.0646775
1.19000000000024e-09 -0.0647255
1.20000000000094e-09 -0.0647733
1.20000000000094e-09 -0.0648208
1.20999999999994e-09 -0.064868
1.20999999999994e-09 -0.0649149
1.22000000000064e-09 -0.0649616
1.22000000000064e-09 -0.0650079
1.23000000000134e-09 -0.0650541
1.23000000000134e-09 -0.0650999
1.24000000000035e-09 -0.0651455
1.24000000000035e-09 -0.0651908
1.25000000000105e-09 -0.0652359
1.25000000000105e-09 -0.0652807
1.26000000000005e-09 -0.0653253
1.26000000000005e-09 -0.0653696
1.27000000000075e-09 -0.0654136
1.27000000000075e-09 -0.0654574
1.27999999999976e-09 -0.065501
1.27999999999976e-09 -0.0655443
1.29000000000046e-09 -0.0655874
1.29000000000046e-09 -0.0656302
1.30000000000116e-09 -0.0656728
1.30000000000116e-09 -0.0657152
1.31000000000016e-09 -0.0657573
1.31000000000016e-09 -0.0657992
1.32000000000086e-09 -0.0658409
1.32000000000086e-09 -0.0658823
1.32999999999987e-09 -0.0659236
1.32999999999987e-09 -0.0659645
1.34000000000057e-09 -0.0660053
1.34000000000057e-09 -0.0660458
1.35000000000127e-09 -0.0660861
1.35000000000127e-09 -0.0661262
1.36000000000027e-09 -0.0661661
1.36000000000027e-09 -0.0662057
1.37000000000097e-09 -0.0662452
1.37000000000097e-09 -0.0662844
1.37999999999998e-09 -0.0663234
1.37999999999998e-09 -0.0663622
1.39000000000068e-09 -0.0664007
1.39000000000068e-09 -0.0664391
1.40000000000138e-09 -0.0664772
1.40000000000138e-09 -0.0665152
1.41000000000038e-09 -0.0665529
1.41000000000038e-09 -0.0665904
1.42000000000108e-09 -0.0666277
1.42000000000108e-09 -0.0666648
1.43000000000009e-09 -0.0667017
1.43000000000009e-09 -0.0667384
1.44000000000079e-09 -0.0667749
1.44000000000079e-09 -0.0668111
1.44999999999979e-09 -0.0668472
1.44999999999979e-09 -0.0668831
1.46000000000049e-09 -0.0669188
1.46000000000049e-09 -0.0669542
1.47000000000119e-09 -0.0669895
1.47000000000119e-09 -0.0670245
1.4800000000002e-09 -0.0670594
1.4800000000002e-09 -0.0670941
1.4900000000009e-09 -0.0671285
1.4900000000009e-09 -0.0671628
1.4999999999999e-09 -0.0671968
1.4999999999999e-09 -0.0672307
1.5100000000006e-09 -0.0672644
1.5100000000006e-09 -0.0672978
1.5200000000013e-09 -0.0673311
1.5200000000013e-09 -0.0673642
1.53000000000031e-09 -0.0673971
1.53000000000031e-09 -0.0674298
1.54000000000101e-09 -0.0674623
1.54000000000101e-09 -0.0674946
1.55000000000001e-09 -0.0675267
1.55000000000001e-09 -0.0675586
1.56000000000071e-09 -0.0675903
1.56000000000071e-09 -0.0676218
1.57000000000141e-09 -0.0676532
1.57000000000141e-09 -0.0676843
1.58000000000042e-09 -0.0677153
1.58000000000042e-09 -0.067746
1.59000000000111e-09 -0.0677766
1.59000000000111e-09 -0.067807
1.60000000000012e-09 -0.0678372
1.60000000000012e-09 -0.0678672
1.61000000000082e-09 -0.067897
1.61000000000082e-09 -0.0679266
1.61999999999983e-09 -0.0679561
1.61999999999983e-09 -0.0679853
1.63000000000052e-09 -0.0680144
1.63000000000052e-09 -0.0680433
1.64000000000122e-09 -0.068072
1.64000000000122e-09 -0.0681005
1.65000000000023e-09 -0.0681288
1.65000000000023e-09 -0.0681569
1.66000000000093e-09 -0.0681849
1.66000000000093e-09 -0.0682126
1.66999999999993e-09 -0.0682402
1.66999999999993e-09 -0.0682676
1.68000000000063e-09 -0.0682948
1.68000000000063e-09 -0.0683218
1.69000000000133e-09 -0.0683487
1.69000000000133e-09 -0.0683754
1.70000000000034e-09 -0.0684018
1.70000000000034e-09 -0.0684281
1.71000000000104e-09 -0.0684543
1.71000000000104e-09 -0.0684802
1.72000000000004e-09 -0.068506
1.72000000000004e-09 -0.0685315
1.73000000000074e-09 -0.0685569
1.73000000000074e-09 -0.0685822
1.73999999999975e-09 -0.0686072
1.73999999999975e-09 -0.0686321
1.75000000000045e-09 -0.0686568
1.75000000000045e-09 -0.0686813
1.76000000000115e-09 -0.0687056
1.76000000000115e-09 -0.0687298
1.77000000000015e-09 -0.0687538
1.77000000000015e-09 -0.0687776
1.78000000000085e-09 -0.0688013
1.78000000000085e-09 -0.0688247
1.78999999999986e-09 -0.068848
1.78999999999986e-09 -0.0688711
1.80000000000056e-09 -0.0688941
1.80000000000056e-09 -0.0689169
1.81000000000126e-09 -0.0689395
1.81000000000126e-09 -0.0689619
1.82000000000026e-09 -0.0689842
1.82000000000026e-09 -0.0690063
1.83000000000096e-09 -0.0690282
1.83000000000096e-09 -0.06905
1.83999999999997e-09 -0.0690716
1.83999999999997e-09 -0.0690931
1.85000000000067e-09 -0.0691143
1.85000000000067e-09 -0.0691354
1.86000000000137e-09 -0.0691564
1.86000000000137e-09 -0.0691772
1.87000000000037e-09 -0.0691978
1.87000000000037e-09 -0.0692182
1.88000000000107e-09 -0.0692385
1.88000000000107e-09 -0.0692586
1.89000000000008e-09 -0.0692786
1.89000000000008e-09 -0.0692984
1.90000000000078e-09 -0.0693181
1.90000000000078e-09 -0.0693376
1.90999999999978e-09 -0.0693569
1.90999999999978e-09 -0.0693761
1.92000000000048e-09 -0.0693951
1.92000000000048e-09 -0.069414
1.93000000000118e-09 -0.0694327
1.93000000000118e-09 -0.0694513
1.94000000000019e-09 -0.0694697
1.94000000000019e-09 -0.0694879
1.95000000000089e-09 -0.0695061
1.95000000000089e-09 -0.069524
1.95999999999989e-09 -0.0695418
1.95999999999989e-09 -0.0695595
1.97000000000059e-09 -0.069577
1.97000000000059e-09 -0.0695943
1.98000000000129e-09 -0.0696116
1.98000000000129e-09 -0.0696286
1.9900000000003e-09 -0.0696455
1.9900000000003e-09 -0.0696623
2.000000000001e-09 -0.069679
2.000000000001e-09 -0.0696955
2.01e-09 -0.0697118
2.01e-09 -0.069728
2.0200000000007e-09 -0.0697441
2.0200000000007e-09 -0.06976
2.0300000000014e-09 -0.0697758
2.0300000000014e-09 -0.0697914
2.04000000000041e-09 -0.069807
2.04000000000041e-09 -0.0698223
2.05000000000111e-09 -0.0698376
2.05000000000111e-09 -0.0698527
2.06000000000011e-09 -0.0698677
2.06000000000011e-09 -0.0698825
2.07000000000081e-09 -0.0698972
2.07000000000081e-09 -0.0699118
2.07999999999982e-09 -0.0699262
2.07999999999982e-09 -0.0699405
2.09000000000052e-09 -0.0699547
2.09000000000052e-09 -0.0699688
2.10000000000122e-09 -0.0699827
2.10000000000122e-09 -0.0699965
2.11000000000022e-09 -0.0700102
2.11000000000022e-09 -0.0700238
2.12000000000092e-09 -0.0700372
2.12000000000092e-09 -0.0700505
2.12999999999993e-09 -0.0700637
2.12999999999993e-09 -0.0700767
2.14000000000063e-09 -0.0700897
2.14000000000063e-09 -0.0701025
2.15000000000133e-09 -0.0701152
2.15000000000133e-09 -0.0701278
2.16000000000033e-09 -0.0701403
2.16000000000033e-09 -0.0701526
2.17000000000103e-09 -0.0701648
2.17000000000103e-09 -0.070177
2.18000000000004e-09 -0.070189
2.18000000000004e-09 -0.0702009
2.19000000000074e-09 -0.0702126
2.19000000000074e-09 -0.0702243
2.20000000000144e-09 -0.0702359
2.20000000000144e-09 -0.0702473
2.21000000000044e-09 -0.0702586
2.21000000000044e-09 -0.0702699
2.22000000000114e-09 -0.070281
2.22000000000114e-09 -0.070292
2.23000000000015e-09 -0.0703029
2.23000000000015e-09 -0.0703137
2.24000000000085e-09 -0.0703244
2.24000000000085e-09 -0.070335
2.24999999999985e-09 -0.0703455
2.24999999999985e-09 -0.0703559
2.26000000000055e-09 -0.0703662
2.26000000000055e-09 -0.0703764
2.27000000000125e-09 -0.0703865
2.27000000000125e-09 -0.0703965
2.28000000000026e-09 -0.0704064
2.28000000000026e-09 -0.0704161
2.29000000000096e-09 -0.0704258
2.29000000000096e-09 -0.0704355
2.29999999999996e-09 -0.070445
2.29999999999996e-09 -0.0704544
2.31000000000066e-09 -0.0704637
2.31000000000066e-09 -0.0704729
2.32000000000136e-09 -0.0704821
2.32000000000136e-09 -0.0704911
2.33000000000037e-09 -0.0705001
2.33000000000037e-09 -0.0705089
2.34000000000107e-09 -0.0705177
2.34000000000107e-09 -0.0705264
2.35000000000007e-09 -0.070535
2.35000000000007e-09 -0.0705435
2.36000000000077e-09 -0.0705519
2.36000000000077e-09 -0.0705603
2.36999999999978e-09 -0.0705686
2.36999999999978e-09 -0.0705767
2.38000000000048e-09 -0.0705848
2.38000000000048e-09 -0.0705928
2.39000000000117e-09 -0.0706008
2.39000000000117e-09 -0.0706086
2.40000000000018e-09 -0.0706164
2.40000000000018e-09 -0.0706241
2.41000000000088e-09 -0.0706317
2.41000000000088e-09 -0.0706392
2.41999999999989e-09 -0.0706467
2.41999999999989e-09 -0.070654
2.43000000000058e-09 -0.0706613
2.43000000000058e-09 -0.0706686
2.44000000000128e-09 -0.0706757
2.44000000000128e-09 -0.0706828
2.45000000000029e-09 -0.0706898
2.45000000000029e-09 -0.0706967
2.46000000000099e-09 -0.0707036
2.46000000000099e-09 -0.0707104
2.46999999999999e-09 -0.0707171
2.46999999999999e-09 -0.0707238
2.48000000000069e-09 -0.0707303
2.48000000000069e-09 -0.0707369
2.49000000000139e-09 -0.0707433
2.49000000000139e-09 -0.0707497
2.5000000000004e-09 -0.070756
2.5000000000004e-09 -0.0707622
2.5100000000011e-09 -0.0707684
2.5100000000011e-09 -0.0707745
2.5200000000001e-09 -0.0707806
2.5200000000001e-09 -0.0707865
2.5300000000008e-09 -0.0707925
2.5300000000008e-09 -0.0707983
2.53999999999981e-09 -0.0708041
2.53999999999981e-09 -0.0708099
2.55000000000051e-09 -0.0708155
2.55000000000051e-09 -0.0708211
2.56000000000121e-09 -0.0708267
2.56000000000121e-09 -0.0708322
2.57000000000021e-09 -0.0708376
2.57000000000021e-09 -0.070843
2.58000000000091e-09 -0.0708483
2.58000000000091e-09 -0.0708536
2.58999999999992e-09 -0.0708588
2.58999999999992e-09 -0.0708639
2.60000000000062e-09 -0.070869
2.60000000000062e-09 -0.0708741
2.61000000000132e-09 -0.0708791
2.61000000000132e-09 -0.070884
2.62000000000032e-09 -0.0708889
2.62000000000032e-09 -0.0708937
2.63000000000102e-09 -0.0708985
2.63000000000102e-09 -0.0709032
2.64000000000003e-09 -0.0709079
2.64000000000003e-09 -0.0709125
2.65000000000073e-09 -0.0709171
2.65000000000073e-09 -0.0709216
2.66000000000143e-09 -0.0709261
2.66000000000143e-09 -0.0709305
2.67000000000043e-09 -0.0709349
2.67000000000043e-09 -0.0709392
2.68000000000113e-09 -0.0709435
2.68000000000113e-09 -0.0709477
2.69000000000014e-09 -0.0709519
2.69000000000014e-09 -0.0709561
2.70000000000084e-09 -0.0709602
2.70000000000084e-09 -0.0709642
2.70999999999984e-09 -0.0709682
2.70999999999984e-09 -0.0709722
2.72000000000054e-09 -0.0709761
2.72000000000054e-09 -0.07098
2.73000000000124e-09 -0.0709838
2.73000000000124e-09 -0.0709876
2.74000000000025e-09 -0.0709914
2.74000000000025e-09 -0.0709951
2.75000000000095e-09 -0.0709988
2.75000000000095e-09 -0.0710024
2.75999999999995e-09 -0.071006
2.75999999999995e-09 -0.0710095
2.77000000000065e-09 -0.071013
2.77000000000065e-09 -0.0710165
2.78000000000135e-09 -0.0710199
2.78000000000135e-09 -0.0710233
2.79000000000036e-09 -0.0710267
2.79000000000036e-09 -0.07103
2.80000000000106e-09 -0.0710333
2.80000000000106e-09 -0.0710365
2.81000000000006e-09 -0.0710398
2.81000000000006e-09 -0.0710429
2.82000000000076e-09 -0.0710461
2.82000000000076e-09 -0.0710492
2.82999999999977e-09 -0.0710523
2.82999999999977e-09 -0.0710553
2.84000000000047e-09 -0.0710583
2.84000000000047e-09 -0.0710613
2.85000000000117e-09 -0.0710642
2.85000000000117e-09 -0.0710671
2.86000000000017e-09 -0.07107
2.86000000000017e-09 -0.0710728
2.87000000000087e-09 -0.0710756
2.87000000000087e-09 -0.0710784
2.87999999999988e-09 -0.0710811
2.87999999999988e-09 -0.0710838
2.89000000000058e-09 -0.0710865
2.89000000000058e-09 -0.0710892
2.90000000000128e-09 -0.0710918
2.90000000000128e-09 -0.0710944
2.91000000000028e-09 -0.071097
2.91000000000028e-09 -0.0710995
2.92000000000098e-09 -0.071102
2.92000000000098e-09 -0.0711045
2.92999999999999e-09 -0.0711069
2.92999999999999e-09 -0.0711093
2.94000000000069e-09 -0.0711117
2.94000000000069e-09 -0.0711141
2.95000000000139e-09 -0.0711164
2.95000000000139e-09 -0.0711188
2.96000000000039e-09 -0.071121
2.96000000000039e-09 -0.0711233
2.97000000000109e-09 -0.0711255
2.97000000000109e-09 -0.0711278
2.9800000000001e-09 -0.0711299
2.9800000000001e-09 -0.0711321
2.9900000000008e-09 -0.0711342
2.9900000000008e-09 -0.0711364
2.9999999999998e-09 -0.0711384
2.9999999999998e-09 -0.0711405
3.0100000000005e-09 -0.0711425
3.0100000000005e-09 -0.0711446
3.0200000000012e-09 -0.0711466
3.0200000000012e-09 -0.0711485
3.03000000000021e-09 -0.0711505
3.03000000000021e-09 -0.0711524
3.04000000000091e-09 -0.0711543
3.04000000000091e-09 -0.0711562
3.04999999999991e-09 -0.0711581
3.04999999999991e-09 -0.0711599
3.06000000000061e-09 -0.0711617
3.06000000000061e-09 -0.0711635
3.07000000000131e-09 -0.0711653
3.07000000000131e-09 -0.071167
3.08000000000032e-09 -0.0711688
3.08000000000032e-09 -0.0711705
3.09000000000102e-09 -0.0711722
3.09000000000102e-09 -0.0711739
3.10000000000002e-09 -0.0711755
3.10000000000002e-09 -0.0711772
3.11000000000072e-09 -0.0711788
3.11000000000072e-09 -0.0711804
3.12000000000142e-09 -0.071182
3.12000000000142e-09 -0.0711835
3.13000000000043e-09 -0.0711851
3.13000000000043e-09 -0.0711866
3.14000000000113e-09 -0.0711881
3.14000000000113e-09 -0.0711896
3.15000000000013e-09 -0.0711911
3.15000000000013e-09 -0.0711925
3.16000000000083e-09 -0.071194
3.16000000000083e-09 -0.0711954
3.16999999999984e-09 -0.0711968
3.16999999999984e-09 -0.0711982
3.18000000000054e-09 -0.0711996
3.18000000000054e-09 -0.071201
3.19000000000123e-09 -0.0712023
3.19000000000123e-09 -0.0712036
3.20000000000024e-09 -0.0712049
3.20000000000024e-09 -0.0712062
3.21000000000094e-09 -0.0712075
3.21000000000094e-09 -0.0712088
3.21999999999995e-09 -0.07121
3.21999999999995e-09 -0.0712113
3.23000000000065e-09 -0.0712125
3.23000000000065e-09 -0.0712137
3.24000000000134e-09 -0.0712149
3.24000000000134e-09 -0.0712161
3.25000000000035e-09 -0.0712173
3.25000000000035e-09 -0.0712184
3.26000000000105e-09 -0.0712196
3.26000000000105e-09 -0.0712207
3.27000000000006e-09 -0.0712218
3.27000000000006e-09 -0.0712229
3.28000000000075e-09 -0.071224
3.28000000000075e-09 -0.0712251
3.28999999999976e-09 -0.0712261
3.28999999999976e-09 -0.0712272
3.30000000000046e-09 -0.0712282
3.30000000000046e-09 -0.0712292
3.31000000000116e-09 -0.0712302
3.31000000000116e-09 -0.0712312
3.32000000000016e-09 -0.0712322
3.32000000000016e-09 -0.0712332
3.33000000000086e-09 -0.0712342
3.33000000000086e-09 -0.0712351
3.33999999999987e-09 -0.0712361
3.33999999999987e-09 -0.071237
3.35000000000057e-09 -0.0712379
3.35000000000057e-09 -0.0712389
3.36000000000127e-09 -0.0712398
3.36000000000127e-09 -0.0712406
3.37000000000027e-09 -0.0712415
3.37000000000027e-09 -0.0712424
3.38000000000097e-09 -0.0712432
3.38000000000097e-09 -0.0712441
3.38999999999998e-09 -0.0712449
3.38999999999998e-09 -0.0712458
3.40000000000068e-09 -0.0712466
3.40000000000068e-09 -0.0712474
3.41000000000138e-09 -0.0712482
3.41000000000138e-09 -0.071249
3.42000000000038e-09 -0.0712498
3.42000000000038e-09 -0.0712505
3.43000000000108e-09 -0.0712513
3.43000000000108e-09 -0.071252
3.44000000000009e-09 -0.0712528
3.44000000000009e-09 -0.0712535
3.45000000000079e-09 -0.0712542
3.45000000000079e-09 -0.071255
3.45999999999979e-09 -0.0712557
3.45999999999979e-09 -0.0712564
3.47000000000049e-09 -0.0712571
3.47000000000049e-09 -0.0712578
3.48000000000119e-09 -0.0712584
3.48000000000119e-09 -0.0712591
3.4900000000002e-09 -0.0712598
3.4900000000002e-09 -0.0712604
3.5000000000009e-09 -0.0712611
3.5000000000009e-09 -0.0712617
3.5099999999999e-09 -0.0712623
3.5099999999999e-09 -0.0712629
3.5200000000006e-09 -0.0712636
3.5200000000006e-09 -0.0712642
3.5300000000013e-09 -0.0712648
3.5300000000013e-09 -0.0712653
3.54000000000031e-09 -0.0712659
3.54000000000031e-09 -0.0712665
3.55000000000101e-09 -0.0712671
3.55000000000101e-09 -0.0712676
3.56000000000001e-09 -0.0712682
3.56000000000001e-09 -0.0712688
3.57000000000071e-09 -0.0712693
3.57000000000071e-09 -0.0712698
3.58000000000141e-09 -0.0712704
3.58000000000141e-09 -0.0712709
3.59000000000042e-09 -0.0712714
3.59000000000042e-09 -0.0712719
3.60000000000112e-09 -0.0712724
3.60000000000112e-09 -0.0712729
3.61000000000012e-09 -0.0712734
3.61000000000012e-09 -0.0712739
3.62000000000082e-09 -0.0712744
3.62000000000082e-09 -0.0712749
3.62999999999983e-09 -0.0712753
3.62999999999983e-09 -0.0712758
3.64000000000053e-09 -0.0712763
3.64000000000053e-09 -0.0712767
3.65000000000123e-09 -0.0712772
3.65000000000123e-09 -0.0712776
3.66000000000023e-09 -0.071278
3.66000000000023e-09 -0.0712785
3.67000000000093e-09 -0.0712789
3.67000000000093e-09 -0.0712793
3.67999999999994e-09 -0.0712797
3.67999999999994e-09 -0.0712801
3.69000000000064e-09 -0.0712805
3.69000000000064e-09 -0.071281
3.70000000000134e-09 -0.0712813
3.70000000000134e-09 -0.0712817
3.71000000000034e-09 -0.0712821
3.71000000000034e-09 -0.0712825
3.72000000000104e-09 -0.0712829
3.72000000000104e-09 -0.0712833
3.73000000000005e-09 -0.0712836
3.73000000000005e-09 -0.071284
3.74000000000075e-09 -0.0712843
3.74000000000075e-09 -0.0712847
3.74999999999975e-09 -0.0712851
3.74999999999975e-09 -0.0712854
3.76000000000045e-09 -0.0712857
3.76000000000045e-09 -0.0712861
3.77000000000115e-09 -0.0712864
3.77000000000115e-09 -0.0712867
3.78000000000016e-09 -0.0712871
3.78000000000016e-09 -0.0712874
3.79000000000086e-09 -0.0712877
3.79000000000086e-09 -0.071288
3.79999999999986e-09 -0.0712883
3.79999999999986e-09 -0.0712886
3.81000000000056e-09 -0.0712889
3.81000000000056e-09 -0.0712892
3.82000000000126e-09 -0.0712895
3.82000000000126e-09 -0.0712898
3.83000000000027e-09 -0.0712901
3.83000000000027e-09 -0.0712904
3.84000000000097e-09 -0.0712907
3.84000000000097e-09 -0.0712909
3.84999999999997e-09 -0.0712912
3.84999999999997e-09 -0.0712915
3.86000000000067e-09 -0.0712918
3.86000000000067e-09 -0.071292
3.87000000000137e-09 -0.0712923
3.87000000000137e-09 -0.0712925
3.88000000000038e-09 -0.0712928
3.88000000000038e-09 -0.071293
3.89000000000108e-09 -0.0712933
3.89000000000108e-09 -0.0712935
3.90000000000008e-09 -0.0712938
3.90000000000008e-09 -0.071294
3.91000000000078e-09 -0.0712942
3.91000000000078e-09 -0.0712945
3.91999999999979e-09 -0.0712947
3.91999999999979e-09 -0.0712949
3.93000000000049e-09 -0.0712952
3.93000000000049e-09 -0.0712954
3.94000000000119e-09 -0.0712956
3.94000000000119e-09 -0.0712958
3.95000000000019e-09 -0.071296
3.95000000000019e-09 -0.0712962
3.96000000000089e-09 -0.0712964
3.96000000000089e-09 -0.0712966
3.9699999999999e-09 -0.0712969
3.9699999999999e-09 -0.0712971
3.9800000000006e-09 -0.0712972
3.9800000000006e-09 -0.0712974
3.9900000000013e-09 -0.0712976
3.9900000000013e-09 -0.0712978
4.0000000000003e-09 -0.071298
4.0000000000003e-09 -0.0712982
4.010000000001e-09 -0.0712984
4.010000000001e-09 -0.0712986
4.02000000000001e-09 -0.0712987
4.02000000000001e-09 -0.0712989
4.03000000000071e-09 -0.0712991
4.03000000000071e-09 -0.0712993
4.0400000000014e-09 -0.0712994
4.0400000000014e-09 -0.0712996
4.05000000000041e-09 -0.0712998
4.05000000000041e-09 -0.0712999
4.06000000000111e-09 -0.0713001
4.06000000000111e-09 -0.0713002
4.07000000000012e-09 -0.0713004
4.07000000000012e-09 -0.0713006
4.08000000000081e-09 -0.0713007
4.08000000000081e-09 -0.0713009
4.08999999999982e-09 -0.071301
4.08999999999982e-09 -0.0713012
4.10000000000052e-09 -0.0713013
4.10000000000052e-09 -0.0713014
4.11000000000122e-09 -0.0713016
4.11000000000122e-09 -0.0713017
4.12000000000022e-09 -0.0713019
4.12000000000022e-09 -0.071302
4.13000000000092e-09 -0.0713021
4.13000000000092e-09 -0.0713023
4.13999999999993e-09 -0.0713024
4.13999999999993e-09 -0.0713025
4.15000000000063e-09 -0.0713027
4.15000000000063e-09 -0.0713028
4.16000000000133e-09 -0.0713029
4.16000000000133e-09 -0.071303
4.17000000000033e-09 -0.0713032
4.17000000000033e-09 -0.0713033
4.18000000000103e-09 -0.0713034
4.18000000000103e-09 -0.0713035
4.19000000000004e-09 -0.0713036
4.19000000000004e-09 -0.0713037
4.20000000000074e-09 -0.0713038
4.20000000000074e-09 -0.071304
4.21000000000144e-09 -0.0713041
4.21000000000144e-09 -0.0713042
4.22000000000044e-09 -0.0713043
4.22000000000044e-09 -0.0713044
4.23000000000114e-09 -0.0713045
4.23000000000114e-09 -0.0713046
4.24000000000015e-09 -0.0713047
4.24000000000015e-09 -0.0713048
4.25000000000085e-09 -0.0713049
4.25000000000085e-09 -0.071305
4.25999999999985e-09 -0.0713051
4.25999999999985e-09 -0.0713052
4.27000000000055e-09 -0.0713053
4.27000000000055e-09 -0.0713054
4.28000000000125e-09 -0.0713055
4.28000000000125e-09 -0.0713055
4.29000000000026e-09 -0.0713056
4.29000000000026e-09 -0.0713057
4.30000000000096e-09 -0.0713058
4.30000000000096e-09 -0.0713059
4.30999999999996e-09 -0.071306
4.30999999999996e-09 -0.0713061
4.32000000000066e-09 -0.0713061
4.32000000000066e-09 -0.0713062
4.33000000000136e-09 -0.0713063
4.33000000000136e-09 -0.0713064
4.34000000000037e-09 -0.0713065
4.34000000000037e-09 -0.0713065
4.35000000000107e-09 -0.0713066
4.35000000000107e-09 -0.0713067
4.36000000000007e-09 -0.0713068
4.36000000000007e-09 -0.0713068
4.37000000000077e-09 -0.0713069
4.37000000000077e-09 -0.071307
4.37999999999978e-09 -0.071307
4.37999999999978e-09 -0.0713071
4.39000000000048e-09 -0.0713072
4.39000000000048e-09 -0.0713072
4.40000000000118e-09 -0.0713073
4.40000000000118e-09 -0.0713074
4.41000000000018e-09 -0.0713074
4.41000000000018e-09 -0.0713075
4.42000000000088e-09 -0.0713076
4.42000000000088e-09 -0.0713076
4.42999999999989e-09 -0.0713077
4.42999999999989e-09 -0.0713078
4.44000000000059e-09 -0.0713078
4.44000000000059e-09 -0.0713079
4.45000000000129e-09 -0.0713079
4.45000000000129e-09 -0.071308
4.46000000000029e-09 -0.071308
4.46000000000029e-09 -0.0713081
4.47000000000099e-09 -0.0713082
4.47000000000099e-09 -0.0713082
4.48e-09 -0.0713083
4.48e-09 -0.0713083
4.4900000000007e-09 -0.0713084
4.4900000000007e-09 -0.0713084
4.5000000000014e-09 -0.0713085
4.5000000000014e-09 -0.0713085
4.5100000000004e-09 -0.0713086
4.5100000000004e-09 -0.0713086
4.5200000000011e-09 -0.0713087
4.5200000000011e-09 -0.0713087
4.53000000000011e-09 -0.0713088
4.53000000000011e-09 -0.0713088
4.54000000000081e-09 -0.0713088
4.54000000000081e-09 -0.0713089
4.54999999999981e-09 -0.0713089
4.54999999999981e-09 -0.071309
4.56000000000051e-09 -0.071309
4.56000000000051e-09 -0.0713091
4.57000000000121e-09 -0.0713091
4.57000000000121e-09 -0.0713091
4.58000000000022e-09 -0.0713092
4.58000000000022e-09 -0.0713092
4.59000000000092e-09 -0.0713093
4.59000000000092e-09 -0.0713093
4.59999999999992e-09 -0.0713093
4.59999999999992e-09 -0.0713094
4.61000000000062e-09 -0.0713094
4.61000000000062e-09 -0.0713094
4.62000000000132e-09 -0.0713095
4.62000000000132e-09 -0.0713095
4.63000000000033e-09 -0.0713096
4.63000000000033e-09 -0.0713096
4.64000000000103e-09 -0.0713096
4.64000000000103e-09 -0.0713097
4.65000000000003e-09 -0.0713097
4.65000000000003e-09 -0.0713097
4.66000000000073e-09 -0.0713098
4.66000000000073e-09 -0.0713098
4.67000000000143e-09 -0.0713098
4.67000000000143e-09 -0.0713098
4.68000000000044e-09 -0.0713099
4.68000000000044e-09 -0.0713099
4.69000000000114e-09 -0.0713099
4.69000000000114e-09 -0.07131
4.70000000000014e-09 -0.07131
4.70000000000014e-09 -0.07131
4.71000000000084e-09 -0.0713101
4.71000000000084e-09 -0.0713101
4.71999999999985e-09 -0.0713101
4.71999999999985e-09 -0.0713101
4.73000000000055e-09 -0.0713102
4.73000000000055e-09 -0.0713102
4.74000000000125e-09 -0.0713102
4.74000000000125e-09 -0.0713102
4.75000000000025e-09 -0.0713103
4.75000000000025e-09 -0.0713103
4.76000000000095e-09 -0.0713103
4.76000000000095e-09 -0.0713103
4.76999999999996e-09 -0.0713104
4.76999999999996e-09 -0.0713104
4.78000000000066e-09 -0.0713104
4.78000000000066e-09 -0.0713104
4.79000000000136e-09 -0.0713104
4.79000000000136e-09 -0.0713105
4.80000000000036e-09 -0.0713105
4.80000000000036e-09 -0.0713105
4.81000000000106e-09 -0.0713105
4.81000000000106e-09 -0.0713106
4.82000000000007e-09 -0.0713106
4.82000000000007e-09 -0.0713106
4.83000000000077e-09 -0.0713106
4.83000000000077e-09 -0.0713106
4.83999999999977e-09 -0.0713106
4.83999999999977e-09 -0.0713107
4.85000000000047e-09 -0.0713107
4.85000000000047e-09 -0.0713107
4.86000000000117e-09 -0.0713107
4.86000000000117e-09 -0.0713107
4.87000000000018e-09 -0.0713108
4.87000000000018e-09 -0.0713108
4.88000000000087e-09 -0.0713108
4.88000000000087e-09 -0.0713108
4.88999999999988e-09 -0.0713108
4.88999999999988e-09 -0.0713108
4.90000000000058e-09 -0.0713109
4.90000000000058e-09 -0.0713109
4.91000000000128e-09 -0.0713109
4.91000000000128e-09 -0.0713109
4.92000000000028e-09 -0.0713109
4.92000000000028e-09 -0.0713109
4.93000000000098e-09 -0.0713109
4.93000000000098e-09 -0.071311
4.93999999999999e-09 -0.071311
4.93999999999999e-09 -0.071311
4.95000000000069e-09 -0.071311
4.95000000000069e-09 -0.071311
4.96000000000139e-09 -0.071311
4.96000000000139e-09 -0.071311
4.97000000000039e-09 -0.0713111
4.97000000000039e-09 -0.0713111
4.98000000000109e-09 -0.0713111
4.98000000000109e-09 -0.0713111
4.9900000000001e-09 -0.0713111
4.9900000000001e-09 -0.0713111
5.0000000000008e-09 -0.0713111
5.0000000000008e-09 -0.0713111
5.0099999999998e-09 -0.0713111
5.0099999999998e-09 -0.0713112
5.0200000000005e-09 -0.0713112
5.0200000000005e-09 -0.0713112
5.0300000000012e-09 -0.0713112
5.0300000000012e-09 -0.0713112
5.04000000000021e-09 -0.0713112
5.04000000000021e-09 -0.0713112
5.05000000000091e-09 -0.0713112
5.05000000000091e-09 -0.0713112
5.05999999999991e-09 -0.0713112
5.05999999999991e-09 -0.0713113
5.07000000000061e-09 -0.0713113
5.07000000000061e-09 -0.0713113
5.08000000000131e-09 -0.0713113
5.08000000000131e-09 -0.0713113
5.09000000000032e-09 -0.0713113
5.09000000000032e-09 -0.0713113
5.10000000000102e-09 -0.0713113
5.10000000000102e-09 -0.0713113
5.11000000000002e-09 -0.0713113
5.11000000000002e-09 -0.0713113
5.12000000000072e-09 -0.0713114
5.12000000000072e-09 -0.0713114
5.13000000000142e-09 -0.0713114
5.13000000000142e-09 -0.0713114
5.14000000000043e-09 -0.0713114
5.14000000000043e-09 -0.0713114
5.15000000000113e-09 -0.0713114
5.15000000000113e-09 -0.0713114
5.16000000000013e-09 -0.0713114
5.16000000000013e-09 -0.0713114
5.17000000000083e-09 -0.0713114
5.17000000000083e-09 -0.0713114
5.17999999999984e-09 -0.0713114
5.17999999999984e-09 -0.0713114
5.19000000000054e-09 -0.0713114
5.19000000000054e-09 -0.0713115
5.20000000000124e-09 -0.0713115
5.20000000000124e-09 -0.0713115
5.21000000000024e-09 -0.0713115
5.21000000000024e-09 -0.0713115
5.22000000000094e-09 -0.0713115
5.22000000000094e-09 -0.0713115
5.22999999999995e-09 -0.0713115
5.22999999999995e-09 -0.0713115
5.24000000000065e-09 -0.0713115
5.24000000000065e-09 -0.0713115
5.25000000000135e-09 -0.0713115
5.25000000000135e-09 -0.0713115
5.26000000000035e-09 -0.0713115
5.26000000000035e-09 -0.0713115
5.27000000000105e-09 -0.0713115
5.27000000000105e-09 -0.0713115
5.28000000000006e-09 -0.0713115
5.28000000000006e-09 -0.0713115
5.29000000000076e-09 -0.0713115
5.29000000000076e-09 -0.0713115
5.29999999999976e-09 -0.0713116
5.29999999999976e-09 -0.0713116
5.31000000000046e-09 -0.0713116
5.31000000000046e-09 -0.0713116
5.32000000000116e-09 -0.0713116
5.32000000000116e-09 -0.0713116
5.33000000000017e-09 -0.0713116
5.33000000000017e-09 -0.0713116
5.34000000000087e-09 -0.0713116
5.34000000000087e-09 -0.0713116
5.34999999999987e-09 -0.0713116
5.34999999999987e-09 -0.0713116
5.36000000000057e-09 -0.0713116
5.36000000000057e-09 -0.0713116
5.37000000000127e-09 -0.0713116
5.37000000000127e-09 -0.0713116
5.38000000000028e-09 -0.0713116
5.38000000000028e-09 -0.0713116
5.39000000000098e-09 -0.0713116
5.39000000000098e-09 -0.0713116
5.39999999999998e-09 -0.0713116
5.39999999999998e-09 -0.0713116
5.41000000000068e-09 -0.0713116
5.41000000000068e-09 -0.0713116
5.42000000000138e-09 -0.0713116
5.42000000000138e-09 -0.0713116
5.43000000000039e-09 -0.0713116
5.43000000000039e-09 -0.0713116
5.44000000000109e-09 -0.0713116
5.44000000000109e-09 -0.0713116
5.45000000000009e-09 -0.0713116
5.45000000000009e-09 -0.0713116
5.46000000000079e-09 -0.0713116
5.46000000000079e-09 -0.0713116
5.4699999999998e-09 -0.0713116
5.4699999999998e-09 -0.0713116
5.4800000000005e-09 -0.0713117
5.4800000000005e-09 -0.0713117
5.4900000000012e-09 -0.0713117
5.4900000000012e-09 -0.0713117
5.5000000000002e-09 -0.0713117
5.5000000000002e-09 -0.0713117
5.5100000000009e-09 -0.0713117
5.5100000000009e-09 -0.0713117
5.51999999999991e-09 -0.0713117
5.51999999999991e-09 -0.0713117
5.53000000000061e-09 -0.0713117
5.53000000000061e-09 -0.0713117
5.54000000000131e-09 -0.0713117
5.54000000000131e-09 -0.0713117
5.55000000000031e-09 -0.0713117
5.55000000000031e-09 -0.0713117
5.56000000000101e-09 -0.0713117
5.56000000000101e-09 -0.0713117
5.57000000000002e-09 -0.0713117
5.57000000000002e-09 -0.0713117
5.58000000000072e-09 -0.0713117
5.58000000000072e-09 -0.0713117
5.59000000000142e-09 -0.0713117
5.59000000000142e-09 -0.0713117
5.60000000000042e-09 -0.0713117
5.60000000000042e-09 -0.0713117
5.61000000000112e-09 -0.0713117
5.61000000000112e-09 -0.0713117
5.62000000000013e-09 -0.0713117
5.62000000000013e-09 -0.0713117
5.63000000000083e-09 -0.0713117
5.63000000000083e-09 -0.0713117
5.63999999999983e-09 -0.0713117
5.63999999999983e-09 -0.0713117
5.65000000000053e-09 -0.0713117
5.65000000000053e-09 -0.0713117
5.66000000000123e-09 -0.0713117
5.66000000000123e-09 -0.0713117
5.67000000000024e-09 -0.0713117
5.67000000000024e-09 -0.0713117
5.68000000000093e-09 -0.0713117
5.68000000000093e-09 -0.0713117
5.68999999999994e-09 -0.0713117
5.68999999999994e-09 -0.0713117
5.70000000000064e-09 -0.0713117
5.70000000000064e-09 -0.0713117
5.71000000000134e-09 -0.0713117
5.71000000000134e-09 -0.0713117
5.72000000000035e-09 -0.0713117
5.72000000000035e-09 -0.0713117
5.73000000000104e-09 -0.0713117
5.73000000000104e-09 -0.0713117
5.74000000000005e-09 -0.0713117
5.74000000000005e-09 -0.0713117
5.75000000000075e-09 -0.0713117
5.75000000000075e-09 -0.0713117
5.75999999999976e-09 -0.0713117
5.75999999999976e-09 -0.0713117
5.77000000000045e-09 -0.0713117
5.77000000000045e-09 -0.0713117
5.78000000000115e-09 -0.0713117
5.78000000000115e-09 -0.0713117
5.79000000000016e-09 -0.0713117
5.79000000000016e-09 -0.0713117
5.80000000000086e-09 -0.0713117
5.80000000000086e-09 -0.0713117
5.80999999999986e-09 -0.0713117
5.80999999999986e-09 -0.0713117
5.82000000000056e-09 -0.0713117
5.82000000000056e-09 -0.0713117
5.83000000000126e-09 -0.0713117
5.83000000000126e-09 -0.0713117
5.84000000000027e-09 -0.0713117
5.84000000000027e-09 -0.0713117
5.85000000000097e-09 -0.0713117
5.85000000000097e-09 -0.0713117
5.85999999999997e-09 -0.0713117
5.85999999999997e-09 -0.0713117
5.87000000000067e-09 -0.0713117
5.87000000000067e-09 -0.0713117
5.88000000000137e-09 -0.0713117
5.88000000000137e-09 -0.0713117
5.89000000000038e-09 -0.0713117
5.89000000000038e-09 -0.0713117
5.90000000000108e-09 -0.0713117
5.90000000000108e-09 -0.0713117
5.91000000000008e-09 -0.0713117
5.91000000000008e-09 -0.0713117
5.92000000000078e-09 -0.0713117
5.92000000000078e-09 -0.0713117
5.92999999999979e-09 -0.0713117
5.92999999999979e-09 -0.0713117
5.94000000000049e-09 -0.0713117
5.94000000000049e-09 -0.0713117
5.95000000000119e-09 -0.0713117
5.95000000000119e-09 -0.0713117
5.96000000000019e-09 -0.0713117
5.96000000000019e-09 -0.0713117
5.97000000000089e-09 -0.0713117
5.97000000000089e-09 -0.0713117
5.9799999999999e-09 -0.0713117
5.9799999999999e-09 -0.0713117
5.9900000000006e-09 -0.0713117
5.9900000000006e-09 -0.0713117
6.0000000000013e-09 -0.0713117
6.0000000000013e-09 -0.0713117
6.0100000000003e-09 -0.0713117
6.0100000000003e-09 -0.0713117
6.020000000001e-09 -0.0713117
6.020000000001e-09 -0.0713117
6.03000000000001e-09 -0.0713117
6.03000000000001e-09 -0.0713117
6.04000000000071e-09 -0.0713117
6.04000000000071e-09 -0.0713117
6.05000000000141e-09 -0.0713117
6.05000000000141e-09 -0.0713117
6.06000000000041e-09 -0.0713117
6.06000000000041e-09 -0.0713117
6.07000000000111e-09 -0.0713117
6.07000000000111e-09 -0.0713117
6.08000000000012e-09 -0.0713117
6.08000000000012e-09 -0.0713117
6.09000000000082e-09 -0.0713117
6.09000000000082e-09 -0.0713117
6.09999999999982e-09 -0.0713117
6.09999999999982e-09 -0.0713117
6.11000000000052e-09 -0.0713117
6.11000000000052e-09 -0.0713117
6.12000000000122e-09 -0.0713117
6.12000000000122e-09 -0.0713117
6.13000000000023e-09 -0.0713117
6.13000000000023e-09 -0.0713117
6.14000000000093e-09 -0.0713117
6.14000000000093e-09 -0.0713117
6.14999999999993e-09 -0.0713117
6.14999999999993e-09 -0.0713117
6.16000000000063e-09 -0.0713117
6.16000000000063e-09 -0.0713117
6.17000000000133e-09 -0.0713117
6.17000000000133e-09 -0.0713117
6.18000000000034e-09 -0.0713117
6.18000000000034e-09 -0.0713117
6.19000000000104e-09 -0.0713117
6.19000000000104e-09 -0.0713117
6.20000000000004e-09 -0.0713117
6.20000000000004e-09 -0.0713117
6.21000000000074e-09 -0.0713117
6.21000000000074e-09 -0.0713117
6.22000000000144e-09 -0.0713117
6.22000000000144e-09 -0.0713117
6.23000000000045e-09 -0.0713117
6.23000000000045e-09 -0.0713117
6.24000000000115e-09 -0.0713117
6.24000000000115e-09 -0.0713117
6.25000000000015e-09 -0.0713117
6.25000000000015e-09 -0.0713117
6.26000000000085e-09 -0.0713117
6.26000000000085e-09 -0.0713117
6.26999999999986e-09 -0.0713117
6.26999999999986e-09 -0.0713117
6.28000000000056e-09 -0.0713117
6.28000000000056e-09 -0.0713117
6.29000000000126e-09 -0.0713117
6.29000000000126e-09 -0.0713117
6.30000000000026e-09 -0.0713117
6.30000000000026e-09 -0.0713117
6.31000000000096e-09 -0.0713116
6.31000000000096e-09 -0.0713116
6.31999999999997e-09 -0.0713116
6.31999999999997e-09 -0.0713116
6.33000000000067e-09 -0.0713116
6.33000000000067e-09 -0.0713116
6.34000000000137e-09 -0.0713116
6.34000000000137e-09 -0.0713116
6.35000000000037e-09 -0.0713116
6.35000000000037e-09 -0.0713116
6.36000000000107e-09 -0.0713116
6.36000000000107e-09 -0.0713116
6.37000000000008e-09 -0.0713116
6.37000000000008e-09 -0.0713116
6.38000000000078e-09 -0.0713116
6.38000000000078e-09 -0.0713116
6.38999999999978e-09 -0.0713116
6.38999999999978e-09 -0.0713116
6.40000000000048e-09 -0.0713116
6.40000000000048e-09 -0.0713116
6.41000000000118e-09 -0.0713116
6.41000000000118e-09 -0.0713116
6.42000000000019e-09 -0.0713116
6.42000000000019e-09 -0.0713116
6.43000000000089e-09 -0.0713116
6.43000000000089e-09 -0.0713116
6.43999999999989e-09 -0.0713116
6.43999999999989e-09 -0.0713116
6.45000000000059e-09 -0.0713116
6.45000000000059e-09 -0.0713116
6.46000000000129e-09 -0.0713116
6.46000000000129e-09 -0.0713116
6.4700000000003e-09 -0.0713116
6.4700000000003e-09 -0.0713116
6.480000000001e-09 -0.0713116
6.480000000001e-09 -0.0713116
6.49e-09 -0.0713116
6.49e-09 -0.0713116
6.5000000000007e-09 -0.0713116
6.5000000000007e-09 -0.0713116
6.5100000000014e-09 -0.0713116
6.5100000000014e-09 -0.0713116
6.52000000000041e-09 -0.0713116
6.52000000000041e-09 -0.0713116
6.5300000000011e-09 -0.0713116
6.5300000000011e-09 -0.0713116
6.54000000000011e-09 -0.0713116
6.54000000000011e-09 -0.0713116
6.55000000000081e-09 -0.0713116
6.55000000000081e-09 -0.0713116
6.55999999999982e-09 -0.0713116
6.55999999999982e-09 -0.0713116
6.57000000000051e-09 -0.0713116
6.57000000000051e-09 -0.0713116
6.58000000000121e-09 -0.0713116
6.58000000000121e-09 -0.0713116
6.59000000000022e-09 -0.0713116
6.59000000000022e-09 -0.0713116
6.60000000000092e-09 -0.0713116
6.60000000000092e-09 -0.0713116
6.60999999999992e-09 -0.0713116
6.60999999999992e-09 -0.0713116
6.62000000000062e-09 -0.0713116
6.62000000000062e-09 -0.0713116
6.63000000000132e-09 -0.0713116
6.63000000000132e-09 -0.0713116
6.64000000000033e-09 -0.0713116
6.64000000000033e-09 -0.0713116
6.65000000000103e-09 -0.0713116
6.65000000000103e-09 -0.0713116
6.66000000000003e-09 -0.0713116
6.66000000000003e-09 -0.0713116
6.67000000000073e-09 -0.0713116
6.67000000000073e-09 -0.0713116
6.68000000000143e-09 -0.0713116
6.68000000000143e-09 -0.0713116
6.69000000000044e-09 -0.0713116
6.69000000000044e-09 -0.0713116
6.70000000000114e-09 -0.0713116
6.70000000000114e-09 -0.0713116
6.71000000000014e-09 -0.0713116
6.71000000000014e-09 -0.0713116
6.72000000000084e-09 -0.0713116
6.72000000000084e-09 -0.0713116
6.72999999999985e-09 -0.0713116
6.72999999999985e-09 -0.0713116
6.74000000000055e-09 -0.0713116
6.74000000000055e-09 -0.0713116
6.75000000000125e-09 -0.0713116
6.75000000000125e-09 -0.0713116
6.76000000000025e-09 -0.0713116
6.76000000000025e-09 -0.0713116
6.77000000000095e-09 -0.0713116
6.77000000000095e-09 -0.0713116
6.77999999999996e-09 -0.0713116
6.77999999999996e-09 -0.0713116
6.79000000000066e-09 -0.0713116
6.79000000000066e-09 -0.0713116
6.80000000000136e-09 -0.0713116
6.80000000000136e-09 -0.0713116
6.81000000000036e-09 -0.0713116
6.81000000000036e-09 -0.0713116
6.82000000000106e-09 -0.0713116
6.82000000000106e-09 -0.0713116
6.83000000000007e-09 -0.0713116
6.83000000000007e-09 -0.0713116
6.84000000000077e-09 -0.0713116
6.84000000000077e-09 -0.0713116
6.84999999999977e-09 -0.0713116
6.84999999999977e-09 -0.0713116
6.86000000000047e-09 -0.0713116
6.86000000000047e-09 -0.0713116
6.87000000000117e-09 -0.0713116
6.87000000000117e-09 -0.0713116
6.88000000000018e-09 -0.0713116
6.88000000000018e-09 -0.0713116
6.89000000000088e-09 -0.0713116
6.89000000000088e-09 -0.0713116
6.89999999999988e-09 -0.0713116
6.89999999999988e-09 -0.0713116
6.91000000000058e-09 -0.0713116
6.91000000000058e-09 -0.0713116
6.92000000000128e-09 -0.0713116
6.92000000000128e-09 -0.0713116
6.93000000000029e-09 -0.0713116
6.93000000000029e-09 -0.0713116
6.94000000000099e-09 -0.0713116
6.94000000000099e-09 -0.0713116
6.94999999999999e-09 -0.0713116
6.94999999999999e-09 -0.0713116
6.96000000000069e-09 -0.0713116
6.96000000000069e-09 -0.0713116
6.97000000000139e-09 -0.0713116
6.97000000000139e-09 -0.0713116
6.9800000000004e-09 -0.0713116
6.9800000000004e-09 -0.0713116
6.9900000000011e-09 -0.0713116
6.9900000000011e-09 -0.0713116
7.0000000000001e-09 -0.0713116
7.0000000000001e-09 -0.0713116
7.0100000000008e-09 -0.0713116
7.0100000000008e-09 -0.0713116
7.01999999999981e-09 -0.0713116
7.01999999999981e-09 -0.0713116
7.03000000000051e-09 -0.0713116
7.03000000000051e-09 -0.0713116
7.04000000000121e-09 -0.0713116
7.04000000000121e-09 -0.0713116
7.05000000000021e-09 -0.0713116
7.05000000000021e-09 -0.0713116
7.06000000000091e-09 -0.0713116
7.06000000000091e-09 -0.0713116
7.06999999999992e-09 -0.0713116
7.06999999999992e-09 -0.0713116
7.08000000000062e-09 -0.0713116
7.08000000000062e-09 -0.0713116
7.09000000000132e-09 -0.0713116
7.09000000000132e-09 -0.0713116
7.10000000000032e-09 -0.0713116
7.10000000000032e-09 -0.0713116
7.11000000000102e-09 -0.0713116
7.11000000000102e-09 -0.0713116
7.12000000000003e-09 -0.0713116
7.12000000000003e-09 -0.0713116
7.13000000000073e-09 -0.0713116
7.13000000000073e-09 -0.0713116
7.14000000000143e-09 -0.0713116
7.14000000000143e-09 -0.0713116
7.15000000000043e-09 -0.0713116
7.15000000000043e-09 -0.0713116
7.16000000000113e-09 -0.0713116
7.16000000000113e-09 -0.0713116
7.17000000000014e-09 -0.0713116
7.17000000000014e-09 -0.0713116
7.18000000000084e-09 -0.0713116
7.18000000000084e-09 -0.0713116
7.18999999999984e-09 -0.0713116
7.18999999999984e-09 -0.0713116
7.20000000000054e-09 -0.0713116
7.20000000000054e-09 -0.0713116
7.21000000000124e-09 -0.0713116
7.21000000000124e-09 -0.0713116
7.22000000000025e-09 -0.0713116
7.22000000000025e-09 -0.0713116
7.23000000000095e-09 -0.0713116
7.23000000000095e-09 -0.0713116
7.23999999999995e-09 -0.0713116
7.23999999999995e-09 -0.0713116
7.25000000000065e-09 -0.0713116
7.25000000000065e-09 -0.0713116
7.26000000000135e-09 -0.0713116
7.26000000000135e-09 -0.0713116
7.27000000000036e-09 -0.0713116
7.27000000000036e-09 -0.0713116
7.28000000000106e-09 -0.0713116
7.28000000000106e-09 -0.0713116
7.29000000000006e-09 -0.0713116
7.29000000000006e-09 -0.0713116
7.30000000000076e-09 -0.0713116
7.30000000000076e-09 -0.0713116
7.30999999999977e-09 -0.0713116
7.30999999999977e-09 -0.0713116
7.32000000000047e-09 -0.0713116
7.32000000000047e-09 -0.0713116
7.33000000000116e-09 -0.0713116
7.33000000000116e-09 -0.0713116
7.34000000000017e-09 -0.0713116
7.34000000000017e-09 -0.0713116
7.35000000000087e-09 -0.0713116
7.35000000000087e-09 -0.0713116
7.35999999999988e-09 -0.0713116
7.35999999999988e-09 -0.0713116
7.37000000000057e-09 -0.0713116
7.37000000000057e-09 -0.0713116
7.38000000000127e-09 -0.0713116
7.38000000000127e-09 -0.0713116
7.39000000000028e-09 -0.0713116
7.39000000000028e-09 -0.0713116
7.40000000000098e-09 -0.0713116
7.40000000000098e-09 -0.0713116
7.40999999999998e-09 -0.0713116
7.40999999999998e-09 -0.0713116
7.42000000000068e-09 -0.0713116
7.42000000000068e-09 -0.0713116
7.43000000000138e-09 -0.0713116
7.43000000000138e-09 -0.0713116
7.44000000000039e-09 -0.0713116
7.44000000000039e-09 -0.0713116
7.45000000000109e-09 -0.0713116
7.45000000000109e-09 -0.0713116
7.46000000000009e-09 -0.0713116
7.46000000000009e-09 -0.0713116
7.47000000000079e-09 -0.0713116
7.47000000000079e-09 -0.0713116
7.4799999999998e-09 -0.0713116
7.4799999999998e-09 -0.0713116
7.4900000000005e-09 -0.0713116
7.4900000000005e-09 -0.0713116
7.5000000000012e-09 -0.0713116
7.5000000000012e-09 -0.0713116
7.5100000000002e-09 -0.0713116
7.5100000000002e-09 -0.0713116
7.5200000000009e-09 -0.0713116
7.5200000000009e-09 -0.0713116
7.52999999999991e-09 -0.0713116
7.52999999999991e-09 -0.0713116
7.54000000000061e-09 -0.0713116
7.54000000000061e-09 -0.0713116
7.55000000000131e-09 -0.0713116
7.55000000000131e-09 -0.0713116
7.56000000000031e-09 -0.0713116
7.56000000000031e-09 -0.0713116
7.57000000000101e-09 -0.0713116
7.57000000000101e-09 -0.0713116
7.58000000000002e-09 -0.0713116
7.58000000000002e-09 -0.0713116
7.59000000000072e-09 -0.0713116
7.59000000000072e-09 -0.0713116
7.60000000000142e-09 -0.0713116
7.60000000000142e-09 -0.0713116
7.61000000000042e-09 -0.0713116
7.61000000000042e-09 -0.0713116
7.62000000000112e-09 -0.0713116
7.62000000000112e-09 -0.0713116
7.63000000000013e-09 -0.0713116
7.63000000000013e-09 -0.0713116
7.64000000000083e-09 -0.0713116
7.64000000000083e-09 -0.0713116
7.64999999999983e-09 -0.0713116
7.64999999999983e-09 -0.0713115
7.66000000000053e-09 -0.0713115
7.66000000000053e-09 -0.0713115
7.67000000000123e-09 -0.0713115
7.67000000000123e-09 -0.0713115
7.68000000000024e-09 -0.0713115
7.68000000000024e-09 -0.0713115
7.69000000000094e-09 -0.0713115
7.69000000000094e-09 -0.0713115
7.69999999999994e-09 -0.0713115
7.69999999999994e-09 -0.0713115
7.71000000000064e-09 -0.0713115
7.71000000000064e-09 -0.0713115
7.72000000000134e-09 -0.0713115
7.72000000000134e-09 -0.0713115
7.73000000000035e-09 -0.0713115
7.73000000000035e-09 -0.0713115
7.74000000000105e-09 -0.0713115
7.74000000000105e-09 -0.0713115
7.75000000000005e-09 -0.0713115
7.75000000000005e-09 -0.0713115
7.76000000000075e-09 -0.0713115
7.76000000000075e-09 -0.0713115
7.76999999999976e-09 -0.0713115
7.76999999999976e-09 -0.0713115
7.78000000000046e-09 -0.0713115
7.78000000000046e-09 -0.0713115
7.79000000000116e-09 -0.0713115
7.79000000000116e-09 -0.0713115
7.80000000000016e-09 -0.0713115
7.80000000000016e-09 -0.0713115
7.81000000000086e-09 -0.0713115
7.81000000000086e-09 -0.0713115
7.81999999999987e-09 -0.0713115
7.81999999999987e-09 -0.0713115
7.83000000000057e-09 -0.0713115
7.83000000000057e-09 -0.0713115
7.84000000000127e-09 -0.0713115
7.84000000000127e-09 -0.0713115
7.85000000000027e-09 -0.0713115
7.85000000000027e-09 -0.0713115
7.86000000000097e-09 -0.0713115
7.86000000000097e-09 -0.0713115
7.86999999999998e-09 -0.0713115
7.86999999999998e-09 -0.0713115
7.88000000000068e-09 -0.0713115
7.88000000000068e-09 -0.0713115
7.89000000000138e-09 -0.0713115
7.89000000000138e-09 -0.0713115
7.90000000000038e-09 -0.0713115
7.90000000000038e-09 -0.0713115
7.91000000000108e-09 -0.0713115
7.91000000000108e-09 -0.0713115
7.92000000000009e-09 -0.0713115
7.92000000000009e-09 -0.0713115
7.93000000000079e-09 -0.0713115
7.93000000000079e-09 -0.0713115
7.93999999999979e-09 -0.0713115
7.93999999999979e-09 -0.0713115
7.95000000000049e-09 -0.0713115
7.95000000000049e-09 -0.0713115
7.96000000000119e-09 -0.0713115
7.96000000000119e-09 -0.0713115
7.9700000000002e-09 -0.0713115
7.9700000000002e-09 -0.0713115
7.9800000000009e-09 -0.0713115
7.9800000000009e-09 -0.0713115
7.9899999999999e-09 -0.0713115
7.9899999999999e-09 -0.0713115
8.0000000000006e-09 -0.0713115
8.0000000000006e-09 -0.0713115
8.0100000000013e-09 -0.0713115
8.0100000000013e-09 -0.0713115
8.02000000000031e-09 -0.0713115
8.02000000000031e-09 -0.0713115
8.03000000000101e-09 -0.0713115
8.03000000000101e-09 -0.0713115
8.04000000000001e-09 -0.0713115
8.04000000000001e-09 -0.0713115
8.05000000000071e-09 -0.0713115
8.05000000000071e-09 -0.0713115
8.06000000000141e-09 -0.0713115
8.06000000000141e-09 -0.0713115
8.07000000000042e-09 -0.0713115
8.07000000000042e-09 -0.0713115
8.08000000000112e-09 -0.0713115
8.08000000000112e-09 -0.0713115
8.09000000000012e-09 -0.0713115
8.09000000000012e-09 -0.0713115
8.10000000000082e-09 -0.0713115
8.10000000000082e-09 -0.0713115
8.10999999999983e-09 -0.0713115
8.10999999999983e-09 -0.0713115
8.12000000000053e-09 -0.0713115
8.12000000000053e-09 -0.0713115
8.13000000000122e-09 -0.0713115
8.13000000000122e-09 -0.0713115
8.14000000000023e-09 -0.0713115
8.14000000000023e-09 -0.0713115
8.15000000000093e-09 -0.0713115
8.15000000000093e-09 -0.0713115
8.15999999999994e-09 -0.0713115
8.15999999999994e-09 -0.0713115
8.17000000000063e-09 -0.0713115
8.17000000000063e-09 -0.0713115
8.18000000000133e-09 -0.0713115
8.18000000000133e-09 -0.0713115
8.19000000000034e-09 -0.0713115
8.19000000000034e-09 -0.0713115
8.20000000000104e-09 -0.0713115
8.20000000000104e-09 -0.0713115
8.21000000000005e-09 -0.0713115
8.21000000000005e-09 -0.0713115
8.22000000000074e-09 -0.0713115
8.22000000000074e-09 -0.0713115
8.22999999999975e-09 -0.0713115
8.22999999999975e-09 -0.0713115
8.24000000000045e-09 -0.0713115
8.24000000000045e-09 -0.0713115
8.25000000000115e-09 -0.0713115
8.25000000000115e-09 -0.0713115
8.26000000000015e-09 -0.0713115
8.26000000000015e-09 -0.0713115
8.27000000000085e-09 -0.0713115
8.27000000000085e-09 -0.0713115
8.27999999999986e-09 -0.0713115
8.27999999999986e-09 -0.0713115
8.29000000000056e-09 -0.0713115
8.29000000000056e-09 -0.0713115
8.30000000000126e-09 -0.0713115
8.30000000000126e-09 -0.0713115
8.31000000000026e-09 -0.0713115
8.31000000000026e-09 -0.0713115
8.32000000000096e-09 -0.0713115
8.32000000000096e-09 -0.0713115
8.32999999999997e-09 -0.0713115
8.32999999999997e-09 -0.0713115
8.34000000000067e-09 -0.0713115
8.34000000000067e-09 -0.0713115
8.35000000000137e-09 -0.0713115
8.35000000000137e-09 -0.0713115
8.36000000000037e-09 -0.0713115
8.36000000000037e-09 -0.0713115
8.37000000000107e-09 -0.0713115
8.37000000000107e-09 -0.0713115
8.38000000000008e-09 -0.0713115
8.38000000000008e-09 -0.0713115
8.39000000000078e-09 -0.0713115
8.39000000000078e-09 -0.0713115
8.39999999999978e-09 -0.0713115
8.39999999999978e-09 -0.0713115
8.41000000000048e-09 -0.0713115
8.41000000000048e-09 -0.0713115
8.42000000000118e-09 -0.0713115
8.42000000000118e-09 -0.0713115
8.43000000000019e-09 -0.0713115
8.43000000000019e-09 -0.0713115
8.44000000000089e-09 -0.0713115
8.44000000000089e-09 -0.0713115
8.44999999999989e-09 -0.0713115
8.44999999999989e-09 -0.0713115
8.46000000000059e-09 -0.0713115
8.46000000000059e-09 -0.0713115
8.47000000000129e-09 -0.0713115
8.47000000000129e-09 -0.0713115
8.4800000000003e-09 -0.0713115
8.4800000000003e-09 -0.0713115
8.490000000001e-09 -0.0713115
8.490000000001e-09 -0.0713115
8.5e-09 -0.0713115
8.5e-09 -0.0713115
8.5100000000007e-09 -0.0713115
8.5100000000007e-09 -0.0713115
8.5200000000014e-09 -0.0713115
8.5200000000014e-09 -0.0713115
8.53000000000041e-09 -0.0713115
8.53000000000041e-09 -0.0713115
8.54000000000111e-09 -0.0713115
8.54000000000111e-09 -0.0713115
8.55000000000011e-09 -0.0713115
8.55000000000011e-09 -0.0713115
8.56000000000081e-09 -0.0713115
8.56000000000081e-09 -0.0713115
8.56999999999982e-09 -0.0713115
8.56999999999982e-09 -0.0713115
8.58000000000052e-09 -0.0713115
8.58000000000052e-09 -0.0713115
8.59000000000122e-09 -0.0713115
8.59000000000122e-09 -0.0713115
8.60000000000022e-09 -0.0713115
8.60000000000022e-09 -0.0713115
8.61000000000092e-09 -0.0713115
8.61000000000092e-09 -0.0713115
8.61999999999993e-09 -0.0713115
8.61999999999993e-09 -0.0713115
8.63000000000063e-09 -0.0713115
8.63000000000063e-09 -0.0713115
8.64000000000133e-09 -0.0713115
8.64000000000133e-09 -0.0713115
8.65000000000033e-09 -0.0713115
8.65000000000033e-09 -0.0713115
8.66000000000103e-09 -0.0713115
8.66000000000103e-09 -0.0713115
8.67000000000004e-09 -0.0713115
8.67000000000004e-09 -0.0713115
8.68000000000074e-09 -0.0713115
8.68000000000074e-09 -0.0713115
8.69000000000144e-09 -0.0713115
8.69000000000144e-09 -0.0713115
8.70000000000044e-09 -0.0713115
8.70000000000044e-09 -0.0713115
8.71000000000114e-09 -0.0713115
8.71000000000114e-09 -0.0713115
8.72000000000015e-09 -0.0713115
8.72000000000015e-09 -0.0713115
8.73000000000085e-09 -0.0713115
8.73000000000085e-09 -0.0713115
8.73999999999985e-09 -0.0713115
8.73999999999985e-09 -0.0713115
8.75000000000055e-09 -0.0713115
8.75000000000055e-09 -0.0713115
8.76000000000125e-09 -0.0713115
8.76000000000125e-09 -0.0713115
8.77000000000026e-09 -0.0713115
8.77000000000026e-09 -0.0713115
8.78000000000096e-09 -0.0713115
8.78000000000096e-09 -0.0713115
8.78999999999996e-09 -0.0713115
8.78999999999996e-09 -0.0713115
8.80000000000066e-09 -0.0713115
8.80000000000066e-09 -0.0713115
8.81000000000136e-09 -0.0713115
8.81000000000136e-09 -0.0713115
8.82000000000037e-09 -0.0713115
8.82000000000037e-09 -0.0713115
8.83000000000107e-09 -0.0713115
8.83000000000107e-09 -0.0713115
8.84000000000007e-09 -0.0713115
8.84000000000007e-09 -0.0713115
8.85000000000077e-09 -0.0713115
8.85000000000077e-09 -0.0713115
8.85999999999978e-09 -0.0713115
8.85999999999978e-09 -0.0713115
8.87000000000048e-09 -0.0713115
8.87000000000048e-09 -0.0713115
8.88000000000118e-09 -0.0713115
8.88000000000118e-09 -0.0713115
8.89000000000018e-09 -0.0713115
8.89000000000018e-09 -0.0713115
8.90000000000088e-09 -0.0713115
8.90000000000088e-09 -0.0713115
8.90999999999989e-09 -0.0713115
8.90999999999989e-09 -0.0713115
8.92000000000059e-09 -0.0713115
8.92000000000059e-09 -0.0713115
8.93000000000129e-09 -0.0713115
8.93000000000129e-09 -0.0713115
8.94000000000029e-09 -0.0713115
8.94000000000029e-09 -0.0713115
8.95000000000099e-09 -0.0713115
8.95000000000099e-09 -0.0713115
8.96e-09 -0.0713115
8.96e-09 -0.0713115
8.9700000000007e-09 -0.0713115
8.9700000000007e-09 -0.0713115
8.98000000000139e-09 -0.0713115
8.98000000000139e-09 -0.0713115
8.9900000000004e-09 -0.0713115
8.9900000000004e-09 -0.0713115
9.0000000000011e-09 -0.0713115
9.0000000000011e-09 -0.0713115
9.01000000000011e-09 -0.0713115
9.01000000000011e-09 -0.0713115
9.0200000000008e-09 -0.0713115
9.0200000000008e-09 -0.0713115
9.02999999999981e-09 -0.0713115
9.02999999999981e-09 -0.0713115
9.04000000000051e-09 -0.0713115
9.04000000000051e-09 -0.0713115
9.05000000000121e-09 -0.0713115
9.05000000000121e-09 -0.0713115
9.06000000000021e-09 -0.0713115
9.06000000000021e-09 -0.0713115
9.07000000000091e-09 -0.0713115
9.07000000000091e-09 -0.0713115
9.07999999999992e-09 -0.0713115
9.07999999999992e-09 -0.0713115
9.09000000000062e-09 -0.0713115
9.09000000000062e-09 -0.0713115
9.10000000000132e-09 -0.0713115
9.10000000000132e-09 -0.0713115
9.11000000000032e-09 -0.0713115
9.11000000000032e-09 -0.0713115
9.12000000000102e-09 -0.0713115
9.12000000000102e-09 -0.0713115
9.13000000000003e-09 -0.0713115
9.13000000000003e-09 -0.0713115
9.14000000000073e-09 -0.0713115
9.14000000000073e-09 -0.0713115
9.15000000000143e-09 -0.0713115
9.15000000000143e-09 -0.0713115
9.16000000000043e-09 -0.0713115
9.16000000000043e-09 -0.0713115
9.17000000000113e-09 -0.0713115
9.17000000000113e-09 -0.0713115
9.18000000000014e-09 -0.0713115
9.18000000000014e-09 -0.0713115
9.19000000000084e-09 -0.0713115
9.19000000000084e-09 -0.0713115
9.19999999999984e-09 -0.0713115
9.19999999999984e-09 -0.0713115
9.21000000000054e-09 -0.0713115
9.21000000000054e-09 -0.0713115
9.22000000000124e-09 -0.0713115
9.22000000000124e-09 -0.0713115
9.23000000000025e-09 -0.0713115
9.23000000000025e-09 -0.0713115
9.24000000000095e-09 -0.0713115
9.24000000000095e-09 -0.0713115
9.24999999999995e-09 -0.0713115
9.24999999999995e-09 -0.0713115
9.26000000000065e-09 -0.0713115
9.26000000000065e-09 -0.0713115
9.27000000000135e-09 -0.0713115
9.27000000000135e-09 -0.0713115
9.28000000000036e-09 -0.0713115
9.28000000000036e-09 -0.0713115
9.29000000000106e-09 -0.0713115
9.29000000000106e-09 -0.0713115
9.30000000000006e-09 -0.0713115
9.30000000000006e-09 -0.0713115
9.31000000000076e-09 -0.0713115
9.31000000000076e-09 -0.0713115
9.31999999999977e-09 -0.0713115
9.31999999999977e-09 -0.0713115
9.33000000000047e-09 -0.0713115
9.33000000000047e-09 -0.0713115
9.34000000000117e-09 -0.0713115
9.34000000000117e-09 -0.0713115
9.35000000000017e-09 -0.0713115
9.35000000000017e-09 -0.0713115
9.36000000000087e-09 -0.0713115
9.36000000000087e-09 -0.0713115
9.36999999999988e-09 -0.0713115
9.36999999999988e-09 -0.0713115
9.38000000000058e-09 -0.0713115
9.38000000000058e-09 -0.0713115
9.39000000000128e-09 -0.0713115
9.39000000000128e-09 -0.0713115
9.40000000000028e-09 -0.0713115
9.40000000000028e-09 -0.0713115
9.41000000000098e-09 -0.0713115
9.41000000000098e-09 -0.0713115
9.41999999999999e-09 -0.0713115
9.41999999999999e-09 -0.0713115
9.43000000000069e-09 -0.0713115
9.43000000000069e-09 -0.0713115
9.44000000000139e-09 -0.0713115
9.44000000000139e-09 -0.0713115
9.45000000000039e-09 -0.0713115
9.45000000000039e-09 -0.0713115
9.46000000000109e-09 -0.0713115
9.46000000000109e-09 -0.0713115
9.4700000000001e-09 -0.0713115
9.4700000000001e-09 -0.0713115
9.4800000000008e-09 -0.0713115
9.4800000000008e-09 -0.0713115
9.4899999999998e-09 -0.0713115
9.4899999999998e-09 -0.0713115
9.5000000000005e-09 -0.0713115
9.5000000000005e-09 -0.0713115
9.5100000000012e-09 -0.0713115
9.5100000000012e-09 -0.0713115
9.52000000000021e-09 -0.0713115
9.52000000000021e-09 -0.0713115
9.53000000000091e-09 -0.0713115
9.53000000000091e-09 -0.0713115
9.53999999999991e-09 -0.0713115
9.53999999999991e-09 -0.0713115
9.55000000000061e-09 -0.0713115
9.55000000000061e-09 -0.0713115
9.56000000000131e-09 -0.0713115
9.56000000000131e-09 -0.0713115
9.57000000000032e-09 -0.0713115
9.57000000000032e-09 -0.0713115
9.58000000000102e-09 -0.0713115
9.58000000000102e-09 -0.0713115
9.59000000000002e-09 -0.0713115
9.59000000000002e-09 -0.0713115
9.60000000000072e-09 -0.0713115
9.60000000000072e-09 -0.0713115
9.61000000000142e-09 -0.0713115
9.61000000000142e-09 -0.0713115
9.62000000000043e-09 -0.0713115
9.62000000000043e-09 -0.0713115
9.63000000000113e-09 -0.0713115
9.63000000000113e-09 -0.0713115
9.64000000000013e-09 -0.0713115
9.64000000000013e-09 -0.0713115
9.65000000000083e-09 -0.0713115
9.65000000000083e-09 -0.0713115
9.65999999999984e-09 -0.0713115
9.65999999999984e-09 -0.0713115
9.67000000000054e-09 -0.0713115
9.67000000000054e-09 -0.0713115
9.68000000000124e-09 -0.0713115
9.68000000000124e-09 -0.0713115
9.69000000000024e-09 -0.0713115
9.69000000000024e-09 -0.0713115
9.70000000000094e-09 -0.0713115
9.70000000000094e-09 -0.0713115
9.70999999999995e-09 -0.0713115
9.70999999999995e-09 -0.0713115
9.72000000000065e-09 -0.0713115
9.72000000000065e-09 -0.0713115
9.73000000000135e-09 -0.0713115
9.73000000000135e-09 -0.0713115
9.74000000000035e-09 -0.0713115
9.74000000000035e-09 -0.0713115
9.75000000000105e-09 -0.0713115
9.75000000000105e-09 -0.0713115
9.76000000000006e-09 -0.0713115
9.76000000000006e-09 -0.0713115
9.77000000000076e-09 -0.0713115
9.77000000000076e-09 -0.0713115
9.77999999999976e-09 -0.0713115
9.77999999999976e-09 -0.0713115
9.79000000000046e-09 -0.0713115
9.79000000000046e-09 -0.0713115
9.80000000000116e-09 -0.0713115
9.80000000000116e-09 -0.0713115
9.81000000000017e-09 -0.0713115
9.81000000000017e-09 -0.0713115
9.82000000000086e-09 -0.0713115
9.82000000000086e-09 -0.0713115
9.82999999999987e-09 -0.0713115
9.82999999999987e-09 -0.0713115
9.84000000000057e-09 -0.0713115
9.84000000000057e-09 -0.0713115
9.85000000000127e-09 -0.0713115
9.85000000000127e-09 -0.0713115
9.86000000000027e-09 -0.0713115
9.86000000000027e-09 -0.0713115
9.87000000000097e-09 -0.0713115
9.87000000000097e-09 -0.0713115
9.87999999999998e-09 -0.0713115
9.87999999999998e-09 -0.0713115
9.89000000000068e-09 -0.0713115
9.89000000000068e-09 -0.0713115
9.90000000000138e-09 -0.0713115
9.90000000000138e-09 -0.0713115
9.91000000000038e-09 -0.0713115
9.91000000000038e-09 -0.0713115
9.92000000000108e-09 -0.0713115
9.92000000000108e-09 -0.0713115
9.93000000000009e-09 -0.0713115
9.93000000000009e-09 -0.0713115
9.94000000000079e-09 -0.0713115
9.94000000000079e-09 -0.0713115
9.94999999999979e-09 -0.0713115
9.94999999999979e-09 -0.0713115
9.96000000000049e-09 -0.0713115
9.96000000000049e-09 -0.0713115
9.97000000000119e-09 -0.0713115
9.97000000000119e-09 -0.0713115
9.9800000000002e-09 -0.0713115
9.9800000000002e-09 -0.0713115
9.9900000000009e-09 -0.0713115
9.9900000000009e-09 -0.0713023
9.9900000000009e-09 -0.071253
9.9900000000009e-09 -0.071206
9.9999999999999e-09 -0.0711625
9.9999999999999e-09 -0.0711155
9.9999999999999e-09 -0.0710769
9.9999999999999e-09 -0.0710641
9.9999999999999e-09 -0.0710847
9.9999999999999e-09 -0.0711057


==> figures/Transitiondatamos/group_56_segment_973.txt <==
time vOut
0 -0.0436618
0 -0.0436665
1.00000000006996e-11 -0.0436518
1.00000000006996e-11 -0.0436322
1.9999999999705e-11 -0.0436126
1.9999999999705e-11 -0.0435915
3.00000000004046e-11 -0.043572
3.00000000004046e-11 -0.0435532
3.99999999994101e-11 -0.0435376
3.99999999994101e-11 -0.0435246
5.00000000001096e-11 -0.043516
5.00000000001096e-11 -0.043511
6.00000000008092e-11 -0.043511
6.00000000008092e-11 -0.0435153
6.99999999998147e-11 -0.0435248
6.99999999998147e-11 -0.0435389
8.00000000005142e-11 -0.0435583
8.00000000005142e-11 -0.0435824
8.99999999995197e-11 -0.0436116
8.99999999995197e-11 -0.0436453
1.00000000000219e-10 -0.0436841
1.00000000000219e-10 -0.0437272
1.09999999999225e-10 -0.0437751
1.09999999999225e-10 -0.0438272
1.19999999999924e-10 -0.0438837
1.19999999999924e-10 -0.0439442
1.30000000000624e-10 -0.0440089
1.30000000000624e-10 -0.0440773
1.39999999999629e-10 -0.0441495
1.39999999999629e-10 -0.0442253
1.50000000000329e-10 -0.0443047
1.50000000000329e-10 -0.0443873
1.59999999999334e-10 -0.0444731
1.59999999999334e-10 -0.0445621
1.70000000000034e-10 -0.044654
1.70000000000034e-10 -0.0447487
1.80000000000734e-10 -0.0448462
1.80000000000734e-10 -0.0449463
1.89999999999739e-10 -0.0450489
1.89999999999739e-10 -0.045154
2.00000000000439e-10 -0.0452613
2.00000000000439e-10 -0.0453707
2.09999999999444e-10 -0.0454823
2.09999999999444e-10 -0.0455959
2.20000000000144e-10 -0.0457113
2.20000000000144e-10 -0.0458286
2.29999999999149e-10 -0.0459476
2.29999999999149e-10 -0.0460682
2.39999999999849e-10 -0.0461904
2.39999999999849e-10 -0.046314
2.50000000000548e-10 -0.046439
2.50000000000548e-10 -0.0465654
2.59999999999554e-10 -0.0466929
2.59999999999554e-10 -0.0468217
2.70000000000253e-10 -0.0469515
2.70000000000253e-10 -0.0470824
2.79999999999259e-10 -0.0472142
2.79999999999259e-10 -0.0473469
2.89999999999958e-10 -0.0474804
2.89999999999958e-10 -0.0476147
3.00000000000658e-10 -0.0477497
3.00000000000658e-10 -0.0478854
3.09999999999663e-10 -0.0480217
3.09999999999663e-10 -0.0481585
3.20000000000363e-10 -0.0482958
3.20000000000363e-10 -0.0484336
3.29999999999368e-10 -0.0485718
3.29999999999368e-10 -0.0487103
3.40000000000068e-10 -0.0488491
3.40000000000068e-10 -0.0489881
3.50000000000767e-10 -0.0491274
3.50000000000767e-10 -0.0492668
3.59999999999773e-10 -0.0494064
3.59999999999773e-10 -0.0495461
3.70000000000472e-10 -0.0496857
3.70000000000472e-10 -0.0498255
3.79999999999478e-10 -0.0499651
3.79999999999478e-10 -0.0501048
3.90000000000178e-10 -0.0502443
3.90000000000178e-10 -0.0503837
3.99999999999183e-10 -0.0505229
3.99999999999183e-10 -0.050662
4.09999999999883e-10 -0.0508008
4.09999999999883e-10 -0.0509394
4.20000000000582e-10 -0.0510777
4.20000000000582e-10 -0.0512157
4.29999999999588e-10 -0.0513533
4.29999999999588e-10 -0.0514907
4.40000000000287e-10 -0.0516276
4.40000000000287e-10 -0.0517641
4.49999999999293e-10 -0.0519002
4.49999999999293e-10 -0.0520358
4.59999999999992e-10 -0.052171
4.59999999999992e-10 -0.0523057
4.70000000000692e-10 -0.0524399
4.70000000000692e-10 -0.0525735
4.79999999999697e-10 -0.0527066
4.79999999999697e-10 -0.0528392
4.90000000000397e-10 -0.0529711
4.90000000000397e-10 -0.0531025
4.99999999999402e-10 -0.0532333
4.99999999999402e-10 -0.0533634
5.10000000000102e-10 -0.0534929
5.10000000000102e-10 -0.0536217
5.20000000000801e-10 -0.0537499
5.20000000000801e-10 -0.0538774
5.29999999999807e-10 -0.0540042
5.29999999999807e-10 -0.0541303
5.40000000000506e-10 -0.0542557
5.40000000000506e-10 -0.0543804
5.49999999999512e-10 -0.0545044
5.49999999999512e-10 -0.0546276
5.60000000000211e-10 -0.0547501
5.60000000000211e-10 -0.0548719
5.69999999999217e-10 -0.0549929
5.69999999999217e-10 -0.0551131
5.79999999999917e-10 -0.0552325
5.79999999999917e-10 -0.0553512
5.90000000000616e-10 -0.0554691
5.90000000000616e-10 -0.0555862
5.99999999999622e-10 -0.0557026
5.99999999999622e-10 -0.0558181
6.10000000000321e-10 -0.0559328
6.10000000000321e-10 -0.0560468
6.19999999999327e-10 -0.0561599
6.19999999999327e-10 -0.0562723
6.30000000000026e-10 -0.0563838
6.30000000000026e-10 -0.0564945
6.40000000000726e-10 -0.0566045
6.40000000000726e-10 -0.0567136
6.49999999999731e-10 -0.0568219
6.49999999999731e-10 -0.0569294
6.60000000000431e-10 -0.0570361
6.60000000000431e-10 -0.057142
6.69999999999436e-10 -0.0572471
6.69999999999436e-10 -0.0573514
6.80000000000136e-10 -0.0574549
6.80000000000136e-10 -0.0575575
6.89999999999141e-10 -0.0576594
6.89999999999141e-10 -0.0577605
6.99999999999841e-10 -0.0578608
6.99999999999841e-10 -0.0579603
7.1000000000054e-10 -0.058059
7.1000000000054e-10 -0.0581569
7.19999999999546e-10 -0.0582541
7.19999999999546e-10 -0.0583504
7.30000000000245e-10 -0.058446
7.30000000000245e-10 -0.0585408
7.39999999999251e-10 -0.0586349
7.39999999999251e-10 -0.0587282
7.4999999999995e-10 -0.0588207
7.4999999999995e-10 -0.0589125
7.6000000000065e-10 -0.0590035
7.6000000000065e-10 -0.0590938
7.69999999999656e-10 -0.0591833
7.69999999999656e-10 -0.0592721
7.80000000000355e-10 -0.0593602
7.80000000000355e-10 -0.0594476
7.89999999999361e-10 -0.0595342
7.89999999999361e-10 -0.0596201
8.0000000000006e-10 -0.0597053
8.0000000000006e-10 -0.0597899
8.1000000000076e-10 -0.0598737
8.1000000000076e-10 -0.0599568
8.19999999999765e-10 -0.0600392
8.19999999999765e-10 -0.060121
8.30000000000465e-10 -0.0602021
8.30000000000465e-10 -0.0602825
8.3999999999947e-10 -0.0603623
8.3999999999947e-10 -0.0604414
8.5000000000017e-10 -0.0605199
8.5000000000017e-10 -0.0605977
8.59999999999175e-10 -0.0606749
8.59999999999175e-10 -0.0607515
8.69999999999875e-10 -0.0608274
8.69999999999875e-10 -0.0609028
8.80000000000574e-10 -0.0609775
8.80000000000574e-10 -0.0610516
8.8999999999958e-10 -0.0611251
8.8999999999958e-10 -0.0611981
9.00000000000279e-10 -0.0612704
9.00000000000279e-10 -0.0613422
9.09999999999285e-10 -0.0614134
9.09999999999285e-10 -0.0614841
9.19999999999984e-10 -0.0615542
9.19999999999984e-10 -0.0616237
9.30000000000684e-10 -0.0616927
9.30000000000684e-10 -0.0617612
9.39999999999689e-10 -0.0618291
9.39999999999689e-10 -0.0618965
9.50000000000389e-10 -0.0619634
9.50000000000389e-10 -0.0620297
9.59999999999394e-10 -0.0620956
9.59999999999394e-10 -0.0621609
9.70000000000094e-10 -0.0622258
9.70000000000094e-10 -0.0622902
9.80000000000794e-10 -0.0623541
9.80000000000794e-10 -0.0624175
9.89999999999799e-10 -0.0624805
9.89999999999799e-10 -0.0625429
1.0000000000005e-09 -0.062605
1.0000000000005e-09 -0.0626666
1.0099999999995e-09 -0.0627277
1.0099999999995e-09 -0.0627884
1.0200000000002e-09 -0.0628486
1.0200000000002e-09 -0.0629084
1.02999999999921e-09 -0.0629678
1.02999999999921e-09 -0.0630268
1.03999999999991e-09 -0.0630854
1.03999999999991e-09 -0.0631435
1.05000000000061e-09 -0.0632013
1.05000000000061e-09 -0.0632586
1.05999999999961e-09 -0.0633156
1.05999999999961e-09 -0.0633721
1.07000000000031e-09 -0.0634283
1.07000000000031e-09 -0.0634841
1.07999999999932e-09 -0.0635395
1.07999999999932e-09 -0.0635946
1.09000000000002e-09 -0.0636493
1.09000000000002e-09 -0.0637036
1.10000000000072e-09 -0.0637576
1.10000000000072e-09 -0.0638112
1.10999999999972e-09 -0.0638645
1.10999999999972e-09 -0.0639174
1.12000000000042e-09 -0.06397
1.12000000000042e-09 -0.0640223
1.12999999999943e-09 -0.0640742
1.12999999999943e-09 -0.0641258
1.14000000000013e-09 -0.0641771
1.14000000000013e-09 -0.064228
1.15000000000083e-09 -0.0642787
1.15000000000083e-09 -0.064329
1.15999999999983e-09 -0.064379
1.15999999999983e-09 -0.0644287
1.17000000000053e-09 -0.0644781
1.17000000000053e-09 -0.0645273
1.17999999999954e-09 -0.0645761
1.17999999999954e-09 -0.0646246
1.19000000000024e-09 -0.0646728
1.19000000000024e-09 -0.0647208
1.19999999999924e-09 -0.0647685
1.19999999999924e-09 -0.0648159
1.20999999999994e-09 -0.064863
1.20999999999994e-09 -0.0649098
1.22000000000064e-09 -0.0649564
1.22000000000064e-09 -0.0650027
1.22999999999965e-09 -0.0650487
1.22999999999965e-09 -0.0650945
1.24000000000035e-09 -0.06514
1.24000000000035e-09 -0.0651852
1.24999999999935e-09 -0.0652302
1.24999999999935e-09 -0.0652749
1.26000000000005e-09 -0.0653194
1.26000000000005e-09 -0.0653637
1.27000000000075e-09 -0.0654077
1.27000000000075e-09 -0.0654514
1.27999999999976e-09 -0.0654949
1.27999999999976e-09 -0.0655381
1.29000000000046e-09 -0.0655812
1.29000000000046e-09 -0.0656239
1.29999999999946e-09 -0.0656665
1.29999999999946e-09 -0.0657088
1.31000000000016e-09 -0.0657509
1.31000000000016e-09 -0.0657927
1.31999999999917e-09 -0.0658343
1.31999999999917e-09 -0.0658757
1.32999999999987e-09 -0.0659168
1.32999999999987e-09 -0.0659578
1.34000000000057e-09 -0.0659985
1.34000000000057e-09 -0.0660389
1.34999999999957e-09 -0.0660792
1.34999999999957e-09 -0.0661192
1.36000000000027e-09 -0.0661591
1.36000000000027e-09 -0.0661987
1.36999999999928e-09 -0.0662381
1.36999999999928e-09 -0.0662772
1.37999999999998e-09 -0.0663162
1.37999999999998e-09 -0.0663549
1.39000000000068e-09 -0.0663935
1.39000000000068e-09 -0.0664318
1.39999999999968e-09 -0.0664699
1.39999999999968e-09 -0.0665078
1.41000000000038e-09 -0.0665455
1.41000000000038e-09 -0.0665829
1.41999999999939e-09 -0.0666202
1.41999999999939e-09 -0.0666573
1.43000000000009e-09 -0.0666941
1.43000000000009e-09 -0.0667308
1.44000000000079e-09 -0.0667673
1.44000000000079e-09 -0.0668035
1.44999999999979e-09 -0.0668395
1.44999999999979e-09 -0.0668754
1.46000000000049e-09 -0.066911
1.46000000000049e-09 -0.0669465
1.4699999999995e-09 -0.0669817
1.4699999999995e-09 -0.0670168
1.4800000000002e-09 -0.0670516
1.4800000000002e-09 -0.0670862
1.4899999999992e-09 -0.0671207
1.4899999999992e-09 -0.0671549
1.4999999999999e-09 -0.067189
1.4999999999999e-09 -0.0672228
1.5100000000006e-09 -0.0672565
1.5100000000006e-09 -0.06729
1.51999999999961e-09 -0.0673232
1.51999999999961e-09 -0.0673563
1.53000000000031e-09 -0.0673892
1.53000000000031e-09 -0.0674218
1.53999999999931e-09 -0.0674543
1.53999999999931e-09 -0.0674866
1.55000000000001e-09 -0.0675187
1.55000000000001e-09 -0.0675507
1.56000000000071e-09 -0.0675824
1.56000000000071e-09 -0.0676139
1.56999999999972e-09 -0.0676452
1.56999999999972e-09 -0.0676764
1.58000000000042e-09 -0.0677073
1.58000000000042e-09 -0.0677381
1.58999999999942e-09 -0.0677687
1.58999999999942e-09 -0.0677991
1.60000000000012e-09 -0.0678293
1.60000000000012e-09 -0.0678593
1.61000000000082e-09 -0.0678891
1.61000000000082e-09 -0.0679187
1.61999999999983e-09 -0.0679482
1.61999999999983e-09 -0.0679774
1.63000000000052e-09 -0.0680065
1.63000000000052e-09 -0.0680354
1.63999999999953e-09 -0.0680641
1.63999999999953e-09 -0.0680926
1.65000000000023e-09 -0.068121
1.65000000000023e-09 -0.0681491
1.65999999999924e-09 -0.0681771
1.65999999999924e-09 -0.0682048
1.66999999999993e-09 -0.0682324
1.66999999999993e-09 -0.0682599
1.68000000000063e-09 -0.0682871
1.68000000000063e-09 -0.0683141
1.68999999999964e-09 -0.068341
1.68999999999964e-09 -0.0683677
1.70000000000034e-09 -0.0683942
1.70000000000034e-09 -0.0684205
1.70999999999934e-09 -0.0684467
1.70999999999934e-09 -0.0684726
1.72000000000004e-09 -0.0684984
1.72000000000004e-09 -0.068524
1.73000000000074e-09 -0.0685494
1.73000000000074e-09 -0.0685747
1.73999999999975e-09 -0.0685998
1.73999999999975e-09 -0.0686246
1.75000000000045e-09 -0.0686494
1.75000000000045e-09 -0.0686739
1.75999999999945e-09 -0.0686983
1.75999999999945e-09 -0.0687225
1.77000000000015e-09 -0.0687465
1.77000000000015e-09 -0.0687703
1.77999999999916e-09 -0.068794
1.77999999999916e-09 -0.0688175
1.78999999999986e-09 -0.0688408
1.78999999999986e-09 -0.068864
1.80000000000056e-09 -0.068887
1.80000000000056e-09 -0.0689098
1.80999999999956e-09 -0.0689324
1.80999999999956e-09 -0.0689549
1.82000000000026e-09 -0.0689772
1.82000000000026e-09 -0.0689993
1.82999999999927e-09 -0.0690213
1.82999999999927e-09 -0.0690431
1.83999999999997e-09 -0.0690647
1.83999999999997e-09 -0.0690862
1.85000000000067e-09 -0.0691075
1.85000000000067e-09 -0.0691286
1.85999999999967e-09 -0.0691496
1.85999999999967e-09 -0.0691704
1.87000000000037e-09 -0.0691911
1.87000000000037e-09 -0.0692116
1.87999999999938e-09 -0.0692319
1.87999999999938e-09 -0.0692521
1.89000000000008e-09 -0.0692721
1.89000000000008e-09 -0.0692919
1.90000000000078e-09 -0.0693116
1.90000000000078e-09 -0.0693311
1.90999999999978e-09 -0.0693505
1.90999999999978e-09 -0.0693697
1.92000000000048e-09 -0.0693888
1.92000000000048e-09 -0.0694077
1.92999999999949e-09 -0.0694265
1.92999999999949e-09 -0.0694451
1.94000000000019e-09 -0.0694635
1.94000000000019e-09 -0.0694818
1.94999999999919e-09 -0.0694999
1.94999999999919e-09 -0.0695179
1.95999999999989e-09 -0.0695358
1.95999999999989e-09 -0.0695535
1.97000000000059e-09 -0.069571
1.97000000000059e-09 -0.0695884
1.9799999999996e-09 -0.0696057
1.9799999999996e-09 -0.0696228
1.9900000000003e-09 -0.0696397
1.9900000000003e-09 -0.0696565
1.9999999999993e-09 -0.0696732
1.9999999999993e-09 -0.0696897
2.01e-09 -0.0697061
2.01e-09 -0.0697224
2.0200000000007e-09 -0.0697385
2.0200000000007e-09 -0.0697544
2.02999999999971e-09 -0.0697703
2.02999999999971e-09 -0.069786
2.04000000000041e-09 -0.0698015
2.04000000000041e-09 -0.0698169
2.04999999999941e-09 -0.0698322
2.04999999999941e-09 -0.0698473
2.06000000000011e-09 -0.0698624
2.06000000000011e-09 -0.0698772
2.07000000000081e-09 -0.069892
2.07000000000081e-09 -0.0699066
2.07999999999982e-09 -0.0699211
2.07999999999982e-09 -0.0699354
2.09000000000052e-09 -0.0699496
2.09000000000052e-09 -0.0699637
2.09999999999952e-09 -0.0699777
2.09999999999952e-09 -0.0699916
2.11000000000022e-09 -0.0700053
2.11000000000022e-09 -0.0700189
2.11999999999923e-09 -0.0700323
2.11999999999923e-09 -0.0700457
2.12999999999993e-09 -0.0700589
2.12999999999993e-09 -0.070072
2.14000000000063e-09 -0.070085
2.14000000000063e-09 -0.0700978
2.14999999999963e-09 -0.0701106
2.14999999999963e-09 -0.0701232
2.16000000000033e-09 -0.0701357
2.16000000000033e-09 -0.0701481
2.16999999999934e-09 -0.0701603
2.16999999999934e-09 -0.0701725
2.18000000000004e-09 -0.0701845
2.18000000000004e-09 -0.0701964
2.19000000000074e-09 -0.0702083
2.19000000000074e-09 -0.07022
2.19999999999974e-09 -0.0702316
2.19999999999974e-09 -0.070243
2.21000000000044e-09 -0.0702544
2.21000000000044e-09 -0.0702657
2.21999999999945e-09 -0.0702768
2.21999999999945e-09 -0.0702879
2.23000000000015e-09 -0.0702988
2.23000000000015e-09 -0.0703097
2.23999999999915e-09 -0.0703204
2.23999999999915e-09 -0.070331
2.24999999999985e-09 -0.0703415
2.24999999999985e-09 -0.070352
2.26000000000055e-09 -0.0703623
2.26000000000055e-09 -0.0703725
2.26999999999956e-09 -0.0703826
2.26999999999956e-09 -0.0703927
2.28000000000026e-09 -0.0704026
2.28000000000026e-09 -0.0704124
2.28999999999926e-09 -0.0704221
2.28999999999926e-09 -0.0704318
2.29999999999996e-09 -0.0704413
2.29999999999996e-09 -0.0704508
2.31000000000066e-09 -0.0704601
2.31000000000066e-09 -0.0704694
2.31999999999967e-09 -0.0704785
2.31999999999967e-09 -0.0704876
2.33000000000037e-09 -0.0704966
2.33000000000037e-09 -0.0705055
2.33999999999937e-09 -0.0705143
2.33999999999937e-09 -0.070523
2.35000000000007e-09 -0.0705317
2.35000000000007e-09 -0.0705402
2.36000000000077e-09 -0.0705487
2.36000000000077e-09 -0.070557
2.36999999999978e-09 -0.0705653
2.36999999999978e-09 -0.0705735
2.38000000000048e-09 -0.0705816
2.38000000000048e-09 -0.0705897
2.38999999999948e-09 -0.0705976
2.38999999999948e-09 -0.0706055
2.40000000000018e-09 -0.0706133
2.40000000000018e-09 -0.070621
2.40999999999919e-09 -0.0706287
2.40999999999919e-09 -0.0706362
2.41999999999989e-09 -0.0706437
2.41999999999989e-09 -0.0706511
2.43000000000058e-09 -0.0706584
2.43000000000058e-09 -0.0706657
2.43999999999959e-09 -0.0706729
2.43999999999959e-09 -0.07068
2.45000000000029e-09 -0.070687
2.45000000000029e-09 -0.070694
2.4599999999993e-09 -0.0707009
2.4599999999993e-09 -0.0707077
2.46999999999999e-09 -0.0707144
2.46999999999999e-09 -0.0707211
2.48000000000069e-09 -0.0707277
2.48000000000069e-09 -0.0707342
2.4899999999997e-09 -0.0707407
2.4899999999997e-09 -0.0707471
2.5000000000004e-09 -0.0707534
2.5000000000004e-09 -0.0707597
2.50999999999941e-09 -0.0707659
2.50999999999941e-09 -0.070772
2.5200000000001e-09 -0.0707781
2.5200000000001e-09 -0.0707841
2.5300000000008e-09 -0.07079
2.5300000000008e-09 -0.0707959
2.53999999999981e-09 -0.0708017
2.53999999999981e-09 -0.0708075
2.55000000000051e-09 -0.0708132
2.55000000000051e-09 -0.0708188
2.55999999999951e-09 -0.0708244
2.55999999999951e-09 -0.0708299
2.57000000000021e-09 -0.0708354
2.57000000000021e-09 -0.0708408
2.57999999999922e-09 -0.0708461
2.57999999999922e-09 -0.0708514
2.58999999999992e-09 -0.0708566
2.58999999999992e-09 -0.0708618
2.60000000000062e-09 -0.0708669
2.60000000000062e-09 -0.070872
2.60999999999962e-09 -0.070877
2.60999999999962e-09 -0.0708819
2.62000000000032e-09 -0.0708868
2.62000000000032e-09 -0.0708917
2.62999999999933e-09 -0.0708965
2.62999999999933e-09 -0.0709012
2.64000000000003e-09 -0.0709059
2.64000000000003e-09 -0.0709106
2.65000000000073e-09 -0.0709152
2.65000000000073e-09 -0.0709197
2.65999999999973e-09 -0.0709242
2.65999999999973e-09 -0.0709286
2.67000000000043e-09 -0.070933
2.67000000000043e-09 -0.0709374
2.67999999999944e-09 -0.0709417
2.67999999999944e-09 -0.0709459
2.69000000000014e-09 -0.0709501
2.69000000000014e-09 -0.0709543
2.69999999999914e-09 -0.0709584
2.69999999999914e-09 -0.0709625
2.70999999999984e-09 -0.0709665
2.70999999999984e-09 -0.0709705
2.72000000000054e-09 -0.0709744
2.72000000000054e-09 -0.0709783
2.72999999999955e-09 -0.0709822
2.72999999999955e-09 -0.070986
2.74000000000025e-09 -0.0709898
2.74000000000025e-09 -0.0709935
2.74999999999925e-09 -0.0709972
2.74999999999925e-09 -0.0710008
2.75999999999995e-09 -0.0710044
2.75999999999995e-09 -0.071008
2.77000000000065e-09 -0.0710115
2.77000000000065e-09 -0.071015
2.77999999999966e-09 -0.0710185
2.77999999999966e-09 -0.0710219
2.79000000000036e-09 -0.0710252
2.79000000000036e-09 -0.0710286
2.79999999999936e-09 -0.0710319
2.79999999999936e-09 -0.0710351
2.81000000000006e-09 -0.0710384
2.81000000000006e-09 -0.0710415
2.82000000000076e-09 -0.0710447
2.82000000000076e-09 -0.0710478
2.82999999999977e-09 -0.0710509
2.82999999999977e-09 -0.071054
2.84000000000047e-09 -0.071057
2.84000000000047e-09 -0.0710599
2.84999999999947e-09 -0.0710629
2.84999999999947e-09 -0.0710658
2.86000000000017e-09 -0.0710687
2.86000000000017e-09 -0.0710715
2.86999999999918e-09 -0.0710744
2.86999999999918e-09 -0.0710772
2.87999999999988e-09 -0.0710799
2.87999999999988e-09 -0.0710826
2.89000000000058e-09 -0.0710853
2.89000000000058e-09 -0.071088
2.89999999999958e-09 -0.0710906
2.89999999999958e-09 -0.0710932
2.91000000000028e-09 -0.0710958
2.91000000000028e-09 -0.0710984
2.91999999999929e-09 -0.0711009
2.91999999999929e-09 -0.0711034
2.92999999999999e-09 -0.0711058
2.92999999999999e-09 -0.0711083
2.94000000000069e-09 -0.0711107
2.94000000000069e-09 -0.071113
2.94999999999969e-09 -0.0711154
2.94999999999969e-09 -0.0711177
2.96000000000039e-09 -0.07112
2.96000000000039e-09 -0.0711223
2.9699999999994e-09 -0.0711245
2.9699999999994e-09 -0.0711268
2.9800000000001e-09 -0.0711289
2.9800000000001e-09 -0.0711311
2.9900000000008e-09 -0.0711333
2.9900000000008e-09 -0.0711354
2.9999999999998e-09 -0.0711375
2.9999999999998e-09 -0.0711396
3.0100000000005e-09 -0.0711416
3.0100000000005e-09 -0.0711436
3.01999999999951e-09 -0.0711456
3.01999999999951e-09 -0.0711476
3.03000000000021e-09 -0.0711496
3.03000000000021e-09 -0.0711515
3.03999999999921e-09 -0.0711534
3.03999999999921e-09 -0.0711553
3.04999999999991e-09 -0.0711572
3.04999999999991e-09 -0.071159
3.06000000000061e-09 -0.0711609
3.06000000000061e-09 -0.0711627
3.06999999999962e-09 -0.0711645
3.06999999999962e-09 -0.0711662
3.08000000000032e-09 -0.071168
3.08000000000032e-09 -0.0711697
3.08999999999932e-09 -0.0711714
3.08999999999932e-09 -0.0711731
3.10000000000002e-09 -0.0711747
3.10000000000002e-09 -0.0711764
3.11000000000072e-09 -0.071178
3.11000000000072e-09 -0.0711796
3.11999999999973e-09 -0.0711812
3.11999999999973e-09 -0.0711828
3.13000000000043e-09 -0.0711843
3.13000000000043e-09 -0.0711859
3.13999999999943e-09 -0.0711874
3.13999999999943e-09 -0.0711889
3.15000000000013e-09 -0.0711904
3.15000000000013e-09 -0.0711919
3.16000000000083e-09 -0.0711933
3.16000000000083e-09 -0.0711947
3.16999999999984e-09 -0.0711961
3.16999999999984e-09 -0.0711975
3.18000000000054e-09 -0.0711989
3.18000000000054e-09 -0.0712003
3.18999999999954e-09 -0.0712016
3.18999999999954e-09 -0.071203
3.20000000000024e-09 -0.0712043
3.20000000000024e-09 -0.0712056
3.20999999999925e-09 -0.0712069
3.20999999999925e-09 -0.0712082
3.21999999999995e-09 -0.0712094
3.21999999999995e-09 -0.0712107
3.23000000000065e-09 -0.0712119
3.23000000000065e-09 -0.0712131
3.23999999999965e-09 -0.0712143
3.23999999999965e-09 -0.0712155
3.25000000000035e-09 -0.0712167
3.25000000000035e-09 -0.0712178
3.25999999999936e-09 -0.071219
3.25999999999936e-09 -0.0712201
3.27000000000006e-09 -0.0712212
3.27000000000006e-09 -0.0712224
3.28000000000075e-09 -0.0712234
3.28000000000075e-09 -0.0712245
3.28999999999976e-09 -0.0712256
3.28999999999976e-09 -0.0712267
3.30000000000046e-09 -0.0712277
3.30000000000046e-09 -0.0712287
3.30999999999947e-09 -0.0712297
3.30999999999947e-09 -0.0712308
3.32000000000016e-09 -0.0712317
3.32000000000016e-09 -0.0712327
3.32999999999917e-09 -0.0712337
3.32999999999917e-09 -0.0712347
3.33999999999987e-09 -0.0712356
3.33999999999987e-09 -0.0712365
3.35000000000057e-09 -0.0712375
3.35000000000057e-09 -0.0712384
3.35999999999957e-09 -0.0712393
3.35999999999957e-09 -0.0712402
3.37000000000027e-09 -0.0712411
3.37000000000027e-09 -0.0712419
3.37999999999928e-09 -0.0712428
3.37999999999928e-09 -0.0712437
3.38999999999998e-09 -0.0712445
3.38999999999998e-09 -0.0712453
3.40000000000068e-09 -0.0712462
3.40000000000068e-09 -0.071247
3.40999999999968e-09 -0.0712478
3.40999999999968e-09 -0.0712486
3.42000000000038e-09 -0.0712494
3.42000000000038e-09 -0.0712501
3.42999999999939e-09 -0.0712509
3.42999999999939e-09 -0.0712517
3.44000000000009e-09 -0.0712524
3.44000000000009e-09 -0.0712531
3.45000000000079e-09 -0.0712539
3.45000000000079e-09 -0.0712546
3.45999999999979e-09 -0.0712553
3.45999999999979e-09 -0.071256
3.47000000000049e-09 -0.0712567
3.47000000000049e-09 -0.0712574
3.4799999999995e-09 -0.0712581
3.4799999999995e-09 -0.0712587
3.4900000000002e-09 -0.0712594
3.4900000000002e-09 -0.0712601
3.4999999999992e-09 -0.0712607
3.4999999999992e-09 -0.0712614
3.5099999999999e-09 -0.071262
3.5099999999999e-09 -0.0712626
3.5200000000006e-09 -0.0712632
3.5200000000006e-09 -0.0712638
3.52999999999961e-09 -0.0712644
3.52999999999961e-09 -0.071265
3.54000000000031e-09 -0.0712656
3.54000000000031e-09 -0.0712662
3.54999999999931e-09 -0.0712668
3.54999999999931e-09 -0.0712673
3.56000000000001e-09 -0.0712679
3.56000000000001e-09 -0.0712685
3.57000000000071e-09 -0.071269
3.57000000000071e-09 -0.0712695
3.57999999999972e-09 -0.0712701
3.57999999999972e-09 -0.0712706
3.59000000000042e-09 -0.0712711
3.59000000000042e-09 -0.0712716
3.59999999999942e-09 -0.0712722
3.59999999999942e-09 -0.0712727
3.61000000000012e-09 -0.0712732
3.61000000000012e-09 -0.0712736
3.62000000000082e-09 -0.0712741
3.62000000000082e-09 -0.0712746
3.62999999999983e-09 -0.0712751
3.62999999999983e-09 -0.0712755
3.64000000000053e-09 -0.071276
3.64000000000053e-09 -0.0712765
3.64999999999953e-09 -0.0712769
3.64999999999953e-09 -0.0712774
3.66000000000023e-09 -0.0712778
3.66000000000023e-09 -0.0712782
3.66999999999924e-09 -0.0712787
3.66999999999924e-09 -0.0712791
3.67999999999994e-09 -0.0712795
3.67999999999994e-09 -0.0712799
3.69000000000064e-09 -0.0712803
3.69000000000064e-09 -0.0712807
3.69999999999964e-09 -0.0712811
3.69999999999964e-09 -0.0712815
3.71000000000034e-09 -0.0712819
3.71000000000034e-09 -0.0712823
3.71999999999935e-09 -0.0712827
3.71999999999935e-09 -0.071283
3.73000000000005e-09 -0.0712834
3.73000000000005e-09 -0.0712838
3.74000000000075e-09 -0.0712841
3.74000000000075e-09 -0.0712845
3.74999999999975e-09 -0.0712849
3.74999999999975e-09 -0.0712852
3.76000000000045e-09 -0.0712855
3.76000000000045e-09 -0.0712859
3.76999999999946e-09 -0.0712862
3.76999999999946e-09 -0.0712866
3.78000000000016e-09 -0.0712869
3.78000000000016e-09 -0.0712872
3.78999999999916e-09 -0.0712875
3.78999999999916e-09 -0.0712878
3.79999999999986e-09 -0.0712881
3.79999999999986e-09 -0.0712885
3.81000000000056e-09 -0.0712888
3.81000000000056e-09 -0.0712891
3.81999999999957e-09 -0.0712894
3.81999999999957e-09 -0.0712896
3.83000000000027e-09 -0.0712899
3.83000000000027e-09 -0.0712902
3.83999999999927e-09 -0.0712905
3.83999999999927e-09 -0.0712908
3.84999999999997e-09 -0.0712911
3.84999999999997e-09 -0.0712913
3.86000000000067e-09 -0.0712916
3.86000000000067e-09 -0.0712919
3.86999999999968e-09 -0.0712921
3.86999999999968e-09 -0.0712924
3.88000000000038e-09 -0.0712926
3.88000000000038e-09 -0.0712929
3.88999999999938e-09 -0.0712931
3.88999999999938e-09 -0.0712934
3.90000000000008e-09 -0.0712936
3.90000000000008e-09 -0.0712939
3.91000000000078e-09 -0.0712941
3.91000000000078e-09 -0.0712943
3.91999999999979e-09 -0.0712946
3.91999999999979e-09 -0.0712948
3.93000000000049e-09 -0.071295
3.93000000000049e-09 -0.0712952
3.93999999999949e-09 -0.0712955
3.93999999999949e-09 -0.0712957
3.95000000000019e-09 -0.0712959
3.95000000000019e-09 -0.0712961
3.9599999999992e-09 -0.0712963
3.9599999999992e-09 -0.0712965
3.9699999999999e-09 -0.0712967
3.9699999999999e-09 -0.0712969
3.9800000000006e-09 -0.0712971
3.9800000000006e-09 -0.0712973
3.9899999999996e-09 -0.0712975
3.9899999999996e-09 -0.0712977
4.0000000000003e-09 -0.0712979
4.0000000000003e-09 -0.0712981
4.00999999999931e-09 -0.0712983
4.00999999999931e-09 -0.0712984
4.02000000000001e-09 -0.0712986
4.02000000000001e-09 -0.0712988
4.03000000000071e-09 -0.071299
4.03000000000071e-09 -0.0712992
4.03999999999971e-09 -0.0712993
4.03999999999971e-09 -0.0712995
4.05000000000041e-09 -0.0712997
4.05000000000041e-09 -0.0712998
4.05999999999942e-09 -0.0713
4.05999999999942e-09 -0.0713001
4.07000000000012e-09 -0.0713003
4.07000000000012e-09 -0.0713005
4.08000000000081e-09 -0.0713006
4.08000000000081e-09 -0.0713008
4.08999999999982e-09 -0.0713009
4.08999999999982e-09 -0.0713011
4.10000000000052e-09 -0.0713012
4.10000000000052e-09 -0.0713014
4.10999999999953e-09 -0.0713015
4.10999999999953e-09 -0.0713016
4.12000000000022e-09 -0.0713018
4.12000000000022e-09 -0.0713019
4.12999999999923e-09 -0.071302
4.12999999999923e-09 -0.0713022
4.13999999999993e-09 -0.0713023
4.13999999999993e-09 -0.0713024
4.15000000000063e-09 -0.0713026
4.15000000000063e-09 -0.0713027
4.15999999999963e-09 -0.0713028
4.15999999999963e-09 -0.0713029
4.17000000000033e-09 -0.0713031
4.17000000000033e-09 -0.0713032
4.17999999999934e-09 -0.0713033
4.17999999999934e-09 -0.0713034
4.19000000000004e-09 -0.0713035
4.19000000000004e-09 -0.0713037
4.20000000000074e-09 -0.0713038
4.20000000000074e-09 -0.0713039
4.20999999999974e-09 -0.071304
4.20999999999974e-09 -0.0713041
4.22000000000044e-09 -0.0713042
4.22000000000044e-09 -0.0713043
4.22999999999945e-09 -0.0713044
4.22999999999945e-09 -0.0713045
4.24000000000015e-09 -0.0713046
4.24000000000015e-09 -0.0713047
4.24999999999915e-09 -0.0713048
4.24999999999915e-09 -0.0713049
4.25999999999985e-09 -0.071305
4.25999999999985e-09 -0.0713051
4.27000000000055e-09 -0.0713052
4.27000000000055e-09 -0.0713053
4.27999999999956e-09 -0.0713054
4.27999999999956e-09 -0.0713055
4.29000000000026e-09 -0.0713056
4.29000000000026e-09 -0.0713057
4.29999999999926e-09 -0.0713057
4.29999999999926e-09 -0.0713058
4.30999999999996e-09 -0.0713059
4.30999999999996e-09 -0.071306
4.32000000000066e-09 -0.0713061
4.32000000000066e-09 -0.0713062
4.32999999999967e-09 -0.0713062
4.32999999999967e-09 -0.0713063
4.34000000000037e-09 -0.0713064
4.34000000000037e-09 -0.0713065
4.34999999999937e-09 -0.0713066
4.34999999999937e-09 -0.0713066
4.36000000000007e-09 -0.0713067
4.36000000000007e-09 -0.0713068
4.37000000000077e-09 -0.0713069
4.37000000000077e-09 -0.0713069
4.37999999999978e-09 -0.071307
4.37999999999978e-09 -0.0713071
4.39000000000048e-09 -0.0713071
4.39000000000048e-09 -0.0713072
4.39999999999948e-09 -0.0713073
4.39999999999948e-09 -0.0713073
4.41000000000018e-09 -0.0713074
4.41000000000018e-09 -0.0713075
4.41999999999919e-09 -0.0713075
4.41999999999919e-09 -0.0713076
4.42999999999989e-09 -0.0713076
4.42999999999989e-09 -0.0713077
4.44000000000059e-09 -0.0713078
4.44000000000059e-09 -0.0713078
4.44999999999959e-09 -0.0713079
4.44999999999959e-09 -0.0713079
4.46000000000029e-09 -0.071308
4.46000000000029e-09 -0.0713081
4.4699999999993e-09 -0.0713081
4.4699999999993e-09 -0.0713082
4.48e-09 -0.0713082
4.48e-09 -0.0713083
4.4900000000007e-09 -0.0713083
4.4900000000007e-09 -0.0713084
4.4999999999997e-09 -0.0713084
4.4999999999997e-09 -0.0713085
4.5100000000004e-09 -0.0713085
4.5100000000004e-09 -0.0713086
4.51999999999941e-09 -0.0713086
4.51999999999941e-09 -0.0713087
4.53000000000011e-09 -0.0713087
4.53000000000011e-09 -0.0713088
4.54000000000081e-09 -0.0713088
4.54000000000081e-09 -0.0713088
4.54999999999981e-09 -0.0713089
4.54999999999981e-09 -0.0713089
4.56000000000051e-09 -0.071309
4.56000000000051e-09 -0.071309
4.56999999999952e-09 -0.0713091
4.56999999999952e-09 -0.0713091
4.58000000000022e-09 -0.0713091
4.58000000000022e-09 -0.0713092
4.58999999999922e-09 -0.0713092
4.58999999999922e-09 -0.0713093
4.59999999999992e-09 -0.0713093
4.59999999999992e-09 -0.0713093
4.61000000000062e-09 -0.0713094
4.61000000000062e-09 -0.0713094
4.61999999999963e-09 -0.0713095
4.61999999999963e-09 -0.0713095
4.63000000000033e-09 -0.0713095
4.63000000000033e-09 -0.0713096
4.63999999999933e-09 -0.0713096
4.63999999999933e-09 -0.0713096
4.65000000000003e-09 -0.0713097
4.65000000000003e-09 -0.0713097
4.66000000000073e-09 -0.0713097
4.66000000000073e-09 -0.0713098
4.66999999999974e-09 -0.0713098
4.66999999999974e-09 -0.0713098
4.68000000000044e-09 -0.0713099
4.68000000000044e-09 -0.0713099
4.68999999999944e-09 -0.0713099
4.68999999999944e-09 -0.0713099
4.70000000000014e-09 -0.07131
4.70000000000014e-09 -0.07131
4.70999999999915e-09 -0.07131
4.70999999999915e-09 -0.0713101
4.71999999999985e-09 -0.0713101
4.71999999999985e-09 -0.0713101
4.73000000000055e-09 -0.0713101
4.73000000000055e-09 -0.0713102
4.73999999999955e-09 -0.0713102
4.73999999999955e-09 -0.0713102
4.75000000000025e-09 -0.0713102
4.75000000000025e-09 -0.0713103
4.75999999999926e-09 -0.0713103
4.75999999999926e-09 -0.0713103
4.76999999999996e-09 -0.0713103
4.76999999999996e-09 -0.0713104
4.78000000000066e-09 -0.0713104
4.78000000000066e-09 -0.0713104
4.78999999999966e-09 -0.0713104
4.78999999999966e-09 -0.0713104
4.80000000000036e-09 -0.0713105
4.80000000000036e-09 -0.0713105
4.80999999999937e-09 -0.0713105
4.80999999999937e-09 -0.0713105
4.82000000000007e-09 -0.0713106
4.82000000000007e-09 -0.0713106
4.83000000000077e-09 -0.0713106
4.83000000000077e-09 -0.0713106
4.83999999999977e-09 -0.0713106
4.83999999999977e-09 -0.0713106
4.85000000000047e-09 -0.0713107
4.85000000000047e-09 -0.0713107
4.85999999999948e-09 -0.0713107
4.85999999999948e-09 -0.0713107
4.87000000000018e-09 -0.0713107
4.87000000000018e-09 -0.0713108
4.87999999999918e-09 -0.0713108
4.87999999999918e-09 -0.0713108
4.88999999999988e-09 -0.0713108
4.88999999999988e-09 -0.0713108
4.90000000000058e-09 -0.0713108
4.90000000000058e-09 -0.0713109
4.90999999999959e-09 -0.0713109
4.90999999999959e-09 -0.0713109
4.92000000000028e-09 -0.0713109
4.92000000000028e-09 -0.0713109
4.92999999999929e-09 -0.0713109
4.92999999999929e-09 -0.0713109
4.93999999999999e-09 -0.071311
4.93999999999999e-09 -0.071311
4.95000000000069e-09 -0.071311
4.95000000000069e-09 -0.071311
4.9599999999997e-09 -0.071311
4.9599999999997e-09 -0.071311
4.97000000000039e-09 -0.071311
4.97000000000039e-09 -0.0713111
4.9799999999994e-09 -0.0713111
4.9799999999994e-09 -0.0713111
4.9900000000001e-09 -0.0713111
4.9900000000001e-09 -0.0713111
5.0000000000008e-09 -0.0713111
5.0000000000008e-09 -0.0713111
5.0099999999998e-09 -0.0713111
5.0099999999998e-09 -0.0713111
5.0200000000005e-09 -0.0713112
5.0200000000005e-09 -0.0713112
5.02999999999951e-09 -0.0713112
5.02999999999951e-09 -0.0713112
5.04000000000021e-09 -0.0713112
5.04000000000021e-09 -0.0713112
5.04999999999921e-09 -0.0713112
5.04999999999921e-09 -0.0713112
5.05999999999991e-09 -0.0713112
5.05999999999991e-09 -0.0713112
5.07000000000061e-09 -0.0713113
5.07000000000061e-09 -0.0713113
5.07999999999962e-09 -0.0713113
5.07999999999962e-09 -0.0713113
5.09000000000032e-09 -0.0713113
5.09000000000032e-09 -0.0713113
5.09999999999932e-09 -0.0713113
5.09999999999932e-09 -0.0713113
5.11000000000002e-09 -0.0713113
5.11000000000002e-09 -0.0713113
5.12000000000072e-09 -0.0713113
5.12000000000072e-09 -0.0713113
5.12999999999973e-09 -0.0713114
5.12999999999973e-09 -0.0713114
5.14000000000043e-09 -0.0713114
5.14000000000043e-09 -0.0713114
5.14999999999943e-09 -0.0713114
5.14999999999943e-09 -0.0713114
5.16000000000013e-09 -0.0713114
5.16000000000013e-09 -0.0713114
5.16999999999914e-09 -0.0713114
5.16999999999914e-09 -0.0713114
5.17999999999984e-09 -0.0713114
5.17999999999984e-09 -0.0713114
5.19000000000054e-09 -0.0713114
5.19000000000054e-09 -0.0713114
5.19999999999954e-09 -0.0713114
5.19999999999954e-09 -0.0713115
5.21000000000024e-09 -0.0713115
5.21000000000024e-09 -0.0713115
5.21999999999925e-09 -0.0713115
5.21999999999925e-09 -0.0713115
5.22999999999995e-09 -0.0713115
5.22999999999995e-09 -0.0713115
5.24000000000065e-09 -0.0713115
5.24000000000065e-09 -0.0713115
5.24999999999965e-09 -0.0713115
5.24999999999965e-09 -0.0713115
5.26000000000035e-09 -0.0713115
5.26000000000035e-09 -0.0713115
5.26999999999936e-09 -0.0713115
5.26999999999936e-09 -0.0713115
5.28000000000006e-09 -0.0713115
5.28000000000006e-09 -0.0713115
5.29000000000076e-09 -0.0713115
5.29000000000076e-09 -0.0713115
5.29999999999976e-09 -0.0713115
5.29999999999976e-09 -0.0713115
5.31000000000046e-09 -0.0713116
5.31000000000046e-09 -0.0713116
5.31999999999947e-09 -0.0713116
5.31999999999947e-09 -0.0713116
5.33000000000017e-09 -0.0713116
5.33000000000017e-09 -0.0713116
5.33999999999917e-09 -0.0713116
5.33999999999917e-09 -0.0713116
5.34999999999987e-09 -0.0713116
5.34999999999987e-09 -0.0713116
5.36000000000057e-09 -0.0713116
5.36000000000057e-09 -0.0713116
5.36999999999958e-09 -0.0713116
5.36999999999958e-09 -0.0713116
5.38000000000028e-09 -0.0713116
5.38000000000028e-09 -0.0713116
5.38999999999928e-09 -0.0713116
5.38999999999928e-09 -0.0713116
5.39999999999998e-09 -0.0713116
5.39999999999998e-09 -0.0713116
5.41000000000068e-09 -0.0713116
5.41000000000068e-09 -0.0713116
5.41999999999969e-09 -0.0713116
5.41999999999969e-09 -0.0713116
5.43000000000039e-09 -0.0713116
5.43000000000039e-09 -0.0713116
5.43999999999939e-09 -0.0713116
5.43999999999939e-09 -0.0713116
5.45000000000009e-09 -0.0713116
5.45000000000009e-09 -0.0713116
5.46000000000079e-09 -0.0713116
5.46000000000079e-09 -0.0713116
5.4699999999998e-09 -0.0713116
5.4699999999998e-09 -0.0713116
5.4800000000005e-09 -0.0713116
5.4800000000005e-09 -0.0713116
5.4899999999995e-09 -0.0713116
5.4899999999995e-09 -0.0713117
5.5000000000002e-09 -0.0713117
5.5000000000002e-09 -0.0713117
5.50999999999921e-09 -0.0713117
5.50999999999921e-09 -0.0713117
5.51999999999991e-09 -0.0713117
5.51999999999991e-09 -0.0713117
5.53000000000061e-09 -0.0713117
5.53000000000061e-09 -0.0713117
5.53999999999961e-09 -0.0713117
5.53999999999961e-09 -0.0713117
5.55000000000031e-09 -0.0713117
5.55000000000031e-09 -0.0713117
5.55999999999932e-09 -0.0713117
5.55999999999932e-09 -0.0713117
5.57000000000002e-09 -0.0713117
5.57000000000002e-09 -0.0713117
5.58000000000072e-09 -0.0713117
5.58000000000072e-09 -0.0713117
5.58999999999972e-09 -0.0713117
5.58999999999972e-09 -0.0713117
5.60000000000042e-09 -0.0713117
5.60000000000042e-09 -0.0713117
5.60999999999943e-09 -0.0713117
5.60999999999943e-09 -0.0713117
5.62000000000013e-09 -0.0713117
5.62000000000013e-09 -0.0713117
5.63000000000083e-09 -0.0713117
5.63000000000083e-09 -0.0713117
5.63999999999983e-09 -0.0713117
5.63999999999983e-09 -0.0713117
5.65000000000053e-09 -0.0713117
5.65000000000053e-09 -0.0713117
5.65999999999954e-09 -0.0713117
5.65999999999954e-09 -0.0713117
5.67000000000024e-09 -0.0713117
5.67000000000024e-09 -0.0713117
5.67999999999924e-09 -0.0713117
5.67999999999924e-09 -0.0713117
5.68999999999994e-09 -0.0713117
5.68999999999994e-09 -0.0713117
5.70000000000064e-09 -0.0713117
5.70000000000064e-09 -0.0713117
5.70999999999965e-09 -0.0713117
5.70999999999965e-09 -0.0713117
5.72000000000035e-09 -0.0713117
5.72000000000035e-09 -0.0713117
5.72999999999935e-09 -0.0713117
5.72999999999935e-09 -0.0713117
5.74000000000005e-09 -0.0713117
5.74000000000005e-09 -0.0713117
5.75000000000075e-09 -0.0713117
5.75000000000075e-09 -0.0713117
5.75999999999976e-09 -0.0713117
5.75999999999976e-09 -0.0713117
5.77000000000045e-09 -0.0713117
5.77000000000045e-09 -0.0713117
5.77999999999946e-09 -0.0713117
5.77999999999946e-09 -0.0713117
5.79000000000016e-09 -0.0713117
5.79000000000016e-09 -0.0713117
5.79999999999917e-09 -0.0713117
5.79999999999917e-09 -0.0713117
5.80999999999986e-09 -0.0713117
5.80999999999986e-09 -0.0713117
5.82000000000056e-09 -0.0713117
5.82000000000056e-09 -0.0713117
5.82999999999957e-09 -0.0713117
5.82999999999957e-09 -0.0713117
5.84000000000027e-09 -0.0713117
5.84000000000027e-09 -0.0713117
5.84999999999927e-09 -0.0713117
5.84999999999927e-09 -0.0713117
5.85999999999997e-09 -0.0713117
5.85999999999997e-09 -0.0713117
5.87000000000067e-09 -0.0713117
5.87000000000067e-09 -0.0713117
5.87999999999968e-09 -0.0713117
5.87999999999968e-09 -0.0713117
5.89000000000038e-09 -0.0713117
5.89000000000038e-09 -0.0713117
5.89999999999938e-09 -0.0713117
5.89999999999938e-09 -0.0713117
5.91000000000008e-09 -0.0713117
5.91000000000008e-09 -0.0713117
5.92000000000078e-09 -0.0713117
5.92000000000078e-09 -0.0713117
5.92999999999979e-09 -0.0713117
5.92999999999979e-09 -0.0713117
5.94000000000049e-09 -0.0713117
5.94000000000049e-09 -0.0713117
5.94999999999949e-09 -0.0713117
5.94999999999949e-09 -0.0713117
5.96000000000019e-09 -0.0713117
5.96000000000019e-09 -0.0713117
5.9699999999992e-09 -0.0713117
5.9699999999992e-09 -0.0713117
5.9799999999999e-09 -0.0713117
5.9799999999999e-09 -0.0713117
5.9900000000006e-09 -0.0713117
5.9900000000006e-09 -0.0713117
5.9999999999996e-09 -0.0713117
5.9999999999996e-09 -0.0713117
6.0100000000003e-09 -0.0713117
6.0100000000003e-09 -0.0713117
6.01999999999931e-09 -0.0713117
6.01999999999931e-09 -0.0713117
6.03000000000001e-09 -0.0713117
6.03000000000001e-09 -0.0713117
6.04000000000071e-09 -0.0713117
6.04000000000071e-09 -0.0713117
6.04999999999971e-09 -0.0713117
6.04999999999971e-09 -0.0713117
6.06000000000041e-09 -0.0713117
6.06000000000041e-09 -0.0713117
6.06999999999942e-09 -0.0713117
6.06999999999942e-09 -0.0713117
6.08000000000012e-09 -0.0713117
6.08000000000012e-09 -0.0713117
6.09000000000082e-09 -0.0713117
6.09000000000082e-09 -0.0713117
6.09999999999982e-09 -0.0713117
6.09999999999982e-09 -0.0713117
6.11000000000052e-09 -0.0713117
6.11000000000052e-09 -0.0713117
6.11999999999953e-09 -0.0713117
6.11999999999953e-09 -0.0713117
6.13000000000023e-09 -0.0713117
6.13000000000023e-09 -0.0713117
6.13999999999923e-09 -0.0713117
6.13999999999923e-09 -0.0713117
6.14999999999993e-09 -0.0713117
6.14999999999993e-09 -0.0713117
6.16000000000063e-09 -0.0713117
6.16000000000063e-09 -0.0713117
6.16999999999964e-09 -0.0713117
6.16999999999964e-09 -0.0713117
6.18000000000034e-09 -0.0713117
6.18000000000034e-09 -0.0713117
6.18999999999934e-09 -0.0713117
6.18999999999934e-09 -0.0713117
6.20000000000004e-09 -0.0713117
6.20000000000004e-09 -0.0713117
6.21000000000074e-09 -0.0713117
6.21000000000074e-09 -0.0713117
6.21999999999975e-09 -0.0713117
6.21999999999975e-09 -0.0713117
6.23000000000045e-09 -0.0713117
6.23000000000045e-09 -0.0713117
6.23999999999945e-09 -0.0713117
6.23999999999945e-09 -0.0713117
6.25000000000015e-09 -0.0713117
6.25000000000015e-09 -0.0713117
6.25999999999916e-09 -0.0713117
6.25999999999916e-09 -0.0713117
6.26999999999986e-09 -0.0713117
6.26999999999986e-09 -0.0713117
6.28000000000056e-09 -0.0713117
6.28000000000056e-09 -0.0713117
6.28999999999956e-09 -0.0713117
6.28999999999956e-09 -0.0713117
6.30000000000026e-09 -0.0713117
6.30000000000026e-09 -0.0713116
6.30999999999927e-09 -0.0713116
6.30999999999927e-09 -0.0713116
6.31999999999997e-09 -0.0713116
6.31999999999997e-09 -0.0713116
6.33000000000067e-09 -0.0713116
6.33000000000067e-09 -0.0713116
6.33999999999967e-09 -0.0713116
6.33999999999967e-09 -0.0713116
6.35000000000037e-09 -0.0713116
6.35000000000037e-09 -0.0713116
6.35999999999938e-09 -0.0713116
6.35999999999938e-09 -0.0713116
6.37000000000008e-09 -0.0713116
6.37000000000008e-09 -0.0713116
6.38000000000078e-09 -0.0713116
6.38000000000078e-09 -0.0713116
6.38999999999978e-09 -0.0713116
6.38999999999978e-09 -0.0713116
6.40000000000048e-09 -0.0713116
6.40000000000048e-09 -0.0713116
6.40999999999949e-09 -0.0713116
6.40999999999949e-09 -0.0713116
6.42000000000019e-09 -0.0713116
6.42000000000019e-09 -0.0713116
6.42999999999919e-09 -0.0713116
6.42999999999919e-09 -0.0713116
6.43999999999989e-09 -0.0713116
6.43999999999989e-09 -0.0713116
6.45000000000059e-09 -0.0713116
6.45000000000059e-09 -0.0713116
6.4599999999996e-09 -0.0713116
6.4599999999996e-09 -0.0713116
6.4700000000003e-09 -0.0713116
6.4700000000003e-09 -0.0713116
6.4799999999993e-09 -0.0713116
6.4799999999993e-09 -0.0713116
6.49e-09 -0.0713116
6.49e-09 -0.0713116
6.5000000000007e-09 -0.0713116
6.5000000000007e-09 -0.0713116
6.50999999999971e-09 -0.0713116
6.50999999999971e-09 -0.0713116
6.52000000000041e-09 -0.0713116
6.52000000000041e-09 -0.0713116
6.52999999999941e-09 -0.0713116
6.52999999999941e-09 -0.0713116
6.54000000000011e-09 -0.0713116
6.54000000000011e-09 -0.0713116
6.55000000000081e-09 -0.0713116
6.55000000000081e-09 -0.0713116
6.55999999999982e-09 -0.0713116
6.55999999999982e-09 -0.0713116
6.57000000000051e-09 -0.0713116
6.57000000000051e-09 -0.0713116
6.57999999999952e-09 -0.0713116
6.57999999999952e-09 -0.0713116
6.59000000000022e-09 -0.0713116
6.59000000000022e-09 -0.0713116
6.59999999999923e-09 -0.0713116
6.59999999999923e-09 -0.0713116
6.60999999999992e-09 -0.0713116
6.60999999999992e-09 -0.0713116
6.62000000000062e-09 -0.0713116
6.62000000000062e-09 -0.0713116
6.62999999999963e-09 -0.0713116
6.62999999999963e-09 -0.0713116
6.64000000000033e-09 -0.0713116
6.64000000000033e-09 -0.0713116
6.64999999999933e-09 -0.0713116
6.64999999999933e-09 -0.0713116
6.66000000000003e-09 -0.0713116
6.66000000000003e-09 -0.0713116
6.67000000000073e-09 -0.0713116
6.67000000000073e-09 -0.0713116
6.67999999999974e-09 -0.0713116
6.67999999999974e-09 -0.0713116
6.69000000000044e-09 -0.0713116
6.69000000000044e-09 -0.0713116
6.69999999999944e-09 -0.0713116
6.69999999999944e-09 -0.0713116
6.71000000000014e-09 -0.0713116
6.71000000000014e-09 -0.0713116
6.71999999999915e-09 -0.0713116
6.71999999999915e-09 -0.0713116
6.72999999999985e-09 -0.0713116
6.72999999999985e-09 -0.0713116
6.74000000000055e-09 -0.0713116
6.74000000000055e-09 -0.0713116
6.74999999999955e-09 -0.0713116
6.74999999999955e-09 -0.0713116
6.76000000000025e-09 -0.0713116
6.76000000000025e-09 -0.0713116
6.76999999999926e-09 -0.0713116
6.76999999999926e-09 -0.0713116
6.77999999999996e-09 -0.0713116
6.77999999999996e-09 -0.0713116
6.79000000000066e-09 -0.0713116
6.79000000000066e-09 -0.0713116
6.79999999999966e-09 -0.0713116
6.79999999999966e-09 -0.0713116
6.81000000000036e-09 -0.0713116
6.81000000000036e-09 -0.0713116
6.81999999999937e-09 -0.0713116
6.81999999999937e-09 -0.0713116
6.83000000000007e-09 -0.0713116
6.83000000000007e-09 -0.0713116
6.84000000000077e-09 -0.0713116
6.84000000000077e-09 -0.0713116
6.84999999999977e-09 -0.0713116
6.84999999999977e-09 -0.0713116
6.86000000000047e-09 -0.0713116
6.86000000000047e-09 -0.0713116
6.86999999999948e-09 -0.0713116
6.86999999999948e-09 -0.0713116
6.88000000000018e-09 -0.0713116
6.88000000000018e-09 -0.0713116
6.88999999999918e-09 -0.0713116
6.88999999999918e-09 -0.0713116
6.89999999999988e-09 -0.0713116
6.89999999999988e-09 -0.0713116
6.91000000000058e-09 -0.0713116
6.91000000000058e-09 -0.0713116
6.91999999999959e-09 -0.0713116
6.91999999999959e-09 -0.0713116
6.93000000000029e-09 -0.0713116
6.93000000000029e-09 -0.0713116
6.93999999999929e-09 -0.0713116
6.93999999999929e-09 -0.0713116
6.94999999999999e-09 -0.0713116
6.94999999999999e-09 -0.0713116
6.96000000000069e-09 -0.0713116
6.96000000000069e-09 -0.0713116
6.9699999999997e-09 -0.0713116
6.9699999999997e-09 -0.0713116
6.9800000000004e-09 -0.0713116
6.9800000000004e-09 -0.0713116
6.9899999999994e-09 -0.0713116
6.9899999999994e-09 -0.0713116
7.0000000000001e-09 -0.0713116
7.0000000000001e-09 -0.0713116
7.0100000000008e-09 -0.0713116
7.0100000000008e-09 -0.0713116
7.01999999999981e-09 -0.0713116
7.01999999999981e-09 -0.0713116
7.03000000000051e-09 -0.0713116
7.03000000000051e-09 -0.0713116
7.03999999999951e-09 -0.0713116
7.03999999999951e-09 -0.0713116
7.05000000000021e-09 -0.0713116
7.05000000000021e-09 -0.0713116
7.05999999999922e-09 -0.0713116
7.05999999999922e-09 -0.0713116
7.06999999999992e-09 -0.0713116
7.06999999999992e-09 -0.0713116
7.08000000000062e-09 -0.0713116
7.08000000000062e-09 -0.0713116
7.08999999999962e-09 -0.0713116
7.08999999999962e-09 -0.0713116
7.10000000000032e-09 -0.0713116
7.10000000000032e-09 -0.0713116
7.10999999999933e-09 -0.0713116
7.10999999999933e-09 -0.0713116
7.12000000000003e-09 -0.0713116
7.12000000000003e-09 -0.0713116
7.13000000000073e-09 -0.0713116
7.13000000000073e-09 -0.0713116
7.13999999999973e-09 -0.0713116
7.13999999999973e-09 -0.0713116
7.15000000000043e-09 -0.0713116
7.15000000000043e-09 -0.0713116
7.15999999999944e-09 -0.0713116
7.15999999999944e-09 -0.0713116
7.17000000000014e-09 -0.0713116
7.17000000000014e-09 -0.0713116
7.17999999999914e-09 -0.0713116
7.17999999999914e-09 -0.0713116
7.18999999999984e-09 -0.0713116
7.18999999999984e-09 -0.0713116
7.20000000000054e-09 -0.0713116
7.20000000000054e-09 -0.0713116
7.20999999999955e-09 -0.0713116
7.20999999999955e-09 -0.0713116
7.22000000000025e-09 -0.0713116
7.22000000000025e-09 -0.0713116
7.22999999999925e-09 -0.0713116
7.22999999999925e-09 -0.0713116
7.23999999999995e-09 -0.0713116
7.23999999999995e-09 -0.0713116
7.25000000000065e-09 -0.0713116
7.25000000000065e-09 -0.0713116
7.25999999999966e-09 -0.0713116
7.25999999999966e-09 -0.0713116
7.27000000000036e-09 -0.0713116
7.27000000000036e-09 -0.0713116
7.27999999999936e-09 -0.0713116
7.27999999999936e-09 -0.0713116
7.29000000000006e-09 -0.0713116
7.29000000000006e-09 -0.0713116
7.30000000000076e-09 -0.0713116
7.30000000000076e-09 -0.0713116
7.30999999999977e-09 -0.0713116
7.30999999999977e-09 -0.0713116
7.32000000000047e-09 -0.0713116
7.32000000000047e-09 -0.0713116
7.32999999999947e-09 -0.0713116
7.32999999999947e-09 -0.0713116
7.34000000000017e-09 -0.0713116
7.34000000000017e-09 -0.0713116
7.34999999999918e-09 -0.0713116
7.34999999999918e-09 -0.0713116
7.35999999999988e-09 -0.0713116
7.35999999999988e-09 -0.0713116
7.37000000000057e-09 -0.0713116
7.37000000000057e-09 -0.0713116
7.37999999999958e-09 -0.0713116
7.37999999999958e-09 -0.0713116
7.39000000000028e-09 -0.0713116
7.39000000000028e-09 -0.0713116
7.39999999999929e-09 -0.0713116
7.39999999999929e-09 -0.0713116
7.40999999999998e-09 -0.0713116
7.40999999999998e-09 -0.0713116
7.42000000000068e-09 -0.0713116
7.42000000000068e-09 -0.0713116
7.42999999999969e-09 -0.0713116
7.42999999999969e-09 -0.0713116
7.44000000000039e-09 -0.0713116
7.44000000000039e-09 -0.0713116
7.4499999999994e-09 -0.0713116
7.4499999999994e-09 -0.0713116
7.46000000000009e-09 -0.0713116
7.46000000000009e-09 -0.0713116
7.47000000000079e-09 -0.0713116
7.47000000000079e-09 -0.0713116
7.4799999999998e-09 -0.0713116
7.4799999999998e-09 -0.0713116
7.4900000000005e-09 -0.0713116
7.4900000000005e-09 -0.0713116
7.4999999999995e-09 -0.0713116
7.4999999999995e-09 -0.0713116
7.5100000000002e-09 -0.0713116
7.5100000000002e-09 -0.0713116
7.51999999999921e-09 -0.0713116
7.51999999999921e-09 -0.0713116
7.52999999999991e-09 -0.0713116
7.52999999999991e-09 -0.0713116
7.54000000000061e-09 -0.0713116
7.54000000000061e-09 -0.0713116
7.54999999999961e-09 -0.0713116
7.54999999999961e-09 -0.0713116
7.56000000000031e-09 -0.0713116
7.56000000000031e-09 -0.0713116
7.56999999999932e-09 -0.0713116
7.56999999999932e-09 -0.0713116
7.58000000000002e-09 -0.0713116
7.58000000000002e-09 -0.0713116
7.59000000000072e-09 -0.0713116
7.59000000000072e-09 -0.0713116
7.59999999999972e-09 -0.0713116
7.59999999999972e-09 -0.0713116
7.61000000000042e-09 -0.0713116
7.61000000000042e-09 -0.0713116
7.61999999999943e-09 -0.0713116
7.61999999999943e-09 -0.0713116
7.63000000000013e-09 -0.0713116
7.63000000000013e-09 -0.0713116
7.64000000000083e-09 -0.0713116
7.64000000000083e-09 -0.0713116
7.64999999999983e-09 -0.0713115
7.64999999999983e-09 -0.0713115
7.66000000000053e-09 -0.0713115
7.66000000000053e-09 -0.0713115
7.66999999999954e-09 -0.0713115
7.66999999999954e-09 -0.0713115
7.68000000000024e-09 -0.0713115
7.68000000000024e-09 -0.0713115
7.68999999999924e-09 -0.0713115
7.68999999999924e-09 -0.0713115
7.69999999999994e-09 -0.0713115
7.69999999999994e-09 -0.0713115
7.71000000000064e-09 -0.0713115
7.71000000000064e-09 -0.0713115
7.71999999999965e-09 -0.0713115
7.71999999999965e-09 -0.0713115
7.73000000000035e-09 -0.0713115
7.73000000000035e-09 -0.0713115
7.73999999999935e-09 -0.0713115
7.73999999999935e-09 -0.0713115
7.75000000000005e-09 -0.0713115
7.75000000000005e-09 -0.0713115
7.76000000000075e-09 -0.0713115
7.76000000000075e-09 -0.0713115
7.76999999999976e-09 -0.0713115
7.76999999999976e-09 -0.0713115
7.78000000000046e-09 -0.0713115
7.78000000000046e-09 -0.0713115
7.78999999999946e-09 -0.0713115
7.78999999999946e-09 -0.0713115
7.80000000000016e-09 -0.0713115
7.80000000000016e-09 -0.0713115
7.80999999999917e-09 -0.0713115
7.80999999999917e-09 -0.0713115
7.81999999999987e-09 -0.0713115
7.81999999999987e-09 -0.0713115
7.83000000000057e-09 -0.0713115
7.83000000000057e-09 -0.0713115
7.83999999999957e-09 -0.0713115
7.83999999999957e-09 -0.0713115
7.85000000000027e-09 -0.0713115
7.85000000000027e-09 -0.0713115
7.85999999999928e-09 -0.0713115
7.85999999999928e-09 -0.0713115
7.86999999999998e-09 -0.0713115
7.86999999999998e-09 -0.0713115
7.88000000000068e-09 -0.0713115
7.88000000000068e-09 -0.0713115
7.88999999999968e-09 -0.0713115
7.88999999999968e-09 -0.0713115
7.90000000000038e-09 -0.0713115
7.90000000000038e-09 -0.0713115
7.90999999999939e-09 -0.0713115
7.90999999999939e-09 -0.0713115
7.92000000000009e-09 -0.0713115
7.92000000000009e-09 -0.0713115
7.93000000000079e-09 -0.0713115
7.93000000000079e-09 -0.0713115
7.93999999999979e-09 -0.0713115
7.93999999999979e-09 -0.0713115
7.95000000000049e-09 -0.0713115
7.95000000000049e-09 -0.0713115
7.9599999999995e-09 -0.0713115
7.9599999999995e-09 -0.0713115
7.9700000000002e-09 -0.0713115
7.9700000000002e-09 -0.0713115
7.9799999999992e-09 -0.0713115
7.9799999999992e-09 -0.0713115
7.9899999999999e-09 -0.0713115
7.9899999999999e-09 -0.0713115
8.0000000000006e-09 -0.0713115
8.0000000000006e-09 -0.0713115
8.00999999999961e-09 -0.0713115
8.00999999999961e-09 -0.0713115
8.02000000000031e-09 -0.0713115
8.02000000000031e-09 -0.0713115
8.02999999999931e-09 -0.0713115
8.02999999999931e-09 -0.0713115
8.04000000000001e-09 -0.0713115
8.04000000000001e-09 -0.0713115
8.05000000000071e-09 -0.0713115
8.05000000000071e-09 -0.0713115
8.05999999999972e-09 -0.0713115
8.05999999999972e-09 -0.0713115
8.07000000000042e-09 -0.0713115
8.07000000000042e-09 -0.0713115
8.07999999999942e-09 -0.0713115
8.07999999999942e-09 -0.0713115
8.09000000000012e-09 -0.0713115
8.09000000000012e-09 -0.0713115
8.10000000000082e-09 -0.0713115
8.10000000000082e-09 -0.0713115
8.10999999999983e-09 -0.0713115
8.10999999999983e-09 -0.0713115
8.12000000000053e-09 -0.0713115
8.12000000000053e-09 -0.0713115
8.12999999999953e-09 -0.0713115
8.12999999999953e-09 -0.0713115
8.14000000000023e-09 -0.0713115
8.14000000000023e-09 -0.0713115
8.14999999999924e-09 -0.0713115
8.14999999999924e-09 -0.0713115
8.15999999999994e-09 -0.0713115
8.15999999999994e-09 -0.0713115
8.17000000000063e-09 -0.0713115
8.17000000000063e-09 -0.0713115
8.17999999999964e-09 -0.0713115
8.17999999999964e-09 -0.0713115
8.19000000000034e-09 -0.0713115
8.19000000000034e-09 -0.0713115
8.19999999999935e-09 -0.0713115
8.19999999999935e-09 -0.0713115
8.21000000000005e-09 -0.0713115
8.21000000000005e-09 -0.0713115
8.22000000000074e-09 -0.0713115
8.22000000000074e-09 -0.0713115
8.22999999999975e-09 -0.0713115
8.22999999999975e-09 -0.0713115
8.24000000000045e-09 -0.0713115
8.24000000000045e-09 -0.0713115
8.24999999999946e-09 -0.0713115
8.24999999999946e-09 -0.0713115
8.26000000000015e-09 -0.0713115
8.26000000000015e-09 -0.0713115
8.26999999999916e-09 -0.0713115
8.26999999999916e-09 -0.0713115
8.27999999999986e-09 -0.0713115
8.27999999999986e-09 -0.0713115
8.29000000000056e-09 -0.0713115
8.29000000000056e-09 -0.0713115
8.29999999999956e-09 -0.0713115
8.29999999999956e-09 -0.0713115
8.31000000000026e-09 -0.0713115
8.31000000000026e-09 -0.0713115
8.31999999999927e-09 -0.0713115
8.31999999999927e-09 -0.0713115
8.32999999999997e-09 -0.0713115
8.32999999999997e-09 -0.0713115
8.34000000000067e-09 -0.0713115
8.34000000000067e-09 -0.0713115
8.34999999999967e-09 -0.0713115
8.34999999999967e-09 -0.0713115
8.36000000000037e-09 -0.0713115
8.36000000000037e-09 -0.0713115
8.36999999999938e-09 -0.0713115
8.36999999999938e-09 -0.0713115
8.38000000000008e-09 -0.0713115
8.38000000000008e-09 -0.0713115
8.39000000000078e-09 -0.0713115
8.39000000000078e-09 -0.0713115
8.39999999999978e-09 -0.0713115
8.39999999999978e-09 -0.0713115
8.41000000000048e-09 -0.0713115
8.41000000000048e-09 -0.0713115
8.41999999999949e-09 -0.0713115
8.41999999999949e-09 -0.0713115
8.43000000000019e-09 -0.0713115
8.43000000000019e-09 -0.0713115
8.43999999999919e-09 -0.0713115
8.43999999999919e-09 -0.0713115
8.44999999999989e-09 -0.0713115
8.44999999999989e-09 -0.0713115
8.46000000000059e-09 -0.0713115
8.46000000000059e-09 -0.0713115
8.4699999999996e-09 -0.0713115
8.4699999999996e-09 -0.0713115
8.4800000000003e-09 -0.0713115
8.4800000000003e-09 -0.0713115
8.4899999999993e-09 -0.0713115
8.4899999999993e-09 -0.0713115
8.5e-09 -0.0713115
8.5e-09 -0.0713115
8.5100000000007e-09 -0.0713115
8.5100000000007e-09 -0.0713115
8.51999999999971e-09 -0.0713115
8.51999999999971e-09 -0.0713115
8.53000000000041e-09 -0.0713115
8.53000000000041e-09 -0.0713115
8.53999999999941e-09 -0.0713115
8.53999999999941e-09 -0.0713115
8.55000000000011e-09 -0.0713115
8.55000000000011e-09 -0.0713115
8.56000000000081e-09 -0.0713115
8.56000000000081e-09 -0.0713115
8.56999999999982e-09 -0.0713115
8.56999999999982e-09 -0.0713115
8.58000000000052e-09 -0.0713115
8.58000000000052e-09 -0.0713115
8.58999999999952e-09 -0.0713115
8.58999999999952e-09 -0.0713115
8.60000000000022e-09 -0.0713115
8.60000000000022e-09 -0.0713115
8.60999999999923e-09 -0.0713115
8.60999999999923e-09 -0.0713115
8.61999999999993e-09 -0.0713115
8.61999999999993e-09 -0.0713115
8.63000000000063e-09 -0.0713115
8.63000000000063e-09 -0.0713115
8.63999999999963e-09 -0.0713115
8.63999999999963e-09 -0.0713115
8.65000000000033e-09 -0.0713115
8.65000000000033e-09 -0.0713115
8.65999999999934e-09 -0.0713115
8.65999999999934e-09 -0.0713115
8.67000000000004e-09 -0.0713115
8.67000000000004e-09 -0.0713115
8.68000000000074e-09 -0.0713115
8.68000000000074e-09 -0.0713115
8.68999999999974e-09 -0.0713115
8.68999999999974e-09 -0.0713115
8.70000000000044e-09 -0.0713115
8.70000000000044e-09 -0.0713115
8.70999999999945e-09 -0.0713115
8.70999999999945e-09 -0.0713115
8.72000000000015e-09 -0.0713115
8.72000000000015e-09 -0.0713115
8.72999999999915e-09 -0.0713115
8.72999999999915e-09 -0.0713115
8.73999999999985e-09 -0.0713115
8.73999999999985e-09 -0.0713115
8.75000000000055e-09 -0.0713115
8.75000000000055e-09 -0.0713115
8.75999999999956e-09 -0.0713115
8.75999999999956e-09 -0.0713115
8.77000000000026e-09 -0.0713115
8.77000000000026e-09 -0.0713115
8.77999999999926e-09 -0.0713115
8.77999999999926e-09 -0.0713115
8.78999999999996e-09 -0.0713115
8.78999999999996e-09 -0.0713115
8.80000000000066e-09 -0.0713115
8.80000000000066e-09 -0.0713115
8.80999999999967e-09 -0.0713115
8.80999999999967e-09 -0.0713115
8.82000000000037e-09 -0.0713115
8.82000000000037e-09 -0.0713115
8.82999999999937e-09 -0.0713115
8.82999999999937e-09 -0.0713115
8.84000000000007e-09 -0.0713115
8.84000000000007e-09 -0.0713115
8.85000000000077e-09 -0.0713115
8.85000000000077e-09 -0.0713115
8.85999999999978e-09 -0.0713115
8.85999999999978e-09 -0.0713115
8.87000000000048e-09 -0.0713115
8.87000000000048e-09 -0.0713115
8.87999999999948e-09 -0.0713115
8.87999999999948e-09 -0.0713115
8.89000000000018e-09 -0.0713115
8.89000000000018e-09 -0.0713115
8.89999999999919e-09 -0.0713115
8.89999999999919e-09 -0.0713115
8.90999999999989e-09 -0.0713115
8.90999999999989e-09 -0.0713115
8.92000000000059e-09 -0.0713115
8.92000000000059e-09 -0.0713115
8.92999999999959e-09 -0.0713115
8.92999999999959e-09 -0.0713115
8.94000000000029e-09 -0.0713115
8.94000000000029e-09 -0.0713115
8.9499999999993e-09 -0.0713115
8.9499999999993e-09 -0.0713115
8.96e-09 -0.0713115
8.96e-09 -0.0713115
8.9700000000007e-09 -0.0713115
8.9700000000007e-09 -0.0713115
8.9799999999997e-09 -0.0713115
8.9799999999997e-09 -0.0713115
8.9900000000004e-09 -0.0713115
8.9900000000004e-09 -0.0713115
8.99999999999941e-09 -0.0713115
8.99999999999941e-09 -0.0713115
9.01000000000011e-09 -0.0713115
9.01000000000011e-09 -0.0713115
9.0200000000008e-09 -0.0713115
9.0200000000008e-09 -0.0713115
9.02999999999981e-09 -0.0713115
9.02999999999981e-09 -0.0713115
9.04000000000051e-09 -0.0713115
9.04000000000051e-09 -0.0713115
9.04999999999952e-09 -0.0713115
9.04999999999952e-09 -0.0713115
9.06000000000021e-09 -0.0713115
9.06000000000021e-09 -0.0713115
9.06999999999922e-09 -0.0713115
9.06999999999922e-09 -0.0713115
9.07999999999992e-09 -0.0713115
9.07999999999992e-09 -0.0713115
9.09000000000062e-09 -0.0713115
9.09000000000062e-09 -0.0713115
9.09999999999962e-09 -0.0713115
9.09999999999962e-09 -0.0713115
9.11000000000032e-09 -0.0713115
9.11000000000032e-09 -0.0713115
9.11999999999933e-09 -0.0713115
9.11999999999933e-09 -0.0713115
9.13000000000003e-09 -0.0713115
9.13000000000003e-09 -0.0713115
9.14000000000073e-09 -0.0713115
9.14000000000073e-09 -0.0713115
9.14999999999973e-09 -0.0713115
9.14999999999973e-09 -0.0713115
9.16000000000043e-09 -0.0713115
9.16000000000043e-09 -0.0713115
9.16999999999944e-09 -0.0713115
9.16999999999944e-09 -0.0713115
9.18000000000014e-09 -0.0713115
9.18000000000014e-09 -0.0713115
9.18999999999914e-09 -0.0713115
9.18999999999914e-09 -0.0713115
9.19999999999984e-09 -0.0713115
9.19999999999984e-09 -0.0713115
9.21000000000054e-09 -0.0713115
9.21000000000054e-09 -0.0713115
9.21999999999955e-09 -0.0713115
9.21999999999955e-09 -0.0713115
9.23000000000025e-09 -0.0713115
9.23000000000025e-09 -0.0713115
9.23999999999925e-09 -0.0713115
9.23999999999925e-09 -0.0713115
9.24999999999995e-09 -0.0713115
9.24999999999995e-09 -0.0713115
9.26000000000065e-09 -0.0713115
9.26000000000065e-09 -0.0713115
9.26999999999966e-09 -0.0713115
9.26999999999966e-09 -0.0713115
9.28000000000036e-09 -0.0713115
9.28000000000036e-09 -0.0713115
9.28999999999936e-09 -0.0713115
9.28999999999936e-09 -0.0713115
9.30000000000006e-09 -0.0713115
9.30000000000006e-09 -0.0713115
9.31000000000076e-09 -0.0713115
9.31000000000076e-09 -0.0713115
9.31999999999977e-09 -0.0713115
9.31999999999977e-09 -0.0713115
9.33000000000047e-09 -0.0713115
9.33000000000047e-09 -0.0713115
9.33999999999947e-09 -0.0713115
9.33999999999947e-09 -0.0713115
9.35000000000017e-09 -0.0713115
9.35000000000017e-09 -0.0713115
9.35999999999918e-09 -0.0713115
9.35999999999918e-09 -0.0713115
9.36999999999988e-09 -0.0713115
9.36999999999988e-09 -0.0713115
9.38000000000058e-09 -0.0713115
9.38000000000058e-09 -0.0713115
9.38999999999958e-09 -0.0713115
9.38999999999958e-09 -0.0713115
9.40000000000028e-09 -0.0713115
9.40000000000028e-09 -0.0713115
9.40999999999929e-09 -0.0713115
9.40999999999929e-09 -0.0713115
9.41999999999999e-09 -0.0713115
9.41999999999999e-09 -0.0713115
9.43000000000069e-09 -0.0713115
9.43000000000069e-09 -0.0713115
9.43999999999969e-09 -0.0713115
9.43999999999969e-09 -0.0713115
9.45000000000039e-09 -0.0713115
9.45000000000039e-09 -0.0713115
9.4599999999994e-09 -0.0713115
9.4599999999994e-09 -0.0713115
9.4700000000001e-09 -0.0713115
9.4700000000001e-09 -0.0713115
9.4800000000008e-09 -0.0713115
9.4800000000008e-09 -0.0713115
9.4899999999998e-09 -0.0713115
9.4899999999998e-09 -0.0713115
9.5000000000005e-09 -0.0713115
9.5000000000005e-09 -0.0713115
9.50999999999951e-09 -0.0713115
9.50999999999951e-09 -0.0713115
9.52000000000021e-09 -0.0713115
9.52000000000021e-09 -0.0713115
9.52999999999921e-09 -0.0713115
9.52999999999921e-09 -0.0713115
9.53999999999991e-09 -0.0713115
9.53999999999991e-09 -0.0713115
9.55000000000061e-09 -0.0713115
9.55000000000061e-09 -0.0713115
9.55999999999962e-09 -0.0713115
9.55999999999962e-09 -0.0713115
9.57000000000032e-09 -0.0713115
9.57000000000032e-09 -0.0713115
9.57999999999932e-09 -0.0713115
9.57999999999932e-09 -0.0713115
9.59000000000002e-09 -0.0713115
9.59000000000002e-09 -0.0713115
9.60000000000072e-09 -0.0713115
9.60000000000072e-09 -0.0713115
9.60999999999973e-09 -0.0713115
9.60999999999973e-09 -0.0713115
9.62000000000043e-09 -0.0713115
9.62000000000043e-09 -0.0713115
9.62999999999943e-09 -0.0713115
9.62999999999943e-09 -0.0713115
9.64000000000013e-09 -0.0713115
9.64000000000013e-09 -0.0713115
9.65000000000083e-09 -0.0713115
9.65000000000083e-09 -0.0713115
9.65999999999984e-09 -0.0713115
9.65999999999984e-09 -0.0713115
9.67000000000054e-09 -0.0713115
9.67000000000054e-09 -0.0713115
9.67999999999954e-09 -0.0713115
9.67999999999954e-09 -0.0713115
9.69000000000024e-09 -0.0713115
9.69000000000024e-09 -0.0713115
9.69999999999925e-09 -0.0713115
9.69999999999925e-09 -0.0713115
9.70999999999995e-09 -0.0713115
9.70999999999995e-09 -0.0713115
9.72000000000065e-09 -0.0713115
9.72000000000065e-09 -0.0713115
9.72999999999965e-09 -0.0713115
9.72999999999965e-09 -0.0713115
9.74000000000035e-09 -0.0713115
9.74000000000035e-09 -0.0713115
9.74999999999936e-09 -0.0713115
9.74999999999936e-09 -0.0713115
9.76000000000006e-09 -0.0713115
9.76000000000006e-09 -0.0713115
9.77000000000076e-09 -0.0713115
9.77000000000076e-09 -0.0713115
9.77999999999976e-09 -0.0713115
9.77999999999976e-09 -0.0713115
9.79000000000046e-09 -0.0713115
9.79000000000046e-09 -0.0713115
9.79999999999947e-09 -0.0713115
9.79999999999947e-09 -0.0713115
9.81000000000017e-09 -0.0713115
9.81000000000017e-09 -0.0713115
9.81999999999917e-09 -0.0713115
9.81999999999917e-09 -0.0713115
9.82999999999987e-09 -0.0713115
9.82999999999987e-09 -0.0713115
9.84000000000057e-09 -0.0713115
9.84000000000057e-09 -0.0713115
9.84999999999958e-09 -0.0713115
9.84999999999958e-09 -0.0713115
9.86000000000027e-09 -0.0713115
9.86000000000027e-09 -0.0713115
9.86999999999928e-09 -0.0713115
9.86999999999928e-09 -0.0713115
9.87999999999998e-09 -0.0713115
9.87999999999998e-09 -0.0713115
9.89000000000068e-09 -0.0713115
9.89000000000068e-09 -0.0713115
9.89999999999968e-09 -0.0713115
9.89999999999968e-09 -0.0713115
9.91000000000038e-09 -0.0713115
9.91000000000038e-09 -0.0713115
9.91999999999939e-09 -0.0713115
9.91999999999939e-09 -0.0713115
9.93000000000009e-09 -0.0713115
9.93000000000009e-09 -0.0713115
9.94000000000079e-09 -0.0713115
9.94000000000079e-09 -0.0713115
9.94999999999979e-09 -0.0713115
9.94999999999979e-09 -0.0713115
9.96000000000049e-09 -0.0713115
9.96000000000049e-09 -0.0713115
9.9699999999995e-09 -0.0713115
9.9699999999995e-09 -0.0713115
9.9800000000002e-09 -0.0713115
9.9800000000002e-09 -0.0713115
9.9899999999992e-09 -0.0713115
9.9899999999992e-09 -0.0713115
9.9899999999992e-09 -0.0712915
9.9899999999992e-09 -0.0712358
9.9899999999992e-09 -0.0711778
9.9899999999992e-09 -0.0711185
9.9899999999992e-09 -0.0710471


==> figures/ZC_AIR_percent.txt <==
gamma_SNR_dB AIR_percent
-10 57.1496418748682
-9.5 57.1339759095589
-9 55.8464449112524
-8.5 55.2627552100465
-8 55.0186133746602
-7.5 54.0798544608157
-7 52.8330141063043
-6.5 52.4453028638401
-6 51.434610387979
-5.5 51.1842470296424
-5 49.9001281603494
-4.5 48.7069903182501
-4 48.1116647220342
-3.5 46.7006019803228
-3 45.6103203884692
-2.5 44.3452017607126
-2 42.772452475037
-1.5 41.8701811466809
-1 39.9206026160701
-0.5 39.1366451760589
0 37.1909421882741
0.5 35.4673293633847
1 33.4823281876243
1.5 31.6399780918542
2 29.8672777315105
2.5 27.8699133384482
3 25.8939454961504
3.5 23.498187616594
4 21.5798191287964
4.5 19.3202195022324
5 17.0975337780708
5.5 15.0827662101198
6 13.2613872131365
6.5 10.8860017144886
7 9.53605874854399
7.5 7.81880504631339
8 6.52298600204934
8.5 5.16279508474647
9 3.98955984549956
9.5 3.12593408529477
10 2.28492541472183
10.5 1.92684724733108
11 1.29199506558872
11.5 0.716612213873748
12 0.54638030416073
12.5 0.397937885888045
13 0.305360185972481
13.5 0.149513043478456
14 0.0597906513897154
14.5 -0.0475395020283516
15 0.0418554231941865
15.5 -0.0277186239264663
16 0.0260387690322124
16.5 0.00360324951524657
17 -0.0630307741291692
17.5 -0.015044491639998
18 -0.0233466991297139
18.5 -0.0431529514114017
19 0.0262083741910755
19.5 -0.0398606998157856
20 0.00949722659128924

